Hardware Implementation of Neural Self-Interference Cancellation

In-band full-duplex systems can transmit and receive information simultaneously on the same frequency band. However, due to the strong self-interference caused by the transmitter to its own receiver, the use of non-linear digital self-interference cancellation is essential. In this work, we describe a hardware architecture for a neural network-based non-linear self-interference (SI) canceller and we compare it with our own hardware implementation of a conventional polynomial based SI canceller. In particular, we present implementation results for a shallow and a deep neural network SI canceller as well as for a polynomial SI canceller. Our results show that the deep neural network canceller achieves a hardware efficiency of up to $312.8$ Msamples/s/mm$^2$ and an energy efficiency of up to $0.9$ nJ/sample, which is $2.1\times$ and $2\times$ better than the polynomial SI canceller, respectively. These results show that NN-based methods applied to communications are not only useful from a performance perspective, but can also be a very effective means to reduce the implementation complexity.

==> fig/data/NLP5yTestNonLinCancFFT.dat <==
-1.000000000000000000e+01 -1.671449709370543246e+02
-9.995115995115995133e+00 -1.671201968271863052e+02
-9.990231990231990267e+00 -1.670955632387610024e+02
-9.985347985347985400e+00 -1.670710685866593792e+02
-9.980463980463980533e+00 -1.670467113124329046e+02
-9.975579975579975667e+00 -1.670224898837085163e+02
-9.970695970695970800e+00 -1.669984027936100972e+02
-9.965811965811965933e+00 -1.669744485601961514e+02
-9.960927960927961067e+00 -1.669506257259124311e+02
-9.956043956043956200e+00 -1.669269328570598816e+02
-9.951159951159951333e+00 -1.669033685432768834e+02
-9.946275946275946467e+00 -1.668799313970354774e+02
-9.941391941391941600e+00 -1.668566200531510617e+02
-9.936507936507936734e+00 -1.668334331683052767e+02
-9.931623931623931867e+00 -1.668103694205815373e+02
-9.926739926739927000e+00 -1.667874275090126730e+02
-9.921855921855922134e+00 -1.667646061531407895e+02
-9.916971916971917267e+00 -1.667419040925881575e+02
-9.912087912087912400e+00 -1.667193200866398399e+02
-9.907203907203907534e+00 -1.666968529138364659e+02
-9.902319902319902667e+00 -1.666745013715781454e+02
-9.897435897435897800e+00 -1.666522642757380197e+02
-9.892551892551892934e+00 -1.666301404602858156e+02
-9.887667887667888067e+00 -1.666914141268652543e+02
-9.882783882783883200e+00 -1.667064638317509377e+02
-9.877899877899878334e+00 -1.666596002797384699e+02
-9.873015873015873467e+00 -1.666240272224450791e+02
-9.868131868131868600e+00 -1.665061334762601746e+02
-9.863247863247863734e+00 -1.664222483977137017e+02
-9.858363858363858867e+00 -1.664336627481483788e+02
-9.853479853479854000e+00 -1.664511048545904828e+02
-9.848595848595849134e+00 -1.665099217226218968e+02
-9.843711843711844267e+00 -1.665406782334950719e+02
-9.838827838827839400e+00 -1.665562778446714276e+02
-9.833943833943834534e+00 -1.662054806575640100e+02
-9.829059829059829667e+00 -1.659240993425551380e+02
-9.824175824175824800e+00 -1.660149076717431456e+02
-9.819291819291819934e+00 -1.660384297062685448e+02
-9.814407814407815067e+00 -1.660266923901255041e+02
-9.809523809523810201e+00 -1.660575640499778842e+02
-9.804639804639805334e+00 -1.660908127954177189e+02
-9.799755799755800467e+00 -1.660569423689614439e+02
-9.794871794871795601e+00 -1.658577452588331766e+02
-9.789987789987790734e+00 -1.656778386655228985e+02
-9.785103785103785867e+00 -1.656025013807446271e+02
-9.780219780219781001e+00 -1.656477233876777291e+02
-9.775335775335776134e+00 -1.658780903605187405e+02
-9.770451770451771267e+00 -1.661383793796164809e+02
-9.765567765567766401e+00 -1.663313104152309165e+02
-9.760683760683761534e+00 -1.663667459305995067e+02
-9.755799755799756667e+00 -1.663967721218065776e+02
-9.750915750915751801e+00 -1.664864613119869432e+02
-9.746031746031746934e+00 -1.665018108178552154e+02
-9.741147741147740291e+00 -1.665236417111959213e+02
-9.736263736263735424e+00 -1.666145527657567698e+02
-9.731379731379730558e+00 -1.666708232703143437e+02
-9.726495726495725691e+00 -1.666214908947404467e+02
-9.721611721611720824e+00 -1.665961396082721819e+02
-9.716727716727715958e+00 -1.666506435595544531e+02
-9.711843711843711091e+00 -1.667736115782105628e+02
-9.706959706959706224e+00 -1.668155377202666614e+02
-9.702075702075701358e+00 -1.668063201103492474e+02
-9.697191697191696491e+00 -1.668350423012082047e+02
-9.692307692307691624e+00 -1.669143566263256844e+02
-9.687423687423686758e+00 -1.670806370675211383e+02
-9.682539682539681891e+00 -1.671565332447964920e+02
-9.677655677655677025e+00 -1.669829730840976652e+02
-9.672771672771672158e+00 -1.668642016523594691e+02
-9.667887667887667291e+00 -1.669440670909118580e+02
-9.663003663003662425e+00 -1.669681642118490288e+02
-9.658119658119657558e+00 -1.670003399790323897e+02
-9.653235653235652691e+00 -1.670196399630431188e+02
-9.648351648351647825e+00 -1.671309910938825283e+02
-9.643467643467642958e+00 -1.671990072716670852e+02
-9.638583638583638091e+00 -1.672123760627532647e+02
-9.633699633699633225e+00 -1.672348725668364011e+02
-9.628815628815628358e+00 -1.672116224366440065e+02
-9.623931623931623491e+00 -1.671656768576095828e+02
-9.619047619047618625e+00 -1.667976638438709642e+02
-9.614163614163613758e+00 -1.668224352009727340e+02
-9.609279609279608891e+00 -1.671727002220930842e+02
-9.604395604395604025e+00 -1.673059683014910206e+02
-9.599511599511599158e+00 -1.672934474701768011e+02
-9.594627594627594291e+00 -1.671949510252443929e+02
-9.589743589743589425e+00 -1.671352684138076370e+02
-9.584859584859584558e+00 -1.671060868833012023e+02
-9.579975579975579691e+00 -1.672662584806263624e+02
-9.575091575091574825e+00 -1.674861168531996896e+02
-9.570207570207569958e+00 -1.675193673877344054e+02
-9.565323565323565091e+00 -1.674697794443737280e+02
-9.560439560439560225e+00 -1.674655484722306369e+02
-9.555555555555555358e+00 -1.674601766952408752e+02
-9.550671550671550492e+00 -1.670182895706569752e+02
-9.545787545787545625e+00 -1.661292420415061883e+02
-9.540903540903540758e+00 -1.657706540984382855e+02
-9.536019536019535892e+00 -1.657422703616800845e+02
-9.531135531135531025e+00 -1.657220689111004219e+02
-9.526251526251526158e+00 -1.656846189028244112e+02
-9.521367521367521292e+00 -1.654447158304433856e+02
-9.516483516483516425e+00 -1.653302542295491833e+02
-9.511599511599511558e+00 -1.653711461594797925e+02
-9.506715506715506692e+00 -1.654240295223430621e+02
-9.501831501831501825e+00 -1.654372447079731216e+02
-9.496947496947496958e+00 -1.654389262089870556e+02
-9.492063492063492092e+00 -1.654038354911106126e+02
-9.487179487179487225e+00 -1.653753471871422391e+02
-9.482295482295482358e+00 -1.653399144383644170e+02
-9.477411477411477492e+00 -1.653200973869425638e+02
-9.472527472527472625e+00 -1.651943147361886872e+02
-9.467643467643467758e+00 -1.650674335483297455e+02
-9.462759462759462892e+00 -1.650760744398174893e+02
-9.457875457875458025e+00 -1.651734861019285745e+02
-9.452991452991453158e+00 -1.652781781186757826e+02
-9.448107448107448292e+00 -1.652544777352037499e+02
-9.443223443223443425e+00 -1.652433402780305300e+02
-9.438339438339438559e+00 -1.651990573510496745e+02
-9.433455433455433692e+00 -1.652190355757248597e+02
-9.428571428571428825e+00 -1.651469996239227953e+02
-9.423687423687423959e+00 -1.648862911566447451e+02
-9.418803418803419092e+00 -1.647962835586540109e+02
-9.413919413919414225e+00 -1.647051522886058876e+02
-9.409035409035409359e+00 -1.647420225736160830e+02
-9.404151404151404492e+00 -1.646730685543259369e+02
-9.399267399267399625e+00 -1.646598224107269175e+02
-9.394383394383394759e+00 -1.648779034391494918e+02
-9.389499389499389892e+00 -1.647228489554400994e+02
-9.384615384615385025e+00 -1.646154500271545089e+02
-9.379731379731380159e+00 -1.646097013725002398e+02
-9.374847374847375292e+00 -1.645999986905162871e+02
-9.369963369963370425e+00 -1.645918469753231932e+02
-9.365079365079365559e+00 -1.645594640197103047e+02
-9.360195360195360692e+00 -1.645508511713899509e+02
-9.355311355311355825e+00 -1.646128291734057711e+02
-9.350427350427350959e+00 -1.646953401348671946e+02
-9.345543345543346092e+00 -1.647594269171894439e+02
-9.340659340659341225e+00 -1.643792366849747850e+02
-9.335775335775336359e+00 -1.639839332559615741e+02
-9.330891330891331492e+00 -1.641106472978208615e+02
-9.326007326007326625e+00 -1.644974437411262329e+02
-9.321123321123321759e+00 -1.647893095213187848e+02
-9.316239316239316892e+00 -1.647233229016701443e+02
-9.311355311355312026e+00 -1.647334389339764016e+02
-9.306471306471307159e+00 -1.646885164907083663e+02
-9.301587301587302292e+00 -1.647886267806110254e+02
-9.296703296703297426e+00 -1.648715131168410437e+02
-9.291819291819292559e+00 -1.646968516349784011e+02
-9.286935286935287692e+00 -1.646405095603097664e+02
-9.282051282051282826e+00 -1.646372983002374895e+02
-9.277167277167277959e+00 -1.646383373671197319e+02
-9.272283272283273092e+00 -1.646795110711948382e+02
-9.267399267399268226e+00 -1.647358765531903657e+02
-9.262515262515261583e+00 -1.647670125792650992e+02
-9.257631257631256716e+00 -1.647183168203742127e+02
-9.252747252747251849e+00 -1.646246814811808576e+02
-9.247863247863246983e+00 -1.646044936473145697e+02
-9.242979242979242116e+00 -1.645508937910255725e+02
-9.238095238095237249e+00 -1.645458227503661703e+02
-9.233211233211232383e+00 -1.645140688413655710e+02
-9.228327228327227516e+00 -1.644865133887927016e+02
-9.223443223443222649e+00 -1.644893191214298440e+02
-9.218559218559217783e+00 -1.645180093351108326e+02
-9.213675213675212916e+00 -1.643808135046492964e+02
-9.208791208791208049e+00 -1.643180638215353042e+02
-9.203907203907203183e+00 -1.645266551865308031e+02
-9.199023199023198316e+00 -1.645520696996140657e+02
-9.194139194139193449e+00 -1.646311142834448447e+02
-9.189255189255188583e+00 -1.645963982771701239e+02
-9.184371184371183716e+00 -1.647098336278481838e+02
-9.179487179487178850e+00 -1.649416629613391478e+02
-9.174603174603173983e+00 -1.648917970594166320e+02
-9.169719169719169116e+00 -1.649619594423469948e+02
-9.164835164835164250e+00 -1.649536026510895681e+02
-9.159951159951159383e+00 -1.648992065010589840e+02
-9.155067155067154516e+00 -1.648281172570427202e+02
-9.150183150183149650e+00 -1.647614322915106300e+02
-9.145299145299144783e+00 -1.648123797197513056e+02
-9.140415140415139916e+00 -1.647561202232059259e+02
-9.135531135531135050e+00 -1.647195090229742505e+02
-9.130647130647130183e+00 -1.647536025657885261e+02
-9.125763125763125316e+00 -1.647412468595796327e+02
-9.120879120879120450e+00 -1.651736211663316283e+02
-9.115995115995115583e+00 -1.657049720694585631e+02
-9.111111111111110716e+00 -1.657692096328914317e+02
-9.106227106227105850e+00 -1.658534690904045590e+02
-9.101343101343100983e+00 -1.658015901806294607e+02
-9.096459096459096116e+00 -1.656775982278731476e+02
-9.091575091575091250e+00 -1.653211814960818060e+02
-9.086691086691086383e+00 -1.650742696453532972e+02
-9.081807081807081516e+00 -1.650726909178871438e+02
-9.076923076923076650e+00 -1.650382585837669467e+02
-9.072039072039071783e+00 -1.651687668404429701e+02
-9.067155067155066916e+00 -1.651907828682318780e+02
-9.062271062271062050e+00 -1.651669253760343565e+02
-9.057387057387057183e+00 -1.650226713213406526e+02
-9.052503052503052317e+00 -1.647793771286677611e+02
-9.047619047619047450e+00 -1.645797392630010449e+02
-9.042735042735042583e+00 -1.643318624005265178e+02
-9.037851037851037717e+00 -1.643484121964351061e+02
-9.032967032967032850e+00 -1.644740056283817182e+02
-9.028083028083027983e+00 -1.642559536579007045e+02
-9.023199023199023117e+00 -1.640475991171427665e+02
-9.018315018315018250e+00 -1.640061816738886478e+02
-9.013431013431013383e+00 -1.640710233363363955e+02
-9.008547008547008517e+00 -1.641397184006428915e+02
-9.003663003663003650e+00 -1.641355870580695751e+02
-8.998778998778998783e+00 -1.641298857562625244e+02
-8.993894993894993917e+00 -1.642522996674551621e+02
-8.989010989010989050e+00 -1.643777260076398932e+02
-8.984126984126984183e+00 -1.643002721349331523e+02
-8.979242979242979317e+00 -1.642144089017766362e+02
-8.974358974358974450e+00 -1.641799068142593399e+02
-8.969474969474969583e+00 -1.641407117122942054e+02
-8.964590964590964717e+00 -1.640565141412070034e+02
-8.959706959706959850e+00 -1.640205424632805205e+02
-8.954822954822954983e+00 -1.640445123352846224e+02
-8.949938949938950117e+00 -1.641336941753162648e+02
-8.945054945054945250e+00 -1.642197276980843128e+02
-8.940170940170940383e+00 -1.643029246031005357e+02
-8.935286935286935517e+00 -1.644301154813323080e+02
-8.930402930402930650e+00 -1.644820061723018796e+02
-8.925518925518925784e+00 -1.643080139533238935e+02
-8.920634920634920917e+00 -1.642963465013277755e+02
-8.915750915750916050e+00 -1.643414933933779594e+02
-8.910866910866911184e+00 -1.643224740450239381e+02
-8.905982905982906317e+00 -1.643390741518111327e+02
-8.901098901098901450e+00 -1.643222208234143409e+02
-8.896214896214896584e+00 -1.642998741395597904e+02
-8.891330891330891717e+00 -1.641507601516293846e+02
-8.886446886446886850e+00 -1.641432157553485922e+02
-8.881562881562881984e+00 -1.641087383336792698e+02
-8.876678876678877117e+00 -1.640480436027062296e+02
-8.871794871794872250e+00 -1.642568794214258219e+02
-8.866910866910867384e+00 -1.645688561613986280e+02
-8.862026862026862517e+00 -1.646614034891283609e+02
-8.857142857142857650e+00 -1.646557821558861860e+02
-8.852258852258852784e+00 -1.646608558354588752e+02
-8.847374847374847917e+00 -1.646521043755703602e+02
-8.842490842490843050e+00 -1.646821732513930954e+02
-8.837606837606838184e+00 -1.647462190045226862e+02
-8.832722832722833317e+00 -1.649484984576636464e+02
-8.827838827838828450e+00 -1.650078205446223762e+02
-8.822954822954823584e+00 -1.648886436687014907e+02
-8.818070818070818717e+00 -1.647510011748988177e+02
-8.813186813186813851e+00 -1.648418536940360752e+02
-8.808302808302808984e+00 -1.652491334344708775e+02
-8.803418803418804117e+00 -1.655540108461957516e+02
-8.798534798534799251e+00 -1.655993192801540204e+02
-8.793650793650794384e+00 -1.655195221647256290e+02
-8.788766788766789517e+00 -1.654765859739017060e+02
-8.783882783882784651e+00 -1.650653649259562030e+02
-8.778998778998779784e+00 -1.648187035888527134e+02
-8.774114774114774917e+00 -1.648349449649756764e+02
-8.769230769230770051e+00 -1.648642992704786252e+02
-8.764346764346765184e+00 -1.649550610554931040e+02
-8.759462759462760317e+00 -1.648188339843973722e+02
-8.754578754578755451e+00 -1.647670026432288353e+02
-8.749694749694750584e+00 -1.647527695393472982e+02
-8.744810744810745717e+00 -1.644126742151093481e+02
-8.739926739926740851e+00 -1.640231007296046073e+02
-8.735042735042735984e+00 -1.639773628920944475e+02
-8.730158730158731117e+00 -1.639949703401071019e+02
-8.725274725274726251e+00 -1.640050859166547070e+02
-8.720390720390721384e+00 -1.638924610146001726e+02
-8.715506715506714741e+00 -1.638368157606668660e+02
-8.710622710622709874e+00 -1.638328348528167737e+02
-8.705738705738705008e+00 -1.639774844819476698e+02
-8.700854700854700141e+00 -1.637591391536053891e+02
-8.695970695970695274e+00 -1.628989816555807693e+02
-8.691086691086690408e+00 -1.626741400858413158e+02
-8.686202686202685541e+00 -1.626738757137584912e+02
-8.681318681318680675e+00 -1.626282093281935204e+02
-8.676434676434675808e+00 -1.625983918099096286e+02
-8.671550671550670941e+00 -1.624450421311642572e+02
-8.666666666666666075e+00 -1.623720424084319234e+02
-8.661782661782661208e+00 -1.623882568213079765e+02
-8.656898656898656341e+00 -1.625113235637764149e+02
-8.652014652014651475e+00 -1.624209371326884650e+02
-8.647130647130646608e+00 -1.623061046298356587e+02
-8.642246642246641741e+00 -1.622264449899527108e+02
-8.637362637362636875e+00 -1.620365347914125778e+02
-8.632478632478632008e+00 -1.619026084183122975e+02
-8.627594627594627141e+00 -1.618815580229683633e+02
-8.622710622710622275e+00 -1.618639490956755083e+02
-8.617826617826617408e+00 -1.618641221325512731e+02
-8.612942612942612541e+00 -1.617885949827391983e+02
-8.608058608058607675e+00 -1.617992732319791287e+02
-8.603174603174602808e+00 -1.619824616379285658e+02
-8.598290598290597941e+00 -1.617439093430772914e+02
-8.593406593406593075e+00 -1.614254407781500618e+02
-8.588522588522588208e+00 -1.613799526473617334e+02
-8.583638583638583341e+00 -1.613458995345413314e+02
-8.578754578754578475e+00 -1.613361789007811922e+02
-8.573870573870573608e+00 -1.612493629513943745e+02
-8.568986568986568741e+00 -1.611573025230929375e+02
-8.564102564102563875e+00 -1.613151780589114992e+02
-8.559218559218559008e+00 -1.613409117716743708e+02
-8.554334554334554142e+00 -1.612352422434093739e+02
-8.549450549450549275e+00 -1.611956708142601542e+02
-8.544566544566544408e+00 -1.612107018426798106e+02
-8.539682539682539542e+00 -1.613436999116777031e+02
-8.534798534798534675e+00 -1.613942714072929903e+02
-8.529914529914529808e+00 -1.614339096263719853e+02
-8.525030525030524942e+00 -1.616523968230125945e+02
-8.520146520146520075e+00 -1.618771569351943356e+02
-8.515262515262515208e+00 -1.618775585089226752e+02
-8.510378510378510342e+00 -1.618664639287813145e+02
-8.505494505494505475e+00 -1.617832141075723769e+02
-8.500610500610500608e+00 -1.616875751433693722e+02
-8.495726495726495742e+00 -1.616427602466731344e+02
-8.490842490842490875e+00 -1.616612714231910104e+02
-8.485958485958486008e+00 -1.616214016513504816e+02
-8.481074481074481142e+00 -1.617834676678930634e+02
-8.476190476190476275e+00 -1.623622933171894829e+02
-8.471306471306471408e+00 -1.623826323892978394e+02
-8.466422466422466542e+00 -1.622629095526969252e+02
-8.461538461538461675e+00 -1.623058981193436523e+02
-8.456654456654456808e+00 -1.623437808407245484e+02
-8.451770451770451942e+00 -1.626171409903391236e+02
-8.446886446886447075e+00 -1.627561068612891688e+02
-8.442002442002442208e+00 -1.627724197935303607e+02
-8.437118437118437342e+00 -1.627924062273334584e+02
-8.432234432234432475e+00 -1.629069249993213475e+02
-8.427350427350427609e+00 -1.629656379331423182e+02
-8.422466422466422742e+00 -1.629853781260583219e+02
-8.417582417582417875e+00 -1.631809040172786354e+02
-8.412698412698413009e+00 -1.633429003266134600e+02
-8.407814407814408142e+00 -1.634062781180974184e+02
-8.402930402930403275e+00 -1.634182399241023518e+02
-8.398046398046398409e+00 -1.634106921211910617e+02
-8.393162393162393542e+00 -1.634986201581643286e+02
-8.388278388278388675e+00 -1.635642423883725769e+02
-8.383394383394383809e+00 -1.635136550858258602e+02
-8.378510378510378942e+00 -1.639054299165817667e+02
-8.373626373626374075e+00 -1.644225694157814814e+02
-8.368742368742369209e+00 -1.645065720132921854e+02
-8.363858363858364342e+00 -1.646110184325348200e+02
-8.358974358974359475e+00 -1.646619214572861267e+02
-8.354090354090354609e+00 -1.647974361207176912e+02
-8.349206349206349742e+00 -1.647643080407692082e+02
-8.344322344322344875e+00 -1.645807393707052029e+02
-8.339438339438340009e+00 -1.647150809915382297e+02
-8.334554334554335142e+00 -1.648659680570153512e+02
-8.329670329670330275e+00 -1.649252974069702020e+02
-8.324786324786325409e+00 -1.649652642919440666e+02
-8.319902319902320542e+00 -1.649481676250630642e+02
-8.315018315018315676e+00 -1.648197993366236176e+02
-8.310134310134310809e+00 -1.646611662431641605e+02
-8.305250305250305942e+00 -1.646119618236111251e+02
-8.300366300366301076e+00 -1.646171834910700227e+02
-8.295482295482296209e+00 -1.645998946571970407e+02
-8.290598290598291342e+00 -1.645926941772562202e+02
-8.285714285714286476e+00 -1.647671289940812471e+02
-8.280830280830279833e+00 -1.651152848630945300e+02
-8.275946275946274966e+00 -1.652174704321560910e+02
-8.271062271062270099e+00 -1.651814857931680365e+02
-8.266178266178265233e+00 -1.652951373376453432e+02
-8.261294261294260366e+00 -1.652946353046864374e+02
-8.256410256410255499e+00 -1.652831377861044757e+02
-8.251526251526250633e+00 -1.654448479000156169e+02
-8.246642246642245766e+00 -1.656753038056181708e+02
-8.241758241758240899e+00 -1.654372647307795319e+02
-8.236874236874236033e+00 -1.649765590603925318e+02
-8.231990231990231166e+00 -1.649168982800407548e+02
-8.227106227106226299e+00 -1.649150543283462582e+02
-8.222222222222221433e+00 -1.648929097008877420e+02
-8.217338217338216566e+00 -1.649349574373038081e+02
-8.212454212454211699e+00 -1.649691024916469644e+02
-8.207570207570206833e+00 -1.650639673076826170e+02
-8.202686202686201966e+00 -1.651896658995519545e+02
-8.197802197802197099e+00 -1.653152313345495941e+02
-8.192918192918192233e+00 -1.653810520215916142e+02
-8.188034188034187366e+00 -1.653737015429188659e+02
-8.183150183150182500e+00 -1.653901280528832558e+02
-8.178266178266177633e+00 -1.654765025982613054e+02
-8.173382173382172766e+00 -1.655616387377894512e+02
-8.168498168498167900e+00 -1.655996698630244168e+02
-8.163614163614163033e+00 -1.656440771648574639e+02
-8.158730158730158166e+00 -1.656429307631856034e+02
-8.153846153846153300e+00 -1.654242331014443721e+02
-8.148962148962148433e+00 -1.652556127679262943e+02
-8.144078144078143566e+00 -1.652078096165901115e+02
-8.139194139194138700e+00 -1.650479044947278169e+02
-8.134310134310133833e+00 -1.648718155259395246e+02
-8.129426129426128966e+00 -1.647055618727258945e+02
-8.124542124542124100e+00 -1.645834039862842531e+02
-8.119658119658119233e+00 -1.644282093941761502e+02
-8.114774114774114366e+00 -1.643462382067962722e+02
-8.109890109890109500e+00 -1.642371287334905787e+02
-8.105006105006104633e+00 -1.639020348677443906e+02
-8.100122100122099766e+00 -1.636702869581391724e+02
-8.095238095238094900e+00 -1.635625677941095262e+02
-8.090354090354090033e+00 -1.634877372914634179e+02
-8.085470085470085166e+00 -1.634509154264091819e+02
-8.080586080586080300e+00 -1.633730966361626997e+02
-8.075702075702075433e+00 -1.632987804035753072e+02
-8.070818070818070566e+00 -1.632499385587330210e+02
-8.065934065934065700e+00 -1.632002165390990456e+02
-8.061050061050060833e+00 -1.631336003602309006e+02
-8.056166056166055967e+00 -1.630530974371919797e+02
-8.051282051282051100e+00 -1.629664260260628623e+02
-8.046398046398046233e+00 -1.629224589219209633e+02
-8.041514041514041367e+00 -1.629245589059653412e+02
-8.036630036630036500e+00 -1.629948905104523647e+02
-8.031746031746031633e+00 -1.631463917679539577e+02
-8.026862026862026767e+00 -1.630015801270510565e+02
-8.021978021978021900e+00 -1.628045196059134980e+02
-8.017094017094017033e+00 -1.629822695972977442e+02
-8.012210012210012167e+00 -1.629033285469611485e+02
-8.007326007326007300e+00 -1.624721203723124177e+02
-8.002442002442002433e+00 -1.622965066011664135e+02
-7.997557997557997567e+00 -1.621985845321122781e+02
-7.992673992673992700e+00 -1.620651015948804741e+02
-7.987789987789987833e+00 -1.620141372236183486e+02
-7.982905982905982967e+00 -1.619723224457499384e+02
-7.978021978021978100e+00 -1.619552164242648189e+02
-7.973137973137973233e+00 -1.619702152982260657e+02
-7.968253968253968367e+00 -1.619736176275972639e+02
-7.963369963369963500e+00 -1.619700195242988343e+02
-7.958485958485958633e+00 -1.618667738717936118e+02
-7.953601953601953767e+00 -1.616508349585012638e+02
-7.948717948717948900e+00 -1.615092645875771211e+02
-7.943833943833944033e+00 -1.614599809953263332e+02
-7.938949938949939167e+00 -1.614296947148793038e+02
-7.934065934065934300e+00 -1.614915809980470840e+02
-7.929181929181929434e+00 -1.615568943831716808e+02
-7.924297924297924567e+00 -1.614123432905693676e+02
-7.919413919413919700e+00 -1.613132857187841296e+02
-7.914529914529914834e+00 -1.614017340152993825e+02
-7.909645909645909967e+00 -1.616077479465618580e+02
-7.904761904761905100e+00 -1.617830015258553829e+02
-7.899877899877900234e+00 -1.618936781089550436e+02
-7.894993894993895367e+00 -1.618791290289655365e+02
-7.890109890109890500e+00 -1.617086245662893020e+02
-7.885225885225885634e+00 -1.618272999697626062e+02
-7.880341880341880767e+00 -1.619637740271397774e+02
-7.875457875457875900e+00 -1.620463641385167364e+02
-7.870573870573871034e+00 -1.621993504300616564e+02
-7.865689865689866167e+00 -1.622065983867552177e+02
-7.860805860805861300e+00 -1.622483457334986952e+02
-7.855921855921856434e+00 -1.623388929577697013e+02
-7.851037851037851567e+00 -1.624013721436797937e+02
-7.846153846153846700e+00 -1.624037632985869095e+02
-7.841269841269841834e+00 -1.624248800574482630e+02
-7.836385836385836967e+00 -1.625188211774217280e+02
-7.831501831501832100e+00 -1.625949714340615344e+02
-7.826617826617827234e+00 -1.624471320277802704e+02
-7.821733821733822367e+00 -1.623059804205093428e+02
-7.816849816849817500e+00 -1.623137182779808825e+02
-7.811965811965811746e+00 -1.622982868775746113e+02
-7.807081807081806879e+00 -1.624455228522682830e+02
-7.802197802197802012e+00 -1.627166634311238624e+02
-7.797313797313797146e+00 -1.626748372574635653e+02
-7.792429792429792279e+00 -1.626749372381349303e+02
-7.787545787545787412e+00 -1.630577005151257026e+02
-7.782661782661782546e+00 -1.632849086466328004e+02
-7.777777777777777679e+00 -1.633520867826523499e+02
-7.772893772893772812e+00 -1.635014734377228081e+02
-7.768009768009767946e+00 -1.635785885322044635e+02
-7.763125763125763079e+00 -1.636307748541671003e+02
-7.758241758241758212e+00 -1.636473715657488128e+02
-7.753357753357753346e+00 -1.636029420574150208e+02
-7.748473748473748479e+00 -1.636001828911788891e+02
-7.743589743589743613e+00 -1.636029352717784775e+02
-7.738705738705738746e+00 -1.637085736590547924e+02
-7.733821733821733879e+00 -1.639534655937985121e+02
-7.728937728937729013e+00 -1.642016348991201369e+02
-7.724053724053724146e+00 -1.643207917986798634e+02
-7.719169719169719279e+00 -1.644897098414402308e+02
-7.714285714285714413e+00 -1.645037137507260923e+02
-7.709401709401709546e+00 -1.643610659587741338e+02
-7.704517704517704679e+00 -1.646839732141772856e+02
-7.699633699633699813e+00 -1.650529282834137064e+02
-7.694749694749694946e+00 -1.651458716512861713e+02
-7.689865689865690079e+00 -1.650575034606673626e+02
-7.684981684981684324e+00 -1.650059448627255279e+02
-7.680097680097679458e+00 -1.649163139774544788e+02
-7.675213675213674591e+00 -1.650562439704112023e+02
-7.670329670329669725e+00 -1.654481935273312843e+02
-7.665445665445664858e+00 -1.654096606243222993e+02
-7.660561660561659991e+00 -1.654537794554882169e+02
-7.655677655677655125e+00 -1.655914102125178999e+02
-7.650793650793650258e+00 -1.655593694714459048e+02
-7.645909645909645391e+00 -1.655109862127121687e+02
-7.641025641025640525e+00 -1.655599636794411538e+02
-7.636141636141635658e+00 -1.655953303994601526e+02
-7.631257631257630791e+00 -1.656037672943467669e+02
-7.626373626373625925e+00 -1.656264058267607879e+02
-7.621489621489621058e+00 -1.657396555107057452e+02
-7.616605616605616191e+00 -1.656076360205646552e+02
-7.611721611721611325e+00 -1.652508290457889757e+02
-7.606837606837606458e+00 -1.653017138165120627e+02
-7.601953601953601591e+00 -1.654468966198908788e+02
-7.597069597069596725e+00 -1.654156328977957457e+02
-7.592185592185591858e+00 -1.654241296777078389e+02
-7.587301587301586991e+00 -1.653303587036068905e+02
-7.582417582417582125e+00 -1.649670859377390286e+02
-7.577533577533577258e+00 -1.648530111929736393e+02
-7.572649572649572391e+00 -1.650063307796826848e+02
-7.567765567765567525e+00 -1.650512649194255346e+02
-7.562881562881562658e+00 -1.650492536210252581e+02
-7.557997557997557792e+00 -1.650923833418760864e+02
-7.553113553113552925e+00 -1.649017332985559108e+02
-7.548229548229548058e+00 -1.648040344078556245e+02
-7.543345543345543192e+00 -1.647157894163417495e+02
-7.538461538461538325e+00 -1.645840646543879302e+02
-7.533577533577533458e+00 -1.646353214781306917e+02
-7.528693528693528592e+00 -1.646360746797305126e+02
-7.523809523809523725e+00 -1.645335849880045487e+02
-7.518925518925518858e+00 -1.640312718569990125e+02
-7.514041514041513992e+00 -1.636997474872776763e+02
-7.509157509157509125e+00 -1.635687004731865102e+02
-7.504273504273504258e+00 -1.634860272968496133e+02
-7.499389499389499392e+00 -1.632904188092819027e+02
-7.494505494505494525e+00 -1.631934187405033185e+02
-7.489621489621489658e+00 -1.632752612394808978e+02
-7.484737484737484792e+00 -1.632830886373915860e+02
-7.479853479853479925e+00 -1.632777105347093425e+02
-7.474969474969475058e+00 -1.632346281998832751e+02
-7.470085470085470192e+00 -1.632644111818599413e+02
-7.465201465201465325e+00 -1.632419768778132152e+02
-7.460317460317460458e+00 -1.631918237964783316e+02
-7.455433455433455592e+00 -1.631432436620022486e+02
-7.450549450549450725e+00 -1.632495112675068754e+02
-7.445665445665445858e+00 -1.633176646902552704e+02
-7.440781440781440992e+00 -1.631840593900952285e+02
-7.435897435897436125e+00 -1.630796335987042198e+02
-7.431013431013431259e+00 -1.631048491059135586e+02
-7.426129426129426392e+00 -1.631218934155515683e+02
-7.421245421245421525e+00 -1.630400517944325145e+02
-7.416361416361416659e+00 -1.629641196522117923e+02
-7.411477411477411792e+00 -1.629534058833061181e+02
-7.406593406593406925e+00 -1.628970538355135886e+02
-7.401709401709402059e+00 -1.627360647581159014e+02
-7.396825396825397192e+00 -1.627719887771815479e+02
-7.391941391941392325e+00 -1.630101968727771009e+02
-7.387057387057387459e+00 -1.631946896775640994e+02
-7.382173382173382592e+00 -1.632659242938108264e+02
-7.377289377289377725e+00 -1.632472719064253397e+02
-7.372405372405372859e+00 -1.632312426445254232e+02
-7.367521367521367992e+00 -1.632443852370761590e+02
-7.362637362637363125e+00 -1.635173468850197196e+02
-7.357753357753358259e+00 -1.637642923683577294e+02
-7.352869352869353392e+00 -1.637698906876230467e+02
-7.347985347985348525e+00 -1.638111983891140255e+02
-7.343101343101343659e+00 -1.637920938925527992e+02
-7.338217338217338792e+00 -1.636926766000121631e+02
-7.333333333333333925e+00 -1.637928666255139376e+02
-7.328449328449329059e+00 -1.638803781448163193e+02
-7.323565323565324192e+00 -1.638089383700792894e+02
-7.318681318681319325e+00 -1.636381143778000364e+02
-7.313797313797314459e+00 -1.633768108190534178e+02
-7.308913308913308704e+00 -1.632911312300866484e+02
-7.304029304029303837e+00 -1.633476098459925652e+02
-7.299145299145298971e+00 -1.638164115158976983e+02
-7.294261294261294104e+00 -1.642182285079857991e+02
-7.289377289377289237e+00 -1.643063069564836951e+02
-7.284493284493284371e+00 -1.644523458703554297e+02
-7.279609279609279504e+00 -1.646509590958779938e+02
-7.274725274725274637e+00 -1.648438667923823004e+02
-7.269841269841269771e+00 -1.648170304628930012e+02
-7.264957264957264904e+00 -1.646326546935145245e+02
-7.260073260073260037e+00 -1.646346910906936500e+02
-7.255189255189255171e+00 -1.646296090768292402e+02
-7.250305250305250304e+00 -1.645163923050674271e+02
-7.245421245421245438e+00 -1.644476084831931644e+02
-7.240537240537240571e+00 -1.644443869337807484e+02
-7.235653235653235704e+00 -1.644555918124905531e+02
-7.230769230769230838e+00 -1.644330044508287756e+02
-7.225885225885225971e+00 -1.645051922361165566e+02
-7.221001221001221104e+00 -1.646834599437187023e+02
-7.216117216117216238e+00 -1.648256167740794638e+02
-7.211233211233211371e+00 -1.648193141360383152e+02
-7.206349206349206504e+00 -1.649373159679190621e+02
-7.201465201465201638e+00 -1.651022903910109108e+02
-7.196581196581196771e+00 -1.650957895987197617e+02
-7.191697191697191904e+00 -1.648105641395046632e+02
-7.186813186813187038e+00 -1.647942856400178187e+02
-7.181929181929181283e+00 -1.649678112666840946e+02
-7.177045177045176416e+00 -1.649996672542883118e+02
-7.172161172161171550e+00 -1.648970205437095728e+02
-7.167277167277166683e+00 -1.646084461388759053e+02
-7.162393162393161816e+00 -1.643951804884508476e+02
-7.157509157509156950e+00 -1.643828129600315435e+02
-7.152625152625152083e+00 -1.640007023467407805e+02
-7.147741147741147216e+00 -1.636756877701882047e+02
-7.142857142857142350e+00 -1.636361875139092774e+02
-7.137973137973137483e+00 -1.636147912274975340e+02
-7.133089133089132616e+00 -1.636585868136411648e+02
-7.128205128205127750e+00 -1.634792537633071845e+02
-7.123321123321122883e+00 -1.634916361493852719e+02
-7.118437118437118016e+00 -1.634773237916638493e+02
-7.113553113553113150e+00 -1.633502103785653219e+02
-7.108669108669108283e+00 -1.633348291389288249e+02
-7.103785103785103416e+00 -1.634389111966497694e+02
-7.098901098901098550e+00 -1.637142673350565474e+02
-7.094017094017093683e+00 -1.639847021676606857e+02
-7.089133089133088816e+00 -1.639027765219992148e+02
-7.084249084249083950e+00 -1.634730369015381086e+02
-7.079365079365079083e+00 -1.632225726419498812e+02
-7.074481074481074216e+00 -1.631969044946519034e+02
-7.069597069597069350e+00 -1.631591299832415984e+02
-7.064713064713064483e+00 -1.629857949405166835e+02
-7.059829059829059617e+00 -1.629987323214966182e+02
-7.054945054945054750e+00 -1.629643775038348963e+02
-7.050061050061049883e+00 -1.629510189190789902e+02
-7.045177045177045017e+00 -1.629939222246628105e+02
-7.040293040293040150e+00 -1.629531634523373782e+02
-7.035409035409035283e+00 -1.629984742346226767e+02
-7.030525030525030417e+00 -1.629960467912866875e+02
-7.025641025641025550e+00 -1.629885727309933827e+02
-7.020757020757020683e+00 -1.630878803110516060e+02
-7.015873015873015817e+00 -1.631451182307362160e+02
-7.010989010989010950e+00 -1.630614221694846151e+02
-7.006105006105006083e+00 -1.629209057429131349e+02
-7.001221001221001217e+00 -1.628202338565748448e+02
-6.996336996336996350e+00 -1.628161143101276309e+02
-6.991452991452991483e+00 -1.626962043458439098e+02
-6.986568986568986617e+00 -1.626140773668657289e+02
-6.981684981684981750e+00 -1.625503457411881527e+02
-6.976800976800976883e+00 -1.625747440954798151e+02
-6.971916971916972017e+00 -1.626710910489413209e+02
-6.967032967032967150e+00 -1.627231855207547540e+02
-6.962148962148962283e+00 -1.626526624544320612e+02
-6.957264957264957417e+00 -1.626065823941957262e+02
-6.952380952380952550e+00 -1.626394969066074054e+02
-6.947496947496947683e+00 -1.627349205892756459e+02
-6.942612942612942817e+00 -1.628644250446608339e+02
-6.937728937728937950e+00 -1.628808891840982653e+02
-6.932844932844933084e+00 -1.630758496619391451e+02
-6.927960927960928217e+00 -1.632547230339187649e+02
-6.923076923076923350e+00 -1.632983293877898063e+02
-6.918192918192918484e+00 -1.632896112215628932e+02
-6.913308913308913617e+00 -1.631778182514808009e+02
-6.908424908424908750e+00 -1.632233308157372846e+02
-6.903540903540903884e+00 -1.630525177431664474e+02
-6.898656898656899017e+00 -1.630345548761499970e+02
-6.893772893772894150e+00 -1.632041527453128538e+02
-6.888888888888889284e+00 -1.632078051553719149e+02
-6.884004884004884417e+00 -1.632315486551928529e+02
-6.879120879120879550e+00 -1.631764432819053354e+02
-6.874236874236874684e+00 -1.631403298757011555e+02
-6.869352869352869817e+00 -1.632657995548250938e+02
-6.864468864468864950e+00 -1.636608774954859484e+02
-6.859584859584860084e+00 -1.638705246143233012e+02
-6.854700854700855217e+00 -1.638665554457067515e+02
-6.849816849816850350e+00 -1.639619791772424833e+02
-6.844932844932845484e+00 -1.641758085946837014e+02
-6.840048840048840617e+00 -1.642061985090936673e+02
-6.835164835164835750e+00 -1.642380013467925153e+02
-6.830280830280830884e+00 -1.643003868391998594e+02
-6.825396825396826017e+00 -1.643383575650422586e+02
-6.820512820512821150e+00 -1.642438093006271345e+02
-6.815628815628816284e+00 -1.640896751025028948e+02
-6.810744810744810529e+00 -1.640732827816400174e+02
-6.805860805860805662e+00 -1.641738723554190642e+02
-6.800976800976800796e+00 -1.641011801278201574e+02
-6.796092796092795929e+00 -1.639445937082836906e+02
-6.791208791208791062e+00 -1.639210194947497712e+02
-6.786324786324786196e+00 -1.639626513007597453e+02
-6.781440781440781329e+00 -1.639091127817739562e+02
-6.776556776556776462e+00 -1.638847567610911824e+02
-6.771672771672771596e+00 -1.640422684037000067e+02
-6.766788766788766729e+00 -1.641654994414235773e+02
-6.761904761904761862e+00 -1.641231337395194601e+02
-6.757020757020756996e+00 -1.640610049125512830e+02
-6.752136752136752129e+00 -1.641712526635735685e+02
-6.747252747252747263e+00 -1.642281438012440731e+02
-6.742368742368742396e+00 -1.643222265316185542e+02
-6.737484737484737529e+00 -1.643194171447528618e+02
-6.732600732600732663e+00 -1.642872280401726641e+02
-6.727716727716727796e+00 -1.642911619479991145e+02
-6.722832722832722929e+00 -1.642563805004219830e+02
-6.717948717948718063e+00 -1.639607277357511634e+02
-6.713064713064713196e+00 -1.638999179400952357e+02
-6.708180708180708329e+00 -1.640624363625086346e+02
-6.703296703296703463e+00 -1.640882082190804852e+02
-6.698412698412698596e+00 -1.640947985320733551e+02
-6.693528693528693729e+00 -1.642118692019448076e+02
-6.688644688644688863e+00 -1.643672313729834400e+02
-6.683760683760683108e+00 -1.645579421811435736e+02
-6.678876678876678241e+00 -1.646795726220045424e+02
-6.673992673992673375e+00 -1.645576402512453740e+02
-6.669108669108668508e+00 -1.644541547998057354e+02
-6.664224664224663641e+00 -1.644642679075158469e+02
-6.659340659340658775e+00 -1.645012472889747812e+02
-6.654456654456653908e+00 -1.645189931056821138e+02
-6.649572649572649041e+00 -1.645617162976316763e+02
-6.644688644688644175e+00 -1.645971851868612816e+02
-6.639804639804639308e+00 -1.645702334470916810e+02
-6.634920634920634441e+00 -1.644935529538216201e+02
-6.630036630036629575e+00 -1.644191041269585298e+02
-6.625152625152624708e+00 -1.643445947980140147e+02
-6.620268620268619841e+00 -1.643797548546374117e+02
-6.615384615384614975e+00 -1.644018128023986378e+02
-6.610500610500610108e+00 -1.644337015301927067e+02
-6.605616605616605241e+00 -1.644881577728662876e+02
-6.600732600732600375e+00 -1.646195211672902019e+02
-6.595848595848595508e+00 -1.647507582463537119e+02
-6.590964590964590641e+00 -1.649170724608518412e+02
-6.586080586080585775e+00 -1.649610638371015057e+02
-6.581196581196580908e+00 -1.650646386205638692e+02
-6.576312576312576041e+00 -1.652746314387682105e+02
-6.571428571428571175e+00 -1.654223187386290590e+02
-6.566544566544566308e+00 -1.653759049706461610e+02
-6.561660561660561441e+00 -1.655210326787386350e+02
-6.556776556776556575e+00 -1.655683835294859989e+02
-6.551892551892551708e+00 -1.655462992082756841e+02
-6.547008547008546842e+00 -1.653689654086071528e+02
-6.542124542124541975e+00 -1.652731450911019238e+02
-6.537240537240537108e+00 -1.652915603617040290e+02
-6.532356532356532242e+00 -1.649763998950467396e+02
-6.527472527472527375e+00 -1.648848213232020328e+02
-6.522588522588522508e+00 -1.646028591981111333e+02
-6.517704517704517642e+00 -1.644555913930933571e+02
-6.512820512820512775e+00 -1.645286814470878198e+02
-6.507936507936507908e+00 -1.646253858917891648e+02
-6.503052503052503042e+00 -1.647157230753761041e+02
-6.498168498168498175e+00 -1.651263078586333961e+02
-6.493284493284493308e+00 -1.654191600776719895e+02
-6.488400488400488442e+00 -1.654201553958142199e+02
-6.483516483516483575e+00 -1.651448017170143316e+02
-6.478632478632478708e+00 -1.648734580269400851e+02
-6.473748473748473842e+00 -1.648919736695640665e+02
-6.468864468864468975e+00 -1.647903696174884658e+02
-6.463980463980464108e+00 -1.647441345854889505e+02
-6.459096459096459242e+00 -1.648119348952621408e+02
-6.454212454212454375e+00 -1.649845519051178826e+02
-6.449328449328449508e+00 -1.651153562404675199e+02
-6.444444444444444642e+00 -1.650257661372184259e+02
-6.439560439560439775e+00 -1.649294038119279264e+02
-6.434676434676434909e+00 -1.649225193024013834e+02
-6.429792429792430042e+00 -1.649195536948005270e+02
-6.424908424908425175e+00 -1.649337647109162219e+02
-6.420024420024420309e+00 -1.650449703123842653e+02
-6.415140415140415442e+00 -1.652328173388177106e+02
-6.410256410256410575e+00 -1.653558803216573097e+02
-6.405372405372405709e+00 -1.654421040308993156e+02
-6.400488400488400842e+00 -1.653935073205719846e+02
-6.395604395604395975e+00 -1.653619202953701972e+02
-6.390720390720391109e+00 -1.652669211599923926e+02
-6.385836385836386242e+00 -1.651396655195996459e+02
-6.380952380952381375e+00 -1.649632330346564402e+02
-6.376068376068376509e+00 -1.647217150714462548e+02
-6.371184371184371642e+00 -1.644597003595221167e+02
-6.366300366300366775e+00 -1.642116429938328679e+02
-6.361416361416361909e+00 -1.640650345365690441e+02
-6.356532356532357042e+00 -1.640304631274976828e+02
-6.351648351648352175e+00 -1.638364034591193672e+02
-6.346764346764347309e+00 -1.636803400420598109e+02
-6.341880341880342442e+00 -1.636435865005986443e+02
-6.336996336996337575e+00 -1.636066101131273172e+02
-6.332112332112332709e+00 -1.636178085686454438e+02
-6.327228327228327842e+00 -1.636353320362633781e+02
-6.322344322344322975e+00 -1.636548324804404047e+02
-6.317460317460318109e+00 -1.637355200743957084e+02
-6.312576312576313242e+00 -1.639715902502282745e+02
-6.307692307692307487e+00 -1.640546485780750174e+02
-6.302808302808302621e+00 -1.643618042206010443e+02
-6.297924297924297754e+00 -1.645818960197844376e+02
-6.293040293040292887e+00 -1.645594929488252660e+02
-6.288156288156288021e+00 -1.645213820657689325e+02
-6.283272283272283154e+00 -1.641533275035139638e+02
-6.278388278388278287e+00 -1.634522651200737187e+02
-6.273504273504273421e+00 -1.629573186536735818e+02
-6.268620268620268554e+00 -1.628311121695529096e+02
-6.263736263736263687e+00 -1.629296389326365784e+02
-6.258852258852258821e+00 -1.630199216440282726e+02
-6.253968253968253954e+00 -1.629190330038385923e+02
-6.249084249084249088e+00 -1.629802863419415360e+02
-6.244200244200244221e+00 -1.630004802671487880e+02
-6.239316239316239354e+00 -1.630123619094254934e+02
-6.234432234432234488e+00 -1.627614294896967522e+02
-6.229548229548229621e+00 -1.623968491589440077e+02
-6.224664224664224754e+00 -1.623354650250708175e+02
-6.219780219780219888e+00 -1.624115189773155237e+02
-6.214896214896215021e+00 -1.624231007665939615e+02
-6.210012210012210154e+00 -1.623678703378886041e+02
-6.205128205128205288e+00 -1.623456368673094801e+02
-6.200244200244200421e+00 -1.623363830029831547e+02
-6.195360195360195554e+00 -1.622713423087854494e+02
-6.190476190476190688e+00 -1.621628644238649031e+02
-6.185592185592184933e+00 -1.621359260818954056e+02
-6.180708180708180066e+00 -1.621280479097725618e+02
-6.175824175824175200e+00 -1.621660650028471480e+02
-6.170940170940170333e+00 -1.621875042280788932e+02
-6.166056166056165466e+00 -1.621158254200233841e+02
-6.161172161172160600e+00 -1.621520220528803975e+02
-6.156288156288155733e+00 -1.623161465332461262e+02
-6.151404151404150866e+00 -1.623871803284793032e+02
-6.146520146520146000e+00 -1.623494087784775957e+02
-6.141636141636141133e+00 -1.623466525638392000e+02
-6.136752136752136266e+00 -1.623721049591872827e+02
-6.131868131868131400e+00 -1.625291817417380571e+02
-6.126984126984126533e+00 -1.627657247025076117e+02
-6.122100122100121666e+00 -1.628391978849850545e+02
-6.117216117216116800e+00 -1.628615588928212503e+02
-6.112332112332111933e+00 -1.628497196019426951e+02
-6.107448107448107066e+00 -1.628453374024412597e+02
-6.102564102564102200e+00 -1.628502196950510950e+02
-6.097680097680097333e+00 -1.628073608955667737e+02
-6.092796092796092466e+00 -1.627555245407975519e+02
-6.087912087912087600e+00 -1.627595385332462286e+02
-6.083028083028082733e+00 -1.626645995376690053e+02
-6.078144078144077866e+00 -1.625569746264310425e+02
-6.073260073260073000e+00 -1.625334341748607585e+02
-6.068376068376068133e+00 -1.625715809480892915e+02
-6.063492063492063266e+00 -1.628127225288761508e+02
-6.058608058608058400e+00 -1.633312649081426002e+02
-6.053724053724053533e+00 -1.637377558379763798e+02
-6.048840048840048667e+00 -1.638068243670787183e+02
-6.043956043956043800e+00 -1.638816085471378585e+02
-6.039072039072038933e+00 -1.639785253570198336e+02
-6.034188034188034067e+00 -1.641161187487025757e+02
-6.029304029304029200e+00 -1.640507432806680299e+02
-6.024420024420024333e+00 -1.639622551416383089e+02
-6.019536019536019467e+00 -1.637301112746785634e+02
-6.014652014652014600e+00 -1.639854293299172809e+02
-6.009768009768009733e+00 -1.644081038283363512e+02
-6.004884004884004867e+00 -1.642003928890888176e+02
-6.000000000000000000e+00 -1.640917075427204281e+02
-5.995115995115995133e+00 -1.640403382955926190e+02
-5.990231990231990267e+00 -1.639090143835895503e+02
-5.985347985347985400e+00 -1.638192290283502928e+02
-5.980463980463980533e+00 -1.638342717484017044e+02
-5.975579975579975667e+00 -1.638333951919830156e+02
-5.970695970695970800e+00 -1.639212276817136740e+02
-5.965811965811965933e+00 -1.639657379649982545e+02
-5.960927960927961067e+00 -1.640111029892800332e+02
-5.956043956043956200e+00 -1.640222536186007858e+02
-5.951159951159951333e+00 -1.640608738383668026e+02
-5.946275946275946467e+00 -1.642377934493395628e+02
-5.941391941391941600e+00 -1.642885642307435035e+02
-5.936507936507936734e+00 -1.642836734546247328e+02
-5.931623931623931867e+00 -1.644201831011922366e+02
-5.926739926739927000e+00 -1.647353659455165769e+02
-5.921855921855922134e+00 -1.648825296820356812e+02
-5.916971916971917267e+00 -1.648300760518070263e+02
-5.912087912087912400e+00 -1.648419463786253800e+02
-5.907203907203907534e+00 -1.647954381944509805e+02
-5.902319902319902667e+00 -1.648070072763332519e+02
-5.897435897435897800e+00 -1.648049024494418973e+02
-5.892551892551892934e+00 -1.647047748808775225e+02
-5.887667887667888067e+00 -1.646124450320930919e+02
-5.882783882783883200e+00 -1.646234952969791152e+02
-5.877899877899878334e+00 -1.647081681840191436e+02
-5.873015873015872579e+00 -1.645880946220005967e+02
-5.868131868131867712e+00 -1.644174619457664903e+02
-5.863247863247862846e+00 -1.645871520080249866e+02
-5.858363858363857979e+00 -1.647676127952895797e+02
-5.853479853479853112e+00 -1.648052234508031404e+02
-5.848595848595848246e+00 -1.647980822240835153e+02
-5.843711843711843379e+00 -1.647927623307393219e+02
-5.838827838827838512e+00 -1.649026907892629197e+02
-5.833943833943833646e+00 -1.650797204284501447e+02
-5.829059829059828779e+00 -1.652143174648266211e+02
-5.824175824175823912e+00 -1.651874951757966699e+02
-5.819291819291819046e+00 -1.652440183384448460e+02
-5.814407814407814179e+00 -1.652265171051923005e+02
-5.809523809523809312e+00 -1.651901945528784950e+02
-5.804639804639804446e+00 -1.652912964923632160e+02
-5.799755799755799579e+00 -1.655313001130292321e+02
-5.794871794871794712e+00 -1.655050996245520309e+02
-5.789987789987789846e+00 -1.655227956032803434e+02
-5.785103785103784979e+00 -1.659669407957225076e+02
-5.780219780219780112e+00 -1.661566759977463903e+02
-5.775335775335775246e+00 -1.663085943872393955e+02
-5.770451770451770379e+00 -1.666556344105827066e+02
-5.765567765567765512e+00 -1.668556661163337367e+02
-5.760683760683760646e+00 -1.668441862421837527e+02
-5.755799755799755779e+00 -1.669030899750027856e+02
-5.750915750915750912e+00 -1.667773785542205189e+02
-5.746031746031746046e+00 -1.666031149514987533e+02
-5.741147741147741179e+00 -1.664499294960332350e+02
-5.736263736263736313e+00 -1.664046424995262896e+02
-5.731379731379731446e+00 -1.663519818804775525e+02
-5.726495726495726579e+00 -1.662337668862180635e+02
-5.721611721611721713e+00 -1.663738040867743848e+02
-5.716727716727716846e+00 -1.661222833590180130e+02
-5.711843711843711979e+00 -1.658650458575641551e+02
-5.706959706959707113e+00 -1.658854802195576212e+02
-5.702075702075702246e+00 -1.655496890881859144e+02
-5.697191697191697379e+00 -1.651041219138485872e+02
-5.692307692307692513e+00 -1.649926105253051674e+02
-5.687423687423687646e+00 -1.649737774872062062e+02
-5.682539682539682779e+00 -1.648438521187320589e+02
-5.677655677655677913e+00 -1.647954580092499839e+02
-5.672771672771673046e+00 -1.647890864806981313e+02
-5.667887667887668179e+00 -1.647564817666259387e+02
-5.663003663003663313e+00 -1.647405046503824622e+02
-5.658119658119658446e+00 -1.647047567991057520e+02
-5.653235653235653579e+00 -1.648803466596892520e+02
-5.648351648351648713e+00 -1.649588844744750418e+02
-5.643467643467643846e+00 -1.648659902000417219e+02
-5.638583638583638979e+00 -1.648839853997185969e+02
-5.633699633699634113e+00 -1.648167356992354939e+02
-5.628815628815629246e+00 -1.647337845540162107e+02
-5.623931623931623491e+00 -1.647555541170247295e+02
-5.619047619047618625e+00 -1.646550256066889233e+02
-5.614163614163613758e+00 -1.645171108227523860e+02
-5.609279609279608891e+00 -1.644900509009436007e+02
-5.604395604395604025e+00 -1.645112600384694588e+02
-5.599511599511599158e+00 -1.645096897761093828e+02
-5.594627594627594291e+00 -1.645116473532746681e+02
-5.589743589743589425e+00 -1.645709454244824315e+02
-5.584859584859584558e+00 -1.646668571817734232e+02
-5.579975579975579691e+00 -1.646958288111933371e+02
-5.575091575091574825e+00 -1.646780082968132604e+02
-5.570207570207569958e+00 -1.647590785209316664e+02
-5.565323565323565091e+00 -1.648172906060916034e+02
-5.560439560439560225e+00 -1.647496079226719417e+02
-5.555555555555555358e+00 -1.646198283057543961e+02
-5.550671550671550492e+00 -1.643833868680144690e+02
-5.545787545787545625e+00 -1.638648635394392272e+02
-5.540903540903540758e+00 -1.636150395369643320e+02
-5.536019536019535892e+00 -1.636273452131823092e+02
-5.531135531135531025e+00 -1.636792189566845934e+02
-5.526251526251526158e+00 -1.637202790811211912e+02
-5.521367521367521292e+00 -1.637989135429140219e+02
-5.516483516483516425e+00 -1.638047343735624111e+02
-5.511599511599511558e+00 -1.638154475323648853e+02
-5.506715506715506692e+00 -1.638981801572186043e+02
-5.501831501831501825e+00 -1.638565889184048103e+02
-5.496947496947496958e+00 -1.639430557017734031e+02
-5.492063492063492092e+00 -1.640934238741931779e+02
-5.487179487179487225e+00 -1.640302984096203431e+02
-5.482295482295482358e+00 -1.641265753091399233e+02
-5.477411477411477492e+00 -1.645003368120433720e+02
-5.472527472527472625e+00 -1.645841016412521185e+02
-5.467643467643467758e+00 -1.645598478513095131e+02
-5.462759462759462892e+00 -1.644787986056266504e+02
-5.457875457875458025e+00 -1.644318318835278774e+02
-5.452991452991453158e+00 -1.644443132664583231e+02
-5.448107448107448292e+00 -1.646214853925452530e+02
-5.443223443223443425e+00 -1.646883559136659869e+02
-5.438339438339438559e+00 -1.645536106890421593e+02
-5.433455433455433692e+00 -1.645465296555245800e+02
-5.428571428571428825e+00 -1.646319356535812233e+02
-5.423687423687423959e+00 -1.647168978975902860e+02
-5.418803418803419092e+00 -1.646877580050164624e+02
-5.413919413919414225e+00 -1.647534975746120836e+02
-5.409035409035409359e+00 -1.648589079907776238e+02
-5.404151404151404492e+00 -1.648499112312809700e+02
-5.399267399267399625e+00 -1.649073051840684911e+02
-5.394383394383394759e+00 -1.650114529109363843e+02
-5.389499389499389892e+00 -1.650442855203975796e+02
-5.384615384615385025e+00 -1.650345733291506178e+02
-5.379731379731380159e+00 -1.650096283524493685e+02
-5.374847374847375292e+00 -1.649069097460384796e+02
-5.369963369963369537e+00 -1.648666668078813302e+02
-5.365079365079364671e+00 -1.648424400817201558e+02
-5.360195360195359804e+00 -1.648665548924278710e+02
-5.355311355311354937e+00 -1.649820771182437511e+02
-5.350427350427350071e+00 -1.649516201914178168e+02
-5.345543345543345204e+00 -1.648400005305860816e+02
-5.340659340659340337e+00 -1.648303006466942122e+02
-5.335775335775335471e+00 -1.649583226305878156e+02
-5.330891330891330604e+00 -1.652407538459609668e+02
-5.326007326007325737e+00 -1.659571258389977118e+02
-5.321123321123320871e+00 -1.663012897442012843e+02
-5.316239316239316004e+00 -1.660013730552242919e+02
-5.311355311355311137e+00 -1.659949709536647617e+02
-5.306471306471306271e+00 -1.660633307599434829e+02
-5.301587301587301404e+00 -1.659858231895150311e+02
-5.296703296703296537e+00 -1.660001869984745611e+02
-5.291819291819291671e+00 -1.658628487726247727e+02
-5.286935286935286804e+00 -1.658332312633888534e+02
-5.282051282051281937e+00 -1.658990223282572458e+02
-5.277167277167277071e+00 -1.659917909960223881e+02
-5.272283272283272204e+00 -1.659691255994378025e+02
-5.267399267399267337e+00 -1.659935374371852106e+02
-5.262515262515262471e+00 -1.662641040833641171e+02
-5.257631257631257604e+00 -1.663391557030965089e+02
-5.252747252747252737e+00 -1.663608674773098528e+02
-5.247863247863247871e+00 -1.664049184068931027e+02
-5.242979242979243004e+00 -1.665266935210678696e+02
-5.238095238095238138e+00 -1.665515787505249250e+02
-5.233211233211233271e+00 -1.666488619906072870e+02
-5.228327228327228404e+00 -1.667621764913378968e+02
-5.223443223443223538e+00 -1.668860000716020693e+02
-5.218559218559218671e+00 -1.669010848314445923e+02
-5.213675213675213804e+00 -1.664798039925622959e+02
-5.208791208791208938e+00 -1.662443487969143803e+02
-5.203907203907204071e+00 -1.661310926095689524e+02
-5.199023199023199204e+00 -1.660570429494392215e+02
-5.194139194139194338e+00 -1.660640761463266131e+02
-5.189255189255189471e+00 -1.660508971826280913e+02
-5.184371184371184604e+00 -1.660151420008935190e+02
-5.179487179487179738e+00 -1.660608185649877271e+02
-5.174603174603174871e+00 -1.661209432904473431e+02
-5.169719169719170004e+00 -1.661242346441571271e+02
-5.164835164835165138e+00 -1.659552983547610552e+02
-5.159951159951160271e+00 -1.656595948815536019e+02
-5.155067155067155404e+00 -1.656798202054492037e+02
-5.150183150183150538e+00 -1.657655627267825480e+02
-5.145299145299145671e+00 -1.656456141758420415e+02
-5.140415140415140804e+00 -1.653361447322714923e+02
-5.135531135531135938e+00 -1.650765273892284313e+02
-5.130647130647131071e+00 -1.650186181567826225e+02
-5.125763125763126205e+00 -1.650495249218987226e+02
-5.120879120879120450e+00 -1.650814120399652438e+02
-5.115995115995115583e+00 -1.650789713790811106e+02
-5.111111111111110716e+00 -1.649432647603994440e+02
-5.106227106227105850e+00 -1.649009611131182567e+02
-5.101343101343100983e+00 -1.648945975306705236e+02
-5.096459096459096116e+00 -1.649310165517835003e+02
-5.091575091575091250e+00 -1.648571241598747577e+02
-5.086691086691086383e+00 -1.647891988162972439e+02
-5.081807081807081516e+00 -1.647466096804076869e+02
-5.076923076923076650e+00 -1.644946159413589157e+02
-5.072039072039071783e+00 -1.644142265226807638e+02
-5.067155067155066916e+00 -1.643839028701211760e+02
-5.062271062271062050e+00 -1.642371688178391764e+02
-5.057387057387057183e+00 -1.640738661637001883e+02
-5.052503052503052317e+00 -1.639571284991880589e+02
-5.047619047619047450e+00 -1.636579594815027860e+02
-5.042735042735042583e+00 -1.633289359667751910e+02
-5.037851037851037717e+00 -1.632022044750437999e+02
-5.032967032967032850e+00 -1.631802755930758337e+02
-5.028083028083027983e+00 -1.632361593719526240e+02
-5.023199023199023117e+00 -1.633045334715841079e+02
-5.018315018315018250e+00 -1.633214099895146205e+02
-5.013431013431013383e+00 -1.633136024594681146e+02
-5.008547008547008517e+00 -1.632511371039523169e+02
-5.003663003663003650e+00 -1.631942126546533700e+02
-4.998778998778998783e+00 -1.631884180446923551e+02
-4.993894993894993917e+00 -1.632941342906993043e+02
-4.989010989010989050e+00 -1.634210212560586228e+02
-4.984126984126984183e+00 -1.633709760445439656e+02
-4.979242979242979317e+00 -1.632635471340533400e+02
-4.974358974358974450e+00 -1.632732771255551825e+02
-4.969474969474969583e+00 -1.631325095712885798e+02
-4.964590964590964717e+00 -1.629833904718057624e+02
-4.959706959706959850e+00 -1.629807315067007778e+02
-4.954822954822954983e+00 -1.629600416067615356e+02
-4.949938949938950117e+00 -1.629618274524198682e+02
-4.945054945054945250e+00 -1.630242190985570971e+02
-4.940170940170940383e+00 -1.631232689373449318e+02
-4.935286935286935517e+00 -1.631582500443219601e+02
-4.930402930402930650e+00 -1.631576713209620095e+02
-4.925518925518925784e+00 -1.632319879636366409e+02
-4.920634920634920917e+00 -1.634293528055490583e+02
-4.915750915750916050e+00 -1.635750995132727894e+02
-4.910866910866911184e+00 -1.636480716424321997e+02
-4.905982905982906317e+00 -1.637053969522442003e+02
-4.901098901098901450e+00 -1.636934697805196777e+02
-4.896214896214896584e+00 -1.636368027157134861e+02
-4.891330891330891717e+00 -1.637258653782028262e+02
-4.886446886446886850e+00 -1.637651474209378080e+02
-4.881562881562881984e+00 -1.638255980234812625e+02
-4.876678876678877117e+00 -1.640254383706209751e+02
-4.871794871794871362e+00 -1.640345081768586795e+02
-4.866910866910866496e+00 -1.639514362097033313e+02
-4.862026862026861629e+00 -1.640252500407644902e+02
-4.857142857142856762e+00 -1.642642753517286280e+02
-4.852258852258851896e+00 -1.644366513627428787e+02
-4.847374847374847029e+00 -1.643718885200430577e+02
-4.842490842490842162e+00 -1.645106326188361834e+02
-4.837606837606837296e+00 -1.645488718723854618e+02
-4.832722832722832429e+00 -1.645431818115476972e+02
-4.827838827838827562e+00 -1.649366516509216751e+02
-4.822954822954822696e+00 -1.652783635775417679e+02
-4.818070818070817829e+00 -1.653739243486612338e+02
-4.813186813186812962e+00 -1.653286842576200399e+02
-4.808302808302808096e+00 -1.652119523192292263e+02
-4.803418803418803229e+00 -1.652219586714222714e+02
-4.798534798534798362e+00 -1.652504720192418972e+02
-4.793650793650793496e+00 -1.651728911552869761e+02
-4.788766788766788629e+00 -1.652713221041143754e+02
-4.783882783882783762e+00 -1.652603799104195730e+02
-4.778998778998778896e+00 -1.652459196709358764e+02
-4.774114774114774029e+00 -1.653287950548981371e+02
-4.769230769230769162e+00 -1.651514436829890258e+02
-4.764346764346764296e+00 -1.651321594197699483e+02
-4.759462759462759429e+00 -1.654012692122092005e+02
-4.754578754578754562e+00 -1.653634136439424083e+02
-4.749694749694749696e+00 -1.655031220089128681e+02
-4.744810744810744829e+00 -1.657962276587988697e+02
-4.739926739926739963e+00 -1.658047603067658144e+02
-4.735042735042735096e+00 -1.657789557367011071e+02
-4.730158730158730229e+00 -1.657689691120445730e+02
-4.725274725274725363e+00 -1.657355350009081292e+02
-4.720390720390720496e+00 -1.656845505605556639e+02
-4.715506715506715629e+00 -1.653352839194510011e+02
-4.710622710622710763e+00 -1.650890614303517623e+02
-4.705738705738705896e+00 -1.648958513352688726e+02
-4.700854700854701029e+00 -1.646757172188259801e+02
-4.695970695970696163e+00 -1.644847851703123069e+02
-4.691086691086691296e+00 -1.642185919463233006e+02
-4.686202686202686429e+00 -1.641723340042713630e+02
-4.681318681318681563e+00 -1.642328400200483713e+02
-4.676434676434676696e+00 -1.643096332603002168e+02
-4.671550671550671829e+00 -1.642632357328413377e+02
-4.666666666666666963e+00 -1.641544625026353970e+02
-4.661782661782662096e+00 -1.640981062510982156e+02
-4.656898656898657229e+00 -1.640091326073482492e+02
-4.652014652014652363e+00 -1.638544580723534239e+02
-4.647130647130647496e+00 -1.637032992061854486e+02
-4.642246642246642629e+00 -1.635884248049257224e+02
-4.637362637362637763e+00 -1.635487349044069845e+02
-4.632478632478632896e+00 -1.634893303828075091e+02
-4.627594627594628029e+00 -1.634274222518056376e+02
-4.622710622710622275e+00 -1.633784678269811366e+02
-4.617826617826617408e+00 -1.634178351325705876e+02
-4.612942612942612541e+00 -1.631472195475975013e+02
-4.608058608058607675e+00 -1.629199033646256396e+02
-4.603174603174602808e+00 -1.629719438393835276e+02
-4.598290598290597941e+00 -1.630199428285193903e+02
-4.593406593406593075e+00 -1.630346466148086506e+02
-4.588522588522588208e+00 -1.628829871183494902e+02
-4.583638583638583341e+00 -1.628153360951901618e+02
-4.578754578754578475e+00 -1.628336671488457625e+02
-4.573870573870573608e+00 -1.628820501417209243e+02
-4.568986568986568741e+00 -1.628472691580492437e+02
-4.564102564102563875e+00 -1.628254547423463521e+02
-4.559218559218559008e+00 -1.629038350330624496e+02
-4.554334554334554142e+00 -1.629150850417792071e+02
-4.549450549450549275e+00 -1.628035063505847972e+02
-4.544566544566544408e+00 -1.626270563539929412e+02
-4.539682539682539542e+00 -1.625131686857963302e+02
-4.534798534798534675e+00 -1.625324531953100120e+02
-4.529914529914529808e+00 -1.625811755820805331e+02
-4.525030525030524942e+00 -1.625890450945275063e+02
-4.520146520146520075e+00 -1.625937045014929367e+02
-4.515262515262515208e+00 -1.625947288884169097e+02
-4.510378510378510342e+00 -1.625901029686535537e+02
-4.505494505494505475e+00 -1.625781387075569739e+02
-4.500610500610500608e+00 -1.625235813450916851e+02
-4.495726495726495742e+00 -1.626214048489529205e+02
-4.490842490842490875e+00 -1.626432618819913216e+02
-4.485958485958486008e+00 -1.627213053986118325e+02
-4.481074481074481142e+00 -1.628427394283878016e+02
-4.476190476190476275e+00 -1.629846208002865637e+02
-4.471306471306471408e+00 -1.631269269790951171e+02
-4.466422466422466542e+00 -1.630648224210835906e+02
-4.461538461538461675e+00 -1.630622217653565258e+02
-4.456654456654456808e+00 -1.630481060031605978e+02
-4.451770451770451942e+00 -1.631001964625664300e+02
-4.446886446886447075e+00 -1.631262549161338882e+02
-4.442002442002442208e+00 -1.631147187873958728e+02
-4.437118437118437342e+00 -1.631387776546347084e+02
-4.432234432234432475e+00 -1.633910012209453555e+02
-4.427350427350427609e+00 -1.635776515340132278e+02
-4.422466422466422742e+00 -1.636563144681804545e+02
-4.417582417582417875e+00 -1.636463872603109166e+02
-4.412698412698413009e+00 -1.635298866008163543e+02
-4.407814407814408142e+00 -1.634812548777066468e+02
-4.402930402930403275e+00 -1.633290267878454074e+02
-4.398046398046398409e+00 -1.633127931915950626e+02
-4.393162393162393542e+00 -1.633725064858999758e+02
-4.388278388278388675e+00 -1.631823826274847704e+02
-4.383394383394383809e+00 -1.631549030345946676e+02
-4.378510378510378942e+00 -1.630758658788732873e+02
-4.373626373626374075e+00 -1.629594723298741883e+02
-4.368742368742368321e+00 -1.630784889074422495e+02
-4.363858363858363454e+00 -1.630492513969642800e+02
-4.358974358974358587e+00 -1.630352783431784758e+02
-4.354090354090353721e+00 -1.630622544653278112e+02
-4.349206349206348854e+00 -1.630561535678888276e+02
-4.344322344322343987e+00 -1.630472349031564079e+02
-4.339438339438339121e+00 -1.630816060913921035e+02
-4.334554334554334254e+00 -1.630650577841427946e+02
-4.329670329670329387e+00 -1.632506094277687509e+02
-4.324786324786324521e+00 -1.635648330481286621e+02
-4.319902319902319654e+00 -1.636437277045561416e+02
-4.315018315018314787e+00 -1.636410192094632237e+02
-4.310134310134309921e+00 -1.635775789615479425e+02
-4.305250305250305054e+00 -1.635518449904298848e+02
-4.300366300366300187e+00 -1.634792157458189195e+02
-4.295482295482295321e+00 -1.634560417016850238e+02
-4.290598290598290454e+00 -1.633719468142927838e+02
-4.285714285714285587e+00 -1.633499901888430941e+02
-4.280830280830280721e+00 -1.635199654014894293e+02
-4.275946275946275854e+00 -1.636437301621730285e+02
-4.271062271062270987e+00 -1.637774076327819728e+02
-4.266178266178266121e+00 -1.634608498659275710e+02
-4.261294261294261254e+00 -1.632590023406027626e+02
-4.256410256410256387e+00 -1.632346500404563017e+02
-4.251526251526251521e+00 -1.632449453700268123e+02
-4.246642246642246654e+00 -1.631770278412327002e+02
-4.241758241758241788e+00 -1.627638125510606528e+02
-4.236874236874236921e+00 -1.626312376849422208e+02
-4.231990231990232054e+00 -1.626310651336103774e+02
-4.227106227106227188e+00 -1.626924191059541442e+02
-4.222222222222222321e+00 -1.627507619947760418e+02
-4.217338217338217454e+00 -1.628022364309737213e+02
-4.212454212454212588e+00 -1.627687361810315565e+02
-4.207570207570207721e+00 -1.627946649055729438e+02
-4.202686202686202854e+00 -1.627494315769418449e+02
-4.197802197802197988e+00 -1.626696263038199390e+02
-4.192918192918193121e+00 -1.628320885719972182e+02
-4.188034188034188254e+00 -1.629412770597570557e+02
-4.183150183150183388e+00 -1.630109624932847510e+02
-4.178266178266178521e+00 -1.630650121280164910e+02
-4.173382173382173654e+00 -1.633411328076448683e+02
-4.168498168498168788e+00 -1.636068582174748371e+02
-4.163614163614163921e+00 -1.635522911234695016e+02
-4.158730158730159054e+00 -1.636328686427248442e+02
-4.153846153846154188e+00 -1.637558406294799056e+02
-4.148962148962149321e+00 -1.638654599166880814e+02
-4.144078144078144454e+00 -1.640028732959405318e+02
-4.139194139194139588e+00 -1.639576721024804158e+02
-4.134310134310134721e+00 -1.638719942925064856e+02
-4.129426129426129854e+00 -1.637821281674073077e+02
-4.124542124542124988e+00 -1.639208081753416195e+02
-4.119658119658119233e+00 -1.639297355826651597e+02
-4.114774114774114366e+00 -1.639612877833990012e+02
-4.109890109890109500e+00 -1.640084051867427775e+02
-4.105006105006104633e+00 -1.638378349059138372e+02
-4.100122100122099766e+00 -1.635984302973384104e+02
-4.095238095238094900e+00 -1.633846959045025926e+02
-4.090354090354090033e+00 -1.633824021581924342e+02
-4.085470085470085166e+00 -1.633786110224780259e+02
-4.080586080586080300e+00 -1.633212294374994258e+02
-4.075702075702075433e+00 -1.630470356477016480e+02
-4.070818070818070566e+00 -1.628925351167871440e+02
-4.065934065934065700e+00 -1.628449344668792094e+02
-4.061050061050060833e+00 -1.627373659227546341e+02
-4.056166056166055967e+00 -1.627144737016703289e+02
-4.051282051282051100e+00 -1.626714370936635419e+02
-4.046398046398046233e+00 -1.628694432584585456e+02
-4.041514041514041367e+00 -1.629518455896654245e+02
-4.036630036630036500e+00 -1.628731334941747662e+02
-4.031746031746031633e+00 -1.629133846190365205e+02
-4.026862026862026767e+00 -1.630262219057991331e+02
-4.021978021978021900e+00 -1.633835439743804727e+02
-4.017094017094017033e+00 -1.635213224065892064e+02
-4.012210012210012167e+00 -1.630704534006636379e+02
-4.007326007326007300e+00 -1.627802991746173689e+02
-4.002442002442002433e+00 -1.627490621906168258e+02
-3.997557997557997567e+00 -1.627445974439931433e+02
-3.992673992673992700e+00 -1.626694904927009304e+02
-3.987789987789987833e+00 -1.624996834080527037e+02
-3.982905982905982967e+00 -1.624642831815977502e+02
-3.978021978021978100e+00 -1.622489617211371353e+02
-3.973137973137973233e+00 -1.621629168542233685e+02
-3.968253968253968367e+00 -1.621876484768908711e+02
-3.963369963369963500e+00 -1.620448723160398856e+02
-3.958485958485958633e+00 -1.619208218872246903e+02
-3.953601953601953767e+00 -1.619162035042390642e+02
-3.948717948717948900e+00 -1.620261435406040960e+02
-3.943833943833944033e+00 -1.621088937883542371e+02
-3.938949938949939167e+00 -1.620686457296635581e+02
-3.934065934065934300e+00 -1.620433694054048033e+02
-3.929181929181929434e+00 -1.620512562743863043e+02
-3.924297924297924567e+00 -1.620632847621953374e+02
-3.919413919413919700e+00 -1.621155582096906187e+02
-3.914529914529914834e+00 -1.621767452006041026e+02
-3.909645909645909967e+00 -1.622308319821176781e+02
-3.904761904761905100e+00 -1.622147237024937283e+02
-3.899877899877900234e+00 -1.622335285571225256e+02
-3.894993894993895367e+00 -1.622207498722193293e+02
-3.890109890109890500e+00 -1.620803817693463884e+02
-3.885225885225885634e+00 -1.621339779031251851e+02
-3.880341880341880767e+00 -1.623221999318018334e+02
-3.875457875457875900e+00 -1.622390601219973121e+02
-3.870573870573870146e+00 -1.621804851727944481e+02
-3.865689865689865279e+00 -1.622049997174639770e+02
-3.860805860805860412e+00 -1.622337505523691163e+02
-3.855921855921855546e+00 -1.623844700486394004e+02
-3.851037851037850679e+00 -1.625075482615588669e+02
-3.846153846153845812e+00 -1.625198661370454829e+02
-3.841269841269840946e+00 -1.625326396086836098e+02
-3.836385836385836079e+00 -1.625780086913840705e+02
-3.831501831501831212e+00 -1.625793892442756032e+02
-3.826617826617826346e+00 -1.625484491083986143e+02
-3.821733821733821479e+00 -1.625908208076679955e+02
-3.816849816849816612e+00 -1.625930627073695689e+02
-3.811965811965811746e+00 -1.624898137778303067e+02
-3.807081807081806879e+00 -1.624105255359271212e+02
-3.802197802197802012e+00 -1.622203982119079910e+02
-3.797313797313797146e+00 -1.620117311673074312e+02
-3.792429792429792279e+00 -1.622815704829968979e+02
-3.787545787545787412e+00 -1.624451503804220920e+02
-3.782661782661782546e+00 -1.623875255285212234e+02
-3.777777777777777679e+00 -1.623899425697066761e+02
-3.772893772893772812e+00 -1.624275438824798243e+02
-3.768009768009767946e+00 -1.626058740071187003e+02
-3.763125763125763079e+00 -1.627009095964274366e+02
-3.758241758241758212e+00 -1.629399840395088859e+02
-3.753357753357753346e+00 -1.629921590931221544e+02
-3.748473748473748479e+00 -1.630623920545786802e+02
-3.743589743589743613e+00 -1.632922586017274114e+02
-3.738705738705738746e+00 -1.633288788898341011e+02
-3.733821733821733879e+00 -1.631123551082179972e+02
-3.728937728937729013e+00 -1.628419304188302590e+02
-3.724053724053724146e+00 -1.626780789235368445e+02
-3.719169719169719279e+00 -1.627015453038212911e+02
-3.714285714285714413e+00 -1.627750539826228930e+02
-3.709401709401709546e+00 -1.627431016535444428e+02
-3.704517704517704679e+00 -1.626848865176211518e+02
-3.699633699633699813e+00 -1.626282753652503459e+02
-3.694749694749694946e+00 -1.625575311070418252e+02
-3.689865689865690079e+00 -1.625313771366425044e+02
-3.684981684981685213e+00 -1.624583805962591896e+02
-3.680097680097680346e+00 -1.623030718014262845e+02
-3.675213675213675479e+00 -1.622864602601155752e+02
-3.670329670329670613e+00 -1.624385202099753656e+02
-3.665445665445665746e+00 -1.624924956182245523e+02
-3.660561660561660879e+00 -1.625050989017024961e+02
-3.655677655677656013e+00 -1.627297749090338357e+02
-3.650793650793651146e+00 -1.627599384980306354e+02
-3.645909645909646279e+00 -1.626686816768217909e+02
-3.641025641025641413e+00 -1.627472329628823786e+02
-3.636141636141636546e+00 -1.626537096375473084e+02
-3.631257631257631679e+00 -1.622556930058069895e+02
-3.626373626373626813e+00 -1.621858860603948642e+02
-3.621489621489621058e+00 -1.622196435637461036e+02
-3.616605616605616191e+00 -1.621244486424712932e+02
-3.611721611721611325e+00 -1.621881711563281101e+02
-3.606837606837606458e+00 -1.622177129508074529e+02
-3.601953601953601591e+00 -1.622307143811499373e+02
-3.597069597069596725e+00 -1.622748393442619772e+02
-3.592185592185591858e+00 -1.622643897279662042e+02
-3.587301587301586991e+00 -1.623028149059713883e+02
-3.582417582417582125e+00 -1.625470981005513238e+02
-3.577533577533577258e+00 -1.627853568860304563e+02
-3.572649572649572391e+00 -1.628150261710259201e+02
-3.567765567765567525e+00 -1.629173731367881146e+02
-3.562881562881562658e+00 -1.629864617033954914e+02
-3.557997557997557792e+00 -1.628762233037631972e+02
-3.553113553113552925e+00 -1.628724731982179605e+02
-3.548229548229548058e+00 -1.628996833818750645e+02
-3.543345543345543192e+00 -1.629270728186312454e+02
-3.538461538461538325e+00 -1.630564788486546490e+02
-3.533577533577533458e+00 -1.630544013040059497e+02
-3.528693528693528592e+00 -1.627825975413079505e+02
-3.523809523809523725e+00 -1.625554725557686311e+02
-3.518925518925518858e+00 -1.626093961582967609e+02
-3.514041514041513992e+00 -1.628476878094290043e+02
-3.509157509157509125e+00 -1.631274692289490531e+02
-3.504273504273504258e+00 -1.632296148093833210e+02
-3.499389499389499392e+00 -1.631649038726783374e+02
-3.494505494505494525e+00 -1.631183084816851192e+02
-3.489621489621489658e+00 -1.631616982264718274e+02
-3.484737484737484792e+00 -1.631160655445893610e+02
-3.479853479853479925e+00 -1.630811084138956630e+02
-3.474969474969475058e+00 -1.631746395466547312e+02
-3.470085470085470192e+00 -1.632402953089065250e+02
-3.465201465201465325e+00 -1.633493659671025853e+02
-3.460317460317460458e+00 -1.632979624381242161e+02
-3.455433455433455592e+00 -1.631554144290318220e+02
-3.450549450549450725e+00 -1.630669196479380219e+02
-3.445665445665445858e+00 -1.630692177133515202e+02
-3.440781440781440992e+00 -1.630387887521267203e+02
-3.435897435897436125e+00 -1.629916316554289324e+02
-3.431013431013431259e+00 -1.630536114308418405e+02
-3.426129426129426392e+00 -1.631154068324599677e+02
-3.421245421245421525e+00 -1.629309114183923271e+02
-3.416361416361416659e+00 -1.630439244884439347e+02
-3.411477411477411792e+00 -1.636341164725970998e+02
-3.406593406593406925e+00 -1.638219612191208796e+02
-3.401709401709402059e+00 -1.638933749234924449e+02
-3.396825396825397192e+00 -1.640260850369094783e+02
-3.391941391941392325e+00 -1.639620949425976733e+02
-3.387057387057387459e+00 -1.638781265644154814e+02
-3.382173382173382592e+00 -1.639015328003433751e+02
-3.377289377289377725e+00 -1.638888158311254983e+02
-3.372405372405371971e+00 -1.639550012747997414e+02
-3.367521367521367104e+00 -1.640664281829621132e+02
-3.362637362637362237e+00 -1.640026203826063522e+02
-3.357753357753357371e+00 -1.640048421851776368e+02
-3.352869352869352504e+00 -1.640731281119541336e+02
-3.347985347985347637e+00 -1.640846930931215013e+02
-3.343101343101342771e+00 -1.640711466234641307e+02
-3.338217338217337904e+00 -1.640750010022358651e+02
-3.333333333333333037e+00 -1.640747257376370953e+02
-3.328449328449328171e+00 -1.640737730659979547e+02
-3.323565323565323304e+00 -1.640636591692259287e+02
-3.318681318681318437e+00 -1.640610302662657318e+02
-3.313797313797313571e+00 -1.640786418586451134e+02
-3.308913308913308704e+00 -1.643110765832743709e+02
-3.304029304029303837e+00 -1.646920395111331743e+02
-3.299145299145298971e+00 -1.648124741355567835e+02
-3.294261294261294104e+00 -1.648435791593430793e+02
-3.289377289377289237e+00 -1.647982850757495044e+02
-3.284493284493284371e+00 -1.647274722008789638e+02
-3.279609279609279504e+00 -1.646620069478552466e+02
-3.274725274725274637e+00 -1.644271255641148741e+02
-3.269841269841269771e+00 -1.641859344378352716e+02
-3.264957264957264904e+00 -1.642500253557183783e+02
-3.260073260073260037e+00 -1.642972126079317547e+02
-3.255189255189255171e+00 -1.641744906509035218e+02
-3.250305250305250304e+00 -1.639972505576187132e+02
-3.245421245421245438e+00 -1.638607304519868535e+02
-3.240537240537240571e+00 -1.641144057510075243e+02
-3.235653235653235704e+00 -1.643027632950081625e+02
-3.230769230769230838e+00 -1.643541855135412959e+02
-3.225885225885225971e+00 -1.643841788438588765e+02
-3.221001221001221104e+00 -1.643406169951924483e+02
-3.216117216117216238e+00 -1.643384351007215969e+02
-3.211233211233211371e+00 -1.643892150945664810e+02
-3.206349206349206504e+00 -1.643809520628925895e+02
-3.201465201465201638e+00 -1.645466583496643693e+02
-3.196581196581196771e+00 -1.646999462260245366e+02
-3.191697191697191904e+00 -1.646991154667259423e+02
-3.186813186813187038e+00 -1.646615398725833188e+02
-3.181929181929182171e+00 -1.645047015096831160e+02
-3.177045177045177304e+00 -1.644616903312046361e+02
-3.172161172161172438e+00 -1.645270727638036306e+02
-3.167277167277167571e+00 -1.647906911655555007e+02
-3.162393162393162704e+00 -1.648010057280542355e+02
-3.157509157509157838e+00 -1.648697118786830913e+02
-3.152625152625152971e+00 -1.649949464036472762e+02
-3.147741147741148104e+00 -1.649149539946553205e+02
-3.142857142857143238e+00 -1.650278094444283283e+02
-3.137973137973138371e+00 -1.649229220482853293e+02
-3.133089133089133504e+00 -1.646009512020282273e+02
-3.128205128205128638e+00 -1.644626508052245129e+02
-3.123321123321122883e+00 -1.644987285190603075e+02
-3.118437118437118016e+00 -1.642792038697488977e+02
-3.113553113553113150e+00 -1.640893709313237707e+02
-3.108669108669108283e+00 -1.640939057131068068e+02
-3.103785103785103416e+00 -1.638962316230685019e+02
-3.098901098901098550e+00 -1.638033005188295874e+02
-3.094017094017093683e+00 -1.638630334223852287e+02
-3.089133089133088816e+00 -1.639869230092546388e+02
-3.084249084249083950e+00 -1.638831963308419972e+02
-3.079365079365079083e+00 -1.637643616490917680e+02
-3.074481074481074216e+00 -1.637710859246074335e+02
-3.069597069597069350e+00 -1.636813531155245300e+02
-3.064713064713064483e+00 -1.637690742021395351e+02
-3.059829059829059617e+00 -1.638179890701314321e+02
-3.054945054945054750e+00 -1.639249190692160880e+02
-3.050061050061049883e+00 -1.640575306277321204e+02
-3.045177045177045017e+00 -1.641235504596738224e+02
-3.040293040293040150e+00 -1.641680135213198639e+02
-3.035409035409035283e+00 -1.641313917051723479e+02
-3.030525030525030417e+00 -1.641408242993943816e+02
-3.025641025641025550e+00 -1.641799199754604501e+02
-3.020757020757020683e+00 -1.641926259467792875e+02
-3.015873015873015817e+00 -1.642600643466497274e+02
-3.010989010989010950e+00 -1.642123732578147894e+02
-3.006105006105006083e+00 -1.640416419686145559e+02
-3.001221001221001217e+00 -1.640799005568739517e+02
-2.996336996336996350e+00 -1.641603501899470814e+02
-2.991452991452991483e+00 -1.640428698383685742e+02
-2.986568986568986617e+00 -1.638190088705230210e+02
-2.981684981684981750e+00 -1.636999890955718797e+02
-2.976800976800976883e+00 -1.637000213938482318e+02
-2.971916971916972017e+00 -1.636531808457098975e+02
-2.967032967032967150e+00 -1.636255626828259153e+02
-2.962148962148962283e+00 -1.637647993788496024e+02
-2.957264957264957417e+00 -1.636941532483103572e+02
-2.952380952380952550e+00 -1.634878743342988514e+02
-2.947496947496947683e+00 -1.633209452632694081e+02
-2.942612942612942817e+00 -1.631004181117593248e+02
-2.937728937728937950e+00 -1.628689162350694914e+02
-2.932844932844933084e+00 -1.627239094842026361e+02
-2.927960927960928217e+00 -1.627363668203915097e+02
-2.923076923076923350e+00 -1.627344068268043316e+02
-2.918192918192918484e+00 -1.628134154306262644e+02
-2.913308913308913617e+00 -1.630224576856315082e+02
-2.908424908424908750e+00 -1.630917766380042337e+02
-2.903540903540903884e+00 -1.630795268468231995e+02
-2.898656898656899017e+00 -1.633284985185444498e+02
-2.893772893772894150e+00 -1.633982662603611971e+02
-2.888888888888889284e+00 -1.632915108845814700e+02
-2.884004884004884417e+00 -1.634450355062309654e+02
-2.879120879120879550e+00 -1.634377444328626154e+02
-2.874236874236874684e+00 -1.634297835762158684e+02
-2.869352869352868929e+00 -1.633894076441405048e+02
-2.864468864468864062e+00 -1.635016150349133568e+02
-2.859584859584859196e+00 -1.636224317406417867e+02
-2.854700854700854329e+00 -1.636191409138041024e+02
-2.849816849816849462e+00 -1.637610674821638668e+02
-2.844932844932844596e+00 -1.637706457030611205e+02
-2.840048840048839729e+00 -1.637466416819876827e+02
-2.835164835164834862e+00 -1.635968475347198705e+02
-2.830280830280829996e+00 -1.635862846318212860e+02
-2.825396825396825129e+00 -1.635506766939819272e+02
-2.820512820512820262e+00 -1.635792092599764658e+02
-2.815628815628815396e+00 -1.636590531004049467e+02
-2.810744810744810529e+00 -1.637630103170858149e+02
-2.805860805860805662e+00 -1.638819119135559390e+02
-2.800976800976800796e+00 -1.638749966390087707e+02
-2.796092796092795929e+00 -1.635711198020068480e+02
-2.791208791208791062e+00 -1.633254872265300719e+02
-2.786324786324786196e+00 -1.634554988106930296e+02
-2.781440781440781329e+00 -1.633753779344524446e+02
-2.776556776556776462e+00 -1.633566478618444080e+02
-2.771672771672771596e+00 -1.633845574742028077e+02
-2.766788766788766729e+00 -1.634986760676117683e+02
-2.761904761904761862e+00 -1.636902499431114677e+02
-2.757020757020756996e+00 -1.635630381925490155e+02
-2.752136752136752129e+00 -1.632160387844996023e+02
-2.747252747252747263e+00 -1.631885965167276709e+02
-2.742368742368742396e+00 -1.631396004254381467e+02
-2.737484737484737529e+00 -1.630088793880278786e+02
-2.732600732600732663e+00 -1.630749613745082911e+02
-2.727716727716727796e+00 -1.632276084497482600e+02
-2.722832722832722929e+00 -1.633805271290472376e+02
-2.717948717948718063e+00 -1.636193627758375442e+02
-2.713064713064713196e+00 -1.636741516064358279e+02
-2.708180708180708329e+00 -1.634746784099153842e+02
-2.703296703296703463e+00 -1.634199839341285099e+02
-2.698412698412698596e+00 -1.634265874007766968e+02
-2.693528693528693729e+00 -1.633597587886261238e+02
-2.688644688644688863e+00 -1.632476351178738696e+02
-2.683760683760683996e+00 -1.632431640750916984e+02
-2.678876678876679129e+00 -1.629277388605578949e+02
-2.673992673992674263e+00 -1.628799081462201741e+02
-2.669108669108669396e+00 -1.628376271039587664e+02
-2.664224664224664529e+00 -1.627034393590342631e+02
-2.659340659340659663e+00 -1.627802013479069387e+02
-2.654456654456654796e+00 -1.627296700946297108e+02
-2.649572649572649929e+00 -1.627334873563163171e+02
-2.644688644688645063e+00 -1.627307094798366904e+02
-2.639804639804640196e+00 -1.626839330928430911e+02
-2.634920634920635329e+00 -1.626540371777576581e+02
-2.630036630036630463e+00 -1.625520267420704386e+02
-2.625152625152625596e+00 -1.625071570228728319e+02
-2.620268620268619841e+00 -1.625646818944863696e+02
-2.615384615384614975e+00 -1.626486994668085799e+02
-2.610500610500610108e+00 -1.626905955367080026e+02
-2.605616605616605241e+00 -1.627332680684295667e+02
-2.600732600732600375e+00 -1.626952819330003877e+02
-2.595848595848595508e+00 -1.626269280573959577e+02
-2.590964590964590641e+00 -1.626782196231837361e+02
-2.586080586080585775e+00 -1.625271469444692514e+02
-2.581196581196580908e+00 -1.623271473152290412e+02
-2.576312576312576041e+00 -1.625429401813421464e+02
-2.571428571428571175e+00 -1.628051175777904405e+02
-2.566544566544566308e+00 -1.627932235500711329e+02
-2.561660561660561441e+00 -1.629124939624770434e+02
-2.556776556776556575e+00 -1.629484728578487136e+02
-2.551892551892551708e+00 -1.630009376047030401e+02
-2.547008547008546842e+00 -1.630884698125422574e+02
-2.542124542124541975e+00 -1.630631681886482056e+02
-2.537240537240537108e+00 -1.631492768802932858e+02
-2.532356532356532242e+00 -1.633475220958526108e+02
-2.527472527472527375e+00 -1.632459284943987541e+02
-2.522588522588522508e+00 -1.632337230826820473e+02
-2.517704517704517642e+00 -1.633811615309538752e+02
-2.512820512820512775e+00 -1.632721363776401517e+02
-2.507936507936507908e+00 -1.631639358258891832e+02
-2.503052503052503042e+00 -1.632593465677819893e+02
-2.498168498168498175e+00 -1.632100643717430444e+02
-2.493284493284493308e+00 -1.632676297203946660e+02
-2.488400488400488442e+00 -1.635103697149878030e+02
-2.483516483516483575e+00 -1.634507022408915873e+02
-2.478632478632478708e+00 -1.634060564313086843e+02
-2.473748473748473842e+00 -1.634298867473041810e+02
-2.468864468864468975e+00 -1.633220927543147241e+02
-2.463980463980464108e+00 -1.631557900868751858e+02
-2.459096459096459242e+00 -1.634082581099007996e+02
-2.454212454212454375e+00 -1.635346012327937046e+02
-2.449328449328449508e+00 -1.636347955750666472e+02
-2.444444444444444642e+00 -1.637444184432929433e+02
-2.439560439560439775e+00 -1.636718407514127875e+02
-2.434676434676434909e+00 -1.637312238089795642e+02
-2.429792429792430042e+00 -1.636783579579495722e+02
-2.424908424908425175e+00 -1.636360602517559641e+02
-2.420024420024420309e+00 -1.636823918351988709e+02
-2.415140415140415442e+00 -1.636689790026396167e+02
-2.410256410256410575e+00 -1.636105805684024688e+02
-2.405372405372405709e+00 -1.636831544325202685e+02
-2.400488400488400842e+00 -1.636997210763287569e+02
-2.395604395604395975e+00 -1.637942128058115543e+02
-2.390720390720391109e+00 -1.638195815682354350e+02
-2.385836385836386242e+00 -1.637299645431971271e+02
-2.380952380952381375e+00 -1.637527873171019621e+02
-2.376068376068376509e+00 -1.636730407535925735e+02
-2.371184371184370754e+00 -1.632852604126306062e+02
-2.366300366300365887e+00 -1.633470999131810117e+02
-2.361416361416361021e+00 -1.635906647924786625e+02
-2.356532356532356154e+00 -1.635483024005212087e+02
-2.351648351648351287e+00 -1.635709559394558426e+02
-2.346764346764346421e+00 -1.635237347097458382e+02
-2.341880341880341554e+00 -1.634660433775765114e+02
-2.336996336996336687e+00 -1.632793588402153091e+02
-2.332112332112331821e+00 -1.631443643419565888e+02
-2.327228327228326954e+00 -1.631389626123624055e+02
-2.322344322344322087e+00 -1.631319182259857712e+02
-2.317460317460317221e+00 -1.631318058857439439e+02
-2.312576312576312354e+00 -1.633201360103000752e+02
-2.307692307692307487e+00 -1.634823818192816702e+02
-2.302808302808302621e+00 -1.635069775133459586e+02
-2.297924297924297754e+00 -1.636038094915536760e+02
-2.293040293040292887e+00 -1.637893429912795114e+02
-2.288156288156288021e+00 -1.638121817398966584e+02
-2.283272283272283154e+00 -1.638227206265394784e+02
-2.278388278388278287e+00 -1.639245799730530848e+02
-2.273504273504273421e+00 -1.639935271185742067e+02
-2.268620268620268554e+00 -1.637861321941628034e+02
-2.263736263736263687e+00 -1.635823504615414095e+02
-2.258852258852258821e+00 -1.633463989499847457e+02
-2.253968253968253954e+00 -1.632055781411862085e+02
-2.249084249084249088e+00 -1.633383327212312963e+02
-2.244200244200244221e+00 -1.635330844610240035e+02
-2.239316239316239354e+00 -1.634702915489952773e+02
-2.234432234432234488e+00 -1.628718577411734998e+02
-2.229548229548229621e+00 -1.624620187695566642e+02
-2.224664224664224754e+00 -1.624291483878772624e+02
-2.219780219780219888e+00 -1.624646779119688631e+02
-2.214896214896215021e+00 -1.623858733173690609e+02
-2.210012210012210154e+00 -1.622386006904852991e+02
-2.205128205128205288e+00 -1.621060905581711893e+02
-2.200244200244200421e+00 -1.620585876800830931e+02
-2.195360195360195554e+00 -1.620008623596064012e+02
-2.190476190476190688e+00 -1.620569966450291304e+02
-2.185592185592185821e+00 -1.620457135472441337e+02
-2.180708180708180954e+00 -1.620678520398191722e+02
-2.175824175824176088e+00 -1.620498154951005176e+02
-2.170940170940171221e+00 -1.619682738759345852e+02
-2.166056166056166354e+00 -1.619944414790614360e+02
-2.161172161172161488e+00 -1.619972908759617098e+02
-2.156288156288156621e+00 -1.620972384503696162e+02
-2.151404151404151754e+00 -1.622726037887429413e+02
-2.146520146520146888e+00 -1.622634675583609294e+02
-2.141636141636142021e+00 -1.622274332660871323e+02
-2.136752136752137154e+00 -1.622483458440719346e+02
-2.131868131868132288e+00 -1.622515441093706841e+02
-2.126984126984127421e+00 -1.622785068168765577e+02
-2.122100122100121666e+00 -1.623213286582540889e+02
-2.117216117216116800e+00 -1.624004812978847099e+02
-2.112332112332111933e+00 -1.623005936652795640e+02
-2.107448107448107066e+00 -1.622290265007147241e+02
-2.102564102564102200e+00 -1.622433289477122571e+02
-2.097680097680097333e+00 -1.622600476149826818e+02
-2.092796092796092466e+00 -1.618730875515493040e+02
-2.087912087912087600e+00 -1.614095027689485278e+02
-2.083028083028082733e+00 -1.613518924193974442e+02
-2.078144078144077866e+00 -1.613389189569626581e+02
-2.073260073260073000e+00 -1.613537545622343146e+02
-2.068376068376068133e+00 -1.612482607608406227e+02
-2.063492063492063266e+00 -1.610204685753829494e+02
-2.058608058608058400e+00 -1.609491423676435602e+02
-2.053724053724053533e+00 -1.609196676065345741e+02
-2.048840048840048667e+00 -1.610289970613655441e+02
-2.043956043956043800e+00 -1.611692057032141179e+02
-2.039072039072038933e+00 -1.612438700643177469e+02
-2.034188034188034067e+00 -1.612219100587327603e+02
-2.029304029304029200e+00 -1.610985875515869452e+02
-2.024420024420024333e+00 -1.609995028985873091e+02
-2.019536019536019467e+00 -1.610892644387873816e+02
-2.014652014652014600e+00 -1.614954133521118536e+02
-2.009768009768009733e+00 -1.617090196033615541e+02
-2.004884004884004867e+00 -1.616008138814788992e+02
-2.000000000000000000e+00 -1.615472006437937296e+02
-1.995115995115995133e+00 -1.615981689650938051e+02
-1.990231990231990267e+00 -1.617243494177622551e+02
-1.985347985347985400e+00 -1.617724260157210665e+02
-1.980463980463980533e+00 -1.617256528359034178e+02
-1.975579975579975667e+00 -1.618055201218537604e+02
-1.970695970695970800e+00 -1.618165726456317088e+02
-1.965811965811965933e+00 -1.616778111448315371e+02
-1.960927960927961067e+00 -1.616244154697802173e+02
-1.956043956043956200e+00 -1.616861004738483132e+02
-1.951159951159951333e+00 -1.617598388492342281e+02
-1.946275946275946467e+00 -1.617797272166926064e+02
-1.941391941391941600e+00 -1.617967982676535144e+02
-1.936507936507936734e+00 -1.618413481774278750e+02
-1.931623931623931867e+00 -1.619415141236920590e+02
-1.926739926739927000e+00 -1.619963015643637050e+02
-1.921855921855922134e+00 -1.619706056034741266e+02
-1.916971916971917267e+00 -1.619712111906666507e+02
-1.912087912087912400e+00 -1.619526344063619945e+02
-1.907203907203907534e+00 -1.619023478938996163e+02
-1.902319902319902667e+00 -1.619117832354233144e+02
-1.897435897435897800e+00 -1.618929768614514728e+02
-1.892551892551892934e+00 -1.619617236069609021e+02
-1.887667887667888067e+00 -1.620319765198834148e+02
-1.882783882783883200e+00 -1.619886453371622679e+02
-1.877899877899878334e+00 -1.619837475113168921e+02
-1.873015873015873467e+00 -1.623596892245501522e+02
-1.868131868131868600e+00 -1.628852128892243627e+02
-1.863247863247863734e+00 -1.630022279363769826e+02
-1.858363858363858867e+00 -1.628685472780072985e+02
-1.853479853479854000e+00 -1.628015402204715372e+02
-1.848595848595849134e+00 -1.628119593950544015e+02
-1.843711843711844267e+00 -1.626319072776749408e+02
-1.838827838827839400e+00 -1.626427054695019763e+02
-1.833943833943834534e+00 -1.625415306835632236e+02
-1.829059829059829667e+00 -1.623112024294673006e+02
-1.824175824175824800e+00 -1.623249220268700697e+02
-1.819291819291819934e+00 -1.624425137480885439e+02
-1.814407814407815067e+00 -1.626083680657282002e+02
-1.809523809523810201e+00 -1.628515134207146957e+02
-1.804639804639805334e+00 -1.629977286597149941e+02
-1.799755799755800467e+00 -1.630140904554833128e+02
-1.794871794871795601e+00 -1.630435371185169515e+02
-1.789987789987790734e+00 -1.632375538869895877e+02
-1.785103785103785867e+00 -1.633780934746669971e+02
-1.780219780219781001e+00 -1.633674740370840368e+02
-1.775335775335776134e+00 -1.633840152651051199e+02
-1.770451770451771267e+00 -1.634131454095856668e+02
-1.765567765567766401e+00 -1.635218596615110016e+02
-1.760683760683761534e+00 -1.633524168674203736e+02
-1.755799755799756667e+00 -1.629651327338665965e+02
-1.750915750915751801e+00 -1.629011625133627490e+02
-1.746031746031745158e+00 -1.631150961449954195e+02
-1.741147741147740291e+00 -1.631648042120701803e+02
-1.736263736263735424e+00 -1.630648447471787676e+02
-1.731379731379730558e+00 -1.629306952573321325e+02
-1.726495726495725691e+00 -1.628096919579098483e+02
-1.721611721611720824e+00 -1.627463309306193935e+02
-1.716727716727715958e+00 -1.627446700341100723e+02
-1.711843711843711091e+00 -1.627486465295811513e+02
-1.706959706959706224e+00 -1.627719590801871163e+02
-1.702075702075701358e+00 -1.628515879448531791e+02
-1.697191697191696491e+00 -1.628749773377043653e+02
-1.692307692307691624e+00 -1.628614390700759884e+02
-1.687423687423686758e+00 -1.628875149875310342e+02
-1.682539682539681891e+00 -1.627846817729207203e+02
-1.677655677655677025e+00 -1.628894479676400806e+02
-1.672771672771672158e+00 -1.629966711061333058e+02
-1.667887667887667291e+00 -1.628814607089816491e+02
-1.663003663003662425e+00 -1.629362701193080625e+02
-1.658119658119657558e+00 -1.629293554350377633e+02
-1.653235653235652691e+00 -1.628332546307686926e+02
-1.648351648351647825e+00 -1.628336982356256044e+02
-1.643467643467642958e+00 -1.627965282789547246e+02
-1.638583638583638091e+00 -1.628288367922719431e+02
-1.633699633699633225e+00 -1.628104016902042304e+02
-1.628815628815628358e+00 -1.630178048487004787e+02
-1.623931623931623491e+00 -1.635756431231383203e+02
-1.619047619047618625e+00 -1.636769164924447466e+02
-1.614163614163613758e+00 -1.638544106243471958e+02
-1.609279609279608891e+00 -1.641421482001081245e+02
-1.604395604395604025e+00 -1.639963499093568657e+02
-1.599511599511599158e+00 -1.638082779648055975e+02
-1.594627594627594291e+00 -1.636173603684240163e+02
-1.589743589743589425e+00 -1.634444218459316573e+02
-1.584859584859584558e+00 -1.634420220120797751e+02
-1.579975579975579691e+00 -1.633205473200215181e+02
-1.575091575091574825e+00 -1.632949075926256342e+02
-1.570207570207569958e+00 -1.633135638213724974e+02
-1.565323565323565091e+00 -1.634324426988091261e+02
-1.560439560439560225e+00 -1.632821541189078118e+02
-1.555555555555555358e+00 -1.628963965500036579e+02
-1.550671550671550492e+00 -1.628961256474316883e+02
-1.545787545787545625e+00 -1.629549281124207027e+02
-1.540903540903540758e+00 -1.632053378524241793e+02
-1.536019536019535892e+00 -1.633972250672755990e+02
-1.531135531135531025e+00 -1.634462339988447752e+02
-1.526251526251526158e+00 -1.634605184555312007e+02
-1.521367521367521292e+00 -1.634347428557649664e+02
-1.516483516483516425e+00 -1.635289686418999793e+02
-1.511599511599511558e+00 -1.637020435700017629e+02
-1.506715506715506692e+00 -1.638475046380770834e+02
-1.501831501831501825e+00 -1.639125004710487588e+02
-1.496947496947496958e+00 -1.638943858922530410e+02
-1.492063492063492092e+00 -1.638472002219883734e+02
-1.487179487179487225e+00 -1.638507100247892936e+02
-1.482295482295482358e+00 -1.636851104204986314e+02
-1.477411477411477492e+00 -1.635942524588716083e+02
-1.472527472527472625e+00 -1.636272900585371133e+02
-1.467643467643467758e+00 -1.636356457784852125e+02
-1.462759462759462892e+00 -1.637628621520527190e+02
-1.457875457875458025e+00 -1.636528499064876030e+02
-1.452991452991453158e+00 -1.637204147677558126e+02
-1.448107448107448292e+00 -1.637753423860287398e+02
-1.443223443223443425e+00 -1.636916773668970393e+02
-1.438339438339438559e+00 -1.636576050645165026e+02
-1.433455433455433692e+00 -1.635721043909265688e+02
-1.428571428571428825e+00 -1.634301706662060099e+02
-1.423687423687423959e+00 -1.630862995760683702e+02
-1.418803418803419092e+00 -1.631058368023249443e+02
-1.413919413919414225e+00 -1.632089544759842283e+02
-1.409035409035409359e+00 -1.631590527812384153e+02
-1.404151404151404492e+00 -1.630748694768562075e+02
-1.399267399267399625e+00 -1.630626350528945352e+02
-1.394383394383394759e+00 -1.629908782766012223e+02
-1.389499389499389892e+00 -1.629020385015299439e+02
-1.384615384615385025e+00 -1.630633678431131273e+02
-1.379731379731380159e+00 -1.629900933496996345e+02
-1.374847374847375292e+00 -1.629500910481907283e+02
-1.369963369963370425e+00 -1.631145590194104216e+02
-1.365079365079365559e+00 -1.627653312233226757e+02
-1.360195360195360692e+00 -1.625392170597649226e+02
-1.355311355311355825e+00 -1.625636002886710685e+02
-1.350427350427350959e+00 -1.625422509152934651e+02
-1.345543345543346092e+00 -1.624137442893077150e+02
-1.340659340659341225e+00 -1.624801166873398870e+02
-1.335775335775336359e+00 -1.628199404607536565e+02
-1.330891330891331492e+00 -1.627393335617264825e+02
-1.326007326007326625e+00 -1.624354387317328019e+02
-1.321123321123321759e+00 -1.621686700704071313e+02
-1.316239316239316892e+00 -1.622539558172857426e+02
-1.311355311355312026e+00 -1.623501550387300369e+02
-1.306471306471307159e+00 -1.622646073730328453e+02
-1.301587301587302292e+00 -1.622943438713655837e+02
-1.296703296703297426e+00 -1.622406517782649757e+02
-1.291819291819292559e+00 -1.621357109505011351e+02
-1.286935286935287692e+00 -1.621429217719361873e+02
-1.282051282051282826e+00 -1.621437792974013803e+02
-1.277167277167277959e+00 -1.621629278065776134e+02
-1.272283272283273092e+00 -1.620627400086334831e+02
-1.267399267399268226e+00 -1.618757190805448261e+02
-1.262515262515263359e+00 -1.619182598807171871e+02
-1.257631257631258492e+00 -1.619169700502467322e+02
-1.252747252747253626e+00 -1.618668348799668877e+02
-1.247863247863246983e+00 -1.618781654236629493e+02
-1.242979242979242116e+00 -1.618581389412389058e+02
-1.238095238095237249e+00 -1.619214226007436253e+02
-1.233211233211232383e+00 -1.619156241369989857e+02
-1.228327228327227516e+00 -1.619221682114325063e+02
-1.223443223443222649e+00 -1.619292828961183943e+02
-1.218559218559217783e+00 -1.618985082440556482e+02
-1.213675213675212916e+00 -1.619239047464395469e+02
-1.208791208791208049e+00 -1.620904360769810353e+02
-1.203907203907203183e+00 -1.623967989159271781e+02
-1.199023199023198316e+00 -1.624797475688967552e+02
-1.194139194139193449e+00 -1.624835839562515503e+02
-1.189255189255188583e+00 -1.624764039630801733e+02
-1.184371184371183716e+00 -1.623870259693941875e+02
-1.179487179487178850e+00 -1.622510137543395388e+02
-1.174603174603173983e+00 -1.622943952554984435e+02
-1.169719169719169116e+00 -1.620724175693629547e+02
-1.164835164835164250e+00 -1.618196300052835568e+02
-1.159951159951159383e+00 -1.620025710247722941e+02
-1.155067155067154516e+00 -1.621203176985463017e+02
-1.150183150183149650e+00 -1.620859443928690666e+02
-1.145299145299144783e+00 -1.623733171953967087e+02
-1.140415140415139916e+00 -1.626887688056064292e+02
-1.135531135531135050e+00 -1.626987597173415168e+02
-1.130647130647130183e+00 -1.627149905229889555e+02
-1.125763125763125316e+00 -1.627799134807335975e+02
-1.120879120879120450e+00 -1.628829302017817326e+02
-1.115995115995115583e+00 -1.628535022150300620e+02
-1.111111111111110716e+00 -1.629912675141183627e+02
-1.106227106227105850e+00 -1.633176433070256905e+02
-1.101343101343100983e+00 -1.637034114073697424e+02
-1.096459096459096116e+00 -1.638209657817617710e+02
-1.091575091575091250e+00 -1.638191320034877378e+02
-1.086691086691086383e+00 -1.637552279259185752e+02
-1.081807081807081516e+00 -1.636796244722737583e+02
-1.076923076923076650e+00 -1.637324507771181743e+02
-1.072039072039071783e+00 -1.636642874224601201e+02
-1.067155067155066916e+00 -1.634985758596271239e+02
-1.062271062271062050e+00 -1.634412680260575712e+02
-1.057387057387057183e+00 -1.634361251098893035e+02
-1.052503052503052317e+00 -1.635947335962992497e+02
-1.047619047619047450e+00 -1.638898321898625170e+02
-1.042735042735042583e+00 -1.640187547416860809e+02
-1.037851037851037717e+00 -1.640845402923831386e+02
-1.032967032967032850e+00 -1.640756260698368010e+02
-1.028083028083027983e+00 -1.640890733311197209e+02
-1.023199023199023117e+00 -1.639604607631672479e+02
-1.018315018315018250e+00 -1.638421745062723005e+02
-1.013431013431013383e+00 -1.637475218741562628e+02
-1.008547008547008517e+00 -1.637022796109139335e+02
-1.003663003663003650e+00 -1.636865110346826384e+02
-9.987789987789987833e-01 -1.637435517004576297e+02
-9.938949938949939167e-01 -1.638743911475572190e+02
-9.890109890109890500e-01 -1.638688485268774286e+02
-9.841269841269841834e-01 -1.635906312947636252e+02
-9.792429792429793167e-01 -1.633283444770627284e+02
-9.743589743589744501e-01 -1.633384043444115434e+02
-9.694749694749695834e-01 -1.634070902048911478e+02
-9.645909645909647168e-01 -1.636505363555695851e+02
-9.597069597069598501e-01 -1.638090300402033677e+02
-9.548229548229549835e-01 -1.638328741752157214e+02
-9.499389499389501168e-01 -1.642254326926739338e+02
-9.450549450549452501e-01 -1.643819934800360727e+02
-9.401709401709403835e-01 -1.641265887044879150e+02
-9.352869352869355168e-01 -1.640143331152683288e+02
-9.304029304029306502e-01 -1.640962774476519712e+02
-9.255189255189257835e-01 -1.640445622185250727e+02
-9.206349206349209169e-01 -1.640263277173147003e+02
-9.157509157509160502e-01 -1.640068923376275620e+02
-9.108669108669111836e-01 -1.639144495386897233e+02
-9.059829059829063169e-01 -1.640179104083881043e+02
-9.010989010989014503e-01 -1.640839943673986738e+02
-8.962148962148965836e-01 -1.640765803747277687e+02
-8.913308913308917170e-01 -1.639544390654296819e+02
-8.864468864468868503e-01 -1.639486876585275468e+02
-8.815628815628819837e-01 -1.639288572615333521e+02
-8.766788766788771170e-01 -1.637561707246927085e+02
-8.717948717948722503e-01 -1.637078661238291488e+02
-8.669108669108673837e-01 -1.637824199990488694e+02
-8.620268620268625170e-01 -1.637212754750013346e+02
-8.571428571428576504e-01 -1.637369596651936945e+02
-8.522588522588527837e-01 -1.637975701125222940e+02
-8.473748473748479171e-01 -1.637764540404380398e+02
-8.424908424908430504e-01 -1.637899110379403851e+02
-8.376068376068381838e-01 -1.636798024512893903e+02
-8.327228327228333171e-01 -1.636384906998686972e+02
-8.278388278388284505e-01 -1.636137443641938489e+02
-8.229548229548235838e-01 -1.634220474303184574e+02
-8.180708180708187172e-01 -1.633481999860405836e+02
-8.131868131868138505e-01 -1.634178696149686232e+02
-8.083028083028089839e-01 -1.633964724963618380e+02
-8.034188034188041172e-01 -1.631617338689503072e+02
-7.985347985347992505e-01 -1.630539879204750093e+02
-7.936507936507943839e-01 -1.631296043733175907e+02
-7.887667887667895172e-01 -1.631908013087753773e+02
-7.838827838827846506e-01 -1.632575819632587866e+02
-7.789987789987797839e-01 -1.632888798452637218e+02
-7.741147741147749173e-01 -1.633480322774335605e+02
-7.692307692307700506e-01 -1.633144965256156524e+02
-7.643467643467651840e-01 -1.634976456850795046e+02
-7.594627594627603173e-01 -1.637235327436546868e+02
-7.545787545787554507e-01 -1.632379111254529676e+02
-7.496947496947505840e-01 -1.626794969730916023e+02
-7.448107448107439410e-01 -1.623065741619545577e+02
-7.399267399267390743e-01 -1.621050032411218638e+02
-7.350427350427342077e-01 -1.621000387788426167e+02
-7.301587301587293410e-01 -1.620376861281521883e+02
-7.252747252747244744e-01 -1.621282005009861393e+02
-7.203907203907196077e-01 -1.620522205944851066e+02
-7.155067155067147411e-01 -1.612091137702505534e+02
-7.106227106227098744e-01 -1.607438155421046986e+02
-7.057387057387050078e-01 -1.607815771136387468e+02
-7.008547008547001411e-01 -1.607041445606245702e+02
-6.959706959706952745e-01 -1.606871888091650931e+02
-6.910866910866904078e-01 -1.604504771642374976e+02
-6.862026862026855412e-01 -1.602407028783867986e+02
-6.813186813186806745e-01 -1.602300339552700166e+02
-6.764346764346758079e-01 -1.602581136753133535e+02
-6.715506715506709412e-01 -1.602971284138785109e+02
-6.666666666666660745e-01 -1.602960328354442368e+02
-6.617826617826612079e-01 -1.603112314950498956e+02
-6.568986568986563412e-01 -1.603938384484737298e+02
-6.520146520146514746e-01 -1.604134472434360532e+02
-6.471306471306466079e-01 -1.603856951672647142e+02
-6.422466422466417413e-01 -1.603641719620989079e+02
-6.373626373626368746e-01 -1.603149347275405034e+02
-6.324786324786320080e-01 -1.603700197271732009e+02
-6.275946275946271413e-01 -1.604085402754925838e+02
-6.227106227106222747e-01 -1.603867935547523871e+02
-6.178266178266174080e-01 -1.603853531931746375e+02
-6.129426129426125414e-01 -1.603867223955808186e+02
-6.080586080586076747e-01 -1.603767502272038428e+02
-6.031746031746028081e-01 -1.601806790899190958e+02
-5.982905982905979414e-01 -1.599604428126244784e+02
-5.934065934065930747e-01 -1.599254048478067034e+02
-5.885225885225882081e-01 -1.599526112004024867e+02
-5.836385836385833414e-01 -1.601022107410246065e+02
-5.787545787545784748e-01 -1.601605049134520868e+02
-5.738705738705736081e-01 -1.601118818520342302e+02
-5.689865689865687415e-01 -1.601256875721617519e+02
-5.641025641025638748e-01 -1.601131521284467567e+02
-5.592185592185590082e-01 -1.600677888803611495e+02
-5.543345543345541415e-01 -1.600201510134889986e+02
-5.494505494505492749e-01 -1.600576896955570874e+02
-5.445665445665444082e-01 -1.600773313365840238e+02
-5.396825396825395416e-01 -1.601039315291052958e+02
-5.347985347985346749e-01 -1.603198998059906728e+02
-5.299145299145298083e-01 -1.606116820341601681e+02
-5.250305250305249416e-01 -1.608583550242602769e+02
-5.201465201465200749e-01 -1.610205403675489038e+02
-5.152625152625152083e-01 -1.609749349889448808e+02
-5.103785103785103416e-01 -1.610193501677120764e+02
-5.054945054945054750e-01 -1.610743992038671308e+02
-5.006105006105006083e-01 -1.612346010671094803e+02
-4.957264957264957417e-01 -1.621489435602226763e+02
-4.908424908424908750e-01 -1.628005479200830052e+02
-4.859584859584860084e-01 -1.627653215377707738e+02
-4.810744810744811417e-01 -1.627992602096329904e+02
-4.761904761904762751e-01 -1.628384569060831950e+02
-4.713064713064714084e-01 -1.633347924515516638e+02
-4.664224664224665418e-01 -1.637170874988316314e+02
-4.615384615384616751e-01 -1.636130838933059124e+02
-4.566544566544568085e-01 -1.633902291663214896e+02
-4.517704517704519418e-01 -1.631068531031213809e+02
-4.468864468864470751e-01 -1.630012251227258844e+02
-4.420024420024422085e-01 -1.629962314179419991e+02
-4.371184371184373418e-01 -1.629590439877854351e+02
-4.322344322344324752e-01 -1.629675707777120408e+02
-4.273504273504276085e-01 -1.629070306885138564e+02
-4.224664224664227419e-01 -1.628075679699612124e+02
-4.175824175824178752e-01 -1.627936341822559712e+02
-4.126984126984130086e-01 -1.627549302646450258e+02
-4.078144078144081419e-01 -1.628453141262942836e+02
-4.029304029304032753e-01 -1.629058090711116336e+02
-3.980463980463984086e-01 -1.629553943281565012e+02
-3.931623931623935420e-01 -1.629888148660226079e+02
-3.882783882783886753e-01 -1.629886483228162035e+02
-3.833943833943838086e-01 -1.634806521737899061e+02
-3.785103785103789420e-01 -1.640717586211178229e+02
-3.736263736263740753e-01 -1.641853993510767964e+02
-3.687423687423692087e-01 -1.641205477362208853e+02
-3.638583638583643420e-01 -1.639591823944084013e+02
-3.589743589743594754e-01 -1.639565954389725562e+02
-3.540903540903546087e-01 -1.640682717105509028e+02
-3.492063492063497421e-01 -1.640707174885450286e+02
-3.443223443223448754e-01 -1.639730639604249234e+02
-3.394383394383400088e-01 -1.638339121304060768e+02
-3.345543345543351421e-01 -1.636514035602310742e+02
-3.296703296703302755e-01 -1.635622834824389997e+02
-3.247863247863254088e-01 -1.635824201762050620e+02
-3.199023199023205422e-01 -1.633930039409310098e+02
-3.150183150183156755e-01 -1.632609986110285263e+02
-3.101343101343108088e-01 -1.632901223333425378e+02
-3.052503052503059422e-01 -1.632896207777598363e+02
-3.003663003663010755e-01 -1.632940948915214676e+02
-2.954822954822962089e-01 -1.633669214690264937e+02
-2.905982905982913422e-01 -1.634279263841627028e+02
-2.857142857142864756e-01 -1.633507694976866276e+02
-2.808302808302816089e-01 -1.633932071214029236e+02
-2.759462759462767423e-01 -1.633071716867437431e+02
-2.710622710622718756e-01 -1.629761860572281478e+02
-2.661782661782670090e-01 -1.629807012223497509e+02
-2.612942612942621423e-01 -1.629985881418958229e+02
-2.564102564102572757e-01 -1.628303834351192165e+02
-2.515262515262524090e-01 -1.628178641322970179e+02
-2.466422466422457660e-01 -1.628486799036356842e+02
-2.417582417582408993e-01 -1.629459952952386743e+02
-2.368742368742360327e-01 -1.631476272714894549e+02
-2.319902319902311660e-01 -1.634470162207437625e+02
-2.271062271062262994e-01 -1.635664382638815937e+02
-2.222222222222214327e-01 -1.634180886072388716e+02
-2.173382173382165661e-01 -1.631166722886314631e+02
-2.124542124542116994e-01 -1.625929966813765191e+02
-2.075702075702068328e-01 -1.623691588129712216e+02
-2.026862026862019661e-01 -1.625136791227021433e+02
-1.978021978021970995e-01 -1.625795592031305432e+02
-1.929181929181922328e-01 -1.626466518174058820e+02
-1.880341880341873662e-01 -1.626427412175157770e+02
-1.831501831501824995e-01 -1.626641885247843220e+02
-1.782661782661776328e-01 -1.626416727802354671e+02
-1.733821733821727662e-01 -1.625013448030657344e+02
-1.684981684981678995e-01 -1.621276218238861304e+02
-1.636141636141630329e-01 -1.620603052967279893e+02
-1.587301587301581662e-01 -1.620004801783957760e+02
-1.538461538461532996e-01 -1.618423375947174918e+02
-1.489621489621484329e-01 -1.618889447481606112e+02
-1.440781440781435663e-01 -1.620031336544628857e+02
-1.391941391941386996e-01 -1.619724041305989317e+02
-1.343101343101338330e-01 -1.619412392071363911e+02
-1.294261294261289663e-01 -1.615047223155602296e+02
-1.245421245421240997e-01 -1.605378001183862580e+02
-1.196581196581192330e-01 -1.601480502570015290e+02
-1.147741147741143664e-01 -1.598806546407663518e+02
-1.098901098901094997e-01 -1.583084913450643967e+02
-1.050061050061046330e-01 -1.553651739104767842e+02
-1.001221001220997664e-01 -1.539516073485902155e+02
-9.523809523809489974e-02 -1.536698042033257252e+02
-9.035409035409003309e-02 -1.535152347780715445e+02
-8.547008547008516643e-02 -1.534187746996261410e+02
-8.058608058608029978e-02 -1.533001273741512307e+02
-7.570207570207543313e-02 -1.532840082591080204e+02
-7.081807081807056647e-02 -1.532771081064325926e+02
-6.593406593406569982e-02 -1.532615548520160758e+02
-6.105006105006083317e-02 -1.532429477569436926e+02
-5.616605616605596651e-02 -1.532494265923467651e+02
-5.128205128205109986e-02 -1.531780886578128502e+02
-4.639804639804623321e-02 -1.531535346213541970e+02
-4.151404151404136655e-02 -1.531259278334339058e+02
-3.663003663003649990e-02 -1.530764360592467881e+02
-3.174603174603163325e-02 -1.530685033203009766e+02
-2.686202686202676659e-02 -1.530703842354728579e+02
-2.197802197802189994e-02 -1.530706125857014968e+02
-1.709401709401703329e-02 -1.530684373984006754e+02
-1.221001221001216663e-02 -1.530523960036652227e+02
-7.326007326007299980e-03 -1.530454540127068981e+02
-2.442002442002433327e-03 -1.530439537046007104e+02
2.442002442002433327e-03 -1.530465871020936106e+02
7.326007326007299980e-03 -1.530985085075175220e+02
1.221001221001216663e-02 -1.531362601885514891e+02
1.709401709401703329e-02 -1.531373320913399709e+02
2.197802197802189994e-02 -1.531356045510804336e+02
2.686202686202676659e-02 -1.531312394633189626e+02
3.174603174603163325e-02 -1.531322706319738245e+02
3.663003663003649990e-02 -1.531116843882681451e+02
4.151404151404136655e-02 -1.530998770666273572e+02
4.639804639804623321e-02 -1.531019128936214884e+02
5.128205128205109986e-02 -1.531254494478057211e+02
5.616605616605596651e-02 -1.531331872932432248e+02
6.105006105006083317e-02 -1.531195584334212754e+02
6.593406593406569982e-02 -1.531246266620013614e+02
7.081807081807056647e-02 -1.531160002440528274e+02
7.570207570207543313e-02 -1.531162190280074356e+02
8.058608058608029978e-02 -1.531257952283824011e+02
8.547008547008516643e-02 -1.531263729442693204e+02
9.035409035409003309e-02 -1.531900272058191774e+02
9.523809523809489974e-02 -1.533586913789623054e+02
1.001221001220997664e-01 -1.534244984374570038e+02
1.050061050061046330e-01 -1.534804450200101655e+02
1.098901098901094997e-01 -1.539338290428212872e+02
1.147741147741143664e-01 -1.558298816811218330e+02
1.196581196581192330e-01 -1.582984593333729038e+02
1.245421245421240997e-01 -1.591654111485837291e+02
1.294261294261289663e-01 -1.597150636202237877e+02
1.343101343101338330e-01 -1.601280574188645005e+02
1.391941391941386996e-01 -1.607494429132930520e+02
1.440781440781435663e-01 -1.607628271667447848e+02
1.489621489621484329e-01 -1.607052348911004174e+02
1.538461538461532996e-01 -1.607693554242952416e+02
1.587301587301581662e-01 -1.607135454438605393e+02
1.636141636141630329e-01 -1.606701595454743483e+02
1.684981684981678995e-01 -1.612412523151057542e+02
1.733821733821727662e-01 -1.614310831271447171e+02
1.782661782661776328e-01 -1.615400774733367371e+02
1.831501831501824995e-01 -1.618052886001223101e+02
1.880341880341873662e-01 -1.618470391402431403e+02
1.929181929181922328e-01 -1.618327722815145648e+02
1.978021978021970995e-01 -1.617976449550806421e+02
2.026862026862019661e-01 -1.617283970801138082e+02
2.075702075702068328e-01 -1.618442262863694907e+02
2.124542124542116994e-01 -1.618199925483263542e+02
2.173382173382165661e-01 -1.618760511959399651e+02
2.222222222222214327e-01 -1.620733629019103432e+02
2.271062271062262994e-01 -1.619462109124388860e+02
2.319902319902311660e-01 -1.619990566599949204e+02
2.368742368742360327e-01 -1.619644633354010921e+02
2.417582417582408993e-01 -1.617835009123656675e+02
2.466422466422457660e-01 -1.617282621809480077e+02
2.515262515262506327e-01 -1.617275059316212094e+02
2.564102564102572757e-01 -1.618362674308873466e+02
2.612942612942621423e-01 -1.618537947972415907e+02
2.661782661782670090e-01 -1.619079633114761805e+02
2.710622710622718756e-01 -1.620630873071080202e+02
2.759462759462767423e-01 -1.620940124334337895e+02
2.808302808302816089e-01 -1.622431589402560519e+02
2.857142857142864756e-01 -1.622480516968817028e+02
2.905982905982913422e-01 -1.622456781454520751e+02
2.954822954822962089e-01 -1.622700497988910513e+02
3.003663003663010755e-01 -1.623162057348055498e+02
3.052503052503059422e-01 -1.623630159323657551e+02
3.101343101343108088e-01 -1.623807059866589384e+02
3.150183150183156755e-01 -1.624359720355741672e+02
3.199023199023205422e-01 -1.627444462906822196e+02
3.247863247863254088e-01 -1.630007540836927831e+02
3.296703296703302755e-01 -1.630683874234619850e+02
3.345543345543351421e-01 -1.630274492845805696e+02
3.394383394383400088e-01 -1.630447992860258921e+02
3.443223443223448754e-01 -1.632092152626940162e+02
3.492063492063497421e-01 -1.632880799375089396e+02
3.540903540903546087e-01 -1.631543533953775409e+02
3.589743589743594754e-01 -1.630608207998508590e+02
3.638583638583643420e-01 -1.632086749375173440e+02
3.687423687423692087e-01 -1.632659139747716210e+02
3.736263736263740753e-01 -1.633246698524104659e+02
3.785103785103789420e-01 -1.635764757778354692e+02
3.833943833943838086e-01 -1.636912483406737522e+02
3.882783882783886753e-01 -1.637499666353290309e+02
3.931623931623935420e-01 -1.636414891607940092e+02
3.980463980463984086e-01 -1.637457381919200827e+02
4.029304029304032753e-01 -1.641032903593385583e+02
4.078144078144081419e-01 -1.640513588074736901e+02
4.126984126984130086e-01 -1.639678672543569746e+02
4.175824175824178752e-01 -1.639637588184072001e+02
4.224664224664227419e-01 -1.641021286669970323e+02
4.273504273504276085e-01 -1.640120724642670211e+02
4.322344322344324752e-01 -1.639371632831655745e+02
4.371184371184373418e-01 -1.638951422511482861e+02
4.420024420024422085e-01 -1.637849261478718290e+02
4.468864468864470751e-01 -1.639122012543545566e+02
4.517704517704519418e-01 -1.637477471808505811e+02
4.566544566544568085e-01 -1.638462911779824367e+02
4.615384615384616751e-01 -1.642135254029255407e+02
4.664224664224665418e-01 -1.643013327111521562e+02
4.713064713064714084e-01 -1.641185156925145634e+02
4.761904761904762751e-01 -1.640019501874123762e+02
4.810744810744811417e-01 -1.640618816035106420e+02
4.859584859584860084e-01 -1.641717221863843861e+02
4.908424908424908750e-01 -1.641280734977546274e+02
4.957264957264957417e-01 -1.641654154352146122e+02
5.006105006105006083e-01 -1.631154413288348337e+02
5.054945054945054750e-01 -1.618352268967319105e+02
5.103785103785103416e-01 -1.617089897522452588e+02
5.152625152625152083e-01 -1.615667016664964706e+02
5.201465201465200749e-01 -1.614521452749694959e+02
5.250305250305249416e-01 -1.613852718566614897e+02
5.299145299145298083e-01 -1.612941818763227104e+02
5.347985347985346749e-01 -1.608663059464578282e+02
5.396825396825395416e-01 -1.602167548154774295e+02
5.445665445665444082e-01 -1.600346547343299903e+02
5.494505494505492749e-01 -1.600127741599962974e+02
5.543345543345541415e-01 -1.600312209596875732e+02
5.592185592185590082e-01 -1.600087495158342676e+02
5.641025641025638748e-01 -1.599709898147033016e+02
5.689865689865687415e-01 -1.599846057206375463e+02
5.738705738705736081e-01 -1.600449379555456062e+02
5.787545787545784748e-01 -1.600681747417277734e+02
5.836385836385833414e-01 -1.600655122145526548e+02
5.885225885225882081e-01 -1.601200647217727919e+02
5.934065934065930747e-01 -1.601270535968108675e+02
5.982905982905979414e-01 -1.600146682266382641e+02
6.031746031746028081e-01 -1.599634280593115250e+02
6.080586080586076747e-01 -1.599756298894202757e+02
6.129426129426125414e-01 -1.600033943712208497e+02
6.178266178266174080e-01 -1.600506760931721146e+02
6.227106227106222747e-01 -1.599453391033179344e+02
6.275946275946271413e-01 -1.598492318417083311e+02
6.324786324786320080e-01 -1.598589447318316843e+02
6.373626373626368746e-01 -1.598900579393049952e+02
6.422466422466417413e-01 -1.598418264191848266e+02
6.471306471306466079e-01 -1.598066671212694132e+02
6.520146520146514746e-01 -1.598384704067717905e+02
6.568986568986563412e-01 -1.598097508882208331e+02
6.617826617826612079e-01 -1.598107118345478170e+02
6.666666666666660745e-01 -1.598070391957216430e+02
6.715506715506709412e-01 -1.598605149415630535e+02
6.764346764346758079e-01 -1.598511986601758963e+02
6.813186813186806745e-01 -1.597356864749031615e+02
6.862026862026855412e-01 -1.597272171969468673e+02
6.910866910866904078e-01 -1.597580402220227711e+02
6.959706959706952745e-01 -1.596902944902025183e+02
7.008547008547001411e-01 -1.596447689799696548e+02
7.057387057387050078e-01 -1.595967094099110284e+02
7.106227106227098744e-01 -1.595509619477031151e+02
7.155067155067147411e-01 -1.594879023798144146e+02
7.203907203907196077e-01 -1.599428968040955965e+02
7.252747252747244744e-01 -1.606728811138452215e+02
7.301587301587293410e-01 -1.606064543585700335e+02
7.350427350427342077e-01 -1.606756342484192146e+02
7.399267399267390743e-01 -1.607658083736933747e+02
7.448107448107439410e-01 -1.607872805921890063e+02
7.496947496947488077e-01 -1.608105024665957785e+02
7.545787545787554507e-01 -1.612388756804248260e+02
7.594627594627603173e-01 -1.619994596221695247e+02
7.643467643467651840e-01 -1.622195765657886568e+02
7.692307692307700506e-01 -1.621196784657250305e+02
7.741147741147749173e-01 -1.619574854215097730e+02
7.789987789987797839e-01 -1.619810040361012398e+02
7.838827838827846506e-01 -1.620547215729910988e+02
7.887667887667895172e-01 -1.620096105802107616e+02
7.936507936507943839e-01 -1.619547026895479291e+02
7.985347985347992505e-01 -1.619050230170039981e+02
8.034188034188041172e-01 -1.618125227841384799e+02
8.083028083028089839e-01 -1.618024913057991228e+02
8.131868131868138505e-01 -1.618065402955454033e+02
8.180708180708187172e-01 -1.619103400711802010e+02
8.229548229548235838e-01 -1.619944576212944582e+02
8.278388278388284505e-01 -1.619636265072165884e+02
8.327228327228333171e-01 -1.618390389323246552e+02
8.376068376068381838e-01 -1.618196933608222139e+02
8.424908424908430504e-01 -1.619995650668572296e+02
8.473748473748479171e-01 -1.621322843759668331e+02
8.522588522588527837e-01 -1.619473014084417741e+02
8.571428571428576504e-01 -1.619211768376940199e+02
8.620268620268625170e-01 -1.619023074535659248e+02
8.669108669108673837e-01 -1.618513079025018726e+02
8.717948717948722503e-01 -1.619493406458820459e+02
8.766788766788771170e-01 -1.619308082380412088e+02
8.815628815628819837e-01 -1.618559274807966517e+02
8.864468864468868503e-01 -1.618548736823003082e+02
8.913308913308917170e-01 -1.617417810646848864e+02
8.962148962148965836e-01 -1.617530963027111568e+02
9.010989010989014503e-01 -1.618425533612857521e+02
9.059829059829063169e-01 -1.618510435323649972e+02
9.108669108669111836e-01 -1.618833044241071377e+02
9.157509157509160502e-01 -1.620227990263857691e+02
9.206349206349209169e-01 -1.621256926758360351e+02
9.255189255189257835e-01 -1.621223252594622011e+02
9.304029304029306502e-01 -1.622078753664451085e+02
9.352869352869355168e-01 -1.622421586372210811e+02
9.401709401709403835e-01 -1.622297654496599932e+02
9.450549450549452501e-01 -1.623763378918957585e+02
9.499389499389501168e-01 -1.626958439905975524e+02
9.548229548229549835e-01 -1.627470242773701443e+02
9.597069597069598501e-01 -1.627315299817334449e+02
9.645909645909647168e-01 -1.627840151924996519e+02
9.694749694749695834e-01 -1.628511680967361315e+02
9.743589743589744501e-01 -1.627812233945689968e+02
9.792429792429793167e-01 -1.627817756793261310e+02
9.841269841269841834e-01 -1.628279496350360205e+02
9.890109890109890500e-01 -1.630174928398676570e+02
9.938949938949939167e-01 -1.631922401460959691e+02
9.987789987789987833e-01 -1.631931654080748331e+02
1.003663003663003650e+00 -1.631108481253911577e+02
1.008547008547008517e+00 -1.630984974425140308e+02
1.013431013431013383e+00 -1.631306694036985618e+02
1.018315018315018250e+00 -1.631741810161048534e+02
1.023199023199023117e+00 -1.632633306000580831e+02
1.028083028083027983e+00 -1.633095744045308493e+02
1.032967032967032850e+00 -1.633239147014956245e+02
1.037851037851037717e+00 -1.632800406235276114e+02
1.042735042735042583e+00 -1.631164843786321512e+02
1.047619047619047450e+00 -1.631047195721184266e+02
1.052503052503052317e+00 -1.633039577404858846e+02
1.057387057387057183e+00 -1.633318203997742728e+02
1.062271062271062050e+00 -1.632674920455744996e+02
1.067155067155066916e+00 -1.632773032877313142e+02
1.072039072039071783e+00 -1.635411442426096187e+02
1.076923076923076650e+00 -1.635840723231452216e+02
1.081807081807081516e+00 -1.637149386135758391e+02
1.086691086691086383e+00 -1.638846856099925446e+02
1.091575091575091250e+00 -1.635533448421456342e+02
1.096459096459096116e+00 -1.635778604015328881e+02
1.101343101343100983e+00 -1.638055132868313706e+02
1.106227106227105850e+00 -1.638183671573205231e+02
1.111111111111110716e+00 -1.639660382692780445e+02
1.115995115995115583e+00 -1.633001563720820855e+02
1.120879120879120450e+00 -1.627696759237703361e+02
1.125763125763125316e+00 -1.627522235164930464e+02
1.130647130647130183e+00 -1.627465752193392916e+02
1.135531135531135050e+00 -1.628027725012459541e+02
1.140415140415139916e+00 -1.628743191492824280e+02
1.145299145299144783e+00 -1.628083938022946313e+02
1.150183150183149650e+00 -1.626984558455772856e+02
1.155067155067154516e+00 -1.627560889023504274e+02
1.159951159951159383e+00 -1.627751932250268396e+02
1.164835164835164250e+00 -1.627861393776915975e+02
1.169719169719169116e+00 -1.627474812713118126e+02
1.174603174603173983e+00 -1.627611321819366879e+02
1.179487179487178850e+00 -1.627876957766707733e+02
1.184371184371183716e+00 -1.627357730784823957e+02
1.189255189255188583e+00 -1.626806396312162235e+02
1.194139194139193449e+00 -1.627492081326110451e+02
1.199023199023198316e+00 -1.627875435761808660e+02
1.203907203907203183e+00 -1.627315458958574652e+02
1.208791208791208049e+00 -1.626522429388544992e+02
1.213675213675212916e+00 -1.625110093982339663e+02
1.218559218559217783e+00 -1.623901832020673908e+02
1.223443223443222649e+00 -1.624464890652804456e+02
1.228327228327227516e+00 -1.625289598145100456e+02
1.233211233211232383e+00 -1.625922485044030452e+02
1.238095238095237249e+00 -1.626513430125766320e+02
1.242979242979242116e+00 -1.626526995749359799e+02
1.247863247863246983e+00 -1.626241461533221013e+02
1.252747252747251849e+00 -1.625929564194898944e+02
1.257631257631258492e+00 -1.626100976243321554e+02
1.262515262515263359e+00 -1.627397464425809517e+02
1.267399267399268226e+00 -1.627979279718383339e+02
1.272283272283273092e+00 -1.628048889214494750e+02
1.277167277167277959e+00 -1.627951932172213674e+02
1.282051282051282826e+00 -1.627588089488887704e+02
1.286935286935287692e+00 -1.627469639812067896e+02
1.291819291819292559e+00 -1.627165667208628292e+02
1.296703296703297426e+00 -1.626604828266677032e+02
1.301587301587302292e+00 -1.626409233044902010e+02
1.306471306471307159e+00 -1.626466120804657862e+02
1.311355311355312026e+00 -1.628020387967189322e+02
1.316239316239316892e+00 -1.629437361114891303e+02
1.321123321123321759e+00 -1.628011616849919392e+02
1.326007326007326625e+00 -1.627450023437308175e+02
1.330891330891331492e+00 -1.626988343848713043e+02
1.335775335775336359e+00 -1.632011062321221857e+02
1.340659340659341225e+00 -1.639648384422025629e+02
1.345543345543346092e+00 -1.640511209901937377e+02
1.350427350427350959e+00 -1.641052890141507703e+02
1.355311355311355825e+00 -1.640560010683484506e+02
1.360195360195360692e+00 -1.639275179520237771e+02
1.365079365079365559e+00 -1.641606370922182236e+02
1.369963369963370425e+00 -1.642942250727743669e+02
1.374847374847375292e+00 -1.641553246764698883e+02
1.379731379731380159e+00 -1.641350083699578022e+02
1.384615384615385025e+00 -1.641949207103087929e+02
1.389499389499389892e+00 -1.642455802300744381e+02
1.394383394383394759e+00 -1.642130774061932357e+02
1.399267399267399625e+00 -1.642196236216189504e+02
1.404151404151404492e+00 -1.641797091428730653e+02
1.409035409035409359e+00 -1.641283227684398867e+02
1.413919413919414225e+00 -1.640402526419726428e+02
1.418803418803419092e+00 -1.640113557602097671e+02
1.423687423687423959e+00 -1.640802277684828709e+02
1.428571428571428825e+00 -1.641754753186553444e+02
1.433455433455433692e+00 -1.644560784816536909e+02
1.438339438339438559e+00 -1.647128560814495017e+02
1.443223443223443425e+00 -1.646571962141306358e+02
1.448107448107448292e+00 -1.645849158307420623e+02
1.452991452991453158e+00 -1.645581236894652193e+02
1.457875457875458025e+00 -1.645187492735188073e+02
1.462759462759462892e+00 -1.645059829963238371e+02
1.467643467643467758e+00 -1.643778197970725046e+02
1.472527472527472625e+00 -1.640621435474882333e+02
1.477411477411477492e+00 -1.638907868790978739e+02
1.482295482295482358e+00 -1.639891687685858983e+02
1.487179487179487225e+00 -1.636935813245086706e+02
1.492063492063492092e+00 -1.634887088084890365e+02
1.496947496947496958e+00 -1.635159939873779535e+02
1.501831501831501825e+00 -1.635505453210700750e+02
1.506715506715506692e+00 -1.635556690037081466e+02
1.511599511599511558e+00 -1.635763483162664329e+02
1.516483516483516425e+00 -1.636240765422027437e+02
1.521367521367521292e+00 -1.634227193651857988e+02
1.526251526251526158e+00 -1.634110237449791612e+02
1.531135531135531025e+00 -1.634918470920045479e+02
1.536019536019535892e+00 -1.633662018168737404e+02
1.540903540903540758e+00 -1.634641641801090373e+02
1.545787545787545625e+00 -1.635925118239434539e+02
1.550671550671550492e+00 -1.637106184091873047e+02
1.555555555555555358e+00 -1.636265272747502024e+02
1.560439560439560225e+00 -1.634328246033580001e+02
1.565323565323565091e+00 -1.632055627001332141e+02
1.570207570207569958e+00 -1.629815161561555215e+02
1.575091575091574825e+00 -1.630726130752065046e+02
1.579975579975579691e+00 -1.629217311136814033e+02
1.584859584859584558e+00 -1.627127606680282668e+02
1.589743589743589425e+00 -1.627894467887972780e+02
1.594627594627594291e+00 -1.628769530731644295e+02
1.599511599511599158e+00 -1.628767525050389224e+02
1.604395604395604025e+00 -1.628677906227704852e+02
1.609279609279608891e+00 -1.628347358240396261e+02
1.614163614163613758e+00 -1.628053691473754157e+02
1.619047619047618625e+00 -1.627012610520139617e+02
1.623931623931623491e+00 -1.627641400303355681e+02
1.628815628815628358e+00 -1.628659999557341962e+02
1.633699633699633225e+00 -1.628708881304483498e+02
1.638583638583638091e+00 -1.629165898973363085e+02
1.643467643467642958e+00 -1.629328138803151376e+02
1.648351648351647825e+00 -1.628875949068923319e+02
1.653235653235652691e+00 -1.627573243143411048e+02
1.658119658119657558e+00 -1.626899178021699583e+02
1.663003663003662425e+00 -1.627437614498496146e+02
1.667887667887667291e+00 -1.627255171751956482e+02
1.672771672771672158e+00 -1.627307811270390232e+02
1.677655677655677025e+00 -1.627567948907364155e+02
1.682539682539681891e+00 -1.627987850187317349e+02
1.687423687423686758e+00 -1.627768469754359160e+02
1.692307692307691624e+00 -1.629862082564662842e+02
1.697191697191696491e+00 -1.632808143249677642e+02
1.702075702075701358e+00 -1.632691343121495891e+02
1.706959706959706224e+00 -1.633868137109454324e+02
1.711843711843711091e+00 -1.632480333311179095e+02
1.716727716727715958e+00 -1.631227582696466527e+02
1.721611721611720824e+00 -1.631947415415912417e+02
1.726495726495725691e+00 -1.632708531032477595e+02
1.731379731379730558e+00 -1.632029732837337406e+02
1.736263736263735424e+00 -1.630524741335909198e+02
1.741147741147740291e+00 -1.631011904912274417e+02
1.746031746031745158e+00 -1.630779948859419051e+02
1.750915750915750024e+00 -1.630550950599274813e+02
1.755799755799756667e+00 -1.631552328058607486e+02
1.760683760683761534e+00 -1.632580110360491403e+02
1.765567765567766401e+00 -1.631560486822739335e+02
1.770451770451771267e+00 -1.627710000388401284e+02
1.775335775335776134e+00 -1.628049518811612018e+02
1.780219780219781001e+00 -1.629416458647986872e+02
1.785103785103785867e+00 -1.631555298185378433e+02
1.789987789987790734e+00 -1.633370578712498684e+02
1.794871794871795601e+00 -1.632259380070402699e+02
1.799755799755800467e+00 -1.634797588033939348e+02
1.804639804639805334e+00 -1.636138959454953294e+02
1.809523809523810201e+00 -1.635218668783354588e+02
1.814407814407815067e+00 -1.634673423990535639e+02
1.819291819291819934e+00 -1.633940189166947903e+02
1.824175824175824800e+00 -1.633978789989977827e+02
1.829059829059829667e+00 -1.634503956300946754e+02
1.833943833943834534e+00 -1.634754144655823325e+02
1.838827838827839400e+00 -1.634914570643332468e+02
1.843711843711844267e+00 -1.634632337297113622e+02
1.848595848595849134e+00 -1.634841671131480041e+02
1.853479853479854000e+00 -1.635041280736065801e+02
1.858363858363858867e+00 -1.634452810066107986e+02
1.863247863247863734e+00 -1.634470187419105400e+02
1.868131868131868600e+00 -1.634360142592546765e+02
1.873015873015873467e+00 -1.634024727852588512e+02
1.877899877899878334e+00 -1.634143909914586175e+02
1.882783882783883200e+00 -1.634057746671530822e+02
1.887667887667888067e+00 -1.633409566134039324e+02
1.892551892551892934e+00 -1.632475014133380853e+02
1.897435897435897800e+00 -1.632536912350151681e+02
1.902319902319902667e+00 -1.632209084646752331e+02
1.907203907203907534e+00 -1.632147976485051117e+02
1.912087912087912400e+00 -1.630660984026264941e+02
1.916971916971917267e+00 -1.628846950854256761e+02
1.921855921855922134e+00 -1.625706784061437986e+02
1.926739926739927000e+00 -1.624447247345383687e+02
1.931623931623931867e+00 -1.626738745182487378e+02
1.936507936507936734e+00 -1.625758099907396854e+02
1.941391941391941600e+00 -1.624178015219575286e+02
1.946275946275946467e+00 -1.624533413315296571e+02
1.951159951159951333e+00 -1.622683235102573178e+02
1.956043956043956200e+00 -1.620544075258059138e+02
1.960927960927961067e+00 -1.620951915368219431e+02
1.965811965811965933e+00 -1.621668338050891975e+02
1.970695970695970800e+00 -1.621899998655019317e+02
1.975579975579975667e+00 -1.621617361448148245e+02
1.980463980463980533e+00 -1.621186228524467481e+02
1.985347985347985400e+00 -1.621977795365160375e+02
1.990231990231990267e+00 -1.625218696338025381e+02
1.995115995115995133e+00 -1.626617457033040921e+02
2.000000000000000000e+00 -1.625763466387435301e+02
2.004884004884004867e+00 -1.625444390473878116e+02
2.009768009768009733e+00 -1.625749563245325362e+02
2.014652014652014600e+00 -1.626350621821310654e+02
2.019536019536019467e+00 -1.626659908851075897e+02
2.024420024420024333e+00 -1.627584395601652432e+02
2.029304029304029200e+00 -1.628143482529644643e+02
2.034188034188034067e+00 -1.627778186486148400e+02
2.039072039072038933e+00 -1.628103280351790261e+02
2.043956043956043800e+00 -1.627886383513283022e+02
2.048840048840048667e+00 -1.627342756568370987e+02
2.053724053724053533e+00 -1.626468970615413809e+02
2.058608058608058400e+00 -1.626179639875861085e+02
2.063492063492063266e+00 -1.626218860766601608e+02
2.068376068376068133e+00 -1.626051166266870780e+02
2.073260073260073000e+00 -1.626449118954303685e+02
2.078144078144077866e+00 -1.627044608658593177e+02
2.083028083028082733e+00 -1.627259395146608085e+02
2.087912087912087600e+00 -1.628011619757699577e+02
2.092796092796092466e+00 -1.629299551691808006e+02
2.097680097680097333e+00 -1.629475660154515992e+02
2.102564102564102200e+00 -1.629555169160479693e+02
2.107448107448107066e+00 -1.629853014289734006e+02
2.112332112332111933e+00 -1.629566816941980960e+02
2.117216117216116800e+00 -1.629492962113338308e+02
2.122100122100121666e+00 -1.629519893001297532e+02
2.126984126984126533e+00 -1.629824909790427512e+02
2.131868131868131400e+00 -1.631099153059403193e+02
2.136752136752136266e+00 -1.632205166056583039e+02
2.141636141636141133e+00 -1.635526886464407426e+02
2.146520146520146000e+00 -1.638236373805091830e+02
2.151404151404150866e+00 -1.638218741518846286e+02
2.156288156288155733e+00 -1.640744605938279221e+02
2.161172161172160600e+00 -1.642749990593563609e+02
2.166056166056165466e+00 -1.641088800394510656e+02
2.170940170940170333e+00 -1.644619807054512250e+02
2.175824175824175200e+00 -1.651048677261047999e+02
2.180708180708180066e+00 -1.651783386208739728e+02
2.185592185592184933e+00 -1.651511158467332052e+02
2.190476190476189799e+00 -1.651261007149828970e+02
2.195360195360194666e+00 -1.651273110811495712e+02
2.200244200244199533e+00 -1.652115157189770684e+02
2.205128205128204399e+00 -1.652531942259757329e+02
2.210012210012209266e+00 -1.653127026786112879e+02
2.214896214896214133e+00 -1.652543466825849805e+02
2.219780219780218999e+00 -1.649862093905779261e+02
2.224664224664223866e+00 -1.646918562898860614e+02
2.229548229548228733e+00 -1.646272842948127391e+02
2.234432234432233599e+00 -1.643445696723908895e+02
2.239316239316238466e+00 -1.640807080641866094e+02
2.244200244200243333e+00 -1.640684970355270025e+02
2.249084249084248199e+00 -1.641189878125045425e+02
2.253968253968254842e+00 -1.642969099329669689e+02
2.258852258852259709e+00 -1.643192379815423578e+02
2.263736263736264576e+00 -1.642180524297196769e+02
2.268620268620269442e+00 -1.641968229581490277e+02
2.273504273504274309e+00 -1.643621616805754684e+02
2.278388278388279176e+00 -1.644794271675393134e+02
2.283272283272284042e+00 -1.645128916128580840e+02
2.288156288156288909e+00 -1.644913240046356577e+02
2.293040293040293776e+00 -1.644282309118992487e+02
2.297924297924298642e+00 -1.643552682711708712e+02
2.302808302808303509e+00 -1.643316805118564048e+02
2.307692307692308376e+00 -1.643325731732423662e+02
2.312576312576313242e+00 -1.643732518114012748e+02
2.317460317460318109e+00 -1.644047217232826767e+02
2.322344322344322975e+00 -1.642677937726056712e+02
2.327228327228327842e+00 -1.640991187263210236e+02
2.332112332112332709e+00 -1.639119718956957286e+02
2.336996336996337575e+00 -1.636856826230008721e+02
2.341880341880342442e+00 -1.636378370891452221e+02
2.346764346764347309e+00 -1.636608151566936442e+02
2.351648351648352175e+00 -1.636868795691208618e+02
2.356532356532357042e+00 -1.636837026143863056e+02
2.361416361416361909e+00 -1.633102388243491987e+02
2.366300366300366775e+00 -1.631500571155538069e+02
2.371184371184371642e+00 -1.632089923329737644e+02
2.376068376068376509e+00 -1.631927473874145562e+02
2.380952380952381375e+00 -1.632167356127135633e+02
2.385836385836386242e+00 -1.633109630908718657e+02
2.390720390720391109e+00 -1.631173528730267890e+02
2.395604395604395975e+00 -1.628920585595068644e+02
2.400488400488400842e+00 -1.629579960556783362e+02
2.405372405372405709e+00 -1.629905929927505213e+02
2.410256410256410575e+00 -1.630087408273569167e+02
2.415140415140415442e+00 -1.629080009456047833e+02
2.420024420024420309e+00 -1.628490380008118166e+02
2.424908424908425175e+00 -1.628257659396731754e+02
2.429792429792430042e+00 -1.628008090083895922e+02
2.434676434676434909e+00 -1.628746230327875821e+02
2.439560439560439775e+00 -1.631386968038010536e+02
2.444444444444444642e+00 -1.633606230855543799e+02
2.449328449328449508e+00 -1.634138899359624304e+02
2.454212454212454375e+00 -1.635985320956824012e+02
2.459096459096459242e+00 -1.636307980112406995e+02
2.463980463980464108e+00 -1.634453103168743837e+02
2.468864468864468975e+00 -1.633641125571360249e+02
2.473748473748473842e+00 -1.633392821394918997e+02
2.478632478632478708e+00 -1.633578591973306686e+02
2.483516483516483575e+00 -1.632658497578331946e+02
2.488400488400488442e+00 -1.631508830093189033e+02
2.493284493284493308e+00 -1.631224927114620300e+02
2.498168498168498175e+00 -1.631638483492334046e+02
2.503052503052503042e+00 -1.631047240722589891e+02
2.507936507936507908e+00 -1.629658435553538425e+02
2.512820512820512775e+00 -1.630085173240600227e+02
2.517704517704517642e+00 -1.630301945590244941e+02
2.522588522588522508e+00 -1.630357025531021691e+02
2.527472527472527375e+00 -1.630251810755827933e+02
2.532356532356532242e+00 -1.630192423663949626e+02
2.537240537240537108e+00 -1.630309037077240077e+02
2.542124542124541975e+00 -1.630833254628604436e+02
2.547008547008546842e+00 -1.632809144996332122e+02
2.551892551892551708e+00 -1.635850231030943007e+02
2.556776556776556575e+00 -1.638251906190475893e+02
2.561660561660561441e+00 -1.639033413413118296e+02
2.566544566544566308e+00 -1.638180569896896941e+02
2.571428571428571175e+00 -1.636937915191462594e+02
2.576312576312576041e+00 -1.637390709259355788e+02
2.581196581196580908e+00 -1.642127173177161410e+02
2.586080586080585775e+00 -1.644712655151588478e+02
2.590964590964590641e+00 -1.642465613830377151e+02
2.595848595848595508e+00 -1.641754053785059568e+02
2.600732600732600375e+00 -1.641884365347593189e+02
2.605616605616605241e+00 -1.642378233817468640e+02
2.610500610500610108e+00 -1.646055961224352018e+02
2.615384615384614975e+00 -1.648602995708757248e+02
2.620268620268619841e+00 -1.648478339021219767e+02
2.625152625152624708e+00 -1.646984418095094327e+02
2.630036630036629575e+00 -1.645528079338871237e+02
2.634920634920634441e+00 -1.648057960893146117e+02
2.639804639804639308e+00 -1.648426733554229031e+02
2.644688644688644175e+00 -1.648399796614852164e+02
2.649572649572649041e+00 -1.648418997454895418e+02
2.654456654456653908e+00 -1.647517345649332299e+02
2.659340659340658775e+00 -1.647828983765301984e+02
2.664224664224663641e+00 -1.647733211388176642e+02
2.669108669108668508e+00 -1.646904502601289266e+02
2.673992673992673375e+00 -1.647842382675591182e+02
2.678876678876678241e+00 -1.650046264220461296e+02
2.683760683760683108e+00 -1.651958036832258188e+02
2.688644688644687974e+00 -1.653042645954586192e+02
2.693528693528692841e+00 -1.653629179262428011e+02
2.698412698412697708e+00 -1.653927372116099832e+02
2.703296703296702574e+00 -1.657003080792009371e+02
2.708180708180707441e+00 -1.656894656363265028e+02
2.713064713064712308e+00 -1.654935070493968396e+02
2.717948717948717174e+00 -1.654938245044804148e+02
2.722832722832722041e+00 -1.654766256401086650e+02
2.727716727716726908e+00 -1.657737818914597483e+02
2.732600732600731774e+00 -1.655747826716942086e+02
2.737484737484736641e+00 -1.653305816846592791e+02
2.742368742368741508e+00 -1.652656814356270161e+02
2.747252747252746374e+00 -1.652720272049231767e+02
2.752136752136751241e+00 -1.652728154796155025e+02
2.757020757020757884e+00 -1.652393524300568970e+02
2.761904761904762751e+00 -1.652933997436489051e+02
2.766788766788767617e+00 -1.651564574985403624e+02
2.771672771672772484e+00 -1.649952902681203852e+02
2.776556776556777351e+00 -1.649624252452332485e+02
2.781440781440782217e+00 -1.649508658591973642e+02
2.786324786324787084e+00 -1.652300105005547266e+02
2.791208791208791951e+00 -1.654452066065107942e+02
2.796092796092796817e+00 -1.653824747302585365e+02
2.800976800976801684e+00 -1.653937937294651306e+02
2.805860805860806551e+00 -1.654135348841829796e+02
2.810744810744811417e+00 -1.657161333111973818e+02
2.815628815628816284e+00 -1.658924851950544337e+02
2.820512820512821150e+00 -1.658324768300769847e+02
2.825396825396826017e+00 -1.658498621207841097e+02
2.830280830280830884e+00 -1.657860969518307854e+02
2.835164835164835750e+00 -1.657718846671824622e+02
2.840048840048840617e+00 -1.657764049610971142e+02
2.844932844932845484e+00 -1.658555708368031389e+02
2.849816849816850350e+00 -1.659911593452835916e+02
2.854700854700855217e+00 -1.659797918752714736e+02
2.859584859584860084e+00 -1.659761569863306647e+02
2.864468864468864950e+00 -1.659394296056976259e+02
2.869352869352869817e+00 -1.659914625004093125e+02
2.874236874236874684e+00 -1.659833715645334564e+02
2.879120879120879550e+00 -1.659660160879639079e+02
2.884004884004884417e+00 -1.660061261522201619e+02
2.888888888888889284e+00 -1.660219757759513186e+02
2.893772893772894150e+00 -1.660573951579833079e+02
2.898656898656899017e+00 -1.660624333651833240e+02
2.903540903540903884e+00 -1.660676390604800758e+02
2.908424908424908750e+00 -1.660825168024089180e+02
2.913308913308913617e+00 -1.660945651680102912e+02
2.918192918192918484e+00 -1.660800671315950581e+02
2.923076923076923350e+00 -1.660524668488400550e+02
2.927960927960928217e+00 -1.663477141582771139e+02
2.932844932844933084e+00 -1.665878364831434340e+02
2.937728937728937950e+00 -1.664767088825197732e+02
2.942612942612942817e+00 -1.665569156635154968e+02
2.947496947496947683e+00 -1.665483637078449703e+02
2.952380952380952550e+00 -1.668016698411889820e+02
2.957264957264957417e+00 -1.673009384203865864e+02
2.962148962148962283e+00 -1.674172976569531386e+02
2.967032967032967150e+00 -1.672779092089182029e+02
2.971916971916972017e+00 -1.672762057242985634e+02
2.976800976800976883e+00 -1.673136501080587095e+02
2.981684981684981750e+00 -1.672616868801251258e+02
2.986568986568986617e+00 -1.675825930402995141e+02
2.991452991452991483e+00 -1.678932290917761065e+02
2.996336996336996350e+00 -1.679009416504728165e+02
3.001221001221001217e+00 -1.678708702759797120e+02
3.006105006105006083e+00 -1.678525813654790113e+02
3.010989010989010950e+00 -1.678858362217329443e+02
3.015873015873015817e+00 -1.678910285091654941e+02
3.020757020757020683e+00 -1.678836766061157846e+02
3.025641025641025550e+00 -1.677947764775122153e+02
3.030525030525030417e+00 -1.673743155901454998e+02
3.035409035409035283e+00 -1.670940005245778082e+02
3.040293040293040150e+00 -1.671256988598034923e+02
3.045177045177045017e+00 -1.669715842493829143e+02
3.050061050061049883e+00 -1.669654295959406909e+02
3.054945054945054750e+00 -1.671172998489742838e+02
3.059829059829059617e+00 -1.671456301311342258e+02
3.064713064713064483e+00 -1.672647425165158666e+02
3.069597069597069350e+00 -1.673825921742867990e+02
3.074481074481074216e+00 -1.673981730351244437e+02
3.079365079365079083e+00 -1.674734191575046793e+02
3.084249084249083950e+00 -1.672760093928001766e+02
3.089133089133088816e+00 -1.669333862304213199e+02
3.094017094017093683e+00 -1.670799439481627928e+02
3.098901098901098550e+00 -1.669670280827215265e+02
3.103785103785103416e+00 -1.666238577468838571e+02
3.108669108669108283e+00 -1.666267230795239129e+02
3.113553113553113150e+00 -1.665703313000232981e+02
3.118437118437118016e+00 -1.665642832552582320e+02
3.123321123321122883e+00 -1.666752674374968706e+02
3.128205128205127750e+00 -1.667100814805618825e+02
3.133089133089132616e+00 -1.667092573658301546e+02
3.137973137973137483e+00 -1.667040817760766345e+02
3.142857142857142350e+00 -1.666449536436695951e+02
3.147741147741147216e+00 -1.666766450551187972e+02
3.152625152625152083e+00 -1.667718983478395103e+02
3.157509157509156950e+00 -1.668595425002516208e+02
3.162393162393161816e+00 -1.669720615711246126e+02
3.167277167277166683e+00 -1.668404108191070918e+02
3.172161172161171550e+00 -1.667258083478790240e+02
3.177045177045176416e+00 -1.667066275498497134e+02
3.181929181929181283e+00 -1.666985063487406649e+02
3.186813186813186149e+00 -1.667316251291681795e+02
3.191697191697191016e+00 -1.664995384003520371e+02
3.196581196581195883e+00 -1.662483649410428654e+02
3.201465201465200749e+00 -1.661980309911763527e+02
3.206349206349205616e+00 -1.657526464720473882e+02
3.211233211233210483e+00 -1.648686717115552653e+02
3.216117216117215349e+00 -1.645593185255308981e+02
3.221001221001220216e+00 -1.645594743330524921e+02
3.225885225885225083e+00 -1.644411809638633031e+02
3.230769230769229949e+00 -1.644813173402670259e+02
3.235653235653234816e+00 -1.645857481420656541e+02
3.240537240537239683e+00 -1.645493360828947687e+02
3.245421245421244549e+00 -1.645874332818722507e+02
3.250305250305249416e+00 -1.644877707045399973e+02
3.255189255189256059e+00 -1.641610998852004286e+02
3.260073260073260926e+00 -1.640847761533158291e+02
3.264957264957265792e+00 -1.641546842209307897e+02
3.269841269841270659e+00 -1.640873096489209502e+02
3.274725274725275526e+00 -1.639224481504567734e+02
3.279609279609280392e+00 -1.639186466285121924e+02
3.284493284493285259e+00 -1.638121218524200629e+02
3.289377289377290126e+00 -1.636318096353639646e+02
3.294261294261294992e+00 -1.635528962956713031e+02
3.299145299145299859e+00 -1.634581190923936163e+02
3.304029304029304726e+00 -1.635022264153183187e+02
3.308913308913309592e+00 -1.635845041879327937e+02
3.313797313797314459e+00 -1.634979475309157806e+02
3.318681318681319325e+00 -1.635720765888647747e+02
3.323565323565324192e+00 -1.637055776313379738e+02
3.328449328449329059e+00 -1.636773515077331069e+02
3.333333333333333925e+00 -1.636028565142564162e+02
3.338217338217338792e+00 -1.635563669001398068e+02
3.343101343101343659e+00 -1.635084112219497570e+02
3.347985347985348525e+00 -1.634957668550711958e+02
3.352869352869353392e+00 -1.634262497268861694e+02
3.357753357753358259e+00 -1.633063594115889146e+02
3.362637362637363125e+00 -1.632446241903791702e+02
3.367521367521367992e+00 -1.632008187287690930e+02
3.372405372405372859e+00 -1.631321393331886327e+02
3.377289377289377725e+00 -1.631108339486480645e+02
3.382173382173382592e+00 -1.630879639401653662e+02
3.387057387057387459e+00 -1.630719706197668017e+02
3.391941391941392325e+00 -1.630515181561316069e+02
3.396825396825397192e+00 -1.629888101624587193e+02
3.401709401709402059e+00 -1.628970144799933735e+02
3.406593406593406925e+00 -1.627895855803813561e+02
3.411477411477411792e+00 -1.628187959429055809e+02
3.416361416361416659e+00 -1.628987575202928895e+02
3.421245421245421525e+00 -1.628987579296582453e+02
3.426129426129426392e+00 -1.631050151119410430e+02
3.431013431013431259e+00 -1.636701899986746582e+02
3.435897435897436125e+00 -1.639176703067877270e+02
3.440781440781440992e+00 -1.639340212114869928e+02
3.445665445665445858e+00 -1.638866940736356810e+02
3.450549450549450725e+00 -1.638285537805720082e+02
3.455433455433455592e+00 -1.638011850902846334e+02
3.460317460317460458e+00 -1.638396041733878690e+02
3.465201465201465325e+00 -1.638060660006165108e+02
3.470085470085470192e+00 -1.640584643984609841e+02
3.474969474969475058e+00 -1.645446810117492475e+02
3.479853479853479925e+00 -1.646459111282658796e+02
3.484737484737484792e+00 -1.645579188298863187e+02
3.489621489621489658e+00 -1.646542095079846035e+02
3.494505494505494525e+00 -1.648097238245991321e+02
3.499389499389499392e+00 -1.647289873649353638e+02
3.504273504273504258e+00 -1.648871093998173194e+02
3.509157509157509125e+00 -1.649300144460858348e+02
3.514041514041513992e+00 -1.647827980809927055e+02
3.518925518925518858e+00 -1.648565376118085908e+02
3.523809523809523725e+00 -1.649697903614197685e+02
3.528693528693528592e+00 -1.650566401015028646e+02
3.533577533577533458e+00 -1.651711423460494927e+02
3.538461538461538325e+00 -1.651748819921024278e+02
3.543345543345543192e+00 -1.651613320180442486e+02
3.548229548229548058e+00 -1.651257630074530880e+02
3.553113553113552925e+00 -1.652473612336796123e+02
3.557997557997557792e+00 -1.653529626523927902e+02
3.562881562881562658e+00 -1.653472783556488253e+02
3.567765567765567525e+00 -1.652247560753342555e+02
3.572649572649572391e+00 -1.651829729553772381e+02
3.577533577533577258e+00 -1.649412480138758212e+02
3.582417582417582125e+00 -1.643230145023749174e+02
3.587301587301586991e+00 -1.639442138215455884e+02
3.592185592185591858e+00 -1.639645221578728922e+02
3.597069597069596725e+00 -1.639827623706379711e+02
3.601953601953601591e+00 -1.638986479941902701e+02
3.606837606837606458e+00 -1.639116275958595565e+02
3.611721611721611325e+00 -1.639947608275049333e+02
3.616605616605616191e+00 -1.640826980294968394e+02
3.621489621489621058e+00 -1.642209808306395473e+02
3.626373626373625925e+00 -1.642534016432725821e+02
3.631257631257630791e+00 -1.641222872899394929e+02
3.636141636141635658e+00 -1.640561569993415105e+02
3.641025641025640525e+00 -1.640834512693035379e+02
3.645909645909645391e+00 -1.641227419683470430e+02
3.650793650793650258e+00 -1.640904732843788167e+02
3.655677655677655125e+00 -1.640614891233842343e+02
3.660561660561659991e+00 -1.640628550643346557e+02
3.665445665445664858e+00 -1.641307864486349786e+02
3.670329670329669725e+00 -1.640830445393526986e+02
3.675213675213674591e+00 -1.640668218315763909e+02
3.680097680097679458e+00 -1.640689512470228237e+02
3.684981684981684324e+00 -1.640991468959774124e+02
3.689865689865689191e+00 -1.639926671107962761e+02
3.694749694749694058e+00 -1.639292561640834833e+02
3.699633699633698924e+00 -1.638037087538988601e+02
3.704517704517703791e+00 -1.634438423896451127e+02
3.709401709401708658e+00 -1.633755029118213997e+02
3.714285714285713524e+00 -1.633432793409032797e+02
3.719169719169718391e+00 -1.632012678719822247e+02
3.724053724053723258e+00 -1.630672940500627988e+02
3.728937728937728124e+00 -1.631668581395323088e+02
3.733821733821732991e+00 -1.633114083649836346e+02
3.738705738705737858e+00 -1.633205821619668825e+02
3.743589743589742724e+00 -1.632415544066975883e+02
3.748473748473747591e+00 -1.629797002512404447e+02
3.753357753357754234e+00 -1.629100895469794636e+02
3.758241758241759101e+00 -1.628902805946791545e+02
3.763125763125763967e+00 -1.629243201937795504e+02
3.768009768009768834e+00 -1.630156445861559860e+02
3.772893772893773701e+00 -1.629873617634208642e+02
3.777777777777778567e+00 -1.629345309392003287e+02
3.782661782661783434e+00 -1.629403355309961512e+02
3.787545787545788301e+00 -1.630000604988949817e+02
3.792429792429793167e+00 -1.630244685843363186e+02
3.797313797313798034e+00 -1.631998415127822000e+02
3.802197802197802901e+00 -1.635721063645400193e+02
3.807081807081807767e+00 -1.638678720464855303e+02
3.811965811965812634e+00 -1.639278266646945781e+02
3.816849816849817500e+00 -1.637930549081879121e+02
3.821733821733822367e+00 -1.637451890342276499e+02
3.826617826617827234e+00 -1.638258524656731083e+02
3.831501831501832100e+00 -1.636998030763795953e+02
3.836385836385836967e+00 -1.633102932900757480e+02
3.841269841269841834e+00 -1.629755630531781492e+02
3.846153846153846700e+00 -1.630213905718939600e+02
3.851037851037851567e+00 -1.632095348310844258e+02
3.855921855921856434e+00 -1.632488453729373816e+02
3.860805860805861300e+00 -1.631715413666409518e+02
3.865689865689866167e+00 -1.630981325035662053e+02
3.870573870573871034e+00 -1.630952925309588295e+02
3.875457875457875900e+00 -1.630946179433861971e+02
3.880341880341880767e+00 -1.630814810941324708e+02
3.885225885225885634e+00 -1.631303177583729962e+02
3.890109890109890500e+00 -1.632263344218325756e+02
3.894993894993895367e+00 -1.631875426470651007e+02
3.899877899877900234e+00 -1.629377076362841876e+02
3.904761904761905100e+00 -1.627125718308230375e+02
3.909645909645909967e+00 -1.626762952625319372e+02
3.914529914529914834e+00 -1.625899427392138819e+02
3.919413919413919700e+00 -1.624961755614724268e+02
3.924297924297924567e+00 -1.627754476294796291e+02
3.929181929181929434e+00 -1.628327398179820591e+02
3.934065934065934300e+00 -1.626821384164425695e+02
3.938949938949939167e+00 -1.628075657978577624e+02
3.943833943833944033e+00 -1.629155760100124155e+02
3.948717948717948900e+00 -1.628815429669690502e+02
3.953601953601953767e+00 -1.628511880185702410e+02
3.958485958485958633e+00 -1.628101657685832322e+02
3.963369963369963500e+00 -1.628129378436320849e+02
3.968253968253968367e+00 -1.630004171581609569e+02
3.973137973137973233e+00 -1.629373100432930528e+02
3.978021978021978100e+00 -1.626549038665611988e+02
3.982905982905982967e+00 -1.625568394028633463e+02
3.987789987789987833e+00 -1.625583480031246779e+02
3.992673992673992700e+00 -1.625346503354915910e+02
3.997557997557997567e+00 -1.624945182068692588e+02
4.002442002442002433e+00 -1.624098911979035051e+02
4.007326007326007300e+00 -1.623956942793320195e+02
4.012210012210012167e+00 -1.624423143756095556e+02
4.017094017094017033e+00 -1.624649227393452406e+02
4.021978021978021900e+00 -1.624380475780069446e+02
4.026862026862026767e+00 -1.624888268936772988e+02
4.031746031746031633e+00 -1.624539805783956865e+02
4.036630036630036500e+00 -1.624878633466273641e+02
4.041514041514041367e+00 -1.625296426452097762e+02
4.046398046398046233e+00 -1.624497978931839839e+02
4.051282051282051100e+00 -1.625271659213721875e+02
4.056166056166055967e+00 -1.628346354614449183e+02
4.061050061050060833e+00 -1.631559327767661784e+02
4.065934065934065700e+00 -1.631332967380288892e+02
4.070818070818070566e+00 -1.630956168116509275e+02
4.075702075702075433e+00 -1.631566630675567353e+02
4.080586080586080300e+00 -1.632766971456509850e+02
4.085470085470085166e+00 -1.633140054260013869e+02
4.090354090354090033e+00 -1.633286400534763345e+02
4.095238095238094900e+00 -1.632670819324620197e+02
4.100122100122099766e+00 -1.632618680346540145e+02
4.105006105006104633e+00 -1.632195918591199870e+02
4.109890109890109500e+00 -1.629646617661689447e+02
4.114774114774114366e+00 -1.628725060158990914e+02
4.119658119658119233e+00 -1.628991232961739399e+02
4.124542124542124100e+00 -1.628641242349852405e+02
4.129426129426128966e+00 -1.628858864088468010e+02
4.134310134310133833e+00 -1.629497769722875944e+02
4.139194139194138700e+00 -1.629614535720417052e+02
4.144078144078143566e+00 -1.629270277305269872e+02
4.148962148962148433e+00 -1.628975407870788956e+02
4.153846153846153300e+00 -1.629990198062097022e+02
4.158730158730158166e+00 -1.629408971487519580e+02
4.163614163614163033e+00 -1.628390621860962710e+02
4.168498168498167900e+00 -1.628418597752935000e+02
4.173382173382172766e+00 -1.628845528147401467e+02
4.178266178266177633e+00 -1.629651964777032163e+02
4.183150183150182500e+00 -1.630103173510271404e+02
4.188034188034187366e+00 -1.629149321613547841e+02
4.192918192918192233e+00 -1.629835713394043637e+02
4.197802197802197099e+00 -1.632458845121388720e+02
4.202686202686201966e+00 -1.632592066577795720e+02
4.207570207570206833e+00 -1.632388189750995195e+02
4.212454212454211699e+00 -1.632172684597256023e+02
4.217338217338216566e+00 -1.631885733968348404e+02
4.222222222222221433e+00 -1.632560371225706319e+02
4.227106227106226299e+00 -1.632736467917281971e+02
4.231990231990231166e+00 -1.632714518190473427e+02
4.236874236874236033e+00 -1.633085506573411578e+02
4.241758241758240899e+00 -1.633559274471571143e+02
4.246642246642245766e+00 -1.633621434155808743e+02
4.251526251526250633e+00 -1.633911701363132920e+02
4.256410256410257276e+00 -1.634725716212821567e+02
4.261294261294262142e+00 -1.634831626745482254e+02
4.266178266178267009e+00 -1.634796142275864099e+02
4.271062271062271876e+00 -1.634792553600397014e+02
4.275946275946276742e+00 -1.635097967693336045e+02
4.280830280830281609e+00 -1.634125862263928184e+02
4.285714285714286476e+00 -1.633901164173525160e+02
4.290598290598291342e+00 -1.634294474497346528e+02
4.295482295482296209e+00 -1.633347229872408661e+02
4.300366300366301076e+00 -1.631393143398943550e+02
4.305250305250305942e+00 -1.628642649594398790e+02
4.310134310134310809e+00 -1.627646307240078158e+02
4.315018315018315676e+00 -1.627770458010571133e+02
4.319902319902320542e+00 -1.627275628075411191e+02
4.324786324786325409e+00 -1.627471288137391809e+02
4.329670329670330275e+00 -1.629805494183521830e+02
4.334554334554335142e+00 -1.630657647423777519e+02
4.339438339438340009e+00 -1.631783343573688683e+02
4.344322344322344875e+00 -1.634648634190489531e+02
4.349206349206349742e+00 -1.635556264193584752e+02
4.354090354090354609e+00 -1.636303465650401279e+02
4.358974358974359475e+00 -1.637411613933104775e+02
4.363858363858364342e+00 -1.637645562502218013e+02
4.368742368742369209e+00 -1.638405922698216841e+02
4.373626373626374075e+00 -1.639539632110792695e+02
4.378510378510378942e+00 -1.640441116157983288e+02
4.383394383394383809e+00 -1.641526964315942791e+02
4.388278388278388675e+00 -1.642482820039125784e+02
4.393162393162393542e+00 -1.640725873980057372e+02
4.398046398046398409e+00 -1.636743426583435905e+02
4.402930402930403275e+00 -1.635390341639686369e+02
4.407814407814408142e+00 -1.637130556029294439e+02
4.412698412698413009e+00 -1.636989229759156217e+02
4.417582417582417875e+00 -1.636411777578277906e+02
4.422466422466422742e+00 -1.637000218554408093e+02
4.427350427350427609e+00 -1.637232150922157530e+02
4.432234432234432475e+00 -1.637611689446609091e+02
4.437118437118437342e+00 -1.637428827921247887e+02
4.442002442002442208e+00 -1.636447171220676182e+02
4.446886446886447075e+00 -1.635044909004360818e+02
4.451770451770451942e+00 -1.634604468797902541e+02
4.456654456654456808e+00 -1.634573695804607496e+02
4.461538461538461675e+00 -1.634870937857692752e+02
4.466422466422466542e+00 -1.633452397130212148e+02
4.471306471306471408e+00 -1.632847566339044931e+02
4.476190476190476275e+00 -1.633001452668250408e+02
4.481074481074481142e+00 -1.633677382890161596e+02
4.485958485958486008e+00 -1.633789182362760926e+02
4.490842490842490875e+00 -1.632748918499530646e+02
4.495726495726495742e+00 -1.632157697675533825e+02
4.500610500610500608e+00 -1.632001849736704173e+02
4.505494505494505475e+00 -1.632758475046553031e+02
4.510378510378510342e+00 -1.632760248670711576e+02
4.515262515262515208e+00 -1.633271976245217729e+02
4.520146520146520075e+00 -1.634541414082900985e+02
4.525030525030524942e+00 -1.636868511308594805e+02
4.529914529914529808e+00 -1.637870450397761033e+02
4.534798534798534675e+00 -1.638892514613073104e+02
4.539682539682539542e+00 -1.638604949388800662e+02
4.544566544566544408e+00 -1.637266227082807291e+02
4.549450549450549275e+00 -1.637424297554958059e+02
4.554334554334554142e+00 -1.637792525609874019e+02
4.559218559218559008e+00 -1.638775181264483081e+02
4.564102564102563875e+00 -1.638927243400235056e+02
4.568986568986568741e+00 -1.639244954736805937e+02
4.573870573870573608e+00 -1.639219433814936622e+02
4.578754578754578475e+00 -1.640234217799404632e+02
4.583638583638583341e+00 -1.641125367917366020e+02
4.588522588522588208e+00 -1.639050518366536551e+02
4.593406593406593075e+00 -1.637911890569377249e+02
4.598290598290597941e+00 -1.638033053779514034e+02
4.603174603174602808e+00 -1.637908077601520347e+02
4.608058608058607675e+00 -1.637946298506206233e+02
4.612942612942612541e+00 -1.638073433696508232e+02
4.617826617826617408e+00 -1.641029144930031407e+02
4.622710622710622275e+00 -1.642948813148229306e+02
4.627594627594627141e+00 -1.641073727666939703e+02
4.632478632478632008e+00 -1.641457217726684519e+02
4.637362637362636875e+00 -1.642921562774455708e+02
4.642246642246641741e+00 -1.642685805241748369e+02
4.647130647130646608e+00 -1.639453165571809450e+02
4.652014652014651475e+00 -1.637555727033833648e+02
4.656898656898656341e+00 -1.637381054741213120e+02
4.661782661782661208e+00 -1.638439777595928888e+02
4.666666666666666075e+00 -1.639384484826803146e+02
4.671550671550670941e+00 -1.637220167502844106e+02
4.676434676434675808e+00 -1.637072238915787636e+02
4.681318681318680675e+00 -1.638553879844363337e+02
4.686202686202685541e+00 -1.637945013864284647e+02
4.691086691086690408e+00 -1.636024649471150099e+02
4.695970695970695274e+00 -1.634914762246696682e+02
4.700854700854700141e+00 -1.634829546205197630e+02
4.705738705738705008e+00 -1.635337537582366281e+02
4.710622710622709874e+00 -1.636433529017630804e+02
4.715506715506714741e+00 -1.636088041086071314e+02
4.720390720390719608e+00 -1.636523712549673064e+02
4.725274725274724474e+00 -1.637083915070867306e+02
4.730158730158729341e+00 -1.635469452582146346e+02
4.735042735042734208e+00 -1.635605228999093015e+02
4.739926739926739074e+00 -1.635671689591717097e+02
4.744810744810743941e+00 -1.634955912061488732e+02
4.749694749694748808e+00 -1.634782525071075838e+02
4.754578754578755451e+00 -1.634695922404859232e+02
4.759462759462760317e+00 -1.635901154827639914e+02
4.764346764346765184e+00 -1.637322489612358822e+02
4.769230769230770051e+00 -1.636197978475410082e+02
4.774114774114774917e+00 -1.636045901888600440e+02
4.778998778998779784e+00 -1.636357587391680397e+02
4.783882783882784651e+00 -1.636043672564562712e+02
4.788766788766789517e+00 -1.636123311777843128e+02
4.793650793650794384e+00 -1.635636373719383130e+02
4.798534798534799251e+00 -1.635016992436147234e+02
4.803418803418804117e+00 -1.634537090877200285e+02
4.808302808302808984e+00 -1.635645869338171110e+02
4.813186813186813851e+00 -1.635951871684395371e+02
4.818070818070818717e+00 -1.635710991877217850e+02
4.822954822954823584e+00 -1.635447076561493134e+02
4.827838827838828450e+00 -1.634833190525180271e+02
4.832722832722833317e+00 -1.635448039896783143e+02
4.837606837606838184e+00 -1.635047164176601200e+02
4.842490842490843050e+00 -1.634801438546286931e+02
4.847374847374847917e+00 -1.636491787633432864e+02
4.852258852258852784e+00 -1.636658283833150733e+02
4.857142857142857650e+00 -1.636274779820138008e+02
4.862026862026862517e+00 -1.637202527458952659e+02
4.866910866910867384e+00 -1.639673620172427775e+02
4.871794871794872250e+00 -1.642090470398436253e+02
4.876678876678877117e+00 -1.644281941219758778e+02
4.881562881562881984e+00 -1.644522742626837726e+02
4.886446886446886850e+00 -1.644931491333782105e+02
4.891330891330891717e+00 -1.648160090239469184e+02
4.896214896214896584e+00 -1.648967148370938958e+02
4.901098901098901450e+00 -1.649553286396113378e+02
4.905982905982906317e+00 -1.652755836768761242e+02
4.910866910866911184e+00 -1.656701515783598211e+02
4.915750915750916050e+00 -1.658367060439797740e+02
4.920634920634920917e+00 -1.658363788166101358e+02
4.925518925518925784e+00 -1.658261184953886129e+02
4.930402930402930650e+00 -1.658252622647263763e+02
4.935286935286935517e+00 -1.659620389419355888e+02
4.940170940170940383e+00 -1.661115941556434734e+02
4.945054945054945250e+00 -1.660620976398993207e+02
4.949938949938950117e+00 -1.662293414250011665e+02
4.954822954822954983e+00 -1.661923307815895612e+02
4.959706959706959850e+00 -1.662885500145086439e+02
4.964590964590964717e+00 -1.666438745413366007e+02
4.969474969474969583e+00 -1.665893485807156083e+02
4.974358974358974450e+00 -1.663903403404271160e+02
4.979242979242979317e+00 -1.661508433660536639e+02
4.984126984126984183e+00 -1.658469758610522717e+02
4.989010989010989050e+00 -1.657627558946576869e+02
4.993894993894993917e+00 -1.658697574436529862e+02
4.998778998778998783e+00 -1.658369053837677711e+02
5.003663003663003650e+00 -1.658462371186543578e+02
5.008547008547008517e+00 -1.658321537342265515e+02
5.013431013431013383e+00 -1.659088625255970442e+02
5.018315018315018250e+00 -1.660301440106679820e+02
5.023199023199023117e+00 -1.661173415938670814e+02
5.028083028083027983e+00 -1.662005635733311522e+02
5.032967032967032850e+00 -1.663883451575200922e+02
5.037851037851037717e+00 -1.662943321952831184e+02
5.042735042735042583e+00 -1.660608259769727795e+02
5.047619047619047450e+00 -1.658675237242121057e+02
5.052503052503052317e+00 -1.658120005678057112e+02
5.057387057387057183e+00 -1.660243324833595011e+02
5.062271062271062050e+00 -1.660898682680195009e+02
5.067155067155066916e+00 -1.660739419185779582e+02
5.072039072039071783e+00 -1.661221394362040087e+02
5.076923076923076650e+00 -1.661102143517453271e+02
5.081807081807081516e+00 -1.659374442897425013e+02
5.086691086691086383e+00 -1.658755578475955872e+02
5.091575091575091250e+00 -1.658731445612281163e+02
5.096459096459096116e+00 -1.658001451401979693e+02
5.101343101343100983e+00 -1.659048234737942380e+02
5.106227106227105850e+00 -1.658704308713466844e+02
5.111111111111110716e+00 -1.656514844893605414e+02
5.115995115995115583e+00 -1.655644160479551203e+02
5.120879120879120450e+00 -1.654911095768194684e+02
5.125763125763125316e+00 -1.655165755902894205e+02
5.130647130647130183e+00 -1.654822306530320475e+02
5.135531135531135050e+00 -1.654572213646310104e+02
5.140415140415139916e+00 -1.654661912547930456e+02
5.145299145299144783e+00 -1.653606424628403602e+02
5.150183150183149650e+00 -1.651937083336856631e+02
5.155067155067154516e+00 -1.651243562032621526e+02
5.159951159951159383e+00 -1.649919432027813855e+02
5.164835164835164250e+00 -1.648448740743924077e+02
5.169719169719169116e+00 -1.648986896644675539e+02
5.174603174603173983e+00 -1.649792070565254676e+02
5.179487179487178850e+00 -1.649954667726297544e+02
5.184371184371183716e+00 -1.647716010243328242e+02
5.189255189255188583e+00 -1.645188786964564258e+02
5.194139194139193449e+00 -1.644770180448634278e+02
5.199023199023198316e+00 -1.646050370536326000e+02
5.203907203907203183e+00 -1.648883948850916568e+02
5.208791208791208049e+00 -1.650419545317925554e+02
5.213675213675212916e+00 -1.648134091884639929e+02
5.218559218559217783e+00 -1.645775435998586431e+02
5.223443223443222649e+00 -1.644887037068902487e+02
5.228327228327227516e+00 -1.644512844872793380e+02
5.233211233211232383e+00 -1.644695374294146859e+02
5.238095238095237249e+00 -1.644390311500596624e+02
5.242979242979242116e+00 -1.644316244873468804e+02
5.247863247863246983e+00 -1.644350795022630223e+02
5.252747252747251849e+00 -1.643772510641952351e+02
5.257631257631258492e+00 -1.645169349630731404e+02
5.262515262515263359e+00 -1.647471542922654919e+02
5.267399267399268226e+00 -1.648532704960444732e+02
5.272283272283273092e+00 -1.647852631315229246e+02
5.277167277167277959e+00 -1.646112416373150609e+02
5.282051282051282826e+00 -1.645600173197272227e+02
5.286935286935287692e+00 -1.644750688943970545e+02
5.291819291819292559e+00 -1.643195968089047483e+02
5.296703296703297426e+00 -1.643040294441345281e+02
5.301587301587302292e+00 -1.644160932744490822e+02
5.306471306471307159e+00 -1.644960249489012654e+02
5.311355311355312026e+00 -1.645263596351258002e+02
5.316239316239316892e+00 -1.645638830276809017e+02
5.321123321123321759e+00 -1.645075800994021336e+02
5.326007326007326625e+00 -1.644919206262557339e+02
5.330891330891331492e+00 -1.645610594869369265e+02
5.335775335775336359e+00 -1.645992679672748693e+02
5.340659340659341225e+00 -1.646696128157152543e+02
5.345543345543346092e+00 -1.646986979195785921e+02
5.350427350427350959e+00 -1.646912388343981775e+02
5.355311355311355825e+00 -1.646564011314055165e+02
5.360195360195360692e+00 -1.646490511550635460e+02
5.365079365079365559e+00 -1.647706896317723420e+02
5.369963369963370425e+00 -1.648235886698328727e+02
5.374847374847375292e+00 -1.647013810957460578e+02
5.379731379731380159e+00 -1.647612006812984475e+02
5.384615384615385025e+00 -1.649600056821488181e+02
5.389499389499389892e+00 -1.649985283516208483e+02
5.394383394383394759e+00 -1.649448306457124147e+02
5.399267399267399625e+00 -1.648040445332441379e+02
5.404151404151404492e+00 -1.649538418301576996e+02
5.409035409035409359e+00 -1.653601156538181556e+02
5.413919413919414225e+00 -1.653973532225296879e+02
5.418803418803419092e+00 -1.652139078834981945e+02
5.423687423687423959e+00 -1.651548158687429009e+02
5.428571428571428825e+00 -1.652358267130833553e+02
5.433455433455433692e+00 -1.654812402817287875e+02
5.438339438339438559e+00 -1.657120326076521337e+02
5.443223443223443425e+00 -1.657966444747090691e+02
5.448107448107448292e+00 -1.658228136853125534e+02
5.452991452991453158e+00 -1.658176956096874619e+02
5.457875457875458025e+00 -1.658748333309754059e+02
5.462759462759462892e+00 -1.658756703853535157e+02
5.467643467643467758e+00 -1.658923510485394388e+02
5.472527472527472625e+00 -1.659691428739097603e+02
5.477411477411477492e+00 -1.657965413262639913e+02
5.482295482295482358e+00 -1.656532817974945715e+02
5.487179487179487225e+00 -1.657210852385686906e+02
5.492063492063492092e+00 -1.659195351101080291e+02
5.496947496947496958e+00 -1.661412962021170188e+02
5.501831501831501825e+00 -1.661786468420757785e+02
5.506715506715506692e+00 -1.662755773500137764e+02
5.511599511599511558e+00 -1.664895722201032697e+02
5.516483516483516425e+00 -1.666053033616266532e+02
5.521367521367521292e+00 -1.664917261448910324e+02
5.526251526251526158e+00 -1.663716139936269087e+02
5.531135531135531025e+00 -1.661175086029663532e+02
5.536019536019535892e+00 -1.658254654204630185e+02
5.540903540903540758e+00 -1.657998455652764278e+02
5.545787545787545625e+00 -1.658911778932949801e+02
5.550671550671550492e+00 -1.660077258125019171e+02
5.555555555555555358e+00 -1.660405081822567297e+02
5.560439560439560225e+00 -1.658888644156195369e+02
5.565323565323565091e+00 -1.657758175640396132e+02
5.570207570207569958e+00 -1.658407903860219221e+02
5.575091575091574825e+00 -1.657587895229574997e+02
5.579975579975579691e+00 -1.656934752756858984e+02
5.584859584859584558e+00 -1.657393764710550954e+02
5.589743589743589425e+00 -1.658516277646745323e+02
5.594627594627594291e+00 -1.657177061218251310e+02
5.599511599511599158e+00 -1.651041782699184637e+02
5.604395604395604025e+00 -1.647977985895423672e+02
5.609279609279608891e+00 -1.647811519099830093e+02
5.614163614163613758e+00 -1.648054742420446246e+02
5.619047619047618625e+00 -1.647019221878595374e+02
5.623931623931623491e+00 -1.643938255874526533e+02
5.628815628815628358e+00 -1.643019117849399606e+02
5.633699633699633225e+00 -1.644440017861988963e+02
5.638583638583638091e+00 -1.646303141945206221e+02
5.643467643467642958e+00 -1.646402956246330973e+02
5.648351648351647825e+00 -1.644361428723135248e+02
5.653235653235652691e+00 -1.642964217328044185e+02
5.658119658119657558e+00 -1.643183114938006213e+02
5.663003663003662425e+00 -1.643305517762993304e+02
5.667887667887667291e+00 -1.643370085701026255e+02
5.672771672771672158e+00 -1.643053994912114035e+02
5.677655677655677025e+00 -1.641849926366723196e+02
5.682539682539681891e+00 -1.639990117023846210e+02
5.687423687423686758e+00 -1.638745752918368339e+02
5.692307692307691624e+00 -1.638131784238399007e+02
5.697191697191696491e+00 -1.638658264060481713e+02
5.702075702075701358e+00 -1.639999776718634905e+02
5.706959706959706224e+00 -1.640081970208752011e+02
5.711843711843711091e+00 -1.640533456871358453e+02
5.716727716727715958e+00 -1.639585441495024725e+02
5.721611721611720824e+00 -1.637747524004029458e+02
5.726495726495725691e+00 -1.636936641754572861e+02
5.731379731379730558e+00 -1.635954810831839552e+02
5.736263736263735424e+00 -1.635459203147640324e+02
5.741147741147740291e+00 -1.636012916006417299e+02
5.746031746031745158e+00 -1.636082506038142697e+02
5.750915750915750024e+00 -1.636665735547977647e+02
5.755799755799756667e+00 -1.638479652331085106e+02
5.760683760683761534e+00 -1.639104573396273850e+02
5.765567765567766401e+00 -1.639264686182550577e+02
5.770451770451771267e+00 -1.639477529074228528e+02
5.775335775335776134e+00 -1.639535102472420931e+02
5.780219780219781001e+00 -1.640007354402185342e+02
5.785103785103785867e+00 -1.639811367004837166e+02
5.789987789987790734e+00 -1.639247087373055365e+02
5.794871794871795601e+00 -1.640205191145913659e+02
5.799755799755800467e+00 -1.640655110885967645e+02
5.804639804639805334e+00 -1.639767307769962486e+02
5.809523809523810201e+00 -1.638685571395822933e+02
5.814407814407815067e+00 -1.639877249190335817e+02
5.819291819291819934e+00 -1.644558172466117867e+02
5.824175824175824800e+00 -1.647327450579294350e+02
5.829059829059829667e+00 -1.647062407892208569e+02
5.833943833943834534e+00 -1.645072450085416733e+02
5.838827838827839400e+00 -1.643893083103646973e+02
5.843711843711844267e+00 -1.645421775076619610e+02
5.848595848595849134e+00 -1.645331984420298284e+02
5.853479853479854000e+00 -1.642031058407367823e+02
5.858363858363858867e+00 -1.636868663963105064e+02
5.863247863247863734e+00 -1.634756374959393099e+02
5.868131868131868600e+00 -1.636292820615285564e+02
5.873015873015873467e+00 -1.637074075150866292e+02
5.877899877899878334e+00 -1.637269980843058477e+02
5.882783882783883200e+00 -1.637413430706395729e+02
5.887667887667888067e+00 -1.637274106418661290e+02
5.892551892551892934e+00 -1.637617953180622408e+02
5.897435897435897800e+00 -1.638716009874367501e+02
5.902319902319902667e+00 -1.640480069356919728e+02
5.907203907203907534e+00 -1.641719019284542469e+02
5.912087912087912400e+00 -1.642446879015370769e+02
5.916971916971917267e+00 -1.642538814024949829e+02
5.921855921855922134e+00 -1.641807171258736560e+02
5.926739926739927000e+00 -1.642470834984731596e+02
5.931623931623931867e+00 -1.642397811921264292e+02
5.936507936507936734e+00 -1.643502538804763731e+02
5.941391941391941600e+00 -1.645328932125757149e+02
5.946275946275946467e+00 -1.646048163700438636e+02
5.951159951159951333e+00 -1.647800693844270654e+02
5.956043956043956200e+00 -1.647439067032749733e+02
5.960927960927961067e+00 -1.646109364743514902e+02
5.965811965811965933e+00 -1.646724044504261997e+02
5.970695970695970800e+00 -1.647797624299524841e+02
5.975579975579975667e+00 -1.647930872194648373e+02
5.980463980463980533e+00 -1.648012327754092610e+02
5.985347985347985400e+00 -1.648199250166342722e+02
5.990231990231990267e+00 -1.648010118952572611e+02
5.995115995115995133e+00 -1.647492286480081134e+02
6.000000000000000000e+00 -1.647998636629119460e+02
6.004884004884004867e+00 -1.648917007182798216e+02
6.009768009768009733e+00 -1.648916150081582259e+02
6.014652014652014600e+00 -1.648632909468037724e+02
6.019536019536019467e+00 -1.648601261425866653e+02
6.024420024420024333e+00 -1.648954643337473271e+02
6.029304029304029200e+00 -1.649795117614405910e+02
6.034188034188034067e+00 -1.650022055332527202e+02
6.039072039072038933e+00 -1.649872187585802976e+02
6.043956043956043800e+00 -1.649821608696163366e+02
6.048840048840048667e+00 -1.649214038921743963e+02
6.053724053724053533e+00 -1.650170500734845120e+02
6.058608058608058400e+00 -1.653613709169258073e+02
6.063492063492063266e+00 -1.656338949507892266e+02
6.068376068376068133e+00 -1.657545463242600476e+02
6.073260073260073000e+00 -1.662205367347661706e+02
6.078144078144077866e+00 -1.671806369592621877e+02
6.083028083028082733e+00 -1.675819069137548922e+02
6.087912087912087600e+00 -1.674498421484244943e+02
6.092796092796092466e+00 -1.674649318689183701e+02
6.097680097680097333e+00 -1.672360026295698390e+02
6.102564102564102200e+00 -1.671058953137437584e+02
6.107448107448107066e+00 -1.671582229115196867e+02
6.112332112332111933e+00 -1.671664854479493272e+02
6.117216117216116800e+00 -1.670595418224415880e+02
6.122100122100121666e+00 -1.669051501945210134e+02
6.126984126984126533e+00 -1.669372522723175223e+02
6.131868131868131400e+00 -1.667963802805500109e+02
6.136752136752136266e+00 -1.667748184837440135e+02
6.141636141636141133e+00 -1.667800119432956762e+02
6.146520146520146000e+00 -1.664970311322807106e+02
6.151404151404150866e+00 -1.664839275793224260e+02
6.156288156288155733e+00 -1.665191541333462624e+02
6.161172161172160600e+00 -1.666142151937629023e+02
6.166056166056165466e+00 -1.666651663498267055e+02
6.170940170940170333e+00 -1.666368069498070668e+02
6.175824175824175200e+00 -1.666873721290150172e+02
6.180708180708180066e+00 -1.665336614015303951e+02
6.185592185592184933e+00 -1.664225189779022855e+02
6.190476190476189799e+00 -1.664059372417302143e+02
6.195360195360194666e+00 -1.663566167969286766e+02
6.200244200244199533e+00 -1.663534238671199716e+02
6.205128205128204399e+00 -1.663285683889078825e+02
6.210012210012209266e+00 -1.662507480725502660e+02
6.214896214896214133e+00 -1.662405656107491154e+02
6.219780219780218999e+00 -1.662230096570168030e+02
6.224664224664223866e+00 -1.662558370128476781e+02
6.229548229548228733e+00 -1.663144642402273234e+02
6.234432234432233599e+00 -1.662695979563977460e+02
6.239316239316238466e+00 -1.663138779463776302e+02
6.244200244200243333e+00 -1.664036421993517365e+02
6.249084249084248199e+00 -1.665482356987529045e+02
6.253968253968253066e+00 -1.666954209047395921e+02
6.258852258852257933e+00 -1.665858812349262337e+02
6.263736263736262799e+00 -1.665203297508568880e+02
6.268620268620267666e+00 -1.666515779745735699e+02
6.273504273504272533e+00 -1.666384392966722601e+02
6.278388278388277399e+00 -1.664619915477371421e+02
6.283272283272282266e+00 -1.663470130705947554e+02
6.288156288156287133e+00 -1.663608399995061120e+02
6.293040293040291999e+00 -1.663865211587095700e+02
6.297924297924296866e+00 -1.664156950847161909e+02
6.302808302808301733e+00 -1.665479284342081030e+02
6.307692307692306599e+00 -1.666355881534866796e+02
6.312576312576311466e+00 -1.667103576968427774e+02
6.317460317460316332e+00 -1.669720532860937112e+02
6.322344322344321199e+00 -1.671302983364672059e+02
6.327228327228326066e+00 -1.671007853960085754e+02
6.332112332112330932e+00 -1.670353880822845838e+02
6.336996336996335799e+00 -1.670599872235527243e+02
6.341880341880340666e+00 -1.672484205642088000e+02
6.346764346764345532e+00 -1.672524494234177439e+02
6.351648351648350399e+00 -1.672989059164740411e+02
6.356532356532355266e+00 -1.673642076516802035e+02
6.361416361416360132e+00 -1.673586013040269904e+02
6.366300366300364999e+00 -1.676649395427676268e+02
6.371184371184369866e+00 -1.676693529720492393e+02
6.376068376068374732e+00 -1.675698183331131474e+02
6.380952380952379599e+00 -1.675679686734616212e+02
6.385836385836384466e+00 -1.676525692651422332e+02
6.390720390720389332e+00 -1.675954978399580853e+02
6.395604395604394199e+00 -1.675890648773877842e+02
6.400488400488399066e+00 -1.680710627517881335e+02
6.405372405372403932e+00 -1.682176605900889399e+02
6.410256410256408799e+00 -1.682488047864717373e+02
6.415140415140413666e+00 -1.682967352639872445e+02
6.420024420024418532e+00 -1.683037330339649600e+02
6.424908424908423399e+00 -1.681821369291933479e+02
6.429792429792428266e+00 -1.682321857385782096e+02
6.434676434676433132e+00 -1.683798139469730586e+02
6.439560439560437999e+00 -1.684052660811440489e+02
6.444444444444442865e+00 -1.682442506357199363e+02
6.449328449328447732e+00 -1.681261606999606499e+02
6.454212454212452599e+00 -1.681867269028196006e+02
6.459096459096457465e+00 -1.681193641662200662e+02
6.463980463980462332e+00 -1.680137768088972052e+02
6.468864468864467199e+00 -1.679337417413715627e+02
6.473748473748472065e+00 -1.680172285335958691e+02
6.478632478632476932e+00 -1.683089418192942048e+02
6.483516483516481799e+00 -1.682065791315621084e+02
6.488400488400486665e+00 -1.679857850551439356e+02
6.493284493284491532e+00 -1.680938666665360870e+02
6.498168498168496399e+00 -1.684089944987362912e+02
6.503052503052501265e+00 -1.685562220704929075e+02
6.507936507936509685e+00 -1.684638594700372494e+02
6.512820512820514551e+00 -1.683676036867303196e+02
6.517704517704519418e+00 -1.675311537265337165e+02
6.522588522588524285e+00 -1.668129342356217535e+02
6.527472527472529151e+00 -1.667071458468149387e+02
6.532356532356534018e+00 -1.666474558132109109e+02
6.537240537240538885e+00 -1.665352823507504070e+02
6.542124542124543751e+00 -1.665404038209793498e+02
6.547008547008548618e+00 -1.664615740043363701e+02
6.551892551892553485e+00 -1.664728316112656330e+02
6.556776556776558351e+00 -1.664915941586895372e+02
6.561660561660563218e+00 -1.665042467383503322e+02
6.566544566544568085e+00 -1.665091914247858824e+02
6.571428571428572951e+00 -1.665936433152209872e+02
6.576312576312577818e+00 -1.665816931380814481e+02
6.581196581196582684e+00 -1.666316610362626705e+02
6.586080586080587551e+00 -1.665262464234217816e+02
6.590964590964592418e+00 -1.663045964570861486e+02
6.595848595848597284e+00 -1.662588460508401056e+02
6.600732600732602151e+00 -1.661878397564753982e+02
6.605616605616607018e+00 -1.661706963981218337e+02
6.610500610500611884e+00 -1.662478839883661976e+02
6.615384615384616751e+00 -1.663336585929491491e+02
6.620268620268621618e+00 -1.662607850700817664e+02
6.625152625152626484e+00 -1.663342458356143823e+02
6.630036630036631351e+00 -1.662840674714101112e+02
6.634920634920636218e+00 -1.661362933976678846e+02
6.639804639804641084e+00 -1.660634139145302584e+02
6.644688644688645951e+00 -1.660827728881406529e+02
6.649572649572650818e+00 -1.658957069868839653e+02
6.654456654456655684e+00 -1.656855909970545326e+02
6.659340659340660551e+00 -1.655879038201586013e+02
6.664224664224665418e+00 -1.655731001515457308e+02
6.669108669108670284e+00 -1.656159051190439300e+02
6.673992673992675151e+00 -1.656907267305952587e+02
6.678876678876680018e+00 -1.657134027363059658e+02
6.683760683760684884e+00 -1.657499321184708378e+02
6.688644688644689751e+00 -1.656065042096864204e+02
6.693528693528694617e+00 -1.653807480796200196e+02
6.698412698412699484e+00 -1.653896022987215986e+02
6.703296703296704351e+00 -1.654665315536296077e+02
6.708180708180709217e+00 -1.655885560029471435e+02
6.713064713064714084e+00 -1.656196528104864569e+02
6.717948717948718951e+00 -1.655858928626101374e+02
6.722832722832723817e+00 -1.656179863836015898e+02
6.727716727716728684e+00 -1.656768391155128484e+02
6.732600732600733551e+00 -1.657099909699651619e+02
6.737484737484738417e+00 -1.662185561007260048e+02
6.742368742368743284e+00 -1.666995062143833479e+02
6.747252747252748151e+00 -1.665697671654282317e+02
6.752136752136753017e+00 -1.666141150346851134e+02
6.757020757020757884e+00 -1.666789540320964136e+02
6.761904761904762751e+00 -1.665879812865091765e+02
6.766788766788767617e+00 -1.667131927962223585e+02
6.771672771672772484e+00 -1.665961014651163907e+02
6.776556776556777351e+00 -1.663010935501927747e+02
6.781440781440782217e+00 -1.659388467615117975e+02
6.786324786324787084e+00 -1.657256003861761542e+02
6.791208791208791951e+00 -1.656827797756523353e+02
6.796092796092796817e+00 -1.656145279531681069e+02
6.800976800976801684e+00 -1.655899370453203119e+02
6.805860805860806551e+00 -1.656772833302696029e+02
6.810744810744811417e+00 -1.658875154305335116e+02
6.815628815628816284e+00 -1.659056512954248319e+02
6.820512820512821150e+00 -1.659109227723689060e+02
6.825396825396826017e+00 -1.658470528704654896e+02
6.830280830280830884e+00 -1.656528464535073795e+02
6.835164835164835750e+00 -1.656605812956704256e+02
6.840048840048840617e+00 -1.655827178903508070e+02
6.844932844932845484e+00 -1.654334827795513263e+02
6.849816849816850350e+00 -1.654266916128797220e+02
6.854700854700855217e+00 -1.653505496409514421e+02
6.859584859584860084e+00 -1.653252373252490486e+02
6.864468864468864950e+00 -1.653929476252815505e+02
6.869352869352869817e+00 -1.656190092345539995e+02
6.874236874236874684e+00 -1.658005706023224093e+02
6.879120879120879550e+00 -1.657148241044307042e+02
6.884004884004884417e+00 -1.656495535268707897e+02
6.888888888888889284e+00 -1.657095004106273564e+02
6.893772893772894150e+00 -1.655414496747124247e+02
6.898656898656899017e+00 -1.654011632146254556e+02
6.903540903540903884e+00 -1.653906923619629765e+02
6.908424908424908750e+00 -1.655692008545261160e+02
6.913308913308913617e+00 -1.657092360333760723e+02
6.918192918192918484e+00 -1.656107285168343992e+02
6.923076923076923350e+00 -1.655440280534034230e+02
6.927960927960928217e+00 -1.652840766962273733e+02
6.932844932844933084e+00 -1.651943090075678242e+02
6.937728937728937950e+00 -1.651837292668004693e+02
6.942612942612942817e+00 -1.651180115864068227e+02
6.947496947496947683e+00 -1.650708275297125454e+02
6.952380952380952550e+00 -1.650827975584021488e+02
6.957264957264957417e+00 -1.650101869125399219e+02
6.962148962148962283e+00 -1.650543506557314970e+02
6.967032967032967150e+00 -1.652509582104490846e+02
6.971916971916972017e+00 -1.652343989340035932e+02
6.976800976800976883e+00 -1.652483425404174113e+02
6.981684981684981750e+00 -1.653250169413344679e+02
6.986568986568986617e+00 -1.652464368462307220e+02
6.991452991452991483e+00 -1.653236104810322615e+02
6.996336996336996350e+00 -1.655132783028264214e+02
7.001221001221001217e+00 -1.652783003476151009e+02
7.006105006105006083e+00 -1.651519321397358908e+02
7.010989010989010950e+00 -1.651669552722617595e+02
7.015873015873015817e+00 -1.651299896394328357e+02
7.020757020757020683e+00 -1.651587924330797534e+02
7.025641025641025550e+00 -1.651730510972741968e+02
7.030525030525030417e+00 -1.651712903419509075e+02
7.035409035409035283e+00 -1.651885069761379725e+02
7.040293040293040150e+00 -1.651743374015801180e+02
7.045177045177045017e+00 -1.652229103698690551e+02
7.050061050061049883e+00 -1.653883873776565565e+02
7.054945054945054750e+00 -1.652777519892175633e+02
7.059829059829059617e+00 -1.652236115548865314e+02
7.064713064713064483e+00 -1.651047328866640669e+02
7.069597069597069350e+00 -1.648880194431580435e+02
7.074481074481074216e+00 -1.650554295025445981e+02
7.079365079365079083e+00 -1.650850553467709574e+02
7.084249084249083950e+00 -1.650543316484484819e+02
7.089133089133088816e+00 -1.650206475234487868e+02
7.094017094017093683e+00 -1.649774469659847398e+02
7.098901098901098550e+00 -1.650031156297532391e+02
7.103785103785103416e+00 -1.649843820435563373e+02
7.108669108669108283e+00 -1.649723380167006326e+02
7.113553113553113150e+00 -1.649755882483082701e+02
7.118437118437118016e+00 -1.650907042982804569e+02
7.123321123321122883e+00 -1.650116831315755803e+02
7.128205128205127750e+00 -1.649004917327071666e+02
7.133089133089132616e+00 -1.649061393271980478e+02
7.137973137973137483e+00 -1.647696643387243967e+02
7.142857142857142350e+00 -1.647797087048992353e+02
7.147741147741147216e+00 -1.650097671426885881e+02
7.152625152625152083e+00 -1.650629762304265284e+02
7.157509157509156950e+00 -1.650057325440153591e+02
7.162393162393161816e+00 -1.649619748830260164e+02
7.167277167277166683e+00 -1.649108008738068349e+02
7.172161172161171550e+00 -1.647892548065169933e+02
7.177045177045176416e+00 -1.648069319325157380e+02
7.181929181929181283e+00 -1.648400969150065976e+02
7.186813186813186149e+00 -1.648071885436448554e+02
7.191697191697191016e+00 -1.648204706027315183e+02
7.196581196581195883e+00 -1.648339141499797904e+02
7.201465201465200749e+00 -1.648074818980448413e+02
7.206349206349205616e+00 -1.648517817724481631e+02
7.211233211233210483e+00 -1.645701477990621981e+02
7.216117216117215349e+00 -1.644323185972303918e+02
7.221001221001220216e+00 -1.648829438927435831e+02
7.225885225885225083e+00 -1.648445065469034034e+02
7.230769230769229949e+00 -1.647561099192041070e+02
7.235653235653234816e+00 -1.647950562238605698e+02
7.240537240537239683e+00 -1.647010773339468983e+02
7.245421245421244549e+00 -1.647010271267191968e+02
7.250305250305249416e+00 -1.647214278022676694e+02
7.255189255189254283e+00 -1.647032565937298045e+02
7.260073260073259149e+00 -1.645520054996585202e+02
7.264957264957264016e+00 -1.644810161356159597e+02
7.269841269841268883e+00 -1.644842397321948795e+02
7.274725274725273749e+00 -1.645751317080042213e+02
7.279609279609278616e+00 -1.647292557556306463e+02
7.284493284493283483e+00 -1.649380827563653611e+02
7.289377289377288349e+00 -1.651966754325563898e+02
7.294261294261293216e+00 -1.651855419409491503e+02
7.299145299145298083e+00 -1.651223209969958532e+02
7.304029304029302949e+00 -1.650497892377431697e+02
7.308913308913307816e+00 -1.650221759182800838e+02
7.313797313797312682e+00 -1.650087097154481341e+02
7.318681318681317549e+00 -1.651359678237257640e+02
7.323565323565322416e+00 -1.650945045260791915e+02
7.328449328449327282e+00 -1.647313836041491300e+02
7.333333333333332149e+00 -1.646809147235632054e+02
7.338217338217337016e+00 -1.646657180635209556e+02
7.343101343101341882e+00 -1.647529914674123859e+02
7.347985347985346749e+00 -1.647626970830981179e+02
7.352869352869351616e+00 -1.647870076725821491e+02
7.357753357753356482e+00 -1.649772218059212321e+02
7.362637362637361349e+00 -1.648536142712245578e+02
7.367521367521366216e+00 -1.647084778809694399e+02
7.372405372405371082e+00 -1.648046436664179453e+02
7.377289377289375949e+00 -1.648917853328465810e+02
7.382173382173380816e+00 -1.649823169286704854e+02
7.387057387057385682e+00 -1.649814539901351509e+02
7.391941391941390549e+00 -1.647341860509542926e+02
7.396825396825395416e+00 -1.645975088567307409e+02
7.401709401709400282e+00 -1.645784022631693233e+02
7.406593406593405149e+00 -1.645419960330924027e+02
7.411477411477410016e+00 -1.643225721656038729e+02
7.416361416361414882e+00 -1.639997517942905176e+02
7.421245421245419749e+00 -1.637949111773776281e+02
7.426129426129424616e+00 -1.637917188005758646e+02
7.431013431013429482e+00 -1.639267531782201672e+02
7.435897435897434349e+00 -1.639490247237642393e+02
7.440781440781439215e+00 -1.638956219731454382e+02
7.445665445665444082e+00 -1.640315394661955679e+02
7.450549450549448949e+00 -1.640546280655761393e+02
7.455433455433453815e+00 -1.640574508027843876e+02
7.460317460317458682e+00 -1.640403301690375315e+02
7.465201465201463549e+00 -1.639864711320728361e+02
7.470085470085468415e+00 -1.639947085141813261e+02
7.474969474969473282e+00 -1.639993223875815715e+02
7.479853479853478149e+00 -1.640862424273360034e+02
7.484737484737483015e+00 -1.641435992017002263e+02
7.489621489621487882e+00 -1.640784897689722470e+02
7.494505494505492749e+00 -1.639561723641469655e+02
7.499389499389497615e+00 -1.639628572307615855e+02
7.504273504273506035e+00 -1.639754126071870246e+02
7.509157509157510901e+00 -1.639836802240178031e+02
7.514041514041515768e+00 -1.639720946768230476e+02
7.518925518925520635e+00 -1.640524096394206595e+02
7.523809523809525501e+00 -1.641076062011662202e+02
7.528693528693530368e+00 -1.641457042065355267e+02
7.533577533577535235e+00 -1.641897134741277569e+02
7.538461538461540101e+00 -1.641775044903529590e+02
7.543345543345544968e+00 -1.641052998125003910e+02
7.548229548229549835e+00 -1.642833522036366674e+02
7.553113553113554701e+00 -1.644151469831570012e+02
7.557997557997559568e+00 -1.643560197368091735e+02
7.562881562881564435e+00 -1.643677253621363548e+02
7.567765567765569301e+00 -1.643617948968709470e+02
7.572649572649574168e+00 -1.644162469510891071e+02
7.577533577533579034e+00 -1.642090633947580613e+02
7.582417582417583901e+00 -1.640777866011988522e+02
7.587301587301588768e+00 -1.641887775372860858e+02
7.592185592185593634e+00 -1.640750768478873738e+02
7.597069597069598501e+00 -1.639959082858841839e+02
7.601953601953603368e+00 -1.639744462139620111e+02
7.606837606837608234e+00 -1.639307267724660448e+02
7.611721611721613101e+00 -1.641972272389792806e+02
7.616605616605617968e+00 -1.643649782560324866e+02
7.621489621489622834e+00 -1.642998461851857996e+02
7.626373626373627701e+00 -1.642843594205112367e+02
7.631257631257632568e+00 -1.645106819145119061e+02
7.636141636141637434e+00 -1.648783052013565680e+02
7.641025641025642301e+00 -1.651634570830634914e+02
7.645909645909647168e+00 -1.650935556207693651e+02
7.650793650793652034e+00 -1.649682049139149171e+02
7.655677655677656901e+00 -1.648756844688467140e+02
7.660561660561661768e+00 -1.648988322288835775e+02
7.665445665445666634e+00 -1.649298914348687788e+02
7.670329670329671501e+00 -1.645945030714490827e+02
7.675213675213676368e+00 -1.643926374039853613e+02
7.680097680097681234e+00 -1.644624816972651047e+02
7.684981684981686101e+00 -1.645278801928007795e+02
7.689865689865690968e+00 -1.643501826427609558e+02
7.694749694749695834e+00 -1.640985924707512709e+02
7.699633699633700701e+00 -1.641470407469491022e+02
7.704517704517705567e+00 -1.641365941576959813e+02
7.709401709401710434e+00 -1.641631268498088332e+02
7.714285714285715301e+00 -1.642464734079656523e+02
7.719169719169720167e+00 -1.641388907812801961e+02
7.724053724053725034e+00 -1.640869115671296754e+02
7.728937728937729901e+00 -1.638936760852107000e+02
7.733821733821734767e+00 -1.637466836526106135e+02
7.738705738705739634e+00 -1.636939014887262545e+02
7.743589743589744501e+00 -1.637000221338464030e+02
7.748473748473749367e+00 -1.636832145746477636e+02
7.753357753357754234e+00 -1.636764786389064739e+02
7.758241758241759101e+00 -1.636632775687337755e+02
7.763125763125763967e+00 -1.638167797777788053e+02
7.768009768009768834e+00 -1.639007480009804851e+02
7.772893772893773701e+00 -1.639159984414986582e+02
7.777777777777778567e+00 -1.639848762763407137e+02
7.782661782661783434e+00 -1.639798932156182616e+02
7.787545787545788301e+00 -1.640545814560929045e+02
7.792429792429793167e+00 -1.639975112679179574e+02
7.797313797313798034e+00 -1.641990968508240485e+02
7.802197802197802901e+00 -1.644783013893595864e+02
7.807081807081807767e+00 -1.644402153862648959e+02
7.811965811965812634e+00 -1.644465337243883596e+02
7.816849816849817500e+00 -1.644362091866222215e+02
7.821733821733822367e+00 -1.644766337501097553e+02
7.826617826617827234e+00 -1.644613266685327062e+02
7.831501831501832100e+00 -1.642285529085215785e+02
7.836385836385836967e+00 -1.641726804610222530e+02
7.841269841269841834e+00 -1.641914292159286219e+02
7.846153846153846700e+00 -1.641148962630843471e+02
7.851037851037851567e+00 -1.640223062627469517e+02
7.855921855921856434e+00 -1.638668477578153215e+02
7.860805860805861300e+00 -1.636601547437487909e+02
7.865689865689866167e+00 -1.636678126040996517e+02
7.870573870573871034e+00 -1.638761109005761512e+02
7.875457875457875900e+00 -1.639932510201448395e+02
7.880341880341880767e+00 -1.639471270335312454e+02
7.885225885225885634e+00 -1.638385207318755477e+02
7.890109890109890500e+00 -1.638400967582620638e+02
7.894993894993895367e+00 -1.640273854081746947e+02
7.899877899877900234e+00 -1.640430089586680538e+02
7.904761904761905100e+00 -1.639541222859895413e+02
7.909645909645909967e+00 -1.640933782774218059e+02
7.914529914529914834e+00 -1.642997144722007761e+02
7.919413919413919700e+00 -1.643079760895896015e+02
7.924297924297924567e+00 -1.642943570748259958e+02
7.929181929181929434e+00 -1.641899219427699848e+02
7.934065934065934300e+00 -1.641401647458766888e+02
7.938949938949939167e+00 -1.642411043591025361e+02
7.943833943833944033e+00 -1.642457666524454396e+02
7.948717948717948900e+00 -1.644286053854748104e+02
7.953601953601953767e+00 -1.645364039134904601e+02
7.958485958485958633e+00 -1.645401601517187657e+02
7.963369963369963500e+00 -1.645509884078095979e+02
7.968253968253968367e+00 -1.645449124672601897e+02
7.973137973137973233e+00 -1.644686674975201583e+02
7.978021978021978100e+00 -1.643633924209851216e+02
7.982905982905982967e+00 -1.643864249380992248e+02
7.987789987789987833e+00 -1.643614049598395184e+02
7.992673992673992700e+00 -1.642451193606275694e+02
7.997557997557997567e+00 -1.639752636910720298e+02
8.002442002442002433e+00 -1.637169972210017761e+02
8.007326007326007300e+00 -1.635889814756583860e+02
8.012210012210012167e+00 -1.635381642144498073e+02
8.017094017094017033e+00 -1.635612524738584739e+02
8.021978021978021900e+00 -1.635150778630457467e+02
8.026862026862026767e+00 -1.635215699535788190e+02
8.031746031746031633e+00 -1.635885681793132278e+02
8.036630036630036500e+00 -1.634185656995106228e+02
8.041514041514041367e+00 -1.631698222944176564e+02
8.046398046398046233e+00 -1.631971319462226688e+02
8.051282051282051100e+00 -1.632777370928134246e+02
8.056166056166055967e+00 -1.631458943583377845e+02
8.061050061050060833e+00 -1.630991019358052370e+02
8.065934065934065700e+00 -1.630856804155138775e+02
8.070818070818070566e+00 -1.631293632975699097e+02
8.075702075702075433e+00 -1.631861875853099093e+02
8.080586080586080300e+00 -1.632545546131422327e+02
8.085470085470085166e+00 -1.633024260100517608e+02
8.090354090354090033e+00 -1.630743932240392553e+02
8.095238095238094900e+00 -1.630548730263295454e+02
8.100122100122099766e+00 -1.631338225589200874e+02
8.105006105006104633e+00 -1.632688275517832892e+02
8.109890109890109500e+00 -1.634798799913960750e+02
8.114774114774114366e+00 -1.634795119583246503e+02
8.119658119658119233e+00 -1.634432146967262725e+02
8.124542124542124100e+00 -1.634805904661123748e+02
8.129426129426128966e+00 -1.634624340149382249e+02
8.134310134310133833e+00 -1.634381968432133476e+02
8.139194139194138700e+00 -1.634619364935677766e+02
8.144078144078143566e+00 -1.634734983527674785e+02
8.148962148962148433e+00 -1.635971848642759028e+02
8.153846153846153300e+00 -1.636322581243965431e+02
8.158730158730158166e+00 -1.636343833635997669e+02
8.163614163614163033e+00 -1.636708841428302890e+02
8.168498168498167900e+00 -1.636824856152626921e+02
8.173382173382172766e+00 -1.637448238261102063e+02
8.178266178266177633e+00 -1.636437865919968715e+02
8.183150183150182500e+00 -1.635747319674027551e+02
8.188034188034187366e+00 -1.636103273005984420e+02
8.192918192918192233e+00 -1.636771322472429802e+02
8.197802197802197099e+00 -1.637851168748152872e+02
8.202686202686201966e+00 -1.637551865171634802e+02
8.207570207570206833e+00 -1.638073524395638287e+02
8.212454212454211699e+00 -1.638772534060319401e+02
8.217338217338216566e+00 -1.640597679868083958e+02
8.222222222222221433e+00 -1.642758552639153322e+02
8.227106227106226299e+00 -1.644023914344030572e+02
8.231990231990231166e+00 -1.643946256696766000e+02
8.236874236874236033e+00 -1.643119751454041761e+02
8.241758241758240899e+00 -1.644040213114074049e+02
8.246642246642245766e+00 -1.644440976804299055e+02
8.251526251526250633e+00 -1.644795949911790558e+02
8.256410256410255499e+00 -1.648056179262271996e+02
8.261294261294260366e+00 -1.651523875551376932e+02
8.266178266178265233e+00 -1.652589154592177465e+02
8.271062271062270099e+00 -1.653979055919303960e+02
8.275946275946274966e+00 -1.655929835338653220e+02
8.280830280830279833e+00 -1.657328475665352414e+02
8.285714285714284699e+00 -1.659867641133870109e+02
8.290598290598289566e+00 -1.660259498564354601e+02
8.295482295482294433e+00 -1.661702935116188655e+02
8.300366300366299299e+00 -1.663303014500602330e+02
8.305250305250304166e+00 -1.661718052325105077e+02
8.310134310134309032e+00 -1.666383289510957582e+02
8.315018315018313899e+00 -1.668445957968875177e+02
8.319902319902318766e+00 -1.665893555938541795e+02
8.324786324786323632e+00 -1.665407065623465428e+02
8.329670329670328499e+00 -1.666730760985521727e+02
8.334554334554333366e+00 -1.666038608307155755e+02
8.339438339438338232e+00 -1.663663715726210057e+02
8.344322344322343099e+00 -1.662142064723096553e+02
8.349206349206347966e+00 -1.661993578929694593e+02
8.354090354090352832e+00 -1.662437728451757835e+02
8.358974358974357699e+00 -1.662662649102230716e+02
8.363858363858362566e+00 -1.661635507485198389e+02
8.368742368742367432e+00 -1.661511391984238628e+02
8.373626373626372299e+00 -1.661293149661838697e+02
8.378510378510377166e+00 -1.661113642313738126e+02
8.383394383394382032e+00 -1.660296043706820512e+02
8.388278388278386899e+00 -1.658704388950871476e+02
8.393162393162391766e+00 -1.658165175698225653e+02
8.398046398046396632e+00 -1.659879489837556434e+02
8.402930402930401499e+00 -1.658639882547491311e+02
8.407814407814406366e+00 -1.650367146738282145e+02
8.412698412698411232e+00 -1.646244176629978710e+02
8.417582417582416099e+00 -1.644566899851468520e+02
8.422466422466420966e+00 -1.644446466167115091e+02
8.427350427350425832e+00 -1.644460428490548338e+02
8.432234432234430699e+00 -1.644097832434896986e+02
8.437118437118435565e+00 -1.645240494206807966e+02
8.442002442002440432e+00 -1.645358806774295317e+02
8.446886446886445299e+00 -1.645171964170399121e+02
8.451770451770450165e+00 -1.646394408842676000e+02
8.456654456654455032e+00 -1.645452002323294209e+02
8.461538461538459899e+00 -1.643034994522326429e+02
8.466422466422464765e+00 -1.641150580757673367e+02
8.471306471306469632e+00 -1.640378895896464257e+02
8.476190476190474499e+00 -1.640762814009978854e+02
8.481074481074479365e+00 -1.640830706904336296e+02
8.485958485958484232e+00 -1.640883636423789937e+02
8.490842490842489099e+00 -1.641189549292545280e+02
8.495726495726493965e+00 -1.642083205135465391e+02
8.500610500610498832e+00 -1.642371284035956762e+02
8.505494505494507251e+00 -1.641173658489997251e+02
8.510378510378512118e+00 -1.639680173287649438e+02
8.515262515262516985e+00 -1.638890581418233694e+02
8.520146520146521851e+00 -1.639257473440936792e+02
8.525030525030526718e+00 -1.639949271456984832e+02
8.529914529914531585e+00 -1.640087120972618777e+02
8.534798534798536451e+00 -1.639886064347868739e+02
8.539682539682541318e+00 -1.639275828977181959e+02
8.544566544566546185e+00 -1.637558407443052317e+02
8.549450549450551051e+00 -1.636670492076699475e+02
8.554334554334555918e+00 -1.637473754472956955e+02
8.559218559218560785e+00 -1.639631220324666572e+02
8.564102564102565651e+00 -1.640037830819187832e+02
8.568986568986570518e+00 -1.637930616749416401e+02
8.573870573870575384e+00 -1.636749439018794874e+02
8.578754578754580251e+00 -1.635659251114617518e+02
8.583638583638585118e+00 -1.635491117016630938e+02
8.588522588522589984e+00 -1.634280533230663082e+02
8.593406593406594851e+00 -1.634378963558384044e+02
8.598290598290599718e+00 -1.634473879418392812e+02
8.603174603174604584e+00 -1.633947826722734931e+02
8.608058608058609451e+00 -1.633827956666480077e+02
8.612942612942614318e+00 -1.634015574633525603e+02
8.617826617826619184e+00 -1.634144425649195398e+02
8.622710622710624051e+00 -1.635361024601720032e+02
8.627594627594628918e+00 -1.640963514256540066e+02
8.632478632478633784e+00 -1.644721912463930664e+02
8.637362637362638651e+00 -1.646369960870590887e+02
8.642246642246643518e+00 -1.647049755783505987e+02
8.647130647130648384e+00 -1.647028910562660542e+02
8.652014652014653251e+00 -1.648059683653352181e+02
8.656898656898658118e+00 -1.647441989496211363e+02
8.661782661782662984e+00 -1.646753668954079899e+02
8.666666666666667851e+00 -1.646146629048873251e+02
8.671550671550672718e+00 -1.645619893554745943e+02
8.676434676434677584e+00 -1.646276926725016381e+02
8.681318681318682451e+00 -1.647737180446573291e+02
8.686202686202687318e+00 -1.649514121265117410e+02
8.691086691086692184e+00 -1.649629709537536542e+02
8.695970695970697051e+00 -1.649619776916566707e+02
8.700854700854701917e+00 -1.649230139349658089e+02
8.705738705738706784e+00 -1.648895954101510313e+02
8.710622710622711651e+00 -1.649254170477357491e+02
8.715506715506716517e+00 -1.648891677390267887e+02
8.720390720390721384e+00 -1.647461811395379812e+02
8.725274725274726251e+00 -1.646291339455113985e+02
8.730158730158731117e+00 -1.646564692930891738e+02
8.735042735042735984e+00 -1.646830368805889293e+02
8.739926739926740851e+00 -1.646860240592869786e+02
8.744810744810745717e+00 -1.647033037657339491e+02
8.749694749694750584e+00 -1.645362892168679707e+02
8.754578754578755451e+00 -1.643920195124514123e+02
8.759462759462760317e+00 -1.645838147393444615e+02
8.764346764346765184e+00 -1.648612038739339027e+02
8.769230769230770051e+00 -1.649158049546892926e+02
8.774114774114774917e+00 -1.647804699239140405e+02
8.778998778998779784e+00 -1.647106130763891088e+02
8.783882783882784651e+00 -1.647465665694728045e+02
8.788766788766789517e+00 -1.649907491791316261e+02
8.793650793650794384e+00 -1.652258242327683888e+02
8.798534798534799251e+00 -1.653545990380935393e+02
8.803418803418804117e+00 -1.655119897057471121e+02
8.808302808302808984e+00 -1.656777611113794535e+02
8.813186813186813851e+00 -1.654621410400305876e+02
8.818070818070818717e+00 -1.651391617494681725e+02
8.822954822954823584e+00 -1.652236561662424208e+02
8.827838827838828450e+00 -1.653848953474060863e+02
8.832722832722833317e+00 -1.654383345075635248e+02
8.837606837606838184e+00 -1.654364615381514625e+02
8.842490842490843050e+00 -1.654053374077084015e+02
8.847374847374847917e+00 -1.653428997915180503e+02
8.852258852258852784e+00 -1.653555862128494027e+02
8.857142857142857650e+00 -1.653585142811428170e+02
8.862026862026862517e+00 -1.653944880129367903e+02
8.866910866910867384e+00 -1.651736057128878201e+02
8.871794871794872250e+00 -1.649658642294623689e+02
8.876678876678877117e+00 -1.650241258620976907e+02
8.881562881562881984e+00 -1.650970056732102194e+02
8.886446886446886850e+00 -1.651790035277767288e+02
8.891330891330891717e+00 -1.652537838101533794e+02
8.896214896214896584e+00 -1.652968193740553033e+02
8.901098901098901450e+00 -1.653271003384226674e+02
8.905982905982906317e+00 -1.653881167450955445e+02
8.910866910866911184e+00 -1.653853842413857365e+02
8.915750915750916050e+00 -1.652433323310539777e+02
8.920634920634920917e+00 -1.652168882988165137e+02
8.925518925518925784e+00 -1.652795104470208116e+02
8.930402930402930650e+00 -1.651542218281259977e+02
8.935286935286935517e+00 -1.649245660410202277e+02
8.940170940170940383e+00 -1.648036634356611216e+02
8.945054945054945250e+00 -1.649445530221649960e+02
8.949938949938950117e+00 -1.651116138256483907e+02
8.954822954822954983e+00 -1.651606586489836275e+02
8.959706959706959850e+00 -1.651474859897180920e+02
8.964590964590964717e+00 -1.651433050699117757e+02
8.969474969474969583e+00 -1.653091603081390986e+02
8.974358974358974450e+00 -1.654288007824350188e+02
8.979242979242979317e+00 -1.653565571688852458e+02
8.984126984126984183e+00 -1.652895436704907013e+02
8.989010989010989050e+00 -1.652013393613555081e+02
8.993894993894993917e+00 -1.652791203959604331e+02
8.998778998778998783e+00 -1.653439083241698597e+02
9.003663003663003650e+00 -1.653143590316039990e+02
9.008547008547008517e+00 -1.652668437790640894e+02
9.013431013431013383e+00 -1.652759219011736604e+02
9.018315018315018250e+00 -1.653014523904070927e+02
9.023199023199023117e+00 -1.652376609673956409e+02
9.028083028083027983e+00 -1.652375114819163571e+02
9.032967032967032850e+00 -1.655210309448845578e+02
9.037851037851037717e+00 -1.658692991126027891e+02
9.042735042735042583e+00 -1.659445383337315150e+02
9.047619047619047450e+00 -1.657705119769823625e+02
9.052503052503052317e+00 -1.655079667996981243e+02
9.057387057387057183e+00 -1.654597415930857096e+02
9.062271062271062050e+00 -1.655283145560404989e+02
9.067155067155066916e+00 -1.654702540537077766e+02
9.072039072039071783e+00 -1.652304853820182871e+02
9.076923076923076650e+00 -1.650824818917149344e+02
9.081807081807081516e+00 -1.649940251514541956e+02
9.086691086691086383e+00 -1.651841006160885286e+02
9.091575091575091250e+00 -1.653833526647221674e+02
9.096459096459096116e+00 -1.653919793764333406e+02
9.101343101343100983e+00 -1.653567373651760875e+02
9.106227106227105850e+00 -1.652119266388828578e+02
9.111111111111110716e+00 -1.651445973332413928e+02
9.115995115995115583e+00 -1.652334806181783904e+02
9.120879120879120450e+00 -1.653162358506030216e+02
9.125763125763125316e+00 -1.653062653465565006e+02
9.130647130647130183e+00 -1.654038128754597210e+02
9.135531135531135050e+00 -1.655127502499185539e+02
9.140415140415139916e+00 -1.654379287387191653e+02
9.145299145299144783e+00 -1.651914787743821194e+02
9.150183150183149650e+00 -1.651850771728865652e+02
9.155067155067154516e+00 -1.654164285407584600e+02
9.159951159951159383e+00 -1.656574533141296968e+02
9.164835164835164250e+00 -1.657398549703224262e+02
9.169719169719169116e+00 -1.657279411479482860e+02
9.174603174603173983e+00 -1.657539783129116131e+02
9.179487179487178850e+00 -1.657410480428481492e+02
9.184371184371183716e+00 -1.657354247660173883e+02
9.189255189255188583e+00 -1.657751866344986524e+02
9.194139194139193449e+00 -1.658877570442708134e+02
9.199023199023198316e+00 -1.659704441642552126e+02
9.203907203907203183e+00 -1.659423122094678433e+02
9.208791208791208049e+00 -1.659835764700437721e+02
9.213675213675212916e+00 -1.660662401985775887e+02
9.218559218559217783e+00 -1.659978001870991875e+02
9.223443223443222649e+00 -1.660480184846543352e+02
9.228327228327227516e+00 -1.662253335690174936e+02
9.233211233211232383e+00 -1.662766636769907223e+02
9.238095238095237249e+00 -1.662334408852248089e+02
9.242979242979242116e+00 -1.663128400698550990e+02
9.247863247863246983e+00 -1.662858601980204867e+02
9.252747252747251849e+00 -1.662671444274345163e+02
9.257631257631256716e+00 -1.661800934159062990e+02
9.262515262515261583e+00 -1.660698979012706786e+02
9.267399267399266449e+00 -1.662398337487571212e+02
9.272283272283271316e+00 -1.663796274161208260e+02
9.277167277167276183e+00 -1.664196108877789300e+02
9.282051282051281049e+00 -1.663025426517306471e+02
9.286935286935285916e+00 -1.662128681538547710e+02
9.291819291819290783e+00 -1.663534550844478304e+02
9.296703296703295649e+00 -1.664970771663120672e+02
9.301587301587300516e+00 -1.661607530552286960e+02
9.306471306471305383e+00 -1.658417931594927950e+02
9.311355311355310249e+00 -1.657922533868493815e+02
9.316239316239315116e+00 -1.657502781382237345e+02
9.321123321123319982e+00 -1.658278108842898462e+02
9.326007326007324849e+00 -1.660356968051806064e+02
9.330891330891329716e+00 -1.661140396073705006e+02
9.335775335775334582e+00 -1.660621778501117092e+02
9.340659340659339449e+00 -1.660427154388198971e+02
9.345543345543344316e+00 -1.659651858731150753e+02
9.350427350427349182e+00 -1.657792364431335272e+02
9.355311355311354049e+00 -1.655811099971444094e+02
9.360195360195358916e+00 -1.654705596515089212e+02
9.365079365079363782e+00 -1.655359982015437765e+02
9.369963369963368649e+00 -1.656370579934624629e+02
9.374847374847373516e+00 -1.657006808210542488e+02
9.379731379731378382e+00 -1.657263915176217211e+02
9.384615384615383249e+00 -1.656778880937980034e+02
9.389499389499388116e+00 -1.657069725041327786e+02
9.394383394383392982e+00 -1.657066741489171875e+02
9.399267399267397849e+00 -1.657296868690666258e+02
9.404151404151402716e+00 -1.657596813756528036e+02
9.409035409035407582e+00 -1.657332451589240918e+02
9.413919413919412449e+00 -1.657853513578481284e+02
9.418803418803417316e+00 -1.657021699677519848e+02
9.423687423687422182e+00 -1.654308835257909891e+02
9.428571428571427049e+00 -1.654046880371426482e+02
9.433455433455431915e+00 -1.654043261327672667e+02
9.438339438339436782e+00 -1.654537138110600836e+02
9.443223443223441649e+00 -1.653769943606540949e+02
9.448107448107446515e+00 -1.650642556575065214e+02
9.452991452991451382e+00 -1.650430006731224921e+02
9.457875457875456249e+00 -1.649864141359967675e+02
9.462759462759461115e+00 -1.648403003311750012e+02
9.467643467643465982e+00 -1.648781071084530936e+02
9.472527472527470849e+00 -1.648890290403809331e+02
9.477411477411475715e+00 -1.649604289974976439e+02
9.482295482295480582e+00 -1.650057163813080763e+02
9.487179487179485449e+00 -1.650079781865519806e+02
9.492063492063490315e+00 -1.651170312138852125e+02
9.496947496947495182e+00 -1.651069970635255117e+02
9.501831501831500049e+00 -1.651310169456625090e+02
9.506715506715508468e+00 -1.653081783903928681e+02
9.511599511599513335e+00 -1.653764063260792341e+02
9.516483516483518201e+00 -1.653246445483377158e+02
9.521367521367523068e+00 -1.655958583005929654e+02
9.526251526251527935e+00 -1.658532628745092552e+02
9.531135531135532801e+00 -1.658553482559829035e+02
9.536019536019537668e+00 -1.658655385041342925e+02
9.540903540903542535e+00 -1.659173052480213357e+02
9.545787545787547401e+00 -1.658800329787268879e+02
9.550671550671552268e+00 -1.658649274810275926e+02
9.555555555555557135e+00 -1.658576167458846271e+02
9.560439560439562001e+00 -1.657440345129595585e+02
9.565323565323566868e+00 -1.657895862481998961e+02
9.570207570207571734e+00 -1.659659309719868361e+02
9.575091575091576601e+00 -1.661739359620553103e+02
9.579975579975581468e+00 -1.663890400637196194e+02
9.584859584859586334e+00 -1.665394295754017548e+02
9.589743589743591201e+00 -1.665092056751454663e+02
9.594627594627596068e+00 -1.664854005465855096e+02
9.599511599511600934e+00 -1.664838131354176483e+02
9.604395604395605801e+00 -1.664847007233659326e+02
9.609279609279610668e+00 -1.664569007528123166e+02
9.614163614163615534e+00 -1.664006174511415281e+02
9.619047619047620401e+00 -1.664066733879542141e+02
9.623931623931625268e+00 -1.664170091259770743e+02
9.628815628815630134e+00 -1.664257119400240299e+02
9.633699633699635001e+00 -1.664271896452556803e+02
9.638583638583639868e+00 -1.665872129829961068e+02
9.643467643467644734e+00 -1.671360513665132999e+02
9.648351648351649601e+00 -1.674377379135498813e+02
9.653235653235654468e+00 -1.674823112885794956e+02
9.658119658119659334e+00 -1.675160496829930139e+02
9.663003663003664201e+00 -1.677523104767248014e+02
9.667887667887669068e+00 -1.683539600566934951e+02
9.672771672771673934e+00 -1.684073283470054889e+02
9.677655677655678801e+00 -1.685695093313746611e+02
9.682539682539683668e+00 -1.688042746230971431e+02
9.687423687423688534e+00 -1.686589523897288245e+02
9.692307692307693401e+00 -1.686326687596961449e+02
9.697191697191698267e+00 -1.685872313695727485e+02
9.702075702075703134e+00 -1.685222034769404900e+02
9.706959706959708001e+00 -1.685315336815160094e+02
9.711843711843712867e+00 -1.685169882172047835e+02
9.716727716727717734e+00 -1.686253513724004733e+02
9.721611721611722601e+00 -1.687625038715960102e+02
9.726495726495727467e+00 -1.688047297097056969e+02
9.731379731379732334e+00 -1.687771257176960660e+02
9.736263736263737201e+00 -1.686515675418856119e+02
9.741147741147742067e+00 -1.687150441999509383e+02
9.746031746031746934e+00 -1.687891736301421020e+02
9.750915750915751801e+00 -1.688833296935329997e+02
9.755799755799756667e+00 -1.689157628929810357e+02
9.760683760683761534e+00 -1.688041647463657853e+02
9.765567765567766401e+00 -1.689114282013424599e+02
9.770451770451771267e+00 -1.688778968690556326e+02
9.775335775335776134e+00 -1.689226749926192497e+02
9.780219780219781001e+00 -1.692309217329312787e+02
9.785103785103785867e+00 -1.691408320660191862e+02
9.789987789987790734e+00 -1.686703470846243249e+02
9.794871794871795601e+00 -1.684428521590538423e+02
9.799755799755800467e+00 -1.686170193517429254e+02
9.804639804639805334e+00 -1.686996647665148998e+02
9.809523809523810201e+00 -1.687833186605392655e+02
9.814407814407815067e+00 -1.688030359491907575e+02
9.819291819291819934e+00 -1.688362913660190543e+02
9.824175824175824800e+00 -1.690195329557784305e+02
9.829059829059829667e+00 -1.691048403339560480e+02
9.833943833943834534e+00 -1.692260921646229122e+02
9.838827838827839400e+00 -1.692580127623373301e+02
9.843711843711844267e+00 -1.692409996188729338e+02
9.848595848595849134e+00 -1.692183934702561316e+02
9.853479853479854000e+00 -1.692177192814347109e+02
9.858363858363858867e+00 -1.691794563376421650e+02
9.863247863247863734e+00 -1.691471182076778916e+02
9.868131868131868600e+00 -1.691356361623506359e+02
9.873015873015873467e+00 -1.690194086334731196e+02
9.877899877899878334e+00 -1.689858326921253706e+02
9.882783882783883200e+00 -1.690125548421775079e+02
9.887667887667888067e+00 -1.689112639057800891e+02
9.892551892551892934e+00 -1.686278023386020379e+02
9.897435897435897800e+00 -1.686782282220524394e+02
9.902319902319902667e+00 -1.687292464847100746e+02
9.907203907203907534e+00 -1.687808712101623314e+02
9.912087912087912400e+00 -1.688331169902927797e+02
9.916971916971917267e+00 -1.688859989500394647e+02
9.921855921855922134e+00 -1.689395327736791046e+02
9.926739926739927000e+00 -1.689937347327518182e+02
9.931623931623931867e+00 -1.690486217157504996e+02
9.936507936507936734e+00 -1.691042112597102687e+02
9.941391941391941600e+00 -1.691605215838461902e+02
9.946275946275946467e+00 -1.692175716254004101e+02
9.951159951159951333e+00 -1.692753810778752950e+02
9.956043956043956200e+00 -1.693339704318458701e+02
9.960927960927961067e+00 -1.693933610185626719e+02
9.965811965811965933e+00 -1.694535750565780177e+02
9.970695970695970800e+00 -1.695146357016501497e+02
9.975579975579975667e+00 -1.695765671002054376e+02
9.980463980463980533e+00 -1.696393944466688879e+02
9.985347985347985400e+00 -1.697031440450018351e+02
9.990231990231990267e+00 -1.697678433748243378e+02
9.995115995115995133e+00 -1.698335211625379202e+02
1.000000000000000000e+01 -1.699002074579088344e+02


==> fig/data/NLP7yTestNonLinCancFFT.dat <==
-1.000000000000000000e+01 -1.678290061142601246e+02
-9.995115995115995133e+00 -1.678309133400729252e+02
-9.990231990231990267e+00 -1.678328214038214128e+02
-9.985347985347985400e+00 -1.678347303062422213e+02
-9.980463980463980533e+00 -1.678366400480729226e+02
-9.975579975579975667e+00 -1.678385506300520831e+02
-9.970695970695970800e+00 -1.678404620529192641e+02
-9.965811965811965933e+00 -1.678423743174148797e+02
-9.960927960927961067e+00 -1.678442874242805374e+02
-9.956043956043956200e+00 -1.678462013742586407e+02
-9.951159951159951333e+00 -1.678481161680926732e+02
-9.946275946275946467e+00 -1.678500318065270562e+02
-9.941391941391941600e+00 -1.678519482903072344e+02
-9.936507936507936734e+00 -1.678538656201795334e+02
-9.931623931623931867e+00 -1.678557837968914441e+02
-9.926739926739927000e+00 -1.678577028211913387e+02
-9.921855921855922134e+00 -1.678596226938285554e+02
-9.916971916971917267e+00 -1.678615434155535695e+02
-9.912087912087912400e+00 -1.678634649871176237e+02
-9.907203907203907534e+00 -1.678653874092731257e+02
-9.902319902319902667e+00 -1.678673106827735069e+02
-9.897435897435897800e+00 -1.678692348083730508e+02
-9.892551892551892934e+00 -1.678711597868272065e+02
-9.887667887667888067e+00 -1.680013606543120375e+02
-9.882783882783883200e+00 -1.680486642544241249e+02
-9.877899877899878334e+00 -1.680297861435577715e+02
-9.873015873015873467e+00 -1.680038190613952338e+02
-9.868131868131868600e+00 -1.678280099423267302e+02
-9.863247863247863734e+00 -1.677315463779012816e+02
-9.858363858363858867e+00 -1.677919316639668637e+02
-9.853479853479854000e+00 -1.678667868140244082e+02
-9.848595848595849134e+00 -1.679112423688490026e+02
-9.843711843711844267e+00 -1.678586632173916371e+02
-9.838827838827839400e+00 -1.678694159139695330e+02
-9.833943833943834534e+00 -1.674281181925875046e+02
-9.829059829059829667e+00 -1.670756637746650597e+02
-9.824175824175824800e+00 -1.671608437697844636e+02
-9.819291819291819934e+00 -1.671073971787336063e+02
-9.814407814407815067e+00 -1.670685521182483342e+02
-9.809523809523810201e+00 -1.671067543150883523e+02
-9.804639804639805334e+00 -1.671054063713580717e+02
-9.799755799755800467e+00 -1.669669221128139611e+02
-9.794871794871795601e+00 -1.666455179173116221e+02
-9.789987789987790734e+00 -1.664198214248171439e+02
-9.785103785103785867e+00 -1.663207117960032804e+02
-9.780219780219781001e+00 -1.663274529802212669e+02
-9.775335775335776134e+00 -1.665196732721385615e+02
-9.770451770451771267e+00 -1.667510269126681521e+02
-9.765567765567766401e+00 -1.668837545343419322e+02
-9.760683760683761534e+00 -1.668131357986732155e+02
-9.755799755799756667e+00 -1.667475706306669281e+02
-9.750915750915751801e+00 -1.667747574969737627e+02
-9.746031746031746934e+00 -1.667799943144414101e+02
-9.741147741147740291e+00 -1.668182485510867537e+02
-9.736263736263735424e+00 -1.669063444480394480e+02
-9.731379731379730558e+00 -1.669274731637477771e+02
-9.726495726495725691e+00 -1.668201620346996492e+02
-9.721611721611720824e+00 -1.667192886706072557e+02
-9.716727716727715958e+00 -1.667091671830830251e+02
-9.711843711843711091e+00 -1.667921216572237313e+02
-9.706959706959706224e+00 -1.667878853191767803e+02
-9.702075702075701358e+00 -1.667421301787803714e+02
-9.697191697191696491e+00 -1.667496544471637776e+02
-9.692307692307691624e+00 -1.667427167089728073e+02
-9.687423687423686758e+00 -1.668068135620582098e+02
-9.682539682539681891e+00 -1.668184479388631587e+02
-9.677655677655677025e+00 -1.665941980069313217e+02
-9.672771672771672158e+00 -1.664438889675038524e+02
-9.667887667887667291e+00 -1.664703407191534268e+02
-9.663003663003662425e+00 -1.664570470675452611e+02
-9.658119658119657558e+00 -1.664561860816413912e+02
-9.653235653235652691e+00 -1.664863490675717799e+02
-9.648351648351647825e+00 -1.666374112326887484e+02
-9.643467643467642958e+00 -1.667217477162421346e+02
-9.638583638583638091e+00 -1.667265383387375266e+02
-9.633699633699633225e+00 -1.666767207264549029e+02
-9.628815628815628358e+00 -1.665562500961502224e+02
-9.623931623931623491e+00 -1.665108960204928508e+02
-9.619047619047618625e+00 -1.662456653461731833e+02
-9.614163614163613758e+00 -1.663111280612088194e+02
-9.609279609279608891e+00 -1.666377818002214610e+02
-9.604395604395604025e+00 -1.667527370796352955e+02
-9.599511599511599158e+00 -1.667976437955680922e+02
-9.594627594627594291e+00 -1.667251437445879105e+02
-9.589743589743589425e+00 -1.666146524787999113e+02
-9.584859584859584558e+00 -1.665295492459745788e+02
-9.579975579975579691e+00 -1.666886118549778644e+02
-9.575091575091574825e+00 -1.670019306447595113e+02
-9.570207570207569958e+00 -1.671329631485458833e+02
-9.565323565323565091e+00 -1.671445022186440781e+02
-9.560439560439560225e+00 -1.671612768136567979e+02
-9.555555555555555358e+00 -1.671164331582124305e+02
-9.550671550671550492e+00 -1.666055375209328986e+02
-9.545787545787545625e+00 -1.657191159711523483e+02
-9.540903540903540758e+00 -1.653660638880049305e+02
-9.536019536019535892e+00 -1.653117326094154009e+02
-9.531135531135531025e+00 -1.652955039551906964e+02
-9.526251526251526158e+00 -1.652646642681260118e+02
-9.521367521367521292e+00 -1.650531758658570425e+02
-9.516483516483516425e+00 -1.649860753019583512e+02
-9.511599511599511558e+00 -1.650559285184333191e+02
-9.506715506715506692e+00 -1.651364851106066567e+02
-9.501831501831501825e+00 -1.651904810164711250e+02
-9.496947496947496958e+00 -1.652179594227714858e+02
-9.492063492063492092e+00 -1.652166870200405242e+02
-9.487179487179487225e+00 -1.652369599205890722e+02
-9.482295482295482358e+00 -1.652369840797193490e+02
-9.477411477411477492e+00 -1.651836104081516226e+02
-9.472527472527472625e+00 -1.649884975141065979e+02
-9.467643467643467758e+00 -1.648279017712484062e+02
-9.462759462759462892e+00 -1.648503761262744831e+02
-9.457875457875458025e+00 -1.649872588406618661e+02
-9.452991452991453158e+00 -1.650985577003273761e+02
-9.448107448107448292e+00 -1.650981647707852744e+02
-9.443223443223443425e+00 -1.651074439698012384e+02
-9.438339438339438559e+00 -1.650318559917568564e+02
-9.433455433455433692e+00 -1.650149232093284297e+02
-9.428571428571428825e+00 -1.649404384209674106e+02
-9.423687423687423959e+00 -1.647151743815668397e+02
-9.418803418803419092e+00 -1.646386673279005777e+02
-9.413919413919414225e+00 -1.645070668845539501e+02
-9.409035409035409359e+00 -1.645732106631355691e+02
-9.404151404151404492e+00 -1.645576938750584191e+02
-9.399267399267399625e+00 -1.645456300563300545e+02
-9.394383394383394759e+00 -1.647159150301860677e+02
-9.389499389499389892e+00 -1.645107866366147675e+02
-9.384615384615385025e+00 -1.644153007867480198e+02
-9.379731379731380159e+00 -1.644249093972903211e+02
-9.374847374847375292e+00 -1.644310870956798567e+02
-9.369963369963370425e+00 -1.644989283742648354e+02
-9.365079365079365559e+00 -1.645595995485187473e+02
-9.360195360195360692e+00 -1.645690514921737702e+02
-9.355311355311355825e+00 -1.645631286983952180e+02
-9.350427350427350959e+00 -1.645636562730777825e+02
-9.345543345543346092e+00 -1.646229711170790893e+02
-9.340659340659341225e+00 -1.642829358710137626e+02
-9.335775335775336359e+00 -1.639462203671739076e+02
-9.330891330891331492e+00 -1.641557313933957971e+02
-9.326007326007326625e+00 -1.646693434394428834e+02
-9.321123321123321759e+00 -1.650205647127239104e+02
-9.316239316239316892e+00 -1.649382314622124568e+02
-9.311355311355312026e+00 -1.649301845098297008e+02
-9.306471306471307159e+00 -1.648952863354189731e+02
-9.301587301587302292e+00 -1.650467736622663040e+02
-9.296703296703297426e+00 -1.650632297115905089e+02
-9.291819291819292559e+00 -1.647924735028428245e+02
-9.286935286935287692e+00 -1.647022246416545954e+02
-9.282051282051282826e+00 -1.646899763426910397e+02
-9.277167277167277959e+00 -1.646851346712258533e+02
-9.272283272283273092e+00 -1.647097132700200461e+02
-9.267399267399268226e+00 -1.647280548354663097e+02
-9.262515262515261583e+00 -1.647491410471801601e+02
-9.257631257631256716e+00 -1.647505333854617788e+02
-9.252747252747251849e+00 -1.647494661585439246e+02
-9.247863247863246983e+00 -1.647893339353090880e+02
-9.242979242979242116e+00 -1.647079340499739715e+02
-9.238095238095237249e+00 -1.646351398612122239e+02
-9.233211233211232383e+00 -1.645996479453465611e+02
-9.228327228327227516e+00 -1.645792784515603273e+02
-9.223443223443222649e+00 -1.645584311005318909e+02
-9.218559218559217783e+00 -1.646121207133487587e+02
-9.213675213675212916e+00 -1.644984104062837105e+02
-9.208791208791208049e+00 -1.644762144823895937e+02
-9.203907203907203183e+00 -1.647003845911713142e+02
-9.199023199023198316e+00 -1.647185723103434611e+02
-9.194139194139193449e+00 -1.648962050645922659e+02
-9.189255189255188583e+00 -1.649064253302589407e+02
-9.184371184371183716e+00 -1.649936678550581348e+02
-9.179487179487178850e+00 -1.651728726924556838e+02
-9.174603174603173983e+00 -1.651118695329337243e+02
-9.169719169719169116e+00 -1.652562084508600719e+02
-9.164835164835164250e+00 -1.652506264040773658e+02
-9.159951159951159383e+00 -1.651641037737478541e+02
-9.155067155067154516e+00 -1.650934829221309030e+02
-9.150183150183149650e+00 -1.650357343376713288e+02
-9.145299145299144783e+00 -1.650231867803260570e+02
-9.140415140415139916e+00 -1.648733278242579274e+02
-9.135531135531135050e+00 -1.648475274679458096e+02
-9.130647130647130183e+00 -1.649272024962497198e+02
-9.125763125763125316e+00 -1.648887162590281434e+02
-9.120879120879120450e+00 -1.652984879741140958e+02
-9.115995115995115583e+00 -1.658020440341032327e+02
-9.111111111111110716e+00 -1.658307502423636777e+02
-9.106227106227105850e+00 -1.658009085094274724e+02
-9.101343101343100983e+00 -1.657273832154710647e+02
-9.096459096459096116e+00 -1.656649338350842413e+02
-9.091575091575091250e+00 -1.653379075216951151e+02
-9.086691086691086383e+00 -1.650106695987097112e+02
-9.081807081807081516e+00 -1.649035841245420215e+02
-9.076923076923076650e+00 -1.649483535131394945e+02
-9.072039072039071783e+00 -1.651915221214374014e+02
-9.067155067155066916e+00 -1.652636138302636937e+02
-9.062271062271062050e+00 -1.652359581565440863e+02
-9.057387057387057183e+00 -1.651480662651721616e+02
-9.052503052503052317e+00 -1.649513818860958168e+02
-9.047619047619047450e+00 -1.647249780210856613e+02
-9.042735042735042583e+00 -1.643723354105684393e+02
-9.037851037851037717e+00 -1.643398959813891338e+02
-9.032967032967032850e+00 -1.644730732926197163e+02
-9.028083028083027983e+00 -1.642528535347816216e+02
-9.023199023199023117e+00 -1.640263794178195553e+02
-9.018315018315018250e+00 -1.639703610389582309e+02
-9.013431013431013383e+00 -1.640118777330508237e+02
-9.008547008547008517e+00 -1.640465461238534601e+02
-9.003663003663003650e+00 -1.640584277212419693e+02
-8.998778998778998783e+00 -1.640730166563430998e+02
-8.993894993894993917e+00 -1.641854702997849813e+02
-8.989010989010989050e+00 -1.642237016234659563e+02
-8.984126984126984183e+00 -1.640691236465834209e+02
-8.979242979242979317e+00 -1.639422745530464454e+02
-8.974358974358974450e+00 -1.638976691207826946e+02
-8.969474969474969583e+00 -1.638858392238270767e+02
-8.964590964590964717e+00 -1.638058520885358575e+02
-8.959706959706959850e+00 -1.637695725712143826e+02
-8.954822954822954983e+00 -1.638017596468684474e+02
-8.949938949938950117e+00 -1.638865957548816539e+02
-8.945054945054945250e+00 -1.639480208445889389e+02
-8.940170940170940383e+00 -1.639904996332342080e+02
-8.935286935286935517e+00 -1.640863431887339914e+02
-8.930402930402930650e+00 -1.640889746629094361e+02
-8.925518925518925784e+00 -1.639458696128270958e+02
-8.920634920634920917e+00 -1.640206303417658091e+02
-8.915750915750916050e+00 -1.640434696659991118e+02
-8.910866910866911184e+00 -1.639501843724569596e+02
-8.905982905982906317e+00 -1.639498454330985169e+02
-8.901098901098901450e+00 -1.639368923650889087e+02
-8.896214896214896584e+00 -1.638943668770064050e+02
-8.891330891330891717e+00 -1.637348964261647097e+02
-8.886446886446886850e+00 -1.637573620001592474e+02
-8.881562881562881984e+00 -1.637279834254567845e+02
-8.876678876678877117e+00 -1.636281835706918457e+02
-8.871794871794872250e+00 -1.637725694029207091e+02
-8.866910866910867384e+00 -1.640716931275569834e+02
-8.862026862026862517e+00 -1.641846797589641369e+02
-8.857142857142857650e+00 -1.641393506497387307e+02
-8.852258852258852784e+00 -1.641449956925883384e+02
-8.847374847374847917e+00 -1.641661696699338222e+02
-8.842490842490843050e+00 -1.642087596257226494e+02
-8.837606837606838184e+00 -1.641979050817530776e+02
-8.832722832722833317e+00 -1.642828795918560445e+02
-8.827838827838828450e+00 -1.643404294395488705e+02
-8.822954822954823584e+00 -1.643072635590283710e+02
-8.818070818070818717e+00 -1.642317049554589516e+02
-8.813186813186813851e+00 -1.643091596932375182e+02
-8.808302808302808984e+00 -1.646750297328267720e+02
-8.803418803418804117e+00 -1.649964260956330691e+02
-8.798534798534799251e+00 -1.650838151742033233e+02
-8.793650793650794384e+00 -1.649537693091029382e+02
-8.788766788766789517e+00 -1.649285572430362095e+02
-8.783882783882784651e+00 -1.646496903935114915e+02
-8.778998778998779784e+00 -1.644195820223416433e+02
-8.774114774114774917e+00 -1.644286673568625474e+02
-8.769230769230770051e+00 -1.644427145274288478e+02
-8.764346764346765184e+00 -1.646201356861470799e+02
-8.759462759462760317e+00 -1.646542982492799467e+02
-8.754578754578755451e+00 -1.646409594760183097e+02
-8.749694749694750584e+00 -1.645955392980310990e+02
-8.744810744810745717e+00 -1.643466572937483079e+02
-8.739926739926740851e+00 -1.640902056764972201e+02
-8.735042735042735984e+00 -1.640656984777115497e+02
-8.730158730158731117e+00 -1.640569105029015589e+02
-8.725274725274726251e+00 -1.640877083625669570e+02
-8.720390720390721384e+00 -1.639974448297594734e+02
-8.715506715506714741e+00 -1.639092007996180484e+02
-8.710622710622709874e+00 -1.638908636629323894e+02
-8.705738705738705008e+00 -1.640225450692529989e+02
-8.700854700854700141e+00 -1.638165911360826499e+02
-8.695970695970695274e+00 -1.629910359608023214e+02
-8.691086691086690408e+00 -1.628041954783250560e+02
-8.686202686202685541e+00 -1.628065915072921825e+02
-8.681318681318680675e+00 -1.627266084094877385e+02
-8.676434676434675808e+00 -1.627284580306413204e+02
-8.671550671550670941e+00 -1.626283279157128447e+02
-8.666666666666666075e+00 -1.625482143492351952e+02
-8.661782661782661208e+00 -1.625829837076679212e+02
-8.656898656898656341e+00 -1.627701780024253821e+02
-8.652014652014651475e+00 -1.627139409237751124e+02
-8.647130647130646608e+00 -1.626074188571909929e+02
-8.642246642246641741e+00 -1.625495969794129678e+02
-8.637362637362636875e+00 -1.624288850803406490e+02
-8.632478632478632008e+00 -1.623207332998026118e+02
-8.627594627594627141e+00 -1.622944167261289579e+02
-8.622710622710622275e+00 -1.622898490855361331e+02
-8.617826617826617408e+00 -1.623203633149537950e+02
-8.612942612942612541e+00 -1.622688633400534002e+02
-8.608058608058607675e+00 -1.622836471938204568e+02
-8.603174603174602808e+00 -1.624849322135131615e+02
-8.598290598290597941e+00 -1.622207021764748731e+02
-8.593406593406593075e+00 -1.619137710919669075e+02
-8.588522588522588208e+00 -1.618841975155586397e+02
-8.583638583638583341e+00 -1.618120934119261563e+02
-8.578754578754578475e+00 -1.618247000536690621e+02
-8.573870573870573608e+00 -1.618285631086576473e+02
-8.568986568986568741e+00 -1.617591697435073002e+02
-8.564102564102563875e+00 -1.618916672328423090e+02
-8.559218559218559008e+00 -1.618922003969496188e+02
-8.554334554334554142e+00 -1.617502790668426087e+02
-8.549450549450549275e+00 -1.617059243215277888e+02
-8.544566544566544408e+00 -1.616710041426552493e+02
-8.539682539682539542e+00 -1.617422660916467407e+02
-8.534798534798534675e+00 -1.617818425744541742e+02
-8.529914529914529808e+00 -1.618190398886690389e+02
-8.525030525030524942e+00 -1.620065458487910348e+02
-8.520146520146520075e+00 -1.621903533961944390e+02
-8.515262515262515208e+00 -1.621764424149409933e+02
-8.510378510378510342e+00 -1.621394647983246102e+02
-8.505494505494505475e+00 -1.619939051611464720e+02
-8.500610500610500608e+00 -1.618412287552152407e+02
-8.495726495726495742e+00 -1.617650464337413325e+02
-8.490842490842490875e+00 -1.617710627318091099e+02
-8.485958485958486008e+00 -1.617246909723910164e+02
-8.481074481074481142e+00 -1.618657075544676331e+02
-8.476190476190476275e+00 -1.624507423394785803e+02
-8.471306471306471408e+00 -1.624861371694560148e+02
-8.466422466422466542e+00 -1.623844437494210524e+02
-8.461538461538461675e+00 -1.624566776325660271e+02
-8.456654456654456808e+00 -1.624641797167416541e+02
-8.451770451770451942e+00 -1.626876010090626892e+02
-8.446886446886447075e+00 -1.628217006269136959e+02
-8.442002442002442208e+00 -1.628171351295016507e+02
-8.437118437118437342e+00 -1.628117439098177215e+02
-8.432234432234432475e+00 -1.629259313840668142e+02
-8.427350427350427609e+00 -1.629879382351564345e+02
-8.422466422466422742e+00 -1.629814705416897596e+02
-8.417582417582417875e+00 -1.630836021658878110e+02
-8.412698412698413009e+00 -1.631684513086960351e+02
-8.407814407814408142e+00 -1.632006374777042197e+02
-8.402930402930403275e+00 -1.632026981392282323e+02
-8.398046398046398409e+00 -1.632156656804834824e+02
-8.393162393162393542e+00 -1.633438821244454857e+02
-8.388278388278388675e+00 -1.634141526345162561e+02
-8.383394383394383809e+00 -1.633179000512425318e+02
-8.378510378510378942e+00 -1.636279589149846743e+02
-8.373626373626374075e+00 -1.640282851985631680e+02
-8.368742368742369209e+00 -1.640866213026269520e+02
-8.363858363858364342e+00 -1.642502926586806211e+02
-8.358974358974359475e+00 -1.642925431564075041e+02
-8.354090354090354609e+00 -1.643524532671041811e+02
-8.349206349206349742e+00 -1.643364984743820401e+02
-8.344322344322344875e+00 -1.642064510596138405e+02
-8.339438339438340009e+00 -1.643447131643951593e+02
-8.334554334554335142e+00 -1.645010907786250698e+02
-8.329670329670330275e+00 -1.645854997188788502e+02
-8.324786324786325409e+00 -1.646668016190186563e+02
-8.319902319902320542e+00 -1.646768662064489490e+02
-8.315018315018315676e+00 -1.645516341027529847e+02
-8.310134310134310809e+00 -1.644379288707724811e+02
-8.305250305250305942e+00 -1.644088226383213964e+02
-8.300366300366301076e+00 -1.643625838045363707e+02
-8.295482295482296209e+00 -1.642973765835554616e+02
-8.290598290598291342e+00 -1.642981821482256350e+02
-8.285714285714286476e+00 -1.645501837945881789e+02
-8.280830280830279833e+00 -1.650152153181766153e+02
-8.275946275946274966e+00 -1.652265873140861459e+02
-8.271062271062270099e+00 -1.652231882509145748e+02
-8.266178266178265233e+00 -1.653637052935459337e+02
-8.261294261294260366e+00 -1.653922916166555410e+02
-8.256410256410255499e+00 -1.654415523703682993e+02
-8.251526251526250633e+00 -1.656445259441511553e+02
-8.246642246642245766e+00 -1.658230458847971818e+02
-8.241758241758240899e+00 -1.654247562665296414e+02
-8.236874236874236033e+00 -1.648089702834910497e+02
-8.231990231990231166e+00 -1.646962032388824753e+02
-8.227106227106226299e+00 -1.646926740221715875e+02
-8.222222222222221433e+00 -1.647171495341098364e+02
-8.217338217338216566e+00 -1.647714792798275880e+02
-8.212454212454211699e+00 -1.647158372315506369e+02
-8.207570207570206833e+00 -1.647195830854052474e+02
-8.202686202686201966e+00 -1.648140747876637136e+02
-8.197802197802197099e+00 -1.649320357741408429e+02
-8.192918192918192233e+00 -1.650078062688145906e+02
-8.188034188034187366e+00 -1.650249897898450229e+02
-8.183150183150182500e+00 -1.650257868087941233e+02
-8.178266178266177633e+00 -1.650361345978722056e+02
-8.173382173382172766e+00 -1.650533112831004985e+02
-8.168498168498167900e+00 -1.651003539049032156e+02
-8.163614163614163033e+00 -1.652386689589090167e+02
-8.158730158730158166e+00 -1.653323381710638103e+02
-8.153846153846153300e+00 -1.651875848558014752e+02
-8.148962148962148433e+00 -1.650679256790780300e+02
-8.144078144078143566e+00 -1.650428457248324037e+02
-8.139194139194138700e+00 -1.649329756844769577e+02
-8.134310134310133833e+00 -1.648316784694694661e+02
-8.129426129426128966e+00 -1.647587861638046434e+02
-8.124542124542124100e+00 -1.647196135290115535e+02
-8.119658119658119233e+00 -1.646886536617400338e+02
-8.114774114774114366e+00 -1.646876166414014619e+02
-8.109890109890109500e+00 -1.646090960656811149e+02
-8.105006105006104633e+00 -1.643232127753834675e+02
-8.100122100122099766e+00 -1.641365468023818153e+02
-8.095238095238094900e+00 -1.640725765000834713e+02
-8.090354090354090033e+00 -1.639659894529186772e+02
-8.085470085470085166e+00 -1.638888615909799000e+02
-8.080586080586080300e+00 -1.638322242047336204e+02
-8.075702075702075433e+00 -1.638022652810977888e+02
-8.070818070818070566e+00 -1.637478052034300902e+02
-8.065934065934065700e+00 -1.636229548505719151e+02
-8.061050061050060833e+00 -1.634858568369836291e+02
-8.056166056166055967e+00 -1.633627594981140874e+02
-8.051282051282051100e+00 -1.632537605482361869e+02
-8.046398046398046233e+00 -1.632039027295512028e+02
-8.041514041514041367e+00 -1.631993236066491022e+02
-8.036630036630036500e+00 -1.632322695110329107e+02
-8.031746031746031633e+00 -1.633409214529315818e+02
-8.026862026862026767e+00 -1.631309852701446630e+02
-8.021978021978021900e+00 -1.629532017328792222e+02
-8.017094017094017033e+00 -1.632358428286371748e+02
-8.012210012210012167e+00 -1.632173012078095553e+02
-8.007326007326007300e+00 -1.628454838685214838e+02
-8.002442002442002433e+00 -1.627137476397799958e+02
-7.997557997557997567e+00 -1.626524030613142031e+02
-7.992673992673992700e+00 -1.625838116520561982e+02
-7.987789987789987833e+00 -1.625888669454940043e+02
-7.982905982905982967e+00 -1.625863107870845283e+02
-7.978021978021978100e+00 -1.625935640853325310e+02
-7.973137973137973233e+00 -1.625965597682364319e+02
-7.968253968253968367e+00 -1.625689540525837344e+02
-7.963369963369963500e+00 -1.625644500657003562e+02
-7.958485958485958633e+00 -1.624978235818525718e+02
-7.953601953601953767e+00 -1.623395803228349621e+02
-7.948717948717948900e+00 -1.622482652071691973e+02
-7.943833943833944033e+00 -1.622253718208761768e+02
-7.938949938949939167e+00 -1.621763650102599570e+02
-7.934065934065934300e+00 -1.622135242006953320e+02
-7.929181929181929434e+00 -1.622663498023507032e+02
-7.924297924297924567e+00 -1.620164846099164038e+02
-7.919413919413919700e+00 -1.617946933947773402e+02
-7.914529914529914834e+00 -1.618021606980854585e+02
-7.909645909645909967e+00 -1.619282994280266621e+02
-7.904761904761905100e+00 -1.620423467913099103e+02
-7.899877899877900234e+00 -1.620884552808998933e+02
-7.894993894993895367e+00 -1.620602337154986117e+02
-7.890109890109890500e+00 -1.619414689782856840e+02
-7.885225885225885634e+00 -1.620555816519554924e+02
-7.880341880341880767e+00 -1.621695173036904976e+02
-7.875457875457875900e+00 -1.622363410645539261e+02
-7.870573870573871034e+00 -1.623813836674969195e+02
-7.865689865689866167e+00 -1.623836155770987659e+02
-7.860805860805861300e+00 -1.623831141504086588e+02
-7.855921855921856434e+00 -1.624523903325249421e+02
-7.851037851037851567e+00 -1.625444267773653735e+02
-7.846153846153846700e+00 -1.626072155236664400e+02
-7.841269841269841834e+00 -1.626295149710570627e+02
-7.836385836385836967e+00 -1.627140533326885645e+02
-7.831501831501832100e+00 -1.628423480252591560e+02
-7.826617826617827234e+00 -1.627717910532929579e+02
-7.821733821733822367e+00 -1.626823827192585270e+02
-7.816849816849817500e+00 -1.626936513661708545e+02
-7.811965811965811746e+00 -1.626836814692077837e+02
-7.807081807081806879e+00 -1.628894865572826234e+02
-7.802197802197802012e+00 -1.632451482196100585e+02
-7.797313797313797146e+00 -1.632443057638846540e+02
-7.792429792429792279e+00 -1.632457252068730895e+02
-7.787545787545787412e+00 -1.635967108082398624e+02
-7.782661782661782546e+00 -1.637823117516827551e+02
-7.777777777777777679e+00 -1.638334983039273425e+02
-7.772893772893772812e+00 -1.639895929632654088e+02
-7.768009768009767946e+00 -1.640613728257759476e+02
-7.763125763125763079e+00 -1.640926011920403766e+02
-7.758241758241758212e+00 -1.640994506851037613e+02
-7.753357753357753346e+00 -1.640916822995636721e+02
-7.748473748473748479e+00 -1.641280572151798367e+02
-7.743589743589743613e+00 -1.641420421177068363e+02
-7.738705738705738746e+00 -1.642270704587718626e+02
-7.733821733821733879e+00 -1.644197098632819802e+02
-7.728937728937729013e+00 -1.645726098554460748e+02
-7.724053724053724146e+00 -1.645625463056234707e+02
-7.719169719169719279e+00 -1.646741720094448738e+02
-7.714285714285714413e+00 -1.646852534705126629e+02
-7.709401709401709546e+00 -1.645828826484595879e+02
-7.704517704517704679e+00 -1.650637376797328670e+02
-7.699633699633699813e+00 -1.656759263268752989e+02
-7.694749694749694946e+00 -1.658397700867388664e+02
-7.689865689865690079e+00 -1.657581236709676205e+02
-7.684981684981684324e+00 -1.656946898138676545e+02
-7.680097680097679458e+00 -1.655599381583851653e+02
-7.675213675213674591e+00 -1.656834145794349524e+02
-7.670329670329669725e+00 -1.660497959575289144e+02
-7.665445665445664858e+00 -1.660552537218880502e+02
-7.660561660561659991e+00 -1.660954685679384397e+02
-7.655677655677655125e+00 -1.661836890365010788e+02
-7.650793650793650258e+00 -1.661910695093836239e+02
-7.645909645909645391e+00 -1.662090551972399055e+02
-7.641025641025640525e+00 -1.663723245368218500e+02
-7.636141636141635658e+00 -1.664601744912212951e+02
-7.631257631257630791e+00 -1.664434695073490218e+02
-7.626373626373625925e+00 -1.664770038516177237e+02
-7.621489621489621058e+00 -1.667317347928602658e+02
-7.616605616605616191e+00 -1.666714076617620037e+02
-7.611721611721611325e+00 -1.661346084717535803e+02
-7.606837606837606458e+00 -1.660204460934764370e+02
-7.601953601953601591e+00 -1.660515518948171803e+02
-7.597069597069596725e+00 -1.659216102773797559e+02
-7.592185592185591858e+00 -1.658778494641486532e+02
-7.587301587301586991e+00 -1.657951735183779078e+02
-7.582417582417582125e+00 -1.654823350066113221e+02
-7.577533577533577258e+00 -1.654427951573866267e+02
-7.572649572649572391e+00 -1.656457198010194247e+02
-7.567765567765567525e+00 -1.656867407432318373e+02
-7.562881562881562658e+00 -1.656590374533764134e+02
-7.557997557997557792e+00 -1.656265417174489585e+02
-7.553113553113552925e+00 -1.652957269684830237e+02
-7.548229548229548058e+00 -1.651355212687128073e+02
-7.543345543345543192e+00 -1.650533353775193177e+02
-7.538461538461538325e+00 -1.649658388933301296e+02
-7.533577533577533458e+00 -1.650025934645493635e+02
-7.528693528693528592e+00 -1.650022001844923238e+02
-7.523809523809523725e+00 -1.648956727572519867e+02
-7.518925518925518858e+00 -1.644728684077899175e+02
-7.514041514041513992e+00 -1.642581835666217955e+02
-7.509157509157509125e+00 -1.642136158692729282e+02
-7.504273504273504258e+00 -1.642603144272156896e+02
-7.499389499389499392e+00 -1.641799371487199437e+02
-7.494505494505494525e+00 -1.641569992951909285e+02
-7.489621489621489658e+00 -1.641985086422880613e+02
-7.484737484737484792e+00 -1.641887049301338664e+02
-7.479853479853479925e+00 -1.641775840429547202e+02
-7.474969474969475058e+00 -1.641538120261754443e+02
-7.470085470085470192e+00 -1.641908618026037061e+02
-7.465201465201465325e+00 -1.641900730461094327e+02
-7.460317460317460458e+00 -1.641576780637591355e+02
-7.455433455433455592e+00 -1.640713254658099629e+02
-7.450549450549450725e+00 -1.641384455925532961e+02
-7.445665445665445858e+00 -1.641829539959712179e+02
-7.440781440781440992e+00 -1.641025297297307191e+02
-7.435897435897436125e+00 -1.640580740725247040e+02
-7.431013431013431259e+00 -1.640724509569295151e+02
-7.426129426129426392e+00 -1.640472236394202241e+02
-7.421245421245421525e+00 -1.638840646474393736e+02
-7.416361416361416659e+00 -1.637235615838980323e+02
-7.411477411477411792e+00 -1.637007677243099124e+02
-7.406593406593406925e+00 -1.636544608950214013e+02
-7.401709401709402059e+00 -1.635285388134642517e+02
-7.396825396825397192e+00 -1.636144977660333666e+02
-7.391941391941392325e+00 -1.639202886311928751e+02
-7.387057387057387459e+00 -1.641257762766369126e+02
-7.382173382173382592e+00 -1.642358536745627475e+02
-7.377289377289377725e+00 -1.642604927215540727e+02
-7.372405372405372859e+00 -1.642623054236022426e+02
-7.367521367521367992e+00 -1.642856335928503313e+02
-7.362637362637363125e+00 -1.645461785060498414e+02
-7.357753357753358259e+00 -1.647400384587882058e+02
-7.352869352869353392e+00 -1.646772048086230598e+02
-7.347985347985348525e+00 -1.647100244689432316e+02
-7.343101343101343659e+00 -1.646723781868128640e+02
-7.338217338217338792e+00 -1.645332125653564219e+02
-7.333333333333333925e+00 -1.647019694239352532e+02
-7.328449328449329059e+00 -1.648334768387835538e+02
-7.323565323565324192e+00 -1.647902376433318068e+02
-7.318681318681319325e+00 -1.646186125279760972e+02
-7.313797313797314459e+00 -1.643189680408264621e+02
-7.308913308913308704e+00 -1.642371540653012119e+02
-7.304029304029303837e+00 -1.643038880851564443e+02
-7.299145299145298971e+00 -1.647098594992879725e+02
-7.294261294261294104e+00 -1.648747456379501841e+02
-7.289377289377289237e+00 -1.647214747221042330e+02
-7.284493284493284371e+00 -1.647693331358634055e+02
-7.279609279609279504e+00 -1.649320556146319916e+02
-7.274725274725274637e+00 -1.650787720636284632e+02
-7.269841269841269771e+00 -1.650980758344289256e+02
-7.264957264957264904e+00 -1.649259515329819692e+02
-7.260073260073260037e+00 -1.649177650471454513e+02
-7.255189255189255171e+00 -1.649137409058158426e+02
-7.250305250305250304e+00 -1.648521624883256038e+02
-7.245421245421245438e+00 -1.648158854615224413e+02
-7.240537240537240571e+00 -1.648379274294847505e+02
-7.235653235653235704e+00 -1.648671505011444651e+02
-7.230769230769230838e+00 -1.648250852501593329e+02
-7.225885225885225971e+00 -1.648404014503553299e+02
-7.221001221001221104e+00 -1.649306263182802752e+02
-7.216117216117216238e+00 -1.650023422999893796e+02
-7.211233211233211371e+00 -1.650079745302527101e+02
-7.206349206349206504e+00 -1.651739350258021091e+02
-7.201465201465201638e+00 -1.654396849193297498e+02
-7.196581196581196771e+00 -1.655844684660141013e+02
-7.191697191697191904e+00 -1.653492343948531129e+02
-7.186813186813187038e+00 -1.652430650639199143e+02
-7.181929181929181283e+00 -1.652542075735887011e+02
-7.177045177045176416e+00 -1.652153533415598758e+02
-7.172161172161171550e+00 -1.651825205255325102e+02
-7.167277167277166683e+00 -1.649638809341698504e+02
-7.162393162393161816e+00 -1.647167941913729976e+02
-7.157509157509156950e+00 -1.647095805625440619e+02
-7.152625152625152083e+00 -1.643933158347103927e+02
-7.147741147741147216e+00 -1.641600829020646870e+02
-7.142857142857142350e+00 -1.641917691965339827e+02
-7.137973137973137483e+00 -1.641866485312590669e+02
-7.133089133089132616e+00 -1.642622908356292442e+02
-7.128205128205127750e+00 -1.641906146000689546e+02
-7.123321123321122883e+00 -1.642343436371681094e+02
-7.118437118437118016e+00 -1.642261380056603741e+02
-7.113553113553113150e+00 -1.641117389933590403e+02
-7.108669108669108283e+00 -1.641031290122944881e+02
-7.103785103785103416e+00 -1.642041748449910870e+02
-7.098901098901098550e+00 -1.644358029653263884e+02
-7.094017094017093683e+00 -1.647393289679972668e+02
-7.089133089133088816e+00 -1.646529852585221079e+02
-7.084249084249083950e+00 -1.642300255677286032e+02
-7.079365079365079083e+00 -1.639967052102488481e+02
-7.074481074481074216e+00 -1.640464844142921379e+02
-7.069597069597069350e+00 -1.641539055286737607e+02
-7.064713064713064483e+00 -1.640347111758028973e+02
-7.059829059829059617e+00 -1.640461395994835243e+02
-7.054945054945054750e+00 -1.640098195793278251e+02
-7.050061050061049883e+00 -1.640224709563432555e+02
-7.045177045177045017e+00 -1.641048578939507081e+02
-7.040293040293040150e+00 -1.640543554746210475e+02
-7.035409035409035283e+00 -1.640906408600531563e+02
-7.030525030525030417e+00 -1.640533786723014771e+02
-7.025641025641025550e+00 -1.640439821792015209e+02
-7.020757020757020683e+00 -1.641850900738800760e+02
-7.015873015873015817e+00 -1.642510327775723056e+02
-7.010989010989010950e+00 -1.642507192012347446e+02
-7.006105006105006083e+00 -1.641581327399031238e+02
-7.001221001221001217e+00 -1.640622977570536989e+02
-6.996336996336996350e+00 -1.640241123064825217e+02
-6.991452991452991483e+00 -1.638804889541040666e+02
-6.986568986568986617e+00 -1.638649295327007280e+02
-6.981684981684981750e+00 -1.637822298043246292e+02
-6.976800976800976883e+00 -1.637573084426475134e+02
-6.971916971916972017e+00 -1.638287812158884265e+02
-6.967032967032967150e+00 -1.639610360291206064e+02
-6.962148962148962283e+00 -1.640162988018350916e+02
-6.957264957264957417e+00 -1.640141758720460814e+02
-6.952380952380952550e+00 -1.640267756292164165e+02
-6.947496947496947683e+00 -1.641197923308814950e+02
-6.942612942612942817e+00 -1.642837861204364742e+02
-6.937728937728937950e+00 -1.643330723568164444e+02
-6.932844932844933084e+00 -1.646374789667012806e+02
-6.927960927960928217e+00 -1.648831582168854766e+02
-6.923076923076923350e+00 -1.649105945023513868e+02
-6.918192918192918484e+00 -1.648682167333225266e+02
-6.913308913308913617e+00 -1.647389488069514982e+02
-6.908424908424908750e+00 -1.647457134484606911e+02
-6.903540903540903884e+00 -1.646260417843396624e+02
-6.898656898656899017e+00 -1.647538124244761093e+02
-6.893772893772894150e+00 -1.650109770964847939e+02
-6.888888888888889284e+00 -1.650016734035102957e+02
-6.884004884004884417e+00 -1.649646655326395432e+02
-6.879120879120879550e+00 -1.648342216654756953e+02
-6.874236874236874684e+00 -1.647458864448410623e+02
-6.869352869352869817e+00 -1.649199475343666563e+02
-6.864468864468864950e+00 -1.654322729845894742e+02
-6.859584859584860084e+00 -1.657481159988048489e+02
-6.854700854700855217e+00 -1.657722111575929489e+02
-6.849816849816850350e+00 -1.658733284140771218e+02
-6.844932844932845484e+00 -1.660563366513159167e+02
-6.840048840048840617e+00 -1.659580288673487871e+02
-6.835164835164835750e+00 -1.659084626711359647e+02
-6.830280830280830884e+00 -1.659574596595160472e+02
-6.825396825396826017e+00 -1.659364173570406820e+02
-6.820512820512821150e+00 -1.657620290057683405e+02
-6.815628815628816284e+00 -1.654742453989797468e+02
-6.810744810744810529e+00 -1.652146968671965794e+02
-6.805860805860805662e+00 -1.651789888247766669e+02
-6.800976800976800796e+00 -1.651500280746545286e+02
-6.796092796092795929e+00 -1.650652394812314014e+02
-6.791208791208791062e+00 -1.650042231155843808e+02
-6.786324786324786196e+00 -1.650861118499768736e+02
-6.781440781440781329e+00 -1.651170789851748850e+02
-6.776556776556776462e+00 -1.651626785500754977e+02
-6.771672771672771596e+00 -1.653283832483664639e+02
-6.766788766788766729e+00 -1.653536813920933923e+02
-6.761904761904761862e+00 -1.653780214191777702e+02
-6.757020757020756996e+00 -1.654507238776758697e+02
-6.752136752136752129e+00 -1.656117909615083761e+02
-6.747252747252747263e+00 -1.655829915900585263e+02
-6.742368742368742396e+00 -1.656281650594537496e+02
-6.737484737484737529e+00 -1.656617463184925327e+02
-6.732600732600732663e+00 -1.656150262082098266e+02
-6.727716727716727796e+00 -1.655582648841634636e+02
-6.722832722832722929e+00 -1.655588557568592023e+02
-6.717948717948718063e+00 -1.653633449718261090e+02
-6.713064713064713196e+00 -1.652814499412913563e+02
-6.708180708180708329e+00 -1.653166144349973479e+02
-6.703296703296703463e+00 -1.652899235147480113e+02
-6.698412698412698596e+00 -1.653685749230022566e+02
-6.693528693528693729e+00 -1.655257146717496823e+02
-6.688644688644688863e+00 -1.655873287393368969e+02
-6.683760683760683108e+00 -1.656621264407851299e+02
-6.678876678876678241e+00 -1.657465914462486296e+02
-6.673992673992673375e+00 -1.655936502938840533e+02
-6.669108669108668508e+00 -1.654255504058131123e+02
-6.664224664224663641e+00 -1.654435666409461021e+02
-6.659340659340658775e+00 -1.655980167599351205e+02
-6.654456654456653908e+00 -1.657127905728958410e+02
-6.649572649572649041e+00 -1.657139803224638399e+02
-6.644688644688644175e+00 -1.657270815275926168e+02
-6.639804639804639308e+00 -1.656914139970638473e+02
-6.634920634920634441e+00 -1.655821949984401442e+02
-6.630036630036629575e+00 -1.654874804949735676e+02
-6.625152625152624708e+00 -1.653815117743754968e+02
-6.620268620268619841e+00 -1.654588346417170897e+02
-6.615384615384614975e+00 -1.654946550937825407e+02
-6.610500610500610108e+00 -1.654644165767439290e+02
-6.605616605616605241e+00 -1.655540315724801985e+02
-6.600732600732600375e+00 -1.658099329748247328e+02
-6.595848595848595508e+00 -1.661052144254927327e+02
-6.590964590964590641e+00 -1.665219891882926504e+02
-6.586080586080585775e+00 -1.666378638145746720e+02
-6.581196581196580908e+00 -1.666675755924229634e+02
-6.576312576312576041e+00 -1.668893711649213856e+02
-6.571428571428571175e+00 -1.669159686088461285e+02
-6.566544566544566308e+00 -1.665329010988589857e+02
-6.561660561660561441e+00 -1.664977425531840254e+02
-6.556776556776556575e+00 -1.664811988973360428e+02
-6.551892551892551708e+00 -1.663483476645419330e+02
-6.547008547008546842e+00 -1.659617867808346148e+02
-6.542124542124541975e+00 -1.657479456111957461e+02
-6.537240537240537108e+00 -1.657545798752969120e+02
-6.532356532356532242e+00 -1.656026741975213952e+02
-6.527472527472527375e+00 -1.656645072132605492e+02
-6.522588522588522508e+00 -1.654009794380210110e+02
-6.517704517704517642e+00 -1.652495614123318433e+02
-6.512820512820512775e+00 -1.653102867065937858e+02
-6.507936507936507908e+00 -1.654307535463575505e+02
-6.503052503052503042e+00 -1.654452318864473170e+02
-6.498168498168498175e+00 -1.656086504999309454e+02
-6.493284493284493308e+00 -1.657391226708218994e+02
-6.488400488400488442e+00 -1.657860596669592894e+02
-6.483516483516483575e+00 -1.655110606610442119e+02
-6.478632478632478708e+00 -1.652497697642441494e+02
-6.473748473748473842e+00 -1.652441232927686769e+02
-6.468864468864468975e+00 -1.650775765227443515e+02
-6.463980463980464108e+00 -1.649715519308010130e+02
-6.459096459096459242e+00 -1.649506005892206133e+02
-6.454212454212454375e+00 -1.650657792058518396e+02
-6.449328449328449508e+00 -1.652541652487305157e+02
-6.444444444444444642e+00 -1.652314856489562089e+02
-6.439560439560439775e+00 -1.651494625630175790e+02
-6.434676434676434909e+00 -1.650991240850910913e+02
-6.429792429792430042e+00 -1.650724025689094105e+02
-6.424908424908425175e+00 -1.650648725605570633e+02
-6.420024420024420309e+00 -1.651446930823623802e+02
-6.415140415140415442e+00 -1.652986515166081745e+02
-6.410256410256410575e+00 -1.653580510237163139e+02
-6.405372405372405709e+00 -1.654672673878847888e+02
-6.400488400488400842e+00 -1.654888438551375600e+02
-6.395604395604395975e+00 -1.655169195646163303e+02
-6.390720390720391109e+00 -1.655018825464257759e+02
-6.385836385836386242e+00 -1.654466654651082536e+02
-6.380952380952381375e+00 -1.653321349301840542e+02
-6.376068376068376509e+00 -1.651962366391711612e+02
-6.371184371184371642e+00 -1.650966952603922948e+02
-6.366300366300366775e+00 -1.649138293965239939e+02
-6.361416361416361909e+00 -1.647016655209962437e+02
-6.356532356532357042e+00 -1.646499355276307313e+02
-6.351648351648352175e+00 -1.645694259984549603e+02
-6.346764346764347309e+00 -1.646170245450434493e+02
-6.341880341880342442e+00 -1.646571617043784386e+02
-6.336996336996337575e+00 -1.645737530276335576e+02
-6.332112332112332709e+00 -1.646509758574410967e+02
-6.327228327228327842e+00 -1.648673245696304548e+02
-6.322344322344322975e+00 -1.649991098415395072e+02
-6.317460317460318109e+00 -1.650451292361789797e+02
-6.312576312576313242e+00 -1.651322629813733442e+02
-6.307692307692307487e+00 -1.650920956150250163e+02
-6.302808302808302621e+00 -1.653797774362978998e+02
-6.297924297924297754e+00 -1.655810371667434424e+02
-6.293040293040292887e+00 -1.655880348004602354e+02
-6.288156288156288021e+00 -1.656490288849563512e+02
-6.283272283272283154e+00 -1.653922374026055024e+02
-6.278388278388278287e+00 -1.648103192873189755e+02
-6.273504273504273421e+00 -1.644350369557164413e+02
-6.268620268620268554e+00 -1.643478412283312764e+02
-6.263736263736263687e+00 -1.645384788990989193e+02
-6.258852258852258821e+00 -1.646702907637152293e+02
-6.253968253968253954e+00 -1.645810118292059201e+02
-6.249084249084249088e+00 -1.647615082362915473e+02
-6.244200244200244221e+00 -1.648073692917320727e+02
-6.239316239316239354e+00 -1.648368856342983975e+02
-6.234432234432234488e+00 -1.646399639475195045e+02
-6.229548229548229621e+00 -1.642886255930540642e+02
-6.224664224664224754e+00 -1.642509381642082076e+02
-6.219780219780219888e+00 -1.643284224854790523e+02
-6.214896214896215021e+00 -1.643702493313340369e+02
-6.210012210012210154e+00 -1.643868365078016325e+02
-6.205128205128205288e+00 -1.643969991792035330e+02
-6.200244200244200421e+00 -1.643760680724248004e+02
-6.195360195360195554e+00 -1.643347495107349232e+02
-6.190476190476190688e+00 -1.642720029981788912e+02
-6.185592185592184933e+00 -1.642548567555400041e+02
-6.180708180708180066e+00 -1.642555303175693382e+02
-6.175824175824175200e+00 -1.642785351834520213e+02
-6.170940170940170333e+00 -1.642058262312086754e+02
-6.166056166056165466e+00 -1.639499662531824811e+02
-6.161172161172160600e+00 -1.638518360155985647e+02
-6.156288156288155733e+00 -1.639610254075084299e+02
-6.151404151404150866e+00 -1.639588853163430144e+02
-6.146520146520146000e+00 -1.638775658823317087e+02
-6.141636141636141133e+00 -1.639011546929426970e+02
-6.136752136752136266e+00 -1.639127223727263072e+02
-6.131868131868131400e+00 -1.640460490699493334e+02
-6.126984126984126533e+00 -1.642525242052320209e+02
-6.122100122100121666e+00 -1.643080757257292248e+02
-6.117216117216116800e+00 -1.644037316575497414e+02
-6.112332112332111933e+00 -1.644296945873489051e+02
-6.107448107448107066e+00 -1.644344532641191847e+02
-6.102564102564102200e+00 -1.644615983136691000e+02
-6.097680097680097333e+00 -1.644459349057298425e+02
-6.092796092796092466e+00 -1.644411318153927368e+02
-6.087912087912087600e+00 -1.644774289965513674e+02
-6.083028083028082733e+00 -1.643146326323108610e+02
-6.078144078144077866e+00 -1.640772245809346259e+02
-6.073260073260073000e+00 -1.639861298226634005e+02
-6.068376068376068133e+00 -1.639780314472344571e+02
-6.063492063492063266e+00 -1.641988472038402165e+02
-6.058608058608058400e+00 -1.647124171268065425e+02
-6.053724053724053533e+00 -1.650533127780049369e+02
-6.048840048840048667e+00 -1.650905769695996241e+02
-6.043956043956043800e+00 -1.651331289386787944e+02
-6.039072039072038933e+00 -1.651878067557864256e+02
-6.034188034188034067e+00 -1.652938717012680740e+02
-6.029304029304029200e+00 -1.652364765581567099e+02
-6.024420024420024333e+00 -1.652899410281285100e+02
-6.019536019536019467e+00 -1.651837470856952166e+02
-6.014652014652014600e+00 -1.654191366935127405e+02
-6.009768009768009733e+00 -1.656497284377230699e+02
-6.004884004884004867e+00 -1.652033345929764323e+02
-6.000000000000000000e+00 -1.649843889420252481e+02
-5.995115995115995133e+00 -1.649603849623433121e+02
-5.990231990231990267e+00 -1.648501528147489239e+02
-5.985347985347985400e+00 -1.647581695929150385e+02
-5.980463980463980533e+00 -1.647762873587159902e+02
-5.975579975579975667e+00 -1.646978142361573134e+02
-5.970695970695970800e+00 -1.647181102630228793e+02
-5.965811965811965933e+00 -1.647164434636620172e+02
-5.960927960927961067e+00 -1.647058937712560578e+02
-5.956043956043956200e+00 -1.647250297319860692e+02
-5.951159951159951333e+00 -1.648395380025660302e+02
-5.946275946275946467e+00 -1.650790082044363487e+02
-5.941391941391941600e+00 -1.651236180223034751e+02
-5.936507936507936734e+00 -1.650986512715024617e+02
-5.931623931623931867e+00 -1.652824716316751505e+02
-5.926739926739927000e+00 -1.656724576283500028e+02
-5.921855921855922134e+00 -1.658146025765368563e+02
-5.916971916971917267e+00 -1.657080314155761869e+02
-5.912087912087912400e+00 -1.656850105892014824e+02
-5.907203907203907534e+00 -1.656311502676977909e+02
-5.902319902319902667e+00 -1.656140172919456859e+02
-5.897435897435897800e+00 -1.655894688478895205e+02
-5.892551892551892934e+00 -1.654925996567757807e+02
-5.887667887667888067e+00 -1.654337609231130273e+02
-5.882783882783883200e+00 -1.654262096670788367e+02
-5.877899877899878334e+00 -1.654501794003952000e+02
-5.873015873015872579e+00 -1.653843916199479906e+02
-5.868131868131867712e+00 -1.652324946152017446e+02
-5.863247863247862846e+00 -1.654222274705941800e+02
-5.858363858363857979e+00 -1.657481653396036165e+02
-5.853479853479853112e+00 -1.658770292561388260e+02
-5.848595848595848246e+00 -1.658934884095378379e+02
-5.843711843711843379e+00 -1.658681883366511727e+02
-5.838827838827838512e+00 -1.658988798672598932e+02
-5.833943833943833646e+00 -1.659947964867540691e+02
-5.829059829059828779e+00 -1.660249543015848985e+02
-5.824175824175823912e+00 -1.659215373642561531e+02
-5.819291819291819046e+00 -1.659392235736588077e+02
-5.814407814407814179e+00 -1.658672594726686498e+02
-5.809523809523809312e+00 -1.657963722175103101e+02
-5.804639804639804446e+00 -1.658327246722668917e+02
-5.799755799755799579e+00 -1.659488903822188206e+02
-5.794871794871794712e+00 -1.659320837809380862e+02
-5.789987789987789846e+00 -1.661231708869335932e+02
-5.785103785103784979e+00 -1.667335755602518077e+02
-5.780219780219780112e+00 -1.670272756846275684e+02
-5.775335775335775246e+00 -1.670759688980220687e+02
-5.770451770451770379e+00 -1.673076238812537895e+02
-5.765567765567765512e+00 -1.674745465967269809e+02
-5.760683760683760646e+00 -1.674896681675926970e+02
-5.755799755799755779e+00 -1.677096201903308099e+02
-5.750915750915750912e+00 -1.677024782972095522e+02
-5.746031746031746046e+00 -1.675345001076461244e+02
-5.741147741147741179e+00 -1.673230281374885067e+02
-5.736263736263736313e+00 -1.672322499302891856e+02
-5.731379731379731446e+00 -1.672371096725079838e+02
-5.726495726495726579e+00 -1.674085164462171065e+02
-5.721611721611721713e+00 -1.677434251042743369e+02
-5.716727716727716846e+00 -1.671576652755981058e+02
-5.711843711843711979e+00 -1.664766536151813341e+02
-5.706959706959707113e+00 -1.664033899249747606e+02
-5.702075702075702246e+00 -1.662798648042178513e+02
-5.697191697191697379e+00 -1.659744959349367832e+02
-5.692307692307692513e+00 -1.659192044603216800e+02
-5.687423687423687646e+00 -1.659488520981688282e+02
-5.682539682539682779e+00 -1.658300173783129310e+02
-5.677655677655677913e+00 -1.658116020585919159e+02
-5.672771672771673046e+00 -1.658322645910424171e+02
-5.667887667887668179e+00 -1.657393581529481992e+02
-5.663003663003663313e+00 -1.656912368181441764e+02
-5.658119658119658446e+00 -1.656732692308134176e+02
-5.653235653235653579e+00 -1.658036158424280302e+02
-5.648351648351648713e+00 -1.658953103494993968e+02
-5.643467643467643846e+00 -1.658769963938245269e+02
-5.638583638583638979e+00 -1.658666884246694906e+02
-5.633699633699634113e+00 -1.656395405934755161e+02
-5.628815628815629246e+00 -1.654174189919322089e+02
-5.623931623931623491e+00 -1.654053478922610907e+02
-5.619047619047618625e+00 -1.654011223420639283e+02
-5.614163614163613758e+00 -1.653668643833582337e+02
-5.609279609279608891e+00 -1.653994657060701741e+02
-5.604395604395604025e+00 -1.654650614085165898e+02
-5.599511599511599158e+00 -1.654828814796115921e+02
-5.594627594627594291e+00 -1.654711878649744108e+02
-5.589743589743589425e+00 -1.654524114558996075e+02
-5.584859584859584558e+00 -1.654583471394708738e+02
-5.579975579975579691e+00 -1.654211589809583245e+02
-5.575091575091574825e+00 -1.653779218802739024e+02
-5.570207570207569958e+00 -1.654154102006000358e+02
-5.565323565323565091e+00 -1.654563150070333961e+02
-5.560439560439560225e+00 -1.654450459386428633e+02
-5.555555555555555358e+00 -1.653792372786975022e+02
-5.550671550671550492e+00 -1.651836739682705968e+02
-5.545787545787545625e+00 -1.647137358141923187e+02
-5.540903540903540758e+00 -1.644835013414832758e+02
-5.536019536019535892e+00 -1.644844417544764497e+02
-5.531135531135531025e+00 -1.645517346473169482e+02
-5.526251526251526158e+00 -1.646583992881369909e+02
-5.521367521367521292e+00 -1.647651494570563102e+02
-5.516483516483516425e+00 -1.647913801414517536e+02
-5.511599511599511558e+00 -1.647983847869794545e+02
-5.506715506715506692e+00 -1.648294662080030548e+02
-5.501831501831501825e+00 -1.647510133647782027e+02
-5.496947496947496958e+00 -1.649176182077915769e+02
-5.492063492063492092e+00 -1.652636982351879738e+02
-5.487179487179487225e+00 -1.653064840441186618e+02
-5.482295482295482358e+00 -1.654543633186057718e+02
-5.477411477411477492e+00 -1.658722550502134823e+02
-5.472527472527472625e+00 -1.659621176902683146e+02
-5.467643467643467758e+00 -1.659878063847323233e+02
-5.462759462759462892e+00 -1.660709657779995041e+02
-5.457875457875458025e+00 -1.659941705944778789e+02
-5.452991452991453158e+00 -1.657733843743662590e+02
-5.448107448107448292e+00 -1.658390336413034447e+02
-5.443223443223443425e+00 -1.658747776432773549e+02
-5.438339438339438559e+00 -1.657330529929784575e+02
-5.433455433455433692e+00 -1.656831067199750862e+02
-5.428571428571428825e+00 -1.656668639172628446e+02
-5.423687423687423959e+00 -1.656638500819293540e+02
-5.418803418803419092e+00 -1.656640414521886839e+02
-5.413919413919414225e+00 -1.659020971851082891e+02
-5.409035409035409359e+00 -1.661612044873334355e+02
-5.404151404151404492e+00 -1.661593679485765733e+02
-5.399267399267399625e+00 -1.660686622524842448e+02
-5.394383394383394759e+00 -1.660609384200926115e+02
-5.389499389499389892e+00 -1.660490173276954806e+02
-5.384615384615385025e+00 -1.659942421597809243e+02
-5.379731379731380159e+00 -1.659801666357404315e+02
-5.374847374847375292e+00 -1.659982226335954465e+02
-5.369963369963369537e+00 -1.661437263334263434e+02
-5.365079365079364671e+00 -1.661597374999977887e+02
-5.360195360195359804e+00 -1.661490966893274503e+02
-5.355311355311354937e+00 -1.662188033992979399e+02
-5.350427350427350071e+00 -1.662333466810785580e+02
-5.345543345543345204e+00 -1.662425947844409109e+02
-5.340659340659340337e+00 -1.662416889184332263e+02
-5.335775335775335471e+00 -1.662724012170847345e+02
-5.330891330891330604e+00 -1.664611967153570333e+02
-5.326007326007325737e+00 -1.670937441814608064e+02
-5.321123321123320871e+00 -1.674939209124959234e+02
-5.316239316239316004e+00 -1.673652785809792931e+02
-5.311355311355311137e+00 -1.673500791755226373e+02
-5.306471306471306271e+00 -1.671639573127707479e+02
-5.301587301587301404e+00 -1.669612256958239414e+02
-5.296703296703296537e+00 -1.669923558513177397e+02
-5.291819291819291671e+00 -1.669245284432435596e+02
-5.286935286935286804e+00 -1.669115825565270939e+02
-5.282051282051281937e+00 -1.669759892248066819e+02
-5.277167277167277071e+00 -1.672632827637077071e+02
-5.272283272283272204e+00 -1.674153068162783029e+02
-5.267399267399267337e+00 -1.674020740358441799e+02
-5.262515262515262471e+00 -1.674505994950329750e+02
-5.257631257631257604e+00 -1.674079935717558101e+02
-5.252747252747252737e+00 -1.674073298920651496e+02
-5.247863247863247871e+00 -1.673584949341240531e+02
-5.242979242979243004e+00 -1.673524580673821731e+02
-5.238095238095238138e+00 -1.674562512325307750e+02
-5.233211233211233271e+00 -1.677963058804156162e+02
-5.228327228327228404e+00 -1.680572243229879064e+02
-5.223443223443223538e+00 -1.682628455447502063e+02
-5.218559218559218671e+00 -1.684129277834465199e+02
-5.213675213675213804e+00 -1.680951982787904058e+02
-5.208791208791208938e+00 -1.680720383702666823e+02
-5.203907203907204071e+00 -1.681482504086652341e+02
-5.199023199023199204e+00 -1.680923876235784746e+02
-5.194139194139194338e+00 -1.680810420185671319e+02
-5.189255189255189471e+00 -1.680977594232726062e+02
-5.184371184371184604e+00 -1.680806624602975319e+02
-5.179487179487179738e+00 -1.681887809399500497e+02
-5.174603174603174871e+00 -1.682715363039985732e+02
-5.169719169719170004e+00 -1.683802080947252193e+02
-5.164835164835165138e+00 -1.684464631160581405e+02
-5.159951159951160271e+00 -1.682188252085700242e+02
-5.155067155067155404e+00 -1.682586473384664600e+02
-5.150183150183150538e+00 -1.683001641868094111e+02
-5.145299145299145671e+00 -1.683279797541266305e+02
-5.140415140415140804e+00 -1.682264266583985375e+02
-5.135531135531135938e+00 -1.679977504993715627e+02
-5.130647130647131071e+00 -1.678216457999536431e+02
-5.125763125763126205e+00 -1.677384005550349002e+02
-5.120879120879120450e+00 -1.677960688138901162e+02
-5.115995115995115583e+00 -1.677421034732002454e+02
-5.111111111111110716e+00 -1.674405033765026758e+02
-5.106227106227105850e+00 -1.674730445969746029e+02
-5.101343101343100983e+00 -1.673457549354288858e+02
-5.096459096459096116e+00 -1.670255809302080934e+02
-5.091575091575091250e+00 -1.667242157727659730e+02
-5.086691086691086383e+00 -1.667071231426525912e+02
-5.081807081807081516e+00 -1.668141384291736529e+02
-5.076923076923076650e+00 -1.666229463887746931e+02
-5.072039072039071783e+00 -1.665663580673694923e+02
-5.067155067155066916e+00 -1.665454994817483225e+02
-5.062271062271062050e+00 -1.664286536310754343e+02
-5.057387057387057183e+00 -1.662268769717635450e+02
-5.052503052503052317e+00 -1.661752417106791313e+02
-5.047619047619047450e+00 -1.659552951475407383e+02
-5.042735042735042583e+00 -1.655830336371084854e+02
-5.037851037851037717e+00 -1.653815390115621540e+02
-5.032967032967032850e+00 -1.652869372404393573e+02
-5.028083028083027983e+00 -1.653231713355404509e+02
-5.023199023199023117e+00 -1.653790199151588922e+02
-5.018315018315018250e+00 -1.654010889950734793e+02
-5.013431013431013383e+00 -1.654628590582534002e+02
-5.008547008547008517e+00 -1.654490165189147604e+02
-5.003663003663003650e+00 -1.654035785493400397e+02
-4.998778998778998783e+00 -1.653548066631503275e+02
-4.993894993894993917e+00 -1.655034407383089672e+02
-4.989010989010989050e+00 -1.656078833141855853e+02
-4.984126984126984183e+00 -1.651779719177586117e+02
-4.979242979242979317e+00 -1.647217720235576621e+02
-4.974358974358974450e+00 -1.646882705676629257e+02
-4.969474969474969583e+00 -1.645904448847273045e+02
-4.964590964590964717e+00 -1.645149367749778548e+02
-4.959706959706959850e+00 -1.645232008019138448e+02
-4.954822954822954983e+00 -1.644518715210634241e+02
-4.949938949938950117e+00 -1.644354206061747448e+02
-4.945054945054945250e+00 -1.644550405616117814e+02
-4.940170940170940383e+00 -1.645340247114005479e+02
-4.935286935286935517e+00 -1.645461689792813047e+02
-4.930402930402930650e+00 -1.645074336708783562e+02
-4.925518925518925784e+00 -1.645090728803330933e+02
-4.920634920634920917e+00 -1.646090278198439876e+02
-4.915750915750916050e+00 -1.647237743300920272e+02
-4.910866910866911184e+00 -1.647884229783138892e+02
-4.905982905982906317e+00 -1.648068736299871091e+02
-4.901098901098901450e+00 -1.647698392847381115e+02
-4.896214896214896584e+00 -1.647823732377145518e+02
-4.891330891330891717e+00 -1.649774262289830347e+02
-4.886446886446886850e+00 -1.650111786704927681e+02
-4.881562881562881984e+00 -1.651011134224669377e+02
-4.876678876678877117e+00 -1.652981678049177958e+02
-4.871794871794871362e+00 -1.650134811973763362e+02
-4.866910866910866496e+00 -1.646444785616816091e+02
-4.862026862026861629e+00 -1.646154624731806564e+02
-4.857142857142856762e+00 -1.647267145513371815e+02
-4.852258852258851896e+00 -1.646684779683724855e+02
-4.847374847374847029e+00 -1.643573222088041348e+02
-4.842490842490842162e+00 -1.644042108657788788e+02
-4.837606837606837296e+00 -1.644506253947960772e+02
-4.832722832722832429e+00 -1.643913293917799763e+02
-4.827838827838827562e+00 -1.645532961696752920e+02
-4.822954822954822696e+00 -1.646768191928566978e+02
-4.818070818070817829e+00 -1.647479167394153592e+02
-4.813186813186812962e+00 -1.647599500976258184e+02
-4.808302808302808096e+00 -1.646978878580456751e+02
-4.803418803418803229e+00 -1.646970144909244311e+02
-4.798534798534798362e+00 -1.645962885131388589e+02
-4.793650793650793496e+00 -1.644080169899636417e+02
-4.788766788766788629e+00 -1.644269215779328874e+02
-4.783882783882783762e+00 -1.643728825073942517e+02
-4.778998778998778896e+00 -1.643697779246174662e+02
-4.774114774114774029e+00 -1.643317226676523717e+02
-4.769230769230769162e+00 -1.641087439233031660e+02
-4.764346764346764296e+00 -1.642360354037770946e+02
-4.759462759462759429e+00 -1.646394657098559549e+02
-4.754578754578754562e+00 -1.646641677797065029e+02
-4.749694749694749696e+00 -1.647404296872285556e+02
-4.744810744810744829e+00 -1.648617579232447099e+02
-4.739926739926739963e+00 -1.648175293081122845e+02
-4.735042735042735096e+00 -1.647689814173723732e+02
-4.730158730158730229e+00 -1.647574983456816540e+02
-4.725274725274725363e+00 -1.647643725569745072e+02
-4.720390720390720496e+00 -1.646242144466576747e+02
-4.715506715506715629e+00 -1.641690086956926962e+02
-4.710622710622710763e+00 -1.639448210439692843e+02
-4.705738705738705896e+00 -1.638758719663262582e+02
-4.700854700854701029e+00 -1.637352231743528250e+02
-4.695970695970696163e+00 -1.634182264149159778e+02
-4.691086691086691296e+00 -1.630510269086231574e+02
-4.686202686202686429e+00 -1.629847056340677227e+02
-4.681318681318681563e+00 -1.629698488216928922e+02
-4.676434676434676696e+00 -1.629979563796330808e+02
-4.671550671550671829e+00 -1.629529800500566807e+02
-4.666666666666666963e+00 -1.628521138223707680e+02
-4.661782661782662096e+00 -1.628063771656142080e+02
-4.656898656898657229e+00 -1.627760376588022666e+02
-4.652014652014652363e+00 -1.629000069070500274e+02
-4.647130647130647496e+00 -1.630918639646614849e+02
-4.642246642246642629e+00 -1.631158126577523149e+02
-4.637362637362637763e+00 -1.631114541841019445e+02
-4.632478632478632896e+00 -1.631186324237890233e+02
-4.627594627594628029e+00 -1.631096387363694475e+02
-4.622710622710622275e+00 -1.630302232261365134e+02
-4.617826617826617408e+00 -1.630666167236389015e+02
-4.612942612942612541e+00 -1.628460475094848334e+02
-4.608058608058607675e+00 -1.626875794631438339e+02
-4.603174603174602808e+00 -1.626845293742982221e+02
-4.598290598290597941e+00 -1.626105017585439896e+02
-4.593406593406593075e+00 -1.626408725330249467e+02
-4.588522588522588208e+00 -1.625482624585544613e+02
-4.583638583638583341e+00 -1.624976047030264397e+02
-4.578754578754578475e+00 -1.625407019127331978e+02
-4.573870573870573608e+00 -1.625594916937490666e+02
-4.568986568986568741e+00 -1.625389533369958031e+02
-4.564102564102563875e+00 -1.625669714641067571e+02
-4.559218559218559008e+00 -1.626041420371361710e+02
-4.554334554334554142e+00 -1.626636505932188470e+02
-4.549450549450549275e+00 -1.627128674712612622e+02
-4.544566544566544408e+00 -1.627208177675357206e+02
-4.539682539682539542e+00 -1.627116460441292247e+02
-4.534798534798534675e+00 -1.627112573233208082e+02
-4.529914529914529808e+00 -1.626995780011614841e+02
-4.525030525030524942e+00 -1.626816525719222284e+02
-4.520146520146520075e+00 -1.627137729804039452e+02
-4.515262515262515208e+00 -1.627661849257814310e+02
-4.510378510378510342e+00 -1.627674554857242697e+02
-4.505494505494505475e+00 -1.627560938521452556e+02
-4.500610500610500608e+00 -1.628186745856254731e+02
-4.495726495726495742e+00 -1.631340446999368510e+02
-4.490842490842490875e+00 -1.632145105887206000e+02
-4.485958485958486008e+00 -1.631931221770794593e+02
-4.481074481074481142e+00 -1.632270661047980980e+02
-4.476190476190476275e+00 -1.634898104801617365e+02
-4.471306471306471408e+00 -1.638784325674340892e+02
-4.466422466422466542e+00 -1.639419717485122874e+02
-4.461538461538461675e+00 -1.639777973073530006e+02
-4.456654456654456808e+00 -1.638810562669112585e+02
-4.451770451770451942e+00 -1.639296771043277374e+02
-4.446886446886447075e+00 -1.639688354737798193e+02
-4.442002442002442208e+00 -1.639152400668934320e+02
-4.437118437118437342e+00 -1.638358090302096741e+02
-4.432234432234432475e+00 -1.640004026601432088e+02
-4.427350427350427609e+00 -1.641743327009543805e+02
-4.422466422466422742e+00 -1.642388154156271867e+02
-4.417582417582417875e+00 -1.640642052220499352e+02
-4.412698412698413009e+00 -1.637331197162280887e+02
-4.407814407814408142e+00 -1.638347809568704747e+02
-4.402930402930403275e+00 -1.639071170396271953e+02
-4.398046398046398409e+00 -1.639330667393986403e+02
-4.393162393162393542e+00 -1.640746452665375159e+02
-4.388278388278388675e+00 -1.639095350894727687e+02
-4.383394383394383809e+00 -1.640397162338240662e+02
-4.378510378510378942e+00 -1.640356170503452233e+02
-4.373626373626374075e+00 -1.636823754720889212e+02
-4.368742368742368321e+00 -1.636466335547197275e+02
-4.363858363858363454e+00 -1.635907730329157062e+02
-4.358974358974358587e+00 -1.635902881515238505e+02
-4.354090354090353721e+00 -1.636800628514224627e+02
-4.349206349206348854e+00 -1.636973862116809073e+02
-4.344322344322343987e+00 -1.637081004544986058e+02
-4.339438339438339121e+00 -1.636994934491466154e+02
-4.334554334554334254e+00 -1.634781519964579672e+02
-4.329670329670329387e+00 -1.634601639578997094e+02
-4.324786324786324521e+00 -1.636280811540141258e+02
-4.319902319902319654e+00 -1.636128144376670264e+02
-4.315018315018314787e+00 -1.636085624969712171e+02
-4.310134310134309921e+00 -1.635940617667724837e+02
-4.305250305250305054e+00 -1.635966048544023295e+02
-4.300366300366300187e+00 -1.636069234138875572e+02
-4.295482295482295321e+00 -1.636542525438065070e+02
-4.290598290598290454e+00 -1.635979281594669033e+02
-4.285714285714285587e+00 -1.635477099306822879e+02
-4.280830280830280721e+00 -1.635549968320335950e+02
-4.275946275946275854e+00 -1.634872135264854478e+02
-4.271062271062270987e+00 -1.635974730747237231e+02
-4.266178266178266121e+00 -1.634513763535969701e+02
-4.261294261294261254e+00 -1.633328343535096678e+02
-4.256410256410256387e+00 -1.632909473522049382e+02
-4.251526251526251521e+00 -1.632494066023477615e+02
-4.246642246642246654e+00 -1.632150623023462970e+02
-4.241758241758241788e+00 -1.630344799348665958e+02
-4.236874236874236921e+00 -1.630926058731881767e+02
-4.231990231990232054e+00 -1.630332031233998578e+02
-4.227106227106227188e+00 -1.630114558084840723e+02
-4.222222222222222321e+00 -1.630959219757434653e+02
-4.217338217338217454e+00 -1.632505077910862497e+02
-4.212454212454212588e+00 -1.632049887847342120e+02
-4.207570207570207721e+00 -1.630842372864844663e+02
-4.202686202686202854e+00 -1.630434068323662586e+02
-4.197802197802197988e+00 -1.631460414594933468e+02
-4.192918192918193121e+00 -1.634747541500863406e+02
-4.188034188034188254e+00 -1.634205266518424366e+02
-4.183150183150183388e+00 -1.632947532429997750e+02
-4.178266178266178521e+00 -1.632218971483039240e+02
-4.173382173382173654e+00 -1.633069416211850466e+02
-4.168498168498168788e+00 -1.633930571541580434e+02
-4.163614163614163921e+00 -1.632495668255853616e+02
-4.158730158730159054e+00 -1.633729884141611706e+02
-4.153846153846154188e+00 -1.636257128231804927e+02
-4.148962148962149321e+00 -1.637553499884780308e+02
-4.144078144078144454e+00 -1.638655512482589529e+02
-4.139194139194139588e+00 -1.638987843938545268e+02
-4.134310134310134721e+00 -1.639411671795569418e+02
-4.129426129426129854e+00 -1.638370320529553510e+02
-4.124542124542124988e+00 -1.638243894124469762e+02
-4.119658119658119233e+00 -1.638290281877134476e+02
-4.114774114774114366e+00 -1.639785574241477661e+02
-4.109890109890109500e+00 -1.641236669074990857e+02
-4.105006105006104633e+00 -1.639314108396380050e+02
-4.100122100122099766e+00 -1.637811308117322824e+02
-4.095238095238094900e+00 -1.637436109119144589e+02
-4.090354090354090033e+00 -1.637937270712720590e+02
-4.085470085470085166e+00 -1.638103610129941785e+02
-4.080586080586080300e+00 -1.637243937226088235e+02
-4.075702075702075433e+00 -1.634418391683621508e+02
-4.070818070818070566e+00 -1.633866789968658111e+02
-4.065934065934065700e+00 -1.633861314362961537e+02
-4.061050061050060833e+00 -1.633011996970770667e+02
-4.056166056166055967e+00 -1.633725552210772776e+02
-4.051282051282051100e+00 -1.633725287024559236e+02
-4.046398046398046233e+00 -1.635783719490703447e+02
-4.041514041514041367e+00 -1.637599519199548297e+02
-4.036630036630036500e+00 -1.638067319095087271e+02
-4.031746031746031633e+00 -1.638899021023042053e+02
-4.026862026862026767e+00 -1.638319155815925683e+02
-4.021978021978021900e+00 -1.638746421115691874e+02
-4.017094017094017033e+00 -1.638857499949250780e+02
-4.012210012210012167e+00 -1.636991016790156550e+02
-4.007326007326007300e+00 -1.636448646856558469e+02
-4.002442002442002433e+00 -1.636412176908276592e+02
-3.997557997557997567e+00 -1.636118449909829735e+02
-3.992673992673992700e+00 -1.636226518918367390e+02
-3.987789987789987833e+00 -1.634003589497366420e+02
-3.982905982905982967e+00 -1.631229219541955331e+02
-3.978021978021978100e+00 -1.627766436293213701e+02
-3.973137973137973233e+00 -1.627170930228616044e+02
-3.968253968253968367e+00 -1.628433068404875712e+02
-3.963369963369963500e+00 -1.627276086324544622e+02
-3.958485958485958633e+00 -1.626200206662056758e+02
-3.953601953601953767e+00 -1.626446073586613466e+02
-3.948717948717948900e+00 -1.628080395140193559e+02
-3.943833943833944033e+00 -1.629339753878142574e+02
-3.938949938949939167e+00 -1.629029967896914854e+02
-3.934065934065934300e+00 -1.628933989615457278e+02
-3.929181929181929434e+00 -1.629575257592435094e+02
-3.924297924297924567e+00 -1.629697423850790017e+02
-3.919413919413919700e+00 -1.629608641450316782e+02
-3.914529914529914834e+00 -1.628966897150940270e+02
-3.909645909645909967e+00 -1.628433547215618376e+02
-3.904761904761905100e+00 -1.627906853032924914e+02
-3.899877899877900234e+00 -1.627977640584903440e+02
-3.894993894993895367e+00 -1.627701639088555794e+02
-3.890109890109890500e+00 -1.625576506320057319e+02
-3.885225885225885634e+00 -1.626015510539396018e+02
-3.880341880341880767e+00 -1.627311952079047046e+02
-3.875457875457875900e+00 -1.625420500393576901e+02
-3.870573870573870146e+00 -1.624656794693709685e+02
-3.865689865689865279e+00 -1.624376809986839305e+02
-3.860805860805860412e+00 -1.624279975155969282e+02
-3.855921855921855546e+00 -1.626365248990378802e+02
-3.851037851037850679e+00 -1.627014704625321997e+02
-3.846153846153845812e+00 -1.626610622857923261e+02
-3.841269841269840946e+00 -1.625929054080218350e+02
-3.836385836385836079e+00 -1.625118432619983082e+02
-3.831501831501831212e+00 -1.625340328656581050e+02
-3.826617826617826346e+00 -1.625052495687110081e+02
-3.821733821733821479e+00 -1.624408868781236777e+02
-3.816849816849816612e+00 -1.622917265838483445e+02
-3.811965811965811746e+00 -1.621362250770577589e+02
-3.807081807081806879e+00 -1.621641708935506188e+02
-3.802197802197802012e+00 -1.621364547862827976e+02
-3.797313797313797146e+00 -1.619937733175923427e+02
-3.792429792429792279e+00 -1.621510583815826578e+02
-3.787545787545787412e+00 -1.622191753095743820e+02
-3.782661782661782546e+00 -1.621622864250963403e+02
-3.777777777777777679e+00 -1.621107827798681456e+02
-3.772893772893772812e+00 -1.620570366004844232e+02
-3.768009768009767946e+00 -1.622693674812027780e+02
-3.763125763125763079e+00 -1.625295491923071438e+02
-3.758241758241758212e+00 -1.628808476841476249e+02
-3.753357753357753346e+00 -1.629904745339144370e+02
-3.748473748473748479e+00 -1.630488801572915349e+02
-3.743589743589743613e+00 -1.632311052664277611e+02
-3.738705738705738746e+00 -1.631954479399915670e+02
-3.733821733821733879e+00 -1.630550465401199745e+02
-3.728937728937729013e+00 -1.629811619609699562e+02
-3.724053724053724146e+00 -1.629367210681197093e+02
-3.719169719169719279e+00 -1.629701563811875360e+02
-3.714285714285714413e+00 -1.630181628610594089e+02
-3.709401709401709546e+00 -1.629627313800556863e+02
-3.704517704517704679e+00 -1.628918190187818595e+02
-3.699633699633699813e+00 -1.627978994801638351e+02
-3.694749694749694946e+00 -1.627582555812831515e+02
-3.689865689865690079e+00 -1.628794551559905130e+02
-3.684981684981685213e+00 -1.629216220169118685e+02
-3.680097680097680346e+00 -1.628148855269939190e+02
-3.675213675213675479e+00 -1.628559872631612109e+02
-3.670329670329670613e+00 -1.630802471136439351e+02
-3.665445665445665746e+00 -1.631237474218747252e+02
-3.660561660561660879e+00 -1.631099189878761990e+02
-3.655677655677656013e+00 -1.633712012214656966e+02
-3.650793650793651146e+00 -1.633973142414339748e+02
-3.645909645909646279e+00 -1.632214413920142704e+02
-3.641025641025641413e+00 -1.631711585863102698e+02
-3.636141636141636546e+00 -1.629744012385352221e+02
-3.631257631257631679e+00 -1.626620868116353051e+02
-3.626373626373626813e+00 -1.626857555477298263e+02
-3.621489621489621058e+00 -1.627294415244924153e+02
-3.616605616605616191e+00 -1.626005226000629307e+02
-3.611721611721611325e+00 -1.625774292304840856e+02
-3.606837606837606458e+00 -1.626171473869888473e+02
-3.601953601953601591e+00 -1.627122988905572925e+02
-3.597069597069596725e+00 -1.628621377347699877e+02
-3.592185592185591858e+00 -1.629283823977514771e+02
-3.587301587301586991e+00 -1.629080161501244106e+02
-3.582417582417582125e+00 -1.630635890687501615e+02
-3.577533577533577258e+00 -1.632409969942753776e+02
-3.572649572649572391e+00 -1.631696196824989613e+02
-3.567765567765567525e+00 -1.631607171595064472e+02
-3.562881562881562658e+00 -1.632362079121247689e+02
-3.557997557997557792e+00 -1.633164344783561717e+02
-3.553113553113552925e+00 -1.634732508787382130e+02
-3.548229548229548058e+00 -1.635396110219611501e+02
-3.543345543345543192e+00 -1.635250894558592449e+02
-3.538461538461538325e+00 -1.635355157076849082e+02
-3.533577533577533458e+00 -1.635128267463906866e+02
-3.528693528693528592e+00 -1.633923547752677052e+02
-3.523809523809523725e+00 -1.633814804644366632e+02
-3.518925518925518858e+00 -1.636075551648535509e+02
-3.514041514041513992e+00 -1.637963465173942836e+02
-3.509157509157509125e+00 -1.639002192877541120e+02
-3.504273504273504258e+00 -1.639514112580938558e+02
-3.499389499389499392e+00 -1.639452172793358500e+02
-3.494505494505494525e+00 -1.639211631697225471e+02
-3.489621489621489658e+00 -1.639905968747261511e+02
-3.484737484737484792e+00 -1.639544207685100332e+02
-3.479853479853479925e+00 -1.639819299189991852e+02
-3.474969474969475058e+00 -1.641179764158768251e+02
-3.470085470085470192e+00 -1.640212491648993023e+02
-3.465201465201465325e+00 -1.640722318533968291e+02
-3.460317460317460458e+00 -1.641842435667804239e+02
-3.455433455433455592e+00 -1.641768749192874566e+02
-3.450549450549450725e+00 -1.641373104864674701e+02
-3.445665445665445858e+00 -1.641922103664606141e+02
-3.440781440781440992e+00 -1.642431931471995199e+02
-3.435897435897436125e+00 -1.642372033741592645e+02
-3.431013431013431259e+00 -1.643082883602079107e+02
-3.426129426129426392e+00 -1.645745047437795279e+02
-3.421245421245421525e+00 -1.646232075947479245e+02
-3.416361416361416659e+00 -1.648667619431608387e+02
-3.411477411477411792e+00 -1.654751543583631133e+02
-3.406593406593406925e+00 -1.655645153837198791e+02
-3.401709401709402059e+00 -1.658565490973615226e+02
-3.396825396825397192e+00 -1.663711678183117897e+02
-3.391941391941392325e+00 -1.663049711399714283e+02
-3.387057387057387459e+00 -1.659569299050811253e+02
-3.382173382173382592e+00 -1.658633282911417837e+02
-3.377289377289377725e+00 -1.659208844764597188e+02
-3.372405372405371971e+00 -1.660477755367331554e+02
-3.367521367521367104e+00 -1.661883877360626229e+02
-3.362637362637362237e+00 -1.660436330643375413e+02
-3.357753357753357371e+00 -1.658803923944821577e+02
-3.352869352869352504e+00 -1.658988772130882126e+02
-3.347985347985347637e+00 -1.659424189737126767e+02
-3.343101343101342771e+00 -1.659253928071856308e+02
-3.338217338217337904e+00 -1.658900217362352407e+02
-3.333333333333333037e+00 -1.658711173775634222e+02
-3.328449328449328171e+00 -1.658640944145626861e+02
-3.323565323565323304e+00 -1.658374897931873022e+02
-3.318681318681318437e+00 -1.658501973507049172e+02
-3.313797313797313571e+00 -1.658499652083301896e+02
-3.308913308913308704e+00 -1.659955294523641669e+02
-3.304029304029303837e+00 -1.662420708722933966e+02
-3.299145299145298971e+00 -1.662990135985348843e+02
-3.294261294261294104e+00 -1.664191912311837882e+02
-3.289377289377289237e+00 -1.663593938449674283e+02
-3.284493284493284371e+00 -1.661374504755741555e+02
-3.279609279609279504e+00 -1.660344063713468472e+02
-3.274725274725274637e+00 -1.659882983770754379e+02
-3.269841269841269771e+00 -1.659185390352395473e+02
-3.264957264957264904e+00 -1.661292174430096793e+02
-3.260073260073260037e+00 -1.662884729526046783e+02
-3.255189255189255171e+00 -1.662745188340930440e+02
-3.250305250305250304e+00 -1.664035672901842418e+02
-3.245421245421245438e+00 -1.664247935891617658e+02
-3.240537240537240571e+00 -1.664824365863788103e+02
-3.235653235653235704e+00 -1.664986207631574189e+02
-3.230769230769230838e+00 -1.665758553132391171e+02
-3.225885225885225971e+00 -1.666139126240742598e+02
-3.221001221001221104e+00 -1.665205185031856843e+02
-3.216117216117216238e+00 -1.662895065779937624e+02
-3.211233211233211371e+00 -1.661671171727262220e+02
-3.206349206349206504e+00 -1.661575548500781281e+02
-3.201465201465201638e+00 -1.663694402862486186e+02
-3.196581196581196771e+00 -1.664644930262550702e+02
-3.191697191697191904e+00 -1.664470998532083001e+02
-3.186813186813187038e+00 -1.665076838620955186e+02
-3.181929181929182171e+00 -1.664461027122650876e+02
-3.177045177045177304e+00 -1.663973443100682630e+02
-3.172161172161172438e+00 -1.664184972945947152e+02
-3.167277167277167571e+00 -1.667796806777085123e+02
-3.162393162393162704e+00 -1.667965609566083174e+02
-3.157509157509157838e+00 -1.668179814624422193e+02
-3.152625152625152971e+00 -1.668187299495517095e+02
-3.147741147741148104e+00 -1.665859830323203994e+02
-3.142857142857143238e+00 -1.667703676988466839e+02
-3.137973137973138371e+00 -1.669381420232765834e+02
-3.133089133089133504e+00 -1.669773693469130365e+02
-3.128205128205128638e+00 -1.670691182130461527e+02
-3.123321123321122883e+00 -1.669661294946494650e+02
-3.118437118437118016e+00 -1.663448986057486252e+02
-3.113553113553113150e+00 -1.658419620736600280e+02
-3.108669108669108283e+00 -1.658022371601827842e+02
-3.103785103785103416e+00 -1.657785121370002344e+02
-3.098901098901098550e+00 -1.657672406518551611e+02
-3.094017094017093683e+00 -1.657910657872800471e+02
-3.089133089133088816e+00 -1.658895788842167462e+02
-3.084249084249083950e+00 -1.658978707136634796e+02
-3.079365079365079083e+00 -1.658883914208254566e+02
-3.074481074481074216e+00 -1.658147553439523847e+02
-3.069597069597069350e+00 -1.657269075394818287e+02
-3.064713064713064483e+00 -1.658843796330889120e+02
-3.059829059829059617e+00 -1.659577485159848891e+02
-3.054945054945054750e+00 -1.659169192139800089e+02
-3.050061050061049883e+00 -1.657642251844970076e+02
-3.045177045177045017e+00 -1.656818277272600994e+02
-3.040293040293040150e+00 -1.657034495642177490e+02
-3.035409035409035283e+00 -1.656552948712919999e+02
-3.030525030525030417e+00 -1.655319562279713637e+02
-3.025641025641025550e+00 -1.654202469958556208e+02
-3.020757020757020683e+00 -1.654096668047101559e+02
-3.015873015873015817e+00 -1.654817172579362250e+02
-3.010989010989010950e+00 -1.654170214411507800e+02
-3.006105006105006083e+00 -1.653052194968128106e+02
-3.001221001221001217e+00 -1.653717705521549419e+02
-2.996336996336996350e+00 -1.655656613747632662e+02
-2.991452991452991483e+00 -1.656189360303384035e+02
-2.986568986568986617e+00 -1.654371989324630476e+02
-2.981684981684981750e+00 -1.653333389027682756e+02
-2.976800976800976883e+00 -1.653339006386301548e+02
-2.971916971916972017e+00 -1.651601520499665980e+02
-2.967032967032967150e+00 -1.649496700856132065e+02
-2.962148962148962283e+00 -1.649852358802846197e+02
-2.957264957264957417e+00 -1.648762864809204984e+02
-2.952380952380952550e+00 -1.646801914389236288e+02
-2.947496947496947683e+00 -1.645826579862946346e+02
-2.942612942612942817e+00 -1.644974673637406966e+02
-2.937728937728937950e+00 -1.643053823312225177e+02
-2.932844932844933084e+00 -1.642251952223293756e+02
-2.927960927960928217e+00 -1.643573634104077428e+02
-2.923076923076923350e+00 -1.643812892723543939e+02
-2.918192918192918484e+00 -1.644277460696918354e+02
-2.913308913308913617e+00 -1.645260236793988611e+02
-2.908424908424908750e+00 -1.645140773666301186e+02
-2.903540903540903884e+00 -1.645714913783764928e+02
-2.898656898656899017e+00 -1.650105486294553714e+02
-2.893772893772894150e+00 -1.652680319105341766e+02
-2.888888888888889284e+00 -1.652099031466525503e+02
-2.884004884004884417e+00 -1.652622472774296511e+02
-2.879120879120879550e+00 -1.651781083696089922e+02
-2.874236874236874684e+00 -1.651909371531982629e+02
-2.869352869352868929e+00 -1.651276564116855923e+02
-2.864468864468864062e+00 -1.650810413328732125e+02
-2.859584859584859196e+00 -1.650766248403974714e+02
-2.854700854700854329e+00 -1.651495287446059308e+02
-2.849816849816849462e+00 -1.653263711503686864e+02
-2.844932844932844596e+00 -1.653565730263689204e+02
-2.840048840048839729e+00 -1.652872586681497751e+02
-2.835164835164834862e+00 -1.651723889014263591e+02
-2.830280830280829996e+00 -1.652591337086988972e+02
-2.825396825396825129e+00 -1.652595252354342392e+02
-2.820512820512820262e+00 -1.652409509847107074e+02
-2.815628815628815396e+00 -1.652989651396289332e+02
-2.810744810744810529e+00 -1.654788044880904181e+02
-2.805860805860805662e+00 -1.655636968003780112e+02
-2.800976800976800796e+00 -1.656106537421757992e+02
-2.796092796092795929e+00 -1.653167359919579553e+02
-2.791208791208791062e+00 -1.650439027712365032e+02
-2.786324786324786196e+00 -1.651536276976133593e+02
-2.781440781440781329e+00 -1.649200502105993564e+02
-2.776556776556776462e+00 -1.647746415460758271e+02
-2.771672771672771596e+00 -1.647383809479335923e+02
-2.766788766788766729e+00 -1.646897141110162011e+02
-2.761904761904761862e+00 -1.647379287163196864e+02
-2.757020757020756996e+00 -1.646665578479507985e+02
-2.752136752136752129e+00 -1.645096655233013223e+02
-2.747252747252747263e+00 -1.645856083709345796e+02
-2.742368742368742396e+00 -1.645568655503514321e+02
-2.737484737484737529e+00 -1.643998965500429108e+02
-2.732600732600732663e+00 -1.644282742021992476e+02
-2.727716727716727796e+00 -1.645554947227327887e+02
-2.722832722832722929e+00 -1.645718743056958147e+02
-2.717948717948718063e+00 -1.647145307592541030e+02
-2.713064713064713196e+00 -1.646983042851679784e+02
-2.708180708180708329e+00 -1.644436459973169633e+02
-2.703296703296703463e+00 -1.643712862870079050e+02
-2.698412698412698596e+00 -1.643456006825533962e+02
-2.693528693528693729e+00 -1.641592255734700530e+02
-2.688644688644688863e+00 -1.639381325496146360e+02
-2.683760683760683996e+00 -1.639533736468437723e+02
-2.678876678876679129e+00 -1.637844769183979281e+02
-2.673992673992674263e+00 -1.637950628446331791e+02
-2.669108669108669396e+00 -1.636388867601373818e+02
-2.664224664224664529e+00 -1.634149256786972444e+02
-2.659340659340659663e+00 -1.634728738750877710e+02
-2.654456654456654796e+00 -1.634462348314272049e+02
-2.649572649572649929e+00 -1.634868046852585337e+02
-2.644688644688645063e+00 -1.635351138476181632e+02
-2.639804639804640196e+00 -1.635401984523193732e+02
-2.634920634920635329e+00 -1.635143241268834231e+02
-2.630036630036630463e+00 -1.633404843038111665e+02
-2.625152625152625596e+00 -1.632208821861571835e+02
-2.620268620268619841e+00 -1.632993065164392306e+02
-2.615384615384614975e+00 -1.634453649207330272e+02
-2.610500610500610108e+00 -1.635175545375367108e+02
-2.605616605616605241e+00 -1.635693381620643549e+02
-2.600732600732600375e+00 -1.635246179910241153e+02
-2.595848595848595508e+00 -1.634323559797342114e+02
-2.590964590964590641e+00 -1.634372329026701323e+02
-2.586080586080585775e+00 -1.632865865287769509e+02
-2.581196581196580908e+00 -1.631055248065255796e+02
-2.576312576312576041e+00 -1.632892355147954788e+02
-2.571428571428571175e+00 -1.635264620804999822e+02
-2.566544566544566308e+00 -1.635197252271734669e+02
-2.561660561660561441e+00 -1.636886957544380152e+02
-2.556776556776556575e+00 -1.637705180124673632e+02
-2.551892551892551708e+00 -1.638322936646755750e+02
-2.547008547008546842e+00 -1.640107153611530180e+02
-2.542124542124541975e+00 -1.640284479518269052e+02
-2.537240537240537108e+00 -1.640997826888217901e+02
-2.532356532356532242e+00 -1.643113887556836232e+02
-2.527472527472527375e+00 -1.642324805666710574e+02
-2.522588522588522508e+00 -1.641920988948683089e+02
-2.517704517704517642e+00 -1.642293756602988992e+02
-2.512820512820512775e+00 -1.639208492597863653e+02
-2.507936507936507908e+00 -1.637065560762247003e+02
-2.503052503052503042e+00 -1.638120559223582404e+02
-2.498168498168498175e+00 -1.638409343448077493e+02
-2.493284493284493308e+00 -1.639792866118937980e+02
-2.488400488400488442e+00 -1.641653683317341290e+02
-2.483516483516483575e+00 -1.640467437032791338e+02
-2.478632478632478708e+00 -1.639850530160744029e+02
-2.473748473748473842e+00 -1.641490131365533784e+02
-2.468864468864468975e+00 -1.642477020963079326e+02
-2.463980463980464108e+00 -1.641382244841912836e+02
-2.459096459096459242e+00 -1.642857040798533035e+02
-2.454212454212454375e+00 -1.643512592426667993e+02
-2.449328449328449508e+00 -1.645154280916061396e+02
-2.444444444444444642e+00 -1.646144560667818268e+02
-2.439560439560439775e+00 -1.644722848616478643e+02
-2.434676434676434909e+00 -1.645082617155826483e+02
-2.429792429792430042e+00 -1.644469196770079407e+02
-2.424908424908425175e+00 -1.642878855705329784e+02
-2.420024420024420309e+00 -1.641833965677068647e+02
-2.415140415140415442e+00 -1.641810960332372247e+02
-2.410256410256410575e+00 -1.642637595737656397e+02
-2.405372405372405709e+00 -1.644463364437342250e+02
-2.400488400488400842e+00 -1.643151277443913614e+02
-2.395604395604395975e+00 -1.642037542139007940e+02
-2.390720390720391109e+00 -1.642098405847683580e+02
-2.385836385836386242e+00 -1.641875413255321803e+02
-2.380952380952381375e+00 -1.642560672437207643e+02
-2.376068376068376509e+00 -1.642602490484076156e+02
-2.371184371184370754e+00 -1.639670236663107517e+02
-2.366300366300365887e+00 -1.640969293047344308e+02
-2.361416361416361021e+00 -1.642204083677619053e+02
-2.356532356532356154e+00 -1.640122640160330434e+02
-2.351648351648351287e+00 -1.640027077305782370e+02
-2.346764346764346421e+00 -1.639301898662838539e+02
-2.341880341880341554e+00 -1.639190575350131098e+02
-2.336996336996336687e+00 -1.638339752194263497e+02
-2.332112332112331821e+00 -1.637837798212926259e+02
-2.327228327228326954e+00 -1.637032663394182919e+02
-2.322344322344322087e+00 -1.636312003477831354e+02
-2.317460317460317221e+00 -1.635175447974090446e+02
-2.312576312576312354e+00 -1.635531014333973872e+02
-2.307692307692307487e+00 -1.636534159352154347e+02
-2.302808302808302621e+00 -1.636670458335995022e+02
-2.297924297924297754e+00 -1.638712509828060604e+02
-2.293040293040292887e+00 -1.643710505195459177e+02
-2.288156288156288021e+00 -1.645275797682396615e+02
-2.283272283272283154e+00 -1.645038968485333442e+02
-2.278388278388278287e+00 -1.644977374174710008e+02
-2.273504273504273421e+00 -1.644771682247011597e+02
-2.268620268620268554e+00 -1.643961541279481366e+02
-2.263736263736263687e+00 -1.643422457183094707e+02
-2.258852258852258821e+00 -1.642089827364063410e+02
-2.253968253968253954e+00 -1.641016666329531120e+02
-2.249084249084249088e+00 -1.641527320186613963e+02
-2.244200244200244221e+00 -1.641837782367934722e+02
-2.239316239316239354e+00 -1.640257205495729238e+02
-2.234432234432234488e+00 -1.633981199259026766e+02
-2.229548229548229621e+00 -1.630465176213043605e+02
-2.224664224664224754e+00 -1.630871803197359213e+02
-2.219780219780219888e+00 -1.631784783728254524e+02
-2.214896214896215021e+00 -1.631002859253851796e+02
-2.210012210012210154e+00 -1.629469415200063622e+02
-2.205128205128205288e+00 -1.628409756769079308e+02
-2.200244200244200421e+00 -1.628395701269705853e+02
-2.195360195360195554e+00 -1.627903645604235408e+02
-2.190476190476190688e+00 -1.628281494090528270e+02
-2.185592185592185821e+00 -1.628213353107714738e+02
-2.180708180708180954e+00 -1.629492806211892457e+02
-2.175824175824176088e+00 -1.630537249902271242e+02
-2.170940170940171221e+00 -1.630357475603936734e+02
-2.166056166056166354e+00 -1.630521817973166492e+02
-2.161172161172161488e+00 -1.630459846885966897e+02
-2.156288156288156621e+00 -1.630940497704493168e+02
-2.151404151404151754e+00 -1.631898978977871195e+02
-2.146520146520146888e+00 -1.631145091418511868e+02
-2.141636141636142021e+00 -1.631670019018466178e+02
-2.136752136752137154e+00 -1.633504887167536594e+02
-2.131868131868132288e+00 -1.633280418427590917e+02
-2.126984126984127421e+00 -1.632931703774380310e+02
-2.122100122100121666e+00 -1.632751006175967632e+02
-2.117216117216116800e+00 -1.633204278657386794e+02
-2.112332112332111933e+00 -1.631561331886256880e+02
-2.107448107448107066e+00 -1.631371699615794739e+02
-2.102564102564102200e+00 -1.632082802531907646e+02
-2.097680097680097333e+00 -1.632752897063963928e+02
-2.092796092796092466e+00 -1.630120018168715319e+02
-2.087912087912087600e+00 -1.625663368069839976e+02
-2.083028083028082733e+00 -1.625360258868769847e+02
-2.078144078144077866e+00 -1.624685052635475131e+02
-2.073260073260073000e+00 -1.623995339976856371e+02
-2.068376068376068133e+00 -1.623236224335108773e+02
-2.063492063492063266e+00 -1.621213610598512105e+02
-2.058608058608058400e+00 -1.621222615794962678e+02
-2.053724053724053533e+00 -1.620973992593172284e+02
-2.048840048840048667e+00 -1.621637688643168076e+02
-2.043956043956043800e+00 -1.622497789722675066e+02
-2.039072039072038933e+00 -1.622562101860570465e+02
-2.034188034188034067e+00 -1.621885277766685363e+02
-2.029304029304029200e+00 -1.620921094075179099e+02
-2.024420024420024333e+00 -1.620411419091955167e+02
-2.019536019536019467e+00 -1.621642328875047383e+02
-2.014652014652014600e+00 -1.626760719843557581e+02
-2.009768009768009733e+00 -1.630275429640608991e+02
-2.004884004884004867e+00 -1.630233778428079177e+02
-2.000000000000000000e+00 -1.629822622320807852e+02
-1.995115995115995133e+00 -1.629866076120012792e+02
-1.990231990231990267e+00 -1.630222888885036809e+02
-1.985347985347985400e+00 -1.630044664658225884e+02
-1.980463980463980533e+00 -1.629045181326064267e+02
-1.975579975579975667e+00 -1.629301066282884562e+02
-1.970695970695970800e+00 -1.629838979915888046e+02
-1.965811965811965933e+00 -1.629279507854736835e+02
-1.960927960927961067e+00 -1.628901130036156530e+02
-1.956043956043956200e+00 -1.628778883832991653e+02
-1.951159951159951333e+00 -1.627933241768937762e+02
-1.946275946275946467e+00 -1.626612691617112887e+02
-1.941391941391941600e+00 -1.626037709343442543e+02
-1.936507936507936734e+00 -1.626214491191672664e+02
-1.931623931623931867e+00 -1.627369499693916737e+02
-1.926739926739927000e+00 -1.628551524997041895e+02
-1.921855921855922134e+00 -1.628655365193559135e+02
-1.916971916971917267e+00 -1.628603989722854806e+02
-1.912087912087912400e+00 -1.628081309999521977e+02
-1.907203907203907534e+00 -1.627066634508665572e+02
-1.902319902319902667e+00 -1.626816757760180963e+02
-1.897435897435897800e+00 -1.626874457549912734e+02
-1.892551892551892934e+00 -1.628247694910610335e+02
-1.887667887667888067e+00 -1.629104285600141111e+02
-1.882783882783883200e+00 -1.628818391332413569e+02
-1.877899877899878334e+00 -1.628945844813959525e+02
-1.873015873015873467e+00 -1.631517390344528735e+02
-1.868131868131868600e+00 -1.635661519385059819e+02
-1.863247863247863734e+00 -1.636073528211684334e+02
-1.858363858363858867e+00 -1.634719723297130827e+02
-1.853479853479854000e+00 -1.633611792724664156e+02
-1.848595848595849134e+00 -1.632239057032827816e+02
-1.843711843711844267e+00 -1.629900693455304008e+02
-1.838827838827839400e+00 -1.629725352562293494e+02
-1.833943833943834534e+00 -1.628788815855144776e+02
-1.829059829059829667e+00 -1.626535069083663529e+02
-1.824175824175824800e+00 -1.626220496433548135e+02
-1.819291819291819934e+00 -1.627025387082254042e+02
-1.814407814407815067e+00 -1.628178706239833389e+02
-1.809523809523810201e+00 -1.629487820696321876e+02
-1.804639804639805334e+00 -1.630316010498484047e+02
-1.799755799755800467e+00 -1.630330436966579839e+02
-1.794871794871795601e+00 -1.629334230671035471e+02
-1.789987789987790734e+00 -1.628830730589846780e+02
-1.785103785103785867e+00 -1.628960794656892972e+02
-1.780219780219781001e+00 -1.628729135382849904e+02
-1.775335775335776134e+00 -1.629431433123527029e+02
-1.770451770451771267e+00 -1.630366699306020735e+02
-1.765567765567766401e+00 -1.631451739878674800e+02
-1.760683760683761534e+00 -1.630952609752300475e+02
-1.755799755799756667e+00 -1.628998056140030144e+02
-1.750915750915751801e+00 -1.628373593190524389e+02
-1.746031746031745158e+00 -1.629033248754539045e+02
-1.741147741147740291e+00 -1.629084063590484561e+02
-1.736263736263735424e+00 -1.628980433030649806e+02
-1.731379731379730558e+00 -1.629396207155592435e+02
-1.726495726495725691e+00 -1.629730584310863151e+02
-1.721611721611720824e+00 -1.629307969920327537e+02
-1.716727716727715958e+00 -1.628995574119394689e+02
-1.711843711843711091e+00 -1.628704424187268955e+02
-1.706959706959706224e+00 -1.627948949920855171e+02
-1.702075702075701358e+00 -1.627336321959236898e+02
-1.697191697191696491e+00 -1.627099366056432928e+02
-1.692307692307691624e+00 -1.627721877311486480e+02
-1.687423687423686758e+00 -1.629538138741399393e+02
-1.682539682539681891e+00 -1.629674741909120712e+02
-1.677655677655677025e+00 -1.629616303751072905e+02
-1.672771672771672158e+00 -1.629052205036001624e+02
-1.667887667887667291e+00 -1.626913571875127502e+02
-1.663003663003662425e+00 -1.626594775848756171e+02
-1.658119658119657558e+00 -1.626692719761151125e+02
-1.653235653235652691e+00 -1.626610894468404354e+02
-1.648351648351647825e+00 -1.627567257073944518e+02
-1.643467643467642958e+00 -1.627905243188970701e+02
-1.638583638583638091e+00 -1.628597067194452563e+02
-1.633699633699633225e+00 -1.629376391462869265e+02
-1.628815628815628358e+00 -1.632338284941654365e+02
-1.623931623931623491e+00 -1.637410792484849367e+02
-1.619047619047618625e+00 -1.637857721522321981e+02
-1.614163614163613758e+00 -1.639683810313257482e+02
-1.609279609279608891e+00 -1.643160361156533611e+02
-1.604395604395604025e+00 -1.642718605393732219e+02
-1.599511599511599158e+00 -1.642080514768070714e+02
-1.594627594627594291e+00 -1.642302885455962951e+02
-1.589743589743589425e+00 -1.641896863211931930e+02
-1.584859584859584558e+00 -1.642317530829463408e+02
-1.579975579975579691e+00 -1.641077513553136100e+02
-1.575091575091574825e+00 -1.641816302418297937e+02
-1.570207570207569958e+00 -1.642643763466493851e+02
-1.565323565323565091e+00 -1.643637217389180876e+02
-1.560439560439560225e+00 -1.643165820641341668e+02
-1.555555555555555358e+00 -1.639259580019613054e+02
-1.550671550671550492e+00 -1.639487215699543867e+02
-1.545787545787545625e+00 -1.640566054871757444e+02
-1.540903540903540758e+00 -1.643411205456295079e+02
-1.536019536019535892e+00 -1.646200099502540581e+02
-1.531135531135531025e+00 -1.646904680738130651e+02
-1.526251526251526158e+00 -1.645571386744508402e+02
-1.521367521367521292e+00 -1.642155303235297197e+02
-1.516483516483516425e+00 -1.640291274892189222e+02
-1.511599511599511558e+00 -1.640173273817876805e+02
-1.506715506715506692e+00 -1.640886939811212528e+02
-1.501831501831501825e+00 -1.641564360552988546e+02
-1.496947496947496958e+00 -1.641014152117435287e+02
-1.492063492063492092e+00 -1.640181967356370478e+02
-1.487179487179487225e+00 -1.640571367112060841e+02
-1.482295482295482358e+00 -1.640402552205404731e+02
-1.477411477411477492e+00 -1.640608008559877646e+02
-1.472527472527472625e+00 -1.639916325575280780e+02
-1.467643467643467758e+00 -1.637695029515236911e+02
-1.462759462759462892e+00 -1.638010461787375505e+02
-1.457875457875458025e+00 -1.638450674606102666e+02
-1.452991452991453158e+00 -1.639860842143245634e+02
-1.448107448107448292e+00 -1.640544292817343717e+02
-1.443223443223443425e+00 -1.639977845435916208e+02
-1.438339438339438559e+00 -1.639793410416026802e+02
-1.433455433455433692e+00 -1.639450087931244582e+02
-1.428571428571428825e+00 -1.638176754931436392e+02
-1.423687423687423959e+00 -1.634616748580324668e+02
-1.418803418803419092e+00 -1.634375061291063389e+02
-1.413919413919414225e+00 -1.634768789584276760e+02
-1.409035409035409359e+00 -1.634397935362183603e+02
-1.404151404151404492e+00 -1.634657039111691006e+02
-1.399267399267399625e+00 -1.634717024955564852e+02
-1.394383394383394759e+00 -1.633379919882204945e+02
-1.389499389499389892e+00 -1.631502692914372119e+02
-1.384615384615385025e+00 -1.632435592265467506e+02
-1.379731379731380159e+00 -1.631123651683726905e+02
-1.374847374847375292e+00 -1.628316958002887986e+02
-1.369963369963370425e+00 -1.628515652873965678e+02
-1.365079365079365559e+00 -1.627275704908242915e+02
-1.360195360195360692e+00 -1.627241340418366633e+02
-1.355311355311355825e+00 -1.627676192496017222e+02
-1.350427350427350959e+00 -1.627161883864232550e+02
-1.345543345543346092e+00 -1.625934032212451541e+02
-1.340659340659341225e+00 -1.625910062674668950e+02
-1.335775335775336359e+00 -1.628490241109047076e+02
-1.330891330891331492e+00 -1.626002427261643675e+02
-1.326007326007326625e+00 -1.620820722517248100e+02
-1.321123321123321759e+00 -1.616640814031532898e+02
-1.316239316239316892e+00 -1.615400199942121446e+02
-1.311355311355312026e+00 -1.615466977523799414e+02
-1.306471306471307159e+00 -1.616105916015318371e+02
-1.301587301587302292e+00 -1.617815675957581050e+02
-1.296703296703297426e+00 -1.617629182300403272e+02
-1.291819291819292559e+00 -1.616576069500107451e+02
-1.286935286935287692e+00 -1.616558760828062304e+02
-1.282051282051282826e+00 -1.616563990710758389e+02
-1.277167277167277959e+00 -1.617227785571887466e+02
-1.272283272283273092e+00 -1.617482216114131006e+02
-1.267399267399268226e+00 -1.617148206247232167e+02
-1.262515262515263359e+00 -1.617774276460843907e+02
-1.257631257631258492e+00 -1.617249826316700023e+02
-1.252747252747253626e+00 -1.617355463802790609e+02
-1.247863247863246983e+00 -1.618535726183426391e+02
-1.242979242979242116e+00 -1.618119503433271973e+02
-1.238095238095237249e+00 -1.617209119056927307e+02
-1.233211233211232383e+00 -1.617057729788723179e+02
-1.228327228327227516e+00 -1.618223865588054764e+02
-1.223443223443222649e+00 -1.618917349539764814e+02
-1.218559218559217783e+00 -1.618330944406847323e+02
-1.213675213675212916e+00 -1.617737494534914617e+02
-1.208791208791208049e+00 -1.618437575171500384e+02
-1.203907203907203183e+00 -1.620686161875369748e+02
-1.199023199023198316e+00 -1.621770146314456440e+02
-1.194139194139193449e+00 -1.622401861205854345e+02
-1.189255189255188583e+00 -1.622270123877936783e+02
-1.184371184371183716e+00 -1.620774980333985411e+02
-1.179487179487178850e+00 -1.619214098774987747e+02
-1.174603174603173983e+00 -1.619210253322910944e+02
-1.169719169719169116e+00 -1.617049660093969976e+02
-1.164835164835164250e+00 -1.614546422513686821e+02
-1.159951159951159383e+00 -1.615730605695932809e+02
-1.155067155067154516e+00 -1.618024354054822993e+02
-1.150183150183149650e+00 -1.618408518381666568e+02
-1.145299145299144783e+00 -1.619075045739036511e+02
-1.140415140415139916e+00 -1.619664626977903481e+02
-1.135531135531135050e+00 -1.619385506018185197e+02
-1.130647130647130183e+00 -1.619957290438864561e+02
-1.125763125763125316e+00 -1.620198561370314110e+02
-1.120879120879120450e+00 -1.620763183992264089e+02
-1.115995115995115583e+00 -1.620959877997310343e+02
-1.111111111111110716e+00 -1.623533091185632031e+02
-1.106227106227105850e+00 -1.628850982282253312e+02
-1.101343101343100983e+00 -1.634359264954598245e+02
-1.096459096459096116e+00 -1.636866854118383685e+02
-1.091575091575091250e+00 -1.636432087122803409e+02
-1.086691086691086383e+00 -1.633590312690326130e+02
-1.081807081807081516e+00 -1.632541449240835618e+02
-1.076923076923076650e+00 -1.634809273516720225e+02
-1.072039072039071783e+00 -1.636295741868393634e+02
-1.067155067155066916e+00 -1.635228080115683440e+02
-1.062271062271062050e+00 -1.634463274949818015e+02
-1.057387057387057183e+00 -1.634206786672292537e+02
-1.052503052503052317e+00 -1.634911179984793250e+02
-1.047619047619047450e+00 -1.635914396831586544e+02
-1.042735042735042583e+00 -1.635969026503667578e+02
-1.037851037851037717e+00 -1.636491080739352526e+02
-1.032967032967032850e+00 -1.636329884422272016e+02
-1.028083028083027983e+00 -1.635121212899160525e+02
-1.023199023199023117e+00 -1.632917569762752237e+02
-1.018315018315018250e+00 -1.632431368463261094e+02
-1.013431013431013383e+00 -1.631968660836362517e+02
-1.008547008547008517e+00 -1.631652549727610619e+02
-1.003663003663003650e+00 -1.631785627098259397e+02
-9.987789987789987833e-01 -1.632465272981663418e+02
-9.938949938949939167e-01 -1.633645423191308623e+02
-9.890109890109890500e-01 -1.634125407312519940e+02
-9.841269841269841834e-01 -1.633058125327455627e+02
-9.792429792429793167e-01 -1.631881385255646251e+02
-9.743589743589744501e-01 -1.631481090504576628e+02
-9.694749694749695834e-01 -1.630769092759761918e+02
-9.645909645909647168e-01 -1.632412102268971807e+02
-9.597069597069598501e-01 -1.634080125571744020e+02
-9.548229548229549835e-01 -1.635259366467602433e+02
-9.499389499389501168e-01 -1.640308778344689813e+02
-9.450549450549452501e-01 -1.644437262929997416e+02
-9.401709401709403835e-01 -1.644769749012925502e+02
-9.352869352869355168e-01 -1.643375083345949577e+02
-9.304029304029306502e-01 -1.643537978456799920e+02
-9.255189255189257835e-01 -1.643027120622955977e+02
-9.206349206349209169e-01 -1.642458644169090860e+02
-9.157509157509160502e-01 -1.641541447147556596e+02
-9.108669108669111836e-01 -1.640213396373788157e+02
-9.059829059829063169e-01 -1.641363307621963941e+02
-9.010989010989014503e-01 -1.641797131783904717e+02
-8.962148962148965836e-01 -1.641473330563392210e+02
-8.913308913308917170e-01 -1.641246162451686814e+02
-8.864468864468868503e-01 -1.642224233562731399e+02
-8.815628815628819837e-01 -1.641388748077725950e+02
-8.766788766788771170e-01 -1.637934649150910786e+02
-8.717948717948722503e-01 -1.637212214549472549e+02
-8.669108669108673837e-01 -1.639171684293585258e+02
-8.620268620268625170e-01 -1.638770806585928881e+02
-8.571428571428576504e-01 -1.637290834152867376e+02
-8.522588522588527837e-01 -1.636350410986617021e+02
-8.473748473748479171e-01 -1.636261182494759225e+02
-8.424908424908430504e-01 -1.637492969237672469e+02
-8.376068376068381838e-01 -1.637174743892668687e+02
-8.327228327228333171e-01 -1.635715045073623060e+02
-8.278388278388284505e-01 -1.634176149901808799e+02
-8.229548229548235838e-01 -1.631461624726383945e+02
-8.180708180708187172e-01 -1.629796805905751285e+02
-8.131868131868138505e-01 -1.629590717420615249e+02
-8.083028083028089839e-01 -1.631012842018723745e+02
-8.034188034188041172e-01 -1.631918256396611184e+02
-7.985347985347992505e-01 -1.632455966655362261e+02
-7.936507936507943839e-01 -1.633142157391221190e+02
-7.887667887667895172e-01 -1.632067979936707331e+02
-7.838827838827846506e-01 -1.631077900914301892e+02
-7.789987789987797839e-01 -1.630652283771614464e+02
-7.741147741147749173e-01 -1.630479034456804470e+02
-7.692307692307700506e-01 -1.629417460851161081e+02
-7.643467643467651840e-01 -1.629443147433079844e+02
-7.594627594627603173e-01 -1.630116185042246570e+02
-7.545787545787554507e-01 -1.627134569508658046e+02
-7.496947496947505840e-01 -1.624458882450219903e+02
-7.448107448107439410e-01 -1.622993881245351986e+02
-7.399267399267390743e-01 -1.622018456477792370e+02
-7.350427350427342077e-01 -1.622181919964650660e+02
-7.301587301587293410e-01 -1.620270807633799564e+02
-7.252747252747244744e-01 -1.619196233448445810e+02
-7.203907203907196077e-01 -1.617745184871448316e+02
-7.155067155067147411e-01 -1.610132999689531346e+02
-7.106227106227098744e-01 -1.605692779862342263e+02
-7.057387057387050078e-01 -1.605674929175432624e+02
-7.008547008547001411e-01 -1.605400545586404348e+02
-6.959706959706952745e-01 -1.605846292342539243e+02
-6.910866910866904078e-01 -1.604499552787678454e+02
-6.862026862026855412e-01 -1.603458305124351000e+02
-6.813186813186806745e-01 -1.603556388284385434e+02
-6.764346764346758079e-01 -1.603655893462669439e+02
-6.715506715506709412e-01 -1.603801219051788962e+02
-6.666666666666660745e-01 -1.603727445474277147e+02
-6.617826617826612079e-01 -1.604147133203195494e+02
-6.568986568986563412e-01 -1.605489686336483715e+02
-6.520146520146514746e-01 -1.606136693718065658e+02
-6.471306471306466079e-01 -1.606457166952042144e+02
-6.422466422466417413e-01 -1.606763950195054065e+02
-6.373626373626368746e-01 -1.606591926910462291e+02
-6.324786324786320080e-01 -1.607400220948294418e+02
-6.275946275946271413e-01 -1.608204010875601853e+02
-6.227106227106222747e-01 -1.608261293958307476e+02
-6.178266178266174080e-01 -1.608136468029846071e+02
-6.129426129426125414e-01 -1.608357830453299471e+02
-6.080586080586076747e-01 -1.609163457687449466e+02
-6.031746031746028081e-01 -1.608743433092337796e+02
-5.982905982905979414e-01 -1.607957676233726545e+02
-5.934065934065930747e-01 -1.608321615607313504e+02
-5.885225885225882081e-01 -1.608207665824984929e+02
-5.836385836385833414e-01 -1.609097241265847344e+02
-5.787545787545784748e-01 -1.609419589018542069e+02
-5.738705738705736081e-01 -1.609055416442243143e+02
-5.689865689865687415e-01 -1.609916239380401919e+02
-5.641025641025638748e-01 -1.610588070347091048e+02
-5.592185592185590082e-01 -1.611047235021016490e+02
-5.543345543345541415e-01 -1.611373409535382280e+02
-5.494505494505492749e-01 -1.611900442127619613e+02
-5.445665445665444082e-01 -1.612227074953840429e+02
-5.396825396825395416e-01 -1.612522659054832559e+02
-5.347985347985346749e-01 -1.614769725661754478e+02
-5.299145299145298083e-01 -1.617670468649382371e+02
-5.250305250305249416e-01 -1.618927757415044653e+02
-5.201465201465200749e-01 -1.619248765721265215e+02
-5.152625152625152083e-01 -1.618448313758028405e+02
-5.103785103785103416e-01 -1.620309315502751986e+02
-5.054945054945054750e-01 -1.622063247979717744e+02
-5.006105006105006083e-01 -1.622923154301213060e+02
-4.957264957264957417e-01 -1.632330902696682529e+02
-4.908424908424908750e-01 -1.640107666895247576e+02
-4.859584859584860084e-01 -1.641060286194107505e+02
-4.810744810744811417e-01 -1.642011734162443872e+02
-4.761904761904762751e-01 -1.641869474106038069e+02
-4.713064713064714084e-01 -1.645637200494412866e+02
-4.664224664224665418e-01 -1.647183029664573439e+02
-4.615384615384616751e-01 -1.645854220782385084e+02
-4.566544566544568085e-01 -1.645236486137335987e+02
-4.517704517704519418e-01 -1.644228550695100921e+02
-4.468864468864470751e-01 -1.644159443544593557e+02
-4.420024420024422085e-01 -1.643728348208721002e+02
-4.371184371184373418e-01 -1.642291039592952018e+02
-4.322344322344324752e-01 -1.641975754235918146e+02
-4.273504273504276085e-01 -1.641294612102167321e+02
-4.224664224664227419e-01 -1.641084874003567506e+02
-4.175824175824178752e-01 -1.642468682716262833e+02
-4.126984126984130086e-01 -1.641570846197237188e+02
-4.078144078144081419e-01 -1.641157401182551325e+02
-4.029304029304032753e-01 -1.641136786230417215e+02
-3.980463980463984086e-01 -1.641542977946602377e+02
-3.931623931623935420e-01 -1.642019794848176275e+02
-3.882783882783886753e-01 -1.640737374620046296e+02
-3.833943833943838086e-01 -1.642501878799163535e+02
-3.785103785103789420e-01 -1.644420112085786627e+02
-3.736263736263740753e-01 -1.644125526796513270e+02
-3.687423687423692087e-01 -1.644450548474827372e+02
-3.638583638583643420e-01 -1.644250770630637817e+02
-3.589743589743594754e-01 -1.644377292275999025e+02
-3.540903540903546087e-01 -1.644147448155306108e+02
-3.492063492063497421e-01 -1.642898884266031700e+02
-3.443223443223448754e-01 -1.641096013586653157e+02
-3.394383394383400088e-01 -1.639771144448797884e+02
-3.345543345543351421e-01 -1.637891265807541856e+02
-3.296703296703302755e-01 -1.636970257565521081e+02
-3.247863247863254088e-01 -1.637540796238034773e+02
-3.199023199023205422e-01 -1.635325543237365196e+02
-3.150183150183156755e-01 -1.632823837438121188e+02
-3.101343101343108088e-01 -1.631912656681868441e+02
-3.052503052503059422e-01 -1.631929610812767635e+02
-3.003663003663010755e-01 -1.632750494240462444e+02
-2.954822954822962089e-01 -1.633782560233450738e+02
-2.905982905982913422e-01 -1.634142671306595389e+02
-2.857142857142864756e-01 -1.633697155017292744e+02
-2.808302808302816089e-01 -1.635176881012181411e+02
-2.759462759462767423e-01 -1.635064447772490439e+02
-2.710622710622718756e-01 -1.631959254827533528e+02
-2.661782661782670090e-01 -1.631182155982808979e+02
-2.612942612942621423e-01 -1.630697966725028607e+02
-2.564102564102572757e-01 -1.630121780772033730e+02
-2.515262515262524090e-01 -1.630991575032327319e+02
-2.466422466422457660e-01 -1.631864488031474707e+02
-2.417582417582408993e-01 -1.632229292189920500e+02
-2.368742368742360327e-01 -1.632057264501978011e+02
-2.319902319902311660e-01 -1.632580102128757176e+02
-2.271062271062262994e-01 -1.632771691569186032e+02
-2.222222222222214327e-01 -1.632581169369404677e+02
-2.173382173382165661e-01 -1.631721413411434582e+02
-2.124542124542116994e-01 -1.627521047633961757e+02
-2.075702075702068328e-01 -1.624935844760557018e+02
-2.026862026862019661e-01 -1.625482803709152222e+02
-1.978021978021970995e-01 -1.625625585332926732e+02
-1.929181929181922328e-01 -1.626327172593152000e+02
-1.880341880341873662e-01 -1.626176163436026911e+02
-1.831501831501824995e-01 -1.626220063045884956e+02
-1.782661782661776328e-01 -1.626533762688040383e+02
-1.733821733821727662e-01 -1.626077480923686664e+02
-1.684981684981678995e-01 -1.623333224439400340e+02
-1.636141636141630329e-01 -1.623849678112664492e+02
-1.587301587301581662e-01 -1.624056393729214847e+02
-1.538461538461532996e-01 -1.622165049920228626e+02
-1.489621489621484329e-01 -1.621832073712219540e+02
-1.440781440781435663e-01 -1.621568512263577873e+02
-1.391941391941386996e-01 -1.620343128819688445e+02
-1.343101343101338330e-01 -1.620261408032899340e+02
-1.294261294261289663e-01 -1.617374369155499494e+02
-1.245421245421240997e-01 -1.608503458822179084e+02
-1.196581196581192330e-01 -1.603318959355103743e+02
-1.147741147741143664e-01 -1.599483413754845742e+02
-1.098901098901094997e-01 -1.584199196750614362e+02
-1.050061050061046330e-01 -1.555656256917824010e+02
-1.001221001220997664e-01 -1.542188179071077911e+02
-9.523809523809489974e-02 -1.539906225127043911e+02
-9.035409035409003309e-02 -1.538567877618519049e+02
-8.547008547008516643e-02 -1.537797123112462430e+02
-8.058608058608029978e-02 -1.536697802349847279e+02
-7.570207570207543313e-02 -1.536563845759446849e+02
-7.081807081807056647e-02 -1.536407593938619414e+02
-6.593406593406569982e-02 -1.536295081668245075e+02
-6.105006105006083317e-02 -1.536229000856915832e+02
-5.616605616605596651e-02 -1.536318080231168892e+02
-5.128205128205109986e-02 -1.535554253317040150e+02
-4.639804639804623321e-02 -1.535296274485392303e+02
-4.151404151404136655e-02 -1.535145262560609467e+02
-3.663003663003649990e-02 -1.534656328303847204e+02
-3.174603174603163325e-02 -1.534559226874100091e+02
-2.686202686202676659e-02 -1.534565637973158232e+02
-2.197802197802189994e-02 -1.534625866700410199e+02
-1.709401709401703329e-02 -1.534671845382440551e+02
-1.221001221001216663e-02 -1.534362686112951337e+02
-7.326007326007299980e-03 -1.534103460710500428e+02
-2.442002442002433327e-03 -1.534001321185805295e+02
2.442002442002433327e-03 -1.533947117749617064e+02
7.326007326007299980e-03 -1.534417858823257177e+02
1.221001221001216663e-02 -1.534724614641255869e+02
1.709401709401703329e-02 -1.534713733251363124e+02
2.197802197802189994e-02 -1.534715167809073364e+02
2.686202686202676659e-02 -1.534704539618338117e+02
3.174603174603163325e-02 -1.534773211855726913e+02
3.663003663003649990e-02 -1.534598484425258391e+02
4.151404151404136655e-02 -1.534465012337358587e+02
4.639804639804623321e-02 -1.534507527596115608e+02
5.128205128205109986e-02 -1.534777030343209674e+02
5.616605616605596651e-02 -1.534811744656741155e+02
6.105006105006083317e-02 -1.534633547055356644e+02
6.593406593406569982e-02 -1.534654563017261921e+02
7.081807081807056647e-02 -1.534541323986959469e+02
7.570207570207543313e-02 -1.534616354718052094e+02
8.058608058608029978e-02 -1.534853877171923955e+02
8.547008547008516643e-02 -1.534932187937301080e+02
9.035409035409003309e-02 -1.535457897829504645e+02
9.523809523809489974e-02 -1.536924613136678204e+02
1.001221001220997664e-01 -1.537458070615948031e+02
1.050061050061046330e-01 -1.538027476517745527e+02
1.098901098901094997e-01 -1.542726090721658068e+02
1.147741147741143664e-01 -1.561972349094308470e+02
1.196581196581192330e-01 -1.585964451230449868e+02
1.245421245421240997e-01 -1.592980863486424994e+02
1.294261294261289663e-01 -1.597570116944381198e+02
1.343101343101338330e-01 -1.600574510277988054e+02
1.391941391941386996e-01 -1.605796719396370804e+02
1.440781440781435663e-01 -1.606076833639891106e+02
1.489621489621484329e-01 -1.606253272492056965e+02
1.538461538461532996e-01 -1.606456916113373552e+02
1.587301587301581662e-01 -1.604574089799074841e+02
1.636141636141630329e-01 -1.603711786577784721e+02
1.684981684981678995e-01 -1.609316444121938900e+02
1.733821733821727662e-01 -1.611286686116531541e+02
1.782661782661776328e-01 -1.610650507087568428e+02
1.831501831501824995e-01 -1.611262406122360744e+02
1.880341880341873662e-01 -1.611258573360356081e+02
1.929181929181922328e-01 -1.611377155860851076e+02
1.978021978021970995e-01 -1.610798300753108947e+02
2.026862026862019661e-01 -1.610153569502020900e+02
2.075702075702068328e-01 -1.612080715543740439e+02
2.124542124542116994e-01 -1.613229280488465065e+02
2.173382173382165661e-01 -1.614126338228825830e+02
2.222222222222214327e-01 -1.615602305362205016e+02
2.271062271062262994e-01 -1.613826353271144285e+02
2.319902319902311660e-01 -1.613970922498972698e+02
2.368742368742360327e-01 -1.614036545296501401e+02
2.417582417582408993e-01 -1.612615971894593088e+02
2.466422466422457660e-01 -1.612272384800800182e+02
2.515262515262506327e-01 -1.612287687785394326e+02
2.564102564102572757e-01 -1.612440508285079090e+02
2.612942612942621423e-01 -1.611568229707055195e+02
2.661782661782670090e-01 -1.610860541549661207e+02
2.710622710622718756e-01 -1.611354570635458288e+02
2.759462759462767423e-01 -1.611932727124968494e+02
2.808302808302816089e-01 -1.613990049603729631e+02
2.857142857142864756e-01 -1.615186940918354139e+02
2.905982905982913422e-01 -1.615491855096180984e+02
2.954822954822962089e-01 -1.615430756558738778e+02
3.003663003663010755e-01 -1.615518562446954149e+02
3.052503052503059422e-01 -1.615681313752231176e+02
3.101343101343108088e-01 -1.615612816718025613e+02
3.150183150183156755e-01 -1.616615450309787150e+02
3.199023199023205422e-01 -1.620531772274890443e+02
3.247863247863254088e-01 -1.623557307610491591e+02
3.296703296703302755e-01 -1.623762858127916502e+02
3.345543345543351421e-01 -1.623063625805559695e+02
3.394383394383400088e-01 -1.623443549563656347e+02
3.443223443223448754e-01 -1.624793597267703831e+02
3.492063492063497421e-01 -1.625932992491907498e+02
3.540903540903546087e-01 -1.625870928140047056e+02
3.589743589743594754e-01 -1.625454641019358064e+02
3.638583638583643420e-01 -1.625727405506000878e+02
3.687423687423692087e-01 -1.624646395548586213e+02
3.736263736263740753e-01 -1.624759210750479497e+02
3.785103785103789420e-01 -1.628389308043877577e+02
3.833943833943838086e-01 -1.631060500327994305e+02
3.882783882783886753e-01 -1.631214240790555721e+02
3.931623931623935420e-01 -1.629726295998112278e+02
3.980463980463984086e-01 -1.630876386632031085e+02
4.029304029304032753e-01 -1.635073867321509056e+02
4.078144078144081419e-01 -1.635691933136137095e+02
4.126984126984130086e-01 -1.635062638331018547e+02
4.175824175824178752e-01 -1.635237077909164043e+02
4.224664224664227419e-01 -1.636616110422312147e+02
4.273504273504276085e-01 -1.635725691479884176e+02
4.322344322344324752e-01 -1.634660488125059032e+02
4.371184371184373418e-01 -1.633120601805224226e+02
4.420024420024422085e-01 -1.630639179440686917e+02
4.468864468864470751e-01 -1.632036487053260316e+02
4.517704517704519418e-01 -1.631285918451407895e+02
4.566544566544568085e-01 -1.631225478485305018e+02
4.615384615384616751e-01 -1.633172272782838377e+02
4.664224664224665418e-01 -1.633512812963551255e+02
4.713064713064714084e-01 -1.632375673090595853e+02
4.761904761904762751e-01 -1.631813886270272178e+02
4.810744810744811417e-01 -1.632397095055731313e+02
4.859584859584860084e-01 -1.634126018728918268e+02
4.908424908424908750e-01 -1.634733167217592325e+02
4.957264957264957417e-01 -1.634478427472467956e+02
5.006105006105006083e-01 -1.622918090834200200e+02
5.054945054945054750e-01 -1.609956427170980646e+02
5.103785103785103416e-01 -1.608604171093716957e+02
5.152625152625152083e-01 -1.608176931076931737e+02
5.201465201465200749e-01 -1.607383406478047334e+02
5.250305250305249416e-01 -1.606368809842475969e+02
5.299145299145298083e-01 -1.605615022250053130e+02
5.347985347985346749e-01 -1.602084038313064980e+02
5.396825396825395416e-01 -1.596642447689656308e+02
5.445665445665444082e-01 -1.595547880994362799e+02
5.494505494505492749e-01 -1.595722702350292934e+02
5.543345543345541415e-01 -1.595865505146668113e+02
5.592185592185590082e-01 -1.595497702600822549e+02
5.641025641025638748e-01 -1.595043442208458373e+02
5.689865689865687415e-01 -1.594910133075036924e+02
5.738705738705736081e-01 -1.595036370856024064e+02
5.787545787545784748e-01 -1.594987428156939586e+02
5.836385836385833414e-01 -1.595148886586491699e+02
5.885225885225882081e-01 -1.596263126936370043e+02
5.934065934065930747e-01 -1.596519894545056104e+02
5.982905982905979414e-01 -1.595171796021645321e+02
6.031746031746028081e-01 -1.594341218810791645e+02
6.080586080586076747e-01 -1.594465465909972863e+02
6.129426129426125414e-01 -1.595141278717939883e+02
6.178266178266174080e-01 -1.595947561854235346e+02
6.227106227106222747e-01 -1.594964093695439260e+02
6.275946275946271413e-01 -1.593666484936965730e+02
6.324786324786320080e-01 -1.593359590985540990e+02
6.373626373626368746e-01 -1.593674885740121567e+02
6.422466422466417413e-01 -1.593587828427926354e+02
6.471306471306466079e-01 -1.593607623943969429e+02
6.520146520146514746e-01 -1.593878637408978136e+02
6.568986568986563412e-01 -1.593889391002051070e+02
6.617826617826612079e-01 -1.594392643004755712e+02
6.666666666666660745e-01 -1.594475457696061085e+02
6.715506715506709412e-01 -1.595083692696171340e+02
6.764346764346758079e-01 -1.595028447572843504e+02
6.813186813186806745e-01 -1.594011001954080484e+02
6.862026862026855412e-01 -1.593805944278203413e+02
6.910866910866904078e-01 -1.594049560090253124e+02
6.959706959706952745e-01 -1.593919501059303911e+02
7.008547008547001411e-01 -1.594224591036218044e+02
7.057387057387050078e-01 -1.593967514074146266e+02
7.106227106227098744e-01 -1.593300520282935508e+02
7.155067155067147411e-01 -1.592712478609407754e+02
7.203907203907196077e-01 -1.598204348351536623e+02
7.252747252747244744e-01 -1.607342821936906319e+02
7.301587301587293410e-01 -1.607302374885040877e+02
7.350427350427342077e-01 -1.607365157302320142e+02
7.399267399267390743e-01 -1.608152662114125064e+02
7.448107448107439410e-01 -1.609113645877031331e+02
7.496947496947488077e-01 -1.609725642362650433e+02
7.545787545787554507e-01 -1.614264468500394969e+02
7.594627594627603173e-01 -1.622607048391883211e+02
7.643467643467651840e-01 -1.624748823079918054e+02
7.692307692307700506e-01 -1.622995645126164561e+02
7.741147741147749173e-01 -1.620865626734893965e+02
7.789987789987797839e-01 -1.621395318531138230e+02
7.838827838827846506e-01 -1.622819180197381002e+02
7.887667887667895172e-01 -1.622853145733875522e+02
7.936507936507943839e-01 -1.622536165883905994e+02
7.985347985347992505e-01 -1.622461127593862500e+02
8.034188034188041172e-01 -1.621709259218291947e+02
8.083028083028089839e-01 -1.621452913846475212e+02
8.131868131868138505e-01 -1.621768345070558439e+02
8.180708180708187172e-01 -1.624045337522135810e+02
8.229548229548235838e-01 -1.625962678095117724e+02
8.278388278388284505e-01 -1.625466304647011668e+02
8.327228327228333171e-01 -1.623796960466891051e+02
8.376068376068381838e-01 -1.623310132078651691e+02
8.424908424908430504e-01 -1.625573467466621480e+02
8.473748473748479171e-01 -1.627479384498694799e+02
8.522588522588527837e-01 -1.625323171119975996e+02
8.571428571428576504e-01 -1.624782814944215943e+02
8.620268620268625170e-01 -1.623807213990355081e+02
8.669108669108673837e-01 -1.622228810487769124e+02
8.717948717948722503e-01 -1.622886764105028874e+02
8.766788766788771170e-01 -1.622976984524052853e+02
8.815628815628819837e-01 -1.623578199147750638e+02
8.864468864468868503e-01 -1.623687922975585423e+02
8.913308913308917170e-01 -1.620976922406195797e+02
8.962148962148965836e-01 -1.620645751684383526e+02
9.010989010989014503e-01 -1.621921207479176985e+02
9.059829059829063169e-01 -1.622382881746970611e+02
9.108669108669111836e-01 -1.622279840794563484e+02
9.157509157509160502e-01 -1.622550569778348688e+02
9.206349206349209169e-01 -1.622440926502069374e+02
9.255189255189257835e-01 -1.622304908895646918e+02
9.304029304029306502e-01 -1.623610126151795612e+02
9.352869352869355168e-01 -1.624427382950019023e+02
9.401709401709403835e-01 -1.624447414098149238e+02
9.450549450549452501e-01 -1.624954624904823959e+02
9.499389499389501168e-01 -1.627740744688340442e+02
9.548229548229549835e-01 -1.628388888986071663e+02
9.597069597069598501e-01 -1.628265581523045284e+02
9.645909645909647168e-01 -1.628104624122539974e+02
9.694749694749695834e-01 -1.627670367149958679e+02
9.743589743589744501e-01 -1.626961710579660121e+02
9.792429792429793167e-01 -1.626944915479276403e+02
9.841269841269841834e-01 -1.627238838109548738e+02
9.890109890109890500e-01 -1.629442814877259025e+02
9.938949938949939167e-01 -1.632117696193384404e+02
9.987789987789987833e-01 -1.632678124896992244e+02
1.003663003663003650e+00 -1.632493673852661686e+02
1.008547008547008517e+00 -1.632813220682180599e+02
1.013431013431013383e+00 -1.633108567846028336e+02
1.018315018315018250e+00 -1.632997886952490489e+02
1.023199023199023117e+00 -1.633077767576136807e+02
1.028083028083027983e+00 -1.632974653937617973e+02
1.032967032967032850e+00 -1.632980933051890986e+02
1.037851037851037717e+00 -1.631672058102030292e+02
1.042735042735042583e+00 -1.629293930764717686e+02
1.047619047619047450e+00 -1.629100859238193379e+02
1.052503052503052317e+00 -1.630836332107463704e+02
1.057387057387057183e+00 -1.631739282964876452e+02
1.062271062271062050e+00 -1.631699738882869610e+02
1.067155067155066916e+00 -1.632670546771072395e+02
1.072039072039071783e+00 -1.636577072664252341e+02
1.076923076923076650e+00 -1.637309310662588473e+02
1.081807081807081516e+00 -1.638467163448075326e+02
1.086691086691086383e+00 -1.640390293136627236e+02
1.091575091575091250e+00 -1.638050755334051587e+02
1.096459096459096116e+00 -1.638909995554873262e+02
1.101343101343100983e+00 -1.638128953440759688e+02
1.106227106227105850e+00 -1.636452802971368214e+02
1.111111111111110716e+00 -1.640217885206537574e+02
1.115995115995115583e+00 -1.636672199355820680e+02
1.120879120879120450e+00 -1.632227200020217310e+02
1.125763125763125316e+00 -1.631769825389649498e+02
1.130647130647130183e+00 -1.631787273067367039e+02
1.135531135531135050e+00 -1.632667956161509721e+02
1.140415140415139916e+00 -1.634280045504795567e+02
1.145299145299144783e+00 -1.633827452646399365e+02
1.150183150183149650e+00 -1.632124574636581826e+02
1.155067155067154516e+00 -1.632285612668630108e+02
1.159951159951159383e+00 -1.631869615904915634e+02
1.164835164835164250e+00 -1.631739478949501461e+02
1.169719169719169116e+00 -1.631034133336451646e+02
1.174603174603173983e+00 -1.631121985581856961e+02
1.179487179487178850e+00 -1.631189656301083062e+02
1.184371184371183716e+00 -1.630834240394684116e+02
1.189255189255188583e+00 -1.630537117295151290e+02
1.194139194139193449e+00 -1.630991810224071514e+02
1.199023199023198316e+00 -1.631567936913859285e+02
1.203907203907203183e+00 -1.631402017039946486e+02
1.208791208791208049e+00 -1.631360052945043435e+02
1.213675213675212916e+00 -1.631264329464027583e+02
1.218559218559217783e+00 -1.631298958549325278e+02
1.223443223443222649e+00 -1.631545866578795199e+02
1.228327228327227516e+00 -1.631244709702349667e+02
1.233211233211232383e+00 -1.631408051749667152e+02
1.238095238095237249e+00 -1.632223780407243794e+02
1.242979242979242116e+00 -1.633072447646133583e+02
1.247863247863246983e+00 -1.633473883805824585e+02
1.252747252747251849e+00 -1.633438795095158014e+02
1.257631257631258492e+00 -1.634370630703258485e+02
1.262515262515263359e+00 -1.636266371682833096e+02
1.267399267399268226e+00 -1.637024035118615188e+02
1.272283272283273092e+00 -1.637249944258508378e+02
1.277167277167277959e+00 -1.637138448982093450e+02
1.282051282051282826e+00 -1.635751764280957445e+02
1.286935286935287692e+00 -1.632697819376255381e+02
1.291819291819292559e+00 -1.629866956535494182e+02
1.296703296703297426e+00 -1.628377613404561259e+02
1.301587301587302292e+00 -1.627930819159778366e+02
1.306471306471307159e+00 -1.627472634378128191e+02
1.311355311355312026e+00 -1.627251451396704738e+02
1.316239316239316892e+00 -1.627908967020520947e+02
1.321123321123321759e+00 -1.628137047540693061e+02
1.326007326007326625e+00 -1.629428723074967138e+02
1.330891330891331492e+00 -1.628829457357230410e+02
1.335775335775336359e+00 -1.631519478581041938e+02
1.340659340659341225e+00 -1.637292713704562175e+02
1.345543345543346092e+00 -1.637611115171855829e+02
1.350427350427350959e+00 -1.638131543743994030e+02
1.355311355311355825e+00 -1.638617274430964983e+02
1.360195360195360692e+00 -1.637848751109815737e+02
1.365079365079365559e+00 -1.639385205902757434e+02
1.369963369963370425e+00 -1.639203207881184312e+02
1.374847374847375292e+00 -1.636698665382376703e+02
1.379731379731380159e+00 -1.636251584010967122e+02
1.384615384615385025e+00 -1.637572006542894201e+02
1.389499389499389892e+00 -1.637899122253535324e+02
1.394383394383394759e+00 -1.636403225419453804e+02
1.399267399267399625e+00 -1.635888693640305291e+02
1.404151404151404492e+00 -1.636509565773241661e+02
1.409035409035409359e+00 -1.637446027129327035e+02
1.413919413919414225e+00 -1.637427197528123202e+02
1.418803418803419092e+00 -1.636857247614915991e+02
1.423687423687423959e+00 -1.636779557319495098e+02
1.428571428571428825e+00 -1.636773859263820157e+02
1.433455433455433692e+00 -1.637324752912741701e+02
1.438339438339438559e+00 -1.637309658056713317e+02
1.443223443223443425e+00 -1.636509110639763094e+02
1.448107448107448292e+00 -1.636733229052721299e+02
1.452991452991453158e+00 -1.637189999169461601e+02
1.457875457875458025e+00 -1.637059780299489660e+02
1.462759462759462892e+00 -1.637123801819932396e+02
1.467643467643467758e+00 -1.636611236040290578e+02
1.472527472527472625e+00 -1.635354677942839317e+02
1.477411477411477492e+00 -1.634931952363475034e+02
1.482295482295482358e+00 -1.634642176053311005e+02
1.487179487179487225e+00 -1.631619260209615732e+02
1.492063492063492092e+00 -1.629761634523657392e+02
1.496947496947496958e+00 -1.629746525546090368e+02
1.501831501831501825e+00 -1.630950897410270102e+02
1.506715506715506692e+00 -1.633327301041823887e+02
1.511599511599511558e+00 -1.635195210048752301e+02
1.516483516483516425e+00 -1.636689142175025324e+02
1.521367521367521292e+00 -1.635244402029026389e+02
1.526251526251526158e+00 -1.635958666376636188e+02
1.531135531135531025e+00 -1.638434041448365690e+02
1.536019536019535892e+00 -1.636422649073153366e+02
1.540903540903540758e+00 -1.636441094453406038e+02
1.545787545787545625e+00 -1.637128085250799643e+02
1.550671550671550492e+00 -1.638032461261798289e+02
1.555555555555555358e+00 -1.637973040667021110e+02
1.560439560439560225e+00 -1.635796330865514676e+02
1.565323565323565091e+00 -1.632886560341148936e+02
1.570207570207569958e+00 -1.629864015356654932e+02
1.575091575091574825e+00 -1.630355888546782239e+02
1.579975579975579691e+00 -1.629775543689258939e+02
1.584859584859584558e+00 -1.628818176734361032e+02
1.589743589743589425e+00 -1.630790892672845871e+02
1.594627594627594291e+00 -1.632557250978523484e+02
1.599511599511599158e+00 -1.632537528987527935e+02
1.604395604395604025e+00 -1.631522931082777177e+02
1.609279609279608891e+00 -1.630594717929300259e+02
1.614163614163613758e+00 -1.630945073413970476e+02
1.619047619047618625e+00 -1.629984952619430487e+02
1.623931623931623491e+00 -1.629448743776142692e+02
1.628815628815628358e+00 -1.629734886228931146e+02
1.633699633699633225e+00 -1.629301583730585321e+02
1.638583638583638091e+00 -1.629621118866005531e+02
1.643467643467642958e+00 -1.630028770470749748e+02
1.648351648351647825e+00 -1.629541773595528866e+02
1.653235653235652691e+00 -1.628361706472955177e+02
1.658119658119657558e+00 -1.628026863211320574e+02
1.663003663003662425e+00 -1.628558635245973960e+02
1.667887667887667291e+00 -1.628194402880018288e+02
1.672771672771672158e+00 -1.627637954147494384e+02
1.677655677655677025e+00 -1.627272809614715925e+02
1.682539682539681891e+00 -1.627126058436610947e+02
1.687423687423686758e+00 -1.626753566667683231e+02
1.692307692307691624e+00 -1.627377841033941479e+02
1.697191697191696491e+00 -1.628259417160765850e+02
1.702075702075701358e+00 -1.628714585654934126e+02
1.706959706959706224e+00 -1.631076322842054367e+02
1.711843711843711091e+00 -1.631066379870150911e+02
1.716727716727715958e+00 -1.630228955443735401e+02
1.721611721611720824e+00 -1.630257171236299882e+02
1.726495726495725691e+00 -1.630968002970602981e+02
1.731379731379730558e+00 -1.631504841643373709e+02
1.736263736263735424e+00 -1.629720846591714576e+02
1.741147741147740291e+00 -1.628807264126871814e+02
1.746031746031745158e+00 -1.627609004279005376e+02
1.750915750915750024e+00 -1.626746320014518687e+02
1.755799755799756667e+00 -1.627971453030546058e+02
1.760683760683761534e+00 -1.629444805441400774e+02
1.765567765567766401e+00 -1.629405901948931046e+02
1.770451770451771267e+00 -1.627050165900739103e+02
1.775335775335776134e+00 -1.626891565228586387e+02
1.780219780219781001e+00 -1.627546294501835860e+02
1.785103785103785867e+00 -1.630082344926786391e+02
1.789987789987790734e+00 -1.633036861675256546e+02
1.794871794871795601e+00 -1.631602323961832894e+02
1.799755799755800467e+00 -1.630924749429482290e+02
1.804639804639805334e+00 -1.629382615851152991e+02
1.809523809523810201e+00 -1.627256133799816666e+02
1.814407814407815067e+00 -1.626515061322920985e+02
1.819291819291819934e+00 -1.626275080846766627e+02
1.824175824175824800e+00 -1.626978000480953028e+02
1.829059829059829667e+00 -1.628316339877286794e+02
1.833943833943834534e+00 -1.628849569472209282e+02
1.838827838827839400e+00 -1.629441199772659843e+02
1.843711843711844267e+00 -1.629575704741239974e+02
1.848595848595849134e+00 -1.629652310246918319e+02
1.853479853479854000e+00 -1.630155484180196481e+02
1.858363858363858867e+00 -1.629895914401621440e+02
1.863247863247863734e+00 -1.629557762671774697e+02
1.868131868131868600e+00 -1.628406463674662632e+02
1.873015873015873467e+00 -1.626895996262359461e+02
1.877899877899878334e+00 -1.626455637353853376e+02
1.882783882783883200e+00 -1.626494073692217626e+02
1.887667887667888067e+00 -1.626170691752448079e+02
1.892551892551892934e+00 -1.625635631573892681e+02
1.897435897435897800e+00 -1.625627820903074507e+02
1.902319902319902667e+00 -1.624864301228461159e+02
1.907203907203907534e+00 -1.623563352465701541e+02
1.912087912087912400e+00 -1.622233505237560109e+02
1.916971916971917267e+00 -1.621608353390542447e+02
1.921855921855922134e+00 -1.620631865534194560e+02
1.926739926739927000e+00 -1.620345669353204698e+02
1.931623931623931867e+00 -1.621187721639326185e+02
1.936507936507936734e+00 -1.619238707995009747e+02
1.941391941391941600e+00 -1.617085983401277360e+02
1.946275946275946467e+00 -1.617050871719414147e+02
1.951159951159951333e+00 -1.616311217340997075e+02
1.956043956043956200e+00 -1.616181885628554937e+02
1.960927960927961067e+00 -1.618265676734294516e+02
1.965811965811965933e+00 -1.619987147461045538e+02
1.970695970695970800e+00 -1.620843377238919913e+02
1.975579975579975667e+00 -1.620923782966438864e+02
1.980463980463980533e+00 -1.620787050939097185e+02
1.985347985347985400e+00 -1.620976338580581739e+02
1.990231990231990267e+00 -1.622511930452828040e+02
1.995115995115995133e+00 -1.623386297924807309e+02
2.000000000000000000e+00 -1.622645235632398624e+02
2.004884004884004867e+00 -1.622329690708087639e+02
2.009768009768009733e+00 -1.622487509450472203e+02
2.014652014652014600e+00 -1.623548413577174472e+02
2.019536019536019467e+00 -1.625057860605849385e+02
2.024420024420024333e+00 -1.627149235098291058e+02
2.029304029304029200e+00 -1.629511511869069409e+02
2.034188034188034067e+00 -1.630903530650614641e+02
2.039072039072038933e+00 -1.631895885536451374e+02
2.043956043956043800e+00 -1.631400188185932620e+02
2.048840048840048667e+00 -1.630904368874794841e+02
2.053724053724053533e+00 -1.630948320609525126e+02
2.058608058608058400e+00 -1.631278712013954078e+02
2.063492063492063266e+00 -1.631518213755521458e+02
2.068376068376068133e+00 -1.631494562433055933e+02
2.073260073260073000e+00 -1.631548315642633042e+02
2.078144078144077866e+00 -1.631355946561006363e+02
2.083028083028082733e+00 -1.631358027143015192e+02
2.087912087912087600e+00 -1.633023445942231433e+02
2.092796092796092466e+00 -1.635752476002764126e+02
2.097680097680097333e+00 -1.636354712201333541e+02
2.102564102564102200e+00 -1.636260413908059945e+02
2.107448107448107066e+00 -1.637391587854629620e+02
2.112332112332111933e+00 -1.638486611373396329e+02
2.117216117216116800e+00 -1.639138053678982772e+02
2.122100122100121666e+00 -1.639957338734395762e+02
2.126984126984126533e+00 -1.641969741600110240e+02
2.131868131868131400e+00 -1.644366064858178618e+02
2.136752136752136266e+00 -1.645412227242431129e+02
2.141636141636141133e+00 -1.647383004486036953e+02
2.146520146520146000e+00 -1.647818428049901627e+02
2.151404151404150866e+00 -1.647450028810897606e+02
2.156288156288155733e+00 -1.651813033878920294e+02
2.161172161172160600e+00 -1.656721892731641503e+02
2.166056166056165466e+00 -1.655762762318412058e+02
2.170940170940170333e+00 -1.658268991505259748e+02
2.175824175824175200e+00 -1.662006836484531220e+02
2.180708180708180066e+00 -1.659628612701578163e+02
2.185592185592184933e+00 -1.658826084986234832e+02
2.190476190476189799e+00 -1.658838839078189835e+02
2.195360195360194666e+00 -1.659271667464736026e+02
2.200244200244199533e+00 -1.659309614742452368e+02
2.205128205128204399e+00 -1.657923119091712465e+02
2.210012210012209266e+00 -1.657400005892040156e+02
2.214896214896214133e+00 -1.657969146687977400e+02
2.219780219780218999e+00 -1.657873556231675423e+02
2.224664224664223866e+00 -1.656473580555973228e+02
2.229548229548228733e+00 -1.654271587005496258e+02
2.234432234432233599e+00 -1.647127792500565420e+02
2.239316239316238466e+00 -1.642683674610734670e+02
2.244200244200243333e+00 -1.642709919302725723e+02
2.249084249084248199e+00 -1.642652697160931723e+02
2.253968253968254842e+00 -1.643164932902017483e+02
2.258852258852259709e+00 -1.643235822784534435e+02
2.263736263736264576e+00 -1.643954705506234291e+02
2.268620268620269442e+00 -1.644759133381830623e+02
2.273504273504274309e+00 -1.645139737545007392e+02
2.278388278388279176e+00 -1.645291950330391728e+02
2.283272283272284042e+00 -1.645500951496512130e+02
2.288156288156288909e+00 -1.645476642611161822e+02
2.293040293040293776e+00 -1.644056166854958008e+02
2.297924297924298642e+00 -1.642680003838349023e+02
2.302808302808303509e+00 -1.642603957235161545e+02
2.307692307692308376e+00 -1.643048886322455644e+02
2.312576312576313242e+00 -1.643722977047896165e+02
2.317460317460318109e+00 -1.644357424220281132e+02
2.322344322344322975e+00 -1.644341085558758948e+02
2.327228327228327842e+00 -1.643516020858067463e+02
2.332112332112332709e+00 -1.642218949517188662e+02
2.336996336996337575e+00 -1.641075304177815610e+02
2.341880341880342442e+00 -1.641136760616858226e+02
2.346764346764347309e+00 -1.641395523200103526e+02
2.351648351648352175e+00 -1.640857594289908832e+02
2.356532356532357042e+00 -1.638686236325218601e+02
2.361416361416361909e+00 -1.633578360254689414e+02
2.366300366300366775e+00 -1.631099931281394788e+02
2.371184371184371642e+00 -1.631940270780524145e+02
2.376068376068376509e+00 -1.632569134123731658e+02
2.380952380952381375e+00 -1.632485818627284857e+02
2.385836385836386242e+00 -1.633042243175001431e+02
2.390720390720391109e+00 -1.631321005411162446e+02
2.395604395604395975e+00 -1.629825548790560390e+02
2.400488400488400842e+00 -1.630909311874204093e+02
2.405372405372405709e+00 -1.630901360151439405e+02
2.410256410256410575e+00 -1.630206428405800807e+02
2.415140415140415442e+00 -1.629162115624257012e+02
2.420024420024420309e+00 -1.629280348106230747e+02
2.424908424908425175e+00 -1.629832563196418391e+02
2.429792429792430042e+00 -1.630339840631560548e+02
2.434676434676434909e+00 -1.630565707268322626e+02
2.439560439560439775e+00 -1.632559698074391008e+02
2.444444444444444642e+00 -1.634402745499928074e+02
2.449328449328449508e+00 -1.635578657746679028e+02
2.454212454212454375e+00 -1.638370764387591976e+02
2.459096459096459242e+00 -1.636928899329930971e+02
2.463980463980464108e+00 -1.633209176404221239e+02
2.468864468864468975e+00 -1.631410010158724333e+02
2.473748473748473842e+00 -1.630460759272557425e+02
2.478632478632478708e+00 -1.630429020879125801e+02
2.483516483516483575e+00 -1.629823103131407152e+02
2.488400488400488442e+00 -1.629115320102650912e+02
2.493284493284493308e+00 -1.629018734121459318e+02
2.498168498168498175e+00 -1.629106782274265584e+02
2.503052503052503042e+00 -1.628345957742313885e+02
2.507936507936507908e+00 -1.627599742750035148e+02
2.512820512820512775e+00 -1.628660440882676994e+02
2.517704517704517642e+00 -1.628721937591679989e+02
2.522588522588522508e+00 -1.628296936351070201e+02
2.527472527472527375e+00 -1.628251582139227764e+02
2.532356532356532242e+00 -1.628261005474299168e+02
2.537240537240537108e+00 -1.627851238799446776e+02
2.542124542124541975e+00 -1.626959210492962598e+02
2.547008547008546842e+00 -1.627015209626922854e+02
2.551892551892551708e+00 -1.628018187576862204e+02
2.556776556776556575e+00 -1.628529264341576095e+02
2.561660561660561441e+00 -1.628736868902069546e+02
2.566544566544566308e+00 -1.628100203527032477e+02
2.571428571428571175e+00 -1.627465173407597945e+02
2.576312576312576041e+00 -1.628852078880160832e+02
2.581196581196580908e+00 -1.632896969562587515e+02
2.586080586080585775e+00 -1.636320879684163572e+02
2.590964590964590641e+00 -1.635983779352409044e+02
2.595848595848595508e+00 -1.635278362484124273e+02
2.600732600732600375e+00 -1.634674831705260658e+02
2.605616605616605241e+00 -1.633892664860233879e+02
2.610500610500610108e+00 -1.636014428467039465e+02
2.615384615384614975e+00 -1.637750857938357001e+02
2.620268620268619841e+00 -1.637256435217379646e+02
2.625152625152624708e+00 -1.635703122033406771e+02
2.630036630036629575e+00 -1.634735798647451759e+02
2.634920634920634441e+00 -1.635948188040748050e+02
2.639804639804639308e+00 -1.635835144915475894e+02
2.644688644688644175e+00 -1.635835136667158451e+02
2.649572649572649041e+00 -1.635660694297982616e+02
2.654456654456653908e+00 -1.635408314166124626e+02
2.659340659340658775e+00 -1.635573912532348686e+02
2.664224664224663641e+00 -1.635502177754004549e+02
2.669108669108668508e+00 -1.635705461643929937e+02
2.673992673992673375e+00 -1.638527158348708497e+02
2.678876678876678241e+00 -1.643934457006089929e+02
2.683760683760683108e+00 -1.647934134502748407e+02
2.688644688644687974e+00 -1.650280626092375655e+02
2.693528693528692841e+00 -1.651835245881839853e+02
2.698412698412697708e+00 -1.651676715710560757e+02
2.703296703296702574e+00 -1.652812251726750787e+02
2.708180708180707441e+00 -1.652085080213704771e+02
2.713064713064712308e+00 -1.651701183134327948e+02
2.717948717948717174e+00 -1.651741743663214947e+02
2.722832722832722041e+00 -1.650556866352669658e+02
2.727716727716726908e+00 -1.651630325425028332e+02
2.732600732600731774e+00 -1.650835610679069987e+02
2.737484737484736641e+00 -1.651973531262925121e+02
2.742368742368741508e+00 -1.653113382012614636e+02
2.747252747252746374e+00 -1.652743430372488547e+02
2.752136752136751241e+00 -1.652704279288794282e+02
2.757020757020757884e+00 -1.653561631056040824e+02
2.761904761904762751e+00 -1.655554691665121254e+02
2.766788766788767617e+00 -1.655816462315420381e+02
2.771672771672772484e+00 -1.654511647960252390e+02
2.776556776556777351e+00 -1.653430928357023504e+02
2.781440781440782217e+00 -1.651474389396472304e+02
2.786324786324787084e+00 -1.652508362474902697e+02
2.791208791208791951e+00 -1.655037679696175985e+02
2.796092796092796817e+00 -1.655478619037675685e+02
2.800976800976801684e+00 -1.656495469607144173e+02
2.805860805860806551e+00 -1.655623380984519031e+02
2.810744810744811417e+00 -1.655861827793818009e+02
2.815628815628816284e+00 -1.656460498877779628e+02
2.820512820512821150e+00 -1.657155416226468105e+02
2.825396825396826017e+00 -1.658741370536499176e+02
2.830280830280830884e+00 -1.657491616152030929e+02
2.835164835164835750e+00 -1.656908594084555943e+02
2.840048840048840617e+00 -1.658425534165330362e+02
2.844932844932845484e+00 -1.661622746230740972e+02
2.849816849816850350e+00 -1.665067258929580021e+02
2.854700854700855217e+00 -1.665033971369801407e+02
2.859584859584860084e+00 -1.662912863037958573e+02
2.864468864468864950e+00 -1.662287947583315599e+02
2.869352869352869817e+00 -1.662844215656596134e+02
2.874236874236874684e+00 -1.661752537912145726e+02
2.879120879120879550e+00 -1.660966698957111305e+02
2.884004884004884417e+00 -1.660816558103489626e+02
2.888888888888889284e+00 -1.659951867666352996e+02
2.893772893772894150e+00 -1.659303851345048315e+02
2.898656898656899017e+00 -1.659506495827929768e+02
2.903540903540903884e+00 -1.660427336009946089e+02
2.908424908424908750e+00 -1.660563289250127639e+02
2.913308913308913617e+00 -1.660365213773572179e+02
2.918192918192918484e+00 -1.660785613333057142e+02
2.923076923076923350e+00 -1.660884557469400420e+02
2.927960927960928217e+00 -1.663291748133642045e+02
2.932844932844933084e+00 -1.664255136748063819e+02
2.937728937728937950e+00 -1.664371624137867229e+02
2.942612942612942817e+00 -1.667738381417592848e+02
2.947496947496947683e+00 -1.668223242370005437e+02
2.952380952380952550e+00 -1.668972886821600525e+02
2.957264957264957417e+00 -1.670758991188457969e+02
2.962148962148962283e+00 -1.671130924505795292e+02
2.967032967032967150e+00 -1.671793642921793435e+02
2.971916971916972017e+00 -1.671668920129332321e+02
2.976800976800976883e+00 -1.670783605102781735e+02
2.981684981684981750e+00 -1.669270454988478036e+02
2.986568986568986617e+00 -1.669869259395077279e+02
2.991452991452991483e+00 -1.671451170867841256e+02
2.996336996336996350e+00 -1.671901705166178260e+02
3.001221001221001217e+00 -1.672298335396284585e+02
3.006105006105006083e+00 -1.673138492766104264e+02
3.010989010989010950e+00 -1.671972824973202876e+02
3.015873015873015817e+00 -1.670950092600843959e+02
3.020757020757020683e+00 -1.671685756271853336e+02
3.025641025641025550e+00 -1.672657779964900726e+02
3.030525030525030417e+00 -1.672489521689201126e+02
3.035409035409035283e+00 -1.672568820879717464e+02
3.040293040293040150e+00 -1.672998777730560960e+02
3.045177045177045017e+00 -1.670846002506399373e+02
3.050061050061049883e+00 -1.671480425418109803e+02
3.054945054945054750e+00 -1.672733646980464357e+02
3.059829059829059617e+00 -1.671826530404900382e+02
3.064713064713064483e+00 -1.671344652066093772e+02
3.069597069597069350e+00 -1.670563749991190150e+02
3.074481074481074216e+00 -1.670627359628873592e+02
3.079365079365079083e+00 -1.672808146095892994e+02
3.084249084249083950e+00 -1.670126661386136107e+02
3.089133089133088816e+00 -1.666130208788498805e+02
3.094017094017093683e+00 -1.668171380748285628e+02
3.098901098901098550e+00 -1.667223295948770385e+02
3.103785103785103416e+00 -1.662074827442959304e+02
3.108669108669108283e+00 -1.660537285972806103e+02
3.113553113553113150e+00 -1.660720011971897918e+02
3.118437118437118016e+00 -1.661119279218367240e+02
3.123321123321122883e+00 -1.661869438673467698e+02
3.128205128205127750e+00 -1.662206960041480102e+02
3.133089133089132616e+00 -1.662383224142806171e+02
3.137973137973137483e+00 -1.662271873266562068e+02
3.142857142857142350e+00 -1.661616128178947633e+02
3.147741147741147216e+00 -1.661214284720416003e+02
3.152625152625152083e+00 -1.661153777569532508e+02
3.157509157509156950e+00 -1.660856585399284313e+02
3.162393162393161816e+00 -1.661183622843813623e+02
3.167277167277166683e+00 -1.660224185668003543e+02
3.172161172161171550e+00 -1.659753951300146184e+02
3.177045177045176416e+00 -1.659712254628958306e+02
3.181929181929181283e+00 -1.658835811988765272e+02
3.186813186813186149e+00 -1.657686430500649806e+02
3.191697191697191016e+00 -1.655186680604441278e+02
3.196581196581195883e+00 -1.652073013179150962e+02
3.201465201465200749e+00 -1.651165950722951266e+02
3.206349206349205616e+00 -1.649013740741099809e+02
3.211233211233210483e+00 -1.642898949423787371e+02
3.216117216117215349e+00 -1.641569054788696462e+02
3.221001221001220216e+00 -1.642329132144930668e+02
3.225885225885225083e+00 -1.641051611571652131e+02
3.230769230769229949e+00 -1.641127193141635416e+02
3.235653235653234816e+00 -1.641810114430169847e+02
3.240537240537239683e+00 -1.641781006656590876e+02
3.245421245421244549e+00 -1.641874224245424898e+02
3.250305250305249416e+00 -1.639059932536008830e+02
3.255189255189256059e+00 -1.634471909205226439e+02
3.260073260073260926e+00 -1.633383939492538843e+02
3.264957264957265792e+00 -1.634280609492923304e+02
3.269841269841270659e+00 -1.634452849591012864e+02
3.274725274725275526e+00 -1.633679615364394522e+02
3.279609279609280392e+00 -1.633503413808756193e+02
3.284493284493285259e+00 -1.632828692067308225e+02
3.289377289377290126e+00 -1.632077043078533620e+02
3.294261294261294992e+00 -1.631922829719921708e+02
3.299145299145299859e+00 -1.631621267999281599e+02
3.304029304029304726e+00 -1.632699860115378101e+02
3.308913308913309592e+00 -1.634241329730211589e+02
3.313797313797314459e+00 -1.633501885718152948e+02
3.318681318681319325e+00 -1.634118101120469078e+02
3.323565323565324192e+00 -1.636802169646938410e+02
3.328449328449329059e+00 -1.637994081130719621e+02
3.333333333333333925e+00 -1.637674879294382890e+02
3.338217338217338792e+00 -1.637492249060784957e+02
3.343101343101343659e+00 -1.637309116004103942e+02
3.347985347985348525e+00 -1.637273514801474050e+02
3.352869352869353392e+00 -1.636435399539130344e+02
3.357753357753358259e+00 -1.635372720634242967e+02
3.362637362637363125e+00 -1.635356892123838293e+02
3.367521367521367992e+00 -1.635479049197460029e+02
3.372405372405372859e+00 -1.635266247207756862e+02
3.377289377289377725e+00 -1.635462758025610697e+02
3.382173382173382592e+00 -1.635273981001743664e+02
3.387057387057387459e+00 -1.635130548771232668e+02
3.391941391941392325e+00 -1.635141271441762001e+02
3.396825396825397192e+00 -1.634753242856025679e+02
3.401709401709402059e+00 -1.634103013399116548e+02
3.406593406593406925e+00 -1.633379100162406417e+02
3.411477411477411792e+00 -1.634542363426314466e+02
3.416361416361416659e+00 -1.637067540426920971e+02
3.421245421245421525e+00 -1.637983377442083111e+02
3.426129426129426392e+00 -1.639464831384287322e+02
3.431013431013431259e+00 -1.645325827113471178e+02
3.435897435897436125e+00 -1.647840661591803837e+02
3.440781440781440992e+00 -1.647564356254360405e+02
3.445665445665445858e+00 -1.646016669018270022e+02
3.450549450549450725e+00 -1.645021737278931084e+02
3.455433455433455592e+00 -1.645055213174078119e+02
3.460317460317460458e+00 -1.645005037362874418e+02
3.465201465201465325e+00 -1.644036173404317083e+02
3.470085470085470192e+00 -1.647137728966878853e+02
3.474969474969475058e+00 -1.653922605733148430e+02
3.479853479853479925e+00 -1.655535124067354218e+02
3.484737484737484792e+00 -1.653847156028637073e+02
3.489621489621489658e+00 -1.653271392988924617e+02
3.494505494505494525e+00 -1.653820505817087394e+02
3.499389499389499392e+00 -1.653858437521749352e+02
3.504273504273504258e+00 -1.655201387077462982e+02
3.509157509157509125e+00 -1.652488037746339842e+02
3.514041514041513992e+00 -1.649454943420296331e+02
3.518925518925518858e+00 -1.649796246953158345e+02
3.523809523809523725e+00 -1.650998442638819483e+02
3.528693528693528592e+00 -1.651489905831455474e+02
3.533577533577533458e+00 -1.652035202587847778e+02
3.538461538461538325e+00 -1.652299623795923935e+02
3.543345543345543192e+00 -1.651737977286471448e+02
3.548229548229548058e+00 -1.650810346235122097e+02
3.553113553113552925e+00 -1.651414796349341430e+02
3.557997557997557792e+00 -1.651174033926845368e+02
3.562881562881562658e+00 -1.649902517249179539e+02
3.567765567765567525e+00 -1.647801163776046280e+02
3.572649572649572391e+00 -1.647017405435669843e+02
3.577533577533577258e+00 -1.645668165282987445e+02
3.582417582417582125e+00 -1.640555700795335099e+02
3.587301587301586991e+00 -1.637398056364049808e+02
3.592185592185591858e+00 -1.637642885525538361e+02
3.597069597069596725e+00 -1.637340784348166096e+02
3.601953601953601591e+00 -1.636588332203354241e+02
3.606837606837606458e+00 -1.637037765173897128e+02
3.611721611721611325e+00 -1.637622141074248248e+02
3.616605616605616191e+00 -1.638033250248658987e+02
3.621489621489621058e+00 -1.639298165083569074e+02
3.626373626373625925e+00 -1.640046617130152526e+02
3.631257631257630791e+00 -1.639388942234662068e+02
3.636141636141635658e+00 -1.639096760172046174e+02
3.641025641025640525e+00 -1.639309103734896951e+02
3.645909645909645391e+00 -1.639617302608137095e+02
3.650793650793650258e+00 -1.638734944722349667e+02
3.655677655677655125e+00 -1.637832551030058994e+02
3.660561660561659991e+00 -1.638413634314962053e+02
3.665445665445664858e+00 -1.640228729037660855e+02
3.670329670329669725e+00 -1.639834632097823430e+02
3.675213675213674591e+00 -1.639319346207302885e+02
3.680097680097679458e+00 -1.639384548174852512e+02
3.684981684981684324e+00 -1.639275495384254384e+02
3.689865689865689191e+00 -1.637204224652682854e+02
3.694749694749694058e+00 -1.635841785082247668e+02
3.699633699633698924e+00 -1.635399344077152932e+02
3.704517704517703791e+00 -1.633117402390165012e+02
3.709401709401708658e+00 -1.633086655130948657e+02
3.714285714285713524e+00 -1.632392030577029800e+02
3.719169719169718391e+00 -1.630265929483337004e+02
3.724053724053723258e+00 -1.629527192444516288e+02
3.728937728937728124e+00 -1.631778955739572723e+02
3.733821733821732991e+00 -1.633306367588899377e+02
3.738705738705737858e+00 -1.632880353548399057e+02
3.743589743589742724e+00 -1.632631287680379444e+02
3.748473748473747591e+00 -1.631323074221418494e+02
3.753357753357754234e+00 -1.631490832498556642e+02
3.758241758241759101e+00 -1.631232542121882716e+02
3.763125763125763967e+00 -1.630967127503102176e+02
3.768009768009768834e+00 -1.631615439512092962e+02
3.772893772893773701e+00 -1.631687838628485281e+02
3.777777777777778567e+00 -1.631772912924582215e+02
3.782661782661783434e+00 -1.632404830877326845e+02
3.787545787545788301e+00 -1.633904115793430947e+02
3.792429792429793167e+00 -1.635082463972437381e+02
3.797313797313798034e+00 -1.636726820750311049e+02
3.802197802197802901e+00 -1.639943204729564172e+02
3.807081807081807767e+00 -1.642356845530450755e+02
3.811965811965812634e+00 -1.642412946101531475e+02
3.816849816849817500e+00 -1.640827571776577258e+02
3.821733821733822367e+00 -1.639653830638838201e+02
3.826617826617827234e+00 -1.639769814158757129e+02
3.831501831501832100e+00 -1.638946955540896511e+02
3.836385836385836967e+00 -1.635813764523895770e+02
3.841269841269841834e+00 -1.632562196364912381e+02
3.846153846153846700e+00 -1.632250050870522102e+02
3.851037851037851567e+00 -1.632973429045303533e+02
3.855921855921856434e+00 -1.633127840804148150e+02
3.860805860805861300e+00 -1.632948572901241562e+02
3.865689865689866167e+00 -1.632681101208690961e+02
3.870573870573871034e+00 -1.633062855867361804e+02
3.875457875457875900e+00 -1.633253237727038822e+02
3.880341880341880767e+00 -1.632561151033476392e+02
3.885225885225885634e+00 -1.632397471360812915e+02
3.890109890109890500e+00 -1.633355518283225365e+02
3.894993894993895367e+00 -1.632962949063679048e+02
3.899877899877900234e+00 -1.630743127182839487e+02
3.904761904761905100e+00 -1.629712807768661946e+02
3.909645909645909967e+00 -1.631056801638134743e+02
3.914529914529914834e+00 -1.631294859387368206e+02
3.919413919413919700e+00 -1.630419765342020071e+02
3.924297924297924567e+00 -1.633227501397121841e+02
3.929181929181929434e+00 -1.633018854982821040e+02
3.934065934065934300e+00 -1.631026555243159066e+02
3.938949938949939167e+00 -1.632530711757616189e+02
3.943833943833944033e+00 -1.633480219911592144e+02
3.948717948717948900e+00 -1.633555533897473993e+02
3.953601953601953767e+00 -1.634234217600678392e+02
3.958485958485958633e+00 -1.634826735780754348e+02
3.963369963369963500e+00 -1.634603504956388633e+02
3.968253968253968367e+00 -1.635738836369976923e+02
3.973137973137973233e+00 -1.634819394250640698e+02
3.978021978021978100e+00 -1.632868547719739354e+02
3.982905982905982967e+00 -1.632935369316857646e+02
3.987789987789987833e+00 -1.632893387694167302e+02
3.992673992673992700e+00 -1.631988190666822334e+02
3.997557997557997567e+00 -1.631327277138311445e+02
4.002442002442002433e+00 -1.630771753371715249e+02
4.007326007326007300e+00 -1.630117934450182702e+02
4.012210012210012167e+00 -1.630042697438168489e+02
4.017094017094017033e+00 -1.629794773148364868e+02
4.021978021978021900e+00 -1.628893706052337507e+02
4.026862026862026767e+00 -1.628982874084410355e+02
4.031746031746031633e+00 -1.628677963384223233e+02
4.036630036630036500e+00 -1.629842296751430126e+02
4.041514041514041367e+00 -1.631287746235931309e+02
4.046398046398046233e+00 -1.630412271842885730e+02
4.051282051282051100e+00 -1.630380986350207024e+02
4.056166056166055967e+00 -1.632862214111677019e+02
4.061050061050060833e+00 -1.635905068818632628e+02
4.065934065934065700e+00 -1.635946890548762838e+02
4.070818070818070566e+00 -1.635908425278131233e+02
4.075702075702075433e+00 -1.636163874641597431e+02
4.080586080586080300e+00 -1.636553117701635642e+02
4.085470085470085166e+00 -1.636788259885059347e+02
4.090354090354090033e+00 -1.637341073530038784e+02
4.095238095238094900e+00 -1.637353691465702070e+02
4.100122100122099766e+00 -1.638264853803840992e+02
4.105006105006104633e+00 -1.637966928505723274e+02
4.109890109890109500e+00 -1.634399473868645600e+02
4.114774114774114366e+00 -1.633112738966613620e+02
4.119658119658119233e+00 -1.633737352857454255e+02
4.124542124542124100e+00 -1.633581750023245149e+02
4.129426129426128966e+00 -1.633889136285519328e+02
4.134310134310133833e+00 -1.634609929688158445e+02
4.139194139194138700e+00 -1.634870366172319791e+02
4.144078144078143566e+00 -1.634712470585142228e+02
4.148962148962148433e+00 -1.635273448991240457e+02
4.153846153846153300e+00 -1.638004459838812465e+02
4.158730158730158166e+00 -1.638623918655002569e+02
4.163614163614163033e+00 -1.637860641304523028e+02
4.168498168498167900e+00 -1.637396112908289183e+02
4.173382173382172766e+00 -1.637295424628106559e+02
4.178266178266177633e+00 -1.637308686199629051e+02
4.183150183150182500e+00 -1.637584194681697909e+02
4.188034188034187366e+00 -1.637515675941158406e+02
4.192918192918192233e+00 -1.638761903375691702e+02
4.197802197802197099e+00 -1.640525978907559761e+02
4.202686202686201966e+00 -1.639839856477879607e+02
4.207570207570206833e+00 -1.639947834724058566e+02
4.212454212454211699e+00 -1.640438504011333976e+02
4.217338217338216566e+00 -1.640759537435623088e+02
4.222222222222221433e+00 -1.641497638191012243e+02
4.227106227106226299e+00 -1.642406902935360620e+02
4.231990231990231166e+00 -1.642712271341254677e+02
4.236874236874236033e+00 -1.642968714893541744e+02
4.241758241758240899e+00 -1.643470928102904054e+02
4.246642246642245766e+00 -1.643532833728943388e+02
4.251526251526250633e+00 -1.643166610985553859e+02
4.256410256410257276e+00 -1.643161962570370633e+02
4.261294261294262142e+00 -1.642506665614944268e+02
4.266178266178267009e+00 -1.643145471003517173e+02
4.271062271062271876e+00 -1.644122012424094521e+02
4.275946275946276742e+00 -1.644744824413558888e+02
4.280830280830281609e+00 -1.643889904695174948e+02
4.285714285714286476e+00 -1.643388886565102780e+02
4.290598290598291342e+00 -1.643417646826023599e+02
4.295482295482296209e+00 -1.641486025452006459e+02
4.300366300366301076e+00 -1.639696858581056063e+02
4.305250305250305942e+00 -1.637137773530330094e+02
4.310134310134310809e+00 -1.636310992712233201e+02
4.315018315018315676e+00 -1.635648682977218300e+02
4.319902319902320542e+00 -1.634330449081840868e+02
4.324786324786325409e+00 -1.635348248614453723e+02
4.329670329670330275e+00 -1.639162594289670096e+02
4.334554334554335142e+00 -1.639322681411193798e+02
4.339438339438340009e+00 -1.637888614382231651e+02
4.344322344322344875e+00 -1.639694002274603406e+02
4.349206349206349742e+00 -1.640385471347954649e+02
4.354090354090354609e+00 -1.640796914111953413e+02
4.358974358974359475e+00 -1.641366750691444736e+02
4.363858363858364342e+00 -1.641125678230994822e+02
4.368742368742369209e+00 -1.641640853269944387e+02
4.373626373626374075e+00 -1.642326414831679244e+02
4.378510378510378942e+00 -1.642780719769939424e+02
4.383394383394383809e+00 -1.643533030141408062e+02
4.388278388278388675e+00 -1.644521490354737239e+02
4.393162393162393542e+00 -1.643337543754905994e+02
4.398046398046398409e+00 -1.639789734782155222e+02
4.402930402930403275e+00 -1.637817836623210326e+02
4.407814407814408142e+00 -1.637783447209351095e+02
4.412698412698413009e+00 -1.636739474747104737e+02
4.417582417582417875e+00 -1.636935002767409628e+02
4.422466422466422742e+00 -1.638114061529533672e+02
4.427350427350427609e+00 -1.638324284875446608e+02
4.432234432234432475e+00 -1.637915738550783828e+02
4.437118437118437342e+00 -1.636212114118558247e+02
4.442002442002442208e+00 -1.634396700114568830e+02
4.446886446886447075e+00 -1.633185411921122068e+02
4.451770451770451942e+00 -1.633116276269084324e+02
4.456654456654456808e+00 -1.633506585779906288e+02
4.461538461538461675e+00 -1.634723448736736486e+02
4.466422466422466542e+00 -1.633789844806190104e+02
4.471306471306471408e+00 -1.633474124853333933e+02
4.476190476190476275e+00 -1.633695236387001728e+02
4.481074481074481142e+00 -1.634235526030225287e+02
4.485958485958486008e+00 -1.634130886584066502e+02
4.490842490842490875e+00 -1.633377112480224014e+02
4.495726495726495742e+00 -1.633195493933488365e+02
4.500610500610500608e+00 -1.632449240825553147e+02
4.505494505494505475e+00 -1.632869652171536927e+02
4.510378510378510342e+00 -1.632961576323020267e+02
4.515262515262515208e+00 -1.633785284328313310e+02
4.520146520146520075e+00 -1.634569090814820811e+02
4.525030525030524942e+00 -1.635775819922220364e+02
4.529914529914529808e+00 -1.636007617187921710e+02
4.534798534798534675e+00 -1.637005045445371536e+02
4.539682539682539542e+00 -1.637020629626277923e+02
4.544566544566544408e+00 -1.635693033786942863e+02
4.549450549450549275e+00 -1.636077390349067855e+02
4.554334554334554142e+00 -1.637427297361917908e+02
4.559218559218559008e+00 -1.639549891670413899e+02
4.564102564102563875e+00 -1.639814069880546299e+02
4.568986568986568741e+00 -1.639582027583160198e+02
4.573870573870573608e+00 -1.639117261476906720e+02
4.578754578754578475e+00 -1.639556842231298219e+02
4.583638583638583341e+00 -1.640414239937109357e+02
4.588522588522588208e+00 -1.639582497469012594e+02
4.593406593406593075e+00 -1.639126854063725602e+02
4.598290598290597941e+00 -1.639319094570563777e+02
4.603174603174602808e+00 -1.639326181550463275e+02
4.608058608058607675e+00 -1.638901239702888688e+02
4.612942612942612541e+00 -1.638701805826584064e+02
4.617826617826617408e+00 -1.641432987667829480e+02
4.622710622710622275e+00 -1.643966595616964526e+02
4.627594627594627141e+00 -1.644054751013197517e+02
4.632478632478632008e+00 -1.645068447013440505e+02
4.637362637362636875e+00 -1.645753685191602358e+02
4.642246642246641741e+00 -1.644857473624022930e+02
4.647130647130646608e+00 -1.642484213877268644e+02
4.652014652014651475e+00 -1.642280181371915830e+02
4.656898656898656341e+00 -1.644030049651435093e+02
4.661782661782661208e+00 -1.646570554618449478e+02
4.666666666666666075e+00 -1.646237760167362012e+02
4.671550671550670941e+00 -1.642009473453208841e+02
4.676434676434675808e+00 -1.640913864830167483e+02
4.681318681318680675e+00 -1.641699608460677666e+02
4.686202686202685541e+00 -1.641866678671300406e+02
4.691086691086690408e+00 -1.641592764825909683e+02
4.695970695970695274e+00 -1.641555568873551465e+02
4.700854700854700141e+00 -1.641947184739031513e+02
4.705738705738705008e+00 -1.642309462893003911e+02
4.710622710622709874e+00 -1.642589207249841934e+02
4.715506715506714741e+00 -1.641650211747660819e+02
4.720390720390719608e+00 -1.642922969052871736e+02
4.725274725274724474e+00 -1.643660622602785679e+02
4.730158730158729341e+00 -1.641967971223150471e+02
4.735042735042734208e+00 -1.642550030744052378e+02
4.739926739926739074e+00 -1.642918203266612238e+02
4.744810744810743941e+00 -1.643421388775916512e+02
4.749694749694748808e+00 -1.643735547971624271e+02
4.754578754578755451e+00 -1.643992791994246261e+02
4.759462759462760317e+00 -1.645841431824599113e+02
4.764346764346765184e+00 -1.647910525064860963e+02
4.769230769230770051e+00 -1.646962601158577399e+02
4.774114774114774917e+00 -1.647197055188087518e+02
4.778998778998779784e+00 -1.648812530641837952e+02
4.783882783882784651e+00 -1.649026640372497354e+02
4.788766788766789517e+00 -1.649398620603581094e+02
4.793650793650794384e+00 -1.648651623886340190e+02
4.798534798534799251e+00 -1.647558052264557773e+02
4.803418803418804117e+00 -1.646361765596675752e+02
4.808302808302808984e+00 -1.646381719392050513e+02
4.813186813186813851e+00 -1.646079596374291896e+02
4.818070818070818717e+00 -1.645017246146852301e+02
4.822954822954823584e+00 -1.643753132952494411e+02
4.827838827838828450e+00 -1.643393601845845637e+02
4.832722832722833317e+00 -1.644073239198580438e+02
4.837606837606838184e+00 -1.643627487241074903e+02
4.842490842490843050e+00 -1.643251994688675950e+02
4.847374847374847917e+00 -1.643518126969171362e+02
4.852258852258852784e+00 -1.642850699267602010e+02
4.857142857142857650e+00 -1.642537448475669635e+02
4.862026862026862517e+00 -1.643348154275760180e+02
4.866910866910867384e+00 -1.644687310309329860e+02
4.871794871794872250e+00 -1.645628886939213658e+02
4.876678876678877117e+00 -1.646775840925866419e+02
4.881562881562881984e+00 -1.646296325129051752e+02
4.886446886446886850e+00 -1.647351247160108016e+02
4.891330891330891717e+00 -1.651860589986059153e+02
4.896214896214896584e+00 -1.653417885187016623e+02
4.901098901098901450e+00 -1.653731214759994259e+02
4.905982905982906317e+00 -1.655738874436148080e+02
4.910866910866911184e+00 -1.657878979522557756e+02
4.915750915750916050e+00 -1.658401104131201294e+02
4.920634920634920917e+00 -1.658406094757812070e+02
4.925518925518925784e+00 -1.658597840108905359e+02
4.930402930402930650e+00 -1.658332886138196045e+02
4.935286935286935517e+00 -1.659387999576046298e+02
4.940170940170940383e+00 -1.660569469123251736e+02
4.945054945054945250e+00 -1.660619191313068939e+02
4.949938949938950117e+00 -1.663270099199019114e+02
4.954822954822954983e+00 -1.662633855171329174e+02
4.959706959706959850e+00 -1.662597967138887327e+02
4.964590964590964717e+00 -1.664661357960290218e+02
4.969474969474969583e+00 -1.664427875343253334e+02
4.974358974358974450e+00 -1.663537904135038730e+02
4.979242979242979317e+00 -1.661953553684273004e+02
4.984126984126984183e+00 -1.659733182909156426e+02
4.989010989010989050e+00 -1.659233787940912919e+02
4.993894993894993917e+00 -1.660005455371616563e+02
4.998778998778998783e+00 -1.659473581649791925e+02
5.003663003663003650e+00 -1.659483577068046429e+02
5.008547008547008517e+00 -1.659058096360090531e+02
5.013431013431013383e+00 -1.659733567340561535e+02
5.018315018315018250e+00 -1.661517846488923169e+02
5.023199023199023117e+00 -1.663251111094394048e+02
5.028083028083027983e+00 -1.664283285691821561e+02
5.032967032967032850e+00 -1.665966608403159910e+02
5.037851037851037717e+00 -1.665097472701924630e+02
5.042735042735042583e+00 -1.664353590372651581e+02
5.047619047619047450e+00 -1.664223944814068545e+02
5.052503052503052317e+00 -1.664253164879801261e+02
5.057387057387057183e+00 -1.666510448593493265e+02
5.062271062271062050e+00 -1.666960485515980110e+02
5.067155067155066916e+00 -1.667549988628848610e+02
5.072039072039071783e+00 -1.669570956965002893e+02
5.076923076923076650e+00 -1.670352373141566886e+02
5.081807081807081516e+00 -1.669534310106712951e+02
5.086691086691086383e+00 -1.669432375395937243e+02
5.091575091575091250e+00 -1.669709157432852180e+02
5.096459096459096116e+00 -1.668672752650875282e+02
5.101343101343100983e+00 -1.669652642620688709e+02
5.106227106227105850e+00 -1.669955537164382520e+02
5.111111111111110716e+00 -1.667559669170662744e+02
5.115995115995115583e+00 -1.666844390902277269e+02
5.120879120879120450e+00 -1.666754809760235219e+02
5.125763125763125316e+00 -1.667175737922033534e+02
5.130647130647130183e+00 -1.666930359976690568e+02
5.135531135531135050e+00 -1.666553777683926683e+02
5.140415140415139916e+00 -1.666587890708978534e+02
5.145299145299144783e+00 -1.666245301269059382e+02
5.150183150183149650e+00 -1.666359140360995070e+02
5.155067155067154516e+00 -1.667076213197441348e+02
5.159951159951159383e+00 -1.665837865860492570e+02
5.164835164835164250e+00 -1.663461085230768788e+02
5.169719169719169116e+00 -1.662864464438864616e+02
5.174603174603173983e+00 -1.664034713251152198e+02
5.179487179487178850e+00 -1.665122448053928395e+02
5.184371184371183716e+00 -1.663281871400975547e+02
5.189255189255188583e+00 -1.660707970337596180e+02
5.194139194139193449e+00 -1.660550112870855060e+02
5.199023199023198316e+00 -1.661662388181048584e+02
5.203907203907203183e+00 -1.664024914555120063e+02
5.208791208791208049e+00 -1.665521531534537019e+02
5.213675213675212916e+00 -1.663831205781427798e+02
5.218559218559217783e+00 -1.661764133410765680e+02
5.223443223443222649e+00 -1.661370186149095503e+02
5.228327228327227516e+00 -1.661867996119830764e+02
5.233211233211232383e+00 -1.662830530254336736e+02
5.238095238095237249e+00 -1.662112052323885791e+02
5.242979242979242116e+00 -1.661218492688543620e+02
5.247863247863246983e+00 -1.660852355237801987e+02
5.252747252747251849e+00 -1.660055967786263125e+02
5.257631257631258492e+00 -1.662290117589477916e+02
5.262515262515263359e+00 -1.663500876197892353e+02
5.267399267399268226e+00 -1.662952258735994349e+02
5.272283272283273092e+00 -1.661747871177334162e+02
5.277167277167277959e+00 -1.660038987451009120e+02
5.282051282051282826e+00 -1.659980362564073459e+02
5.286935286935287692e+00 -1.659797133810610035e+02
5.291819291819292559e+00 -1.658818773995895413e+02
5.296703296703297426e+00 -1.658439328216329329e+02
5.301587301587302292e+00 -1.659454807101379288e+02
5.306471306471307159e+00 -1.660497544361551263e+02
5.311355311355312026e+00 -1.660686004928381010e+02
5.316239316239316892e+00 -1.661617597078458175e+02
5.321123321123321759e+00 -1.661625971392755048e+02
5.326007326007326625e+00 -1.662099283756802208e+02
5.330891330891331492e+00 -1.664101118605477154e+02
5.335775335775336359e+00 -1.664610887139627664e+02
5.340659340659341225e+00 -1.665033585109991918e+02
5.345543345543346092e+00 -1.664891060405247742e+02
5.350427350427350959e+00 -1.664286241262334443e+02
5.355311355311355825e+00 -1.663543088309093605e+02
5.360195360195360692e+00 -1.662651535173283719e+02
5.365079365079365559e+00 -1.663062591153463643e+02
5.369963369963370425e+00 -1.663778581004679324e+02
5.374847374847375292e+00 -1.662966800635311984e+02
5.379731379731380159e+00 -1.663690144039193228e+02
5.384615384615385025e+00 -1.666777878675065949e+02
5.389499389499389892e+00 -1.667379658085580445e+02
5.394383394383394759e+00 -1.666832371033197546e+02
5.399267399267399625e+00 -1.665249780912803885e+02
5.404151404151404492e+00 -1.665712932142434965e+02
5.409035409035409359e+00 -1.668896714992906709e+02
5.413919413919414225e+00 -1.668897285141677571e+02
5.418803418803419092e+00 -1.667711688744357730e+02
5.423687423687423959e+00 -1.667390809588571301e+02
5.428571428571428825e+00 -1.667999642704632208e+02
5.433455433455433692e+00 -1.670331306949395866e+02
5.438339438339438559e+00 -1.672773948062601619e+02
5.443223443223443425e+00 -1.673318210918374120e+02
5.448107448107448292e+00 -1.673418734589710937e+02
5.452991452991453158e+00 -1.673507906849264373e+02
5.457875457875458025e+00 -1.674861214654835635e+02
5.462759462759462892e+00 -1.674713902109068613e+02
5.467643467643467758e+00 -1.674222983706510774e+02
5.472527472527472625e+00 -1.675271989657240965e+02
5.477411477411477492e+00 -1.674854613186141705e+02
5.482295482295482358e+00 -1.675776619675986581e+02
5.487179487179487225e+00 -1.676516727439503143e+02
5.492063492063492092e+00 -1.677704049263658703e+02
5.496947496947496958e+00 -1.679380346469996255e+02
5.501831501831501825e+00 -1.678493603782660557e+02
5.506715506715506692e+00 -1.678780265034999957e+02
5.511599511599511558e+00 -1.679853709690710275e+02
5.516483516483516425e+00 -1.680647091071509180e+02
5.521367521367521292e+00 -1.678289413615411831e+02
5.526251526251526158e+00 -1.675148754798725577e+02
5.531135531135531025e+00 -1.672754759569172052e+02
5.536019536019535892e+00 -1.669423341617574863e+02
5.540903540903540758e+00 -1.668068131133473742e+02
5.545787545787545625e+00 -1.668212368831099184e+02
5.550671550671550492e+00 -1.668917300685577629e+02
5.555555555555555358e+00 -1.668686827306947862e+02
5.560439560439560225e+00 -1.666308286516936619e+02
5.565323565323565091e+00 -1.664521760956819776e+02
5.570207570207569958e+00 -1.665063325464319064e+02
5.575091575091574825e+00 -1.665102781241239711e+02
5.579975579975579691e+00 -1.665604370664817111e+02
5.584859584859584558e+00 -1.665847912006196339e+02
5.589743589743589425e+00 -1.665824828274725462e+02
5.594627594627594291e+00 -1.664119797242635173e+02
5.599511599511599158e+00 -1.658774743009336987e+02
5.604395604395604025e+00 -1.657163509719221679e+02
5.609279609279608891e+00 -1.657457581775236690e+02
5.614163614163613758e+00 -1.657520552347876048e+02
5.619047619047618625e+00 -1.656117842369577602e+02
5.623931623931623491e+00 -1.653038421243462892e+02
5.628815628815628358e+00 -1.652751877035074131e+02
5.633699633699633225e+00 -1.652805525166590712e+02
5.638583638583638091e+00 -1.653165504834813078e+02
5.643467643467642958e+00 -1.653283994406793909e+02
5.648351648351647825e+00 -1.650870402645768138e+02
5.653235653235652691e+00 -1.648116008785239615e+02
5.658119658119657558e+00 -1.647203156459798095e+02
5.663003663003662425e+00 -1.647150467798721820e+02
5.667887667887667291e+00 -1.647152047405360520e+02
5.672771672771672158e+00 -1.646846968369433171e+02
5.677655677655677025e+00 -1.645955603859187590e+02
5.682539682539681891e+00 -1.644714455752026652e+02
5.687423687423686758e+00 -1.643944004249663635e+02
5.692307692307691624e+00 -1.642671314605314592e+02
5.697191697191696491e+00 -1.641638606872978130e+02
5.702075702075701358e+00 -1.642155461773140246e+02
5.706959706959706224e+00 -1.642403318815689204e+02
5.711843711843711091e+00 -1.643349295467955926e+02
5.716727716727715958e+00 -1.643114934787834613e+02
5.721611721611720824e+00 -1.642746938602387274e+02
5.726495726495725691e+00 -1.642098879510889446e+02
5.731379731379730558e+00 -1.639676615477563644e+02
5.736263736263735424e+00 -1.638207509996420015e+02
5.741147741147740291e+00 -1.639061416437264995e+02
5.746031746031745158e+00 -1.640594955599275124e+02
5.750915750915750024e+00 -1.641171788421503948e+02
5.755799755799756667e+00 -1.642338490827315240e+02
5.760683760683761534e+00 -1.643091564103400799e+02
5.765567765567766401e+00 -1.643246773279232968e+02
5.770451770451771267e+00 -1.643357476186020563e+02
5.775335775335776134e+00 -1.643604721050982391e+02
5.780219780219781001e+00 -1.644989456674956330e+02
5.785103785103785867e+00 -1.646132047720440994e+02
5.789987789987790734e+00 -1.646161086060526486e+02
5.794871794871795601e+00 -1.646825991303701926e+02
5.799755799755800467e+00 -1.646759974314156807e+02
5.804639804639805334e+00 -1.646221740704315266e+02
5.809523809523810201e+00 -1.645773929034676542e+02
5.814407814407815067e+00 -1.646962716787122076e+02
5.819291819291819934e+00 -1.651061604087289254e+02
5.824175824175824800e+00 -1.652438557354477382e+02
5.829059829059829667e+00 -1.651677525288761785e+02
5.833943833943834534e+00 -1.649356208398478429e+02
5.838827838827839400e+00 -1.648185930484664823e+02
5.843711843711844267e+00 -1.649983987678608344e+02
5.848595848595849134e+00 -1.650068277455243901e+02
5.853479853479854000e+00 -1.649150234588739750e+02
5.858363858363858867e+00 -1.646137258986811958e+02
5.863247863247863734e+00 -1.644359322006158379e+02
5.868131868131868600e+00 -1.646081861033324856e+02
5.873015873015873467e+00 -1.647337894777615475e+02
5.877899877899878334e+00 -1.647688433741821257e+02
5.882783882783883200e+00 -1.647397447042731073e+02
5.887667887667888067e+00 -1.646720410415808260e+02
5.892551892551892934e+00 -1.646899871856272739e+02
5.897435897435897800e+00 -1.648054643049874812e+02
5.902319902319902667e+00 -1.650110347770922772e+02
5.907203907203907534e+00 -1.651664385051280988e+02
5.912087912087912400e+00 -1.652830703299992479e+02
5.916971916971917267e+00 -1.652908837868940850e+02
5.921855921855922134e+00 -1.651014957532112817e+02
5.926739926739927000e+00 -1.651382307092274289e+02
5.931623931623931867e+00 -1.651735868356526282e+02
5.936507936507936734e+00 -1.652557875409262351e+02
5.941391941391941600e+00 -1.652927288185529449e+02
5.946275946275946467e+00 -1.653132689807519284e+02
5.951159951159951333e+00 -1.656749373432317611e+02
5.956043956043956200e+00 -1.658362361815295856e+02
5.960927960927961067e+00 -1.657575444251933163e+02
5.965811965811965933e+00 -1.656790586991920691e+02
5.970695970695970800e+00 -1.656593701288161640e+02
5.975579975579975667e+00 -1.656526996906828799e+02
5.980463980463980533e+00 -1.656405487067671345e+02
5.985347985347985400e+00 -1.656447803890857529e+02
5.990231990231990267e+00 -1.656092813027988768e+02
5.995115995115995133e+00 -1.655527866011328229e+02
6.000000000000000000e+00 -1.655372210244970859e+02
6.004884004884004867e+00 -1.655599728086390883e+02
6.009768009768009733e+00 -1.655550507093582553e+02
6.014652014652014600e+00 -1.655454513715940266e+02
6.019536019536019467e+00 -1.655764751624204223e+02
6.024420024420024333e+00 -1.656459738200922800e+02
6.029304029304029200e+00 -1.657294877707782632e+02
6.034188034188034067e+00 -1.657135844466671699e+02
6.039072039072038933e+00 -1.656640088619015501e+02
6.043956043956043800e+00 -1.656645433129664013e+02
6.048840048840048667e+00 -1.655926823468897453e+02
6.053724053724053533e+00 -1.657178368065090979e+02
6.058608058608058400e+00 -1.661257330006300492e+02
6.063492063492063266e+00 -1.663556371940967438e+02
6.068376068376068133e+00 -1.663409151704443047e+02
6.073260073260073000e+00 -1.665372580934211442e+02
6.078144078144077866e+00 -1.671030294325024670e+02
6.083028083028082733e+00 -1.673560153716735499e+02
6.087912087912087600e+00 -1.673756060941306600e+02
6.092796092796092466e+00 -1.675577926123009433e+02
6.097680097680097333e+00 -1.675420619095462200e+02
6.102564102564102200e+00 -1.675752827677942207e+02
6.107448107448107066e+00 -1.676821284310417468e+02
6.112332112332111933e+00 -1.676540536925685956e+02
6.117216117216116800e+00 -1.674319977644323103e+02
6.122100122100121666e+00 -1.672814392393198375e+02
6.126984126984126533e+00 -1.673113367130675044e+02
6.131868131868131400e+00 -1.671621936008461944e+02
6.136752136752136266e+00 -1.672559481379138902e+02
6.141636141636141133e+00 -1.675191826731575020e+02
6.146520146520146000e+00 -1.673935619064388902e+02
6.151404151404150866e+00 -1.672740063901214853e+02
6.156288156288155733e+00 -1.672271895708177567e+02
6.161172161172160600e+00 -1.673387369137839187e+02
6.166056166056165466e+00 -1.674605368504110459e+02
6.170940170940170333e+00 -1.674476038860555605e+02
6.175824175824175200e+00 -1.673255882819942997e+02
6.180708180708180066e+00 -1.669183301959917003e+02
6.185592185592184933e+00 -1.667306540395989600e+02
6.190476190476189799e+00 -1.668563616350591019e+02
6.195360195360194666e+00 -1.669561897852590846e+02
6.200244200244199533e+00 -1.669722853874069415e+02
6.205128205128204399e+00 -1.669594139317395332e+02
6.210012210012209266e+00 -1.668800620467400790e+02
6.214896214896214133e+00 -1.668156245424953568e+02
6.219780219780218999e+00 -1.667611355356746685e+02
6.224664224664223866e+00 -1.667518717063244367e+02
6.229548229548228733e+00 -1.667551890090256848e+02
6.234432234432233599e+00 -1.666932180268677257e+02
6.239316239316238466e+00 -1.666856675864748638e+02
6.244200244200243333e+00 -1.666554640501534550e+02
6.249084249084248199e+00 -1.666636776229735801e+02
6.253968253968253066e+00 -1.667574936231485765e+02
6.258852258852257933e+00 -1.666614030263173447e+02
6.263736263736262799e+00 -1.665486967511349690e+02
6.268620268620267666e+00 -1.666577908128857359e+02
6.273504273504272533e+00 -1.665369848351050734e+02
6.278388278388277399e+00 -1.661601642917770505e+02
6.283272283272282266e+00 -1.659822968096233069e+02
6.288156288156287133e+00 -1.660467887082478455e+02
6.293040293040291999e+00 -1.661152923386715088e+02
6.297924297924296866e+00 -1.661390602903788363e+02
6.302808302808301733e+00 -1.661639569510091405e+02
6.307692307692306599e+00 -1.660706911939826682e+02
6.312576312576311466e+00 -1.660265848111442040e+02
6.317460317460316332e+00 -1.661390571681305914e+02
6.322344322344321199e+00 -1.661785413894012038e+02
6.327228327228326066e+00 -1.661649728979365364e+02
6.332112332112330932e+00 -1.661669541376442112e+02
6.336996336996335799e+00 -1.662552343073878376e+02
6.341880341880340666e+00 -1.663328187592982204e+02
6.346764346764345532e+00 -1.662835358961755787e+02
6.351648351648350399e+00 -1.663316757382684159e+02
6.356532356532355266e+00 -1.663635276126144049e+02
6.361416361416360132e+00 -1.662672794254262385e+02
6.366300366300364999e+00 -1.663436214340815411e+02
6.371184371184369866e+00 -1.662969184046226587e+02
6.376068376068374732e+00 -1.662219316651440977e+02
6.380952380952379599e+00 -1.662236045416404124e+02
6.385836385836384466e+00 -1.662312272849122223e+02
6.390720390720389332e+00 -1.661522054472350760e+02
6.395604395604394199e+00 -1.661792110690772120e+02
6.400488400488399066e+00 -1.666126131211405550e+02
6.405372405372403932e+00 -1.668878264654472332e+02
6.410256410256408799e+00 -1.669255843346933830e+02
6.415140415140413666e+00 -1.668612777853603006e+02
6.420024420024418532e+00 -1.668666280293883801e+02
6.424908424908423399e+00 -1.668751000831036322e+02
6.429792429792428266e+00 -1.670023545796033773e+02
6.434676434676433132e+00 -1.671522997342810299e+02
6.439560439560437999e+00 -1.672408131889353911e+02
6.444444444444442865e+00 -1.672046319440800630e+02
6.449328449328447732e+00 -1.670936426932792074e+02
6.454212454212452599e+00 -1.669923823427425020e+02
6.459096459096457465e+00 -1.668882095788680147e+02
6.463980463980462332e+00 -1.668811911292259538e+02
6.468864468864467199e+00 -1.668675265670740373e+02
6.473748473748472065e+00 -1.668779154195071897e+02
6.478632478632476932e+00 -1.670231659751074176e+02
6.483516483516481799e+00 -1.670459071574332199e+02
6.488400488400486665e+00 -1.670780350145572015e+02
6.493284493284491532e+00 -1.673517663312184993e+02
6.498168498168496399e+00 -1.678119851611621982e+02
6.503052503052501265e+00 -1.680924751049771260e+02
6.507936507936509685e+00 -1.680331462565132483e+02
6.512820512820514551e+00 -1.679559682366557922e+02
6.517704517704519418e+00 -1.673129447748450502e+02
6.522588522588524285e+00 -1.667914478730847634e+02
6.527472527472529151e+00 -1.668371698784673356e+02
6.532356532356534018e+00 -1.668875984063993485e+02
6.537240537240538885e+00 -1.667866304732503977e+02
6.542124542124543751e+00 -1.667472463081579690e+02
6.547008547008548618e+00 -1.666463124944229435e+02
6.551892551892553485e+00 -1.666191914101193561e+02
6.556776556776558351e+00 -1.665708998321317722e+02
6.561660561660563218e+00 -1.665601112060108164e+02
6.566544566544568085e+00 -1.666019563364474152e+02
6.571428571428572951e+00 -1.667314112680984124e+02
6.576312576312577818e+00 -1.668386078615393160e+02
6.581196581196582684e+00 -1.670161852163050185e+02
6.586080586080587551e+00 -1.670251229599344640e+02
6.590964590964592418e+00 -1.669339199830315579e+02
6.595848595848597284e+00 -1.669405866266606608e+02
6.600732600732602151e+00 -1.669011468860786636e+02
6.605616605616607018e+00 -1.668773248371314253e+02
6.610500610500611884e+00 -1.669532621208566070e+02
6.615384615384616751e+00 -1.671087749303501084e+02
6.620268620268621618e+00 -1.670387259773958135e+02
6.625152625152626484e+00 -1.670838277194172861e+02
6.630036630036631351e+00 -1.668550501303953411e+02
6.634920634920636218e+00 -1.664359895357868879e+02
6.639804639804641084e+00 -1.662564716396063886e+02
6.644688644688645951e+00 -1.662501894556741036e+02
6.649572649572650818e+00 -1.660709590078229780e+02
6.654456654456655684e+00 -1.659505660807013783e+02
6.659340659340660551e+00 -1.658901855099630893e+02
6.664224664224665418e+00 -1.658572904627736477e+02
6.669108669108670284e+00 -1.659446320992256858e+02
6.673992673992675151e+00 -1.660846630113672973e+02
6.678876678876680018e+00 -1.661039338118880551e+02
6.683760683760684884e+00 -1.660916782945739669e+02
6.688644688644689751e+00 -1.659879961514207309e+02
6.693528693528694617e+00 -1.658779308891682263e+02
6.698412698412699484e+00 -1.659010309652500155e+02
6.703296703296704351e+00 -1.658724199419580998e+02
6.708180708180709217e+00 -1.658931605674169987e+02
6.713064713064714084e+00 -1.659366858227309933e+02
6.717948717948718951e+00 -1.659429211350798141e+02
6.722832722832723817e+00 -1.659644962555416896e+02
6.727716727716728684e+00 -1.660309305963059501e+02
6.732600732600733551e+00 -1.660796041812910175e+02
6.737484737484738417e+00 -1.665638251472684601e+02
6.742368742368743284e+00 -1.669851178793429654e+02
6.747252747252748151e+00 -1.668461198809668531e+02
6.752136752136753017e+00 -1.668602285621980457e+02
6.757020757020757884e+00 -1.669388917264825238e+02
6.761904761904762751e+00 -1.668819956360320873e+02
6.766788766788767617e+00 -1.670150115066560375e+02
6.771672771672772484e+00 -1.670156187305144897e+02
6.776556776556777351e+00 -1.668782981318568091e+02
6.781440781440782217e+00 -1.666103020927712635e+02
6.786324786324787084e+00 -1.664731555666844827e+02
6.791208791208791951e+00 -1.664753672838634486e+02
6.796092796092796817e+00 -1.663039516948052494e+02
6.800976800976801684e+00 -1.661837856982635913e+02
6.805860805860806551e+00 -1.661719989340945176e+02
6.810744810744811417e+00 -1.662448994942131435e+02
6.815628815628816284e+00 -1.661256887140936271e+02
6.820512820512821150e+00 -1.660301393479895466e+02
6.825396825396826017e+00 -1.660315360113400800e+02
6.830280830280830884e+00 -1.659732734211084448e+02
6.835164835164835750e+00 -1.659777152871636190e+02
6.840048840048840617e+00 -1.657835650648279398e+02
6.844932844932845484e+00 -1.655465227975858795e+02
6.849816849816850350e+00 -1.656872227595245306e+02
6.854700854700855217e+00 -1.659672037460217382e+02
6.859584859584860084e+00 -1.660682685714834292e+02
6.864468864468864950e+00 -1.660744627736526127e+02
6.869352869352869817e+00 -1.662313913864480810e+02
6.874236874236874684e+00 -1.663123322055584481e+02
6.879120879120879550e+00 -1.660548857738411925e+02
6.884004884004884417e+00 -1.658596879445842660e+02
6.888888888888889284e+00 -1.658697479892796309e+02
6.893772893772894150e+00 -1.657779304905107836e+02
6.898656898656899017e+00 -1.658046224728079778e+02
6.903540903540903884e+00 -1.657890540767282914e+02
6.908424908424908750e+00 -1.658360252061768279e+02
6.913308913308913617e+00 -1.658106209894434642e+02
6.918192918192918484e+00 -1.656597363342250446e+02
6.923076923076923350e+00 -1.654814403826831892e+02
6.927960927960928217e+00 -1.650126379507287311e+02
6.932844932844933084e+00 -1.648068553437042567e+02
6.937728937728937950e+00 -1.647042662564066688e+02
6.942612942612942817e+00 -1.646493749772524779e+02
6.947496947496947683e+00 -1.646451888502401175e+02
6.952380952380952550e+00 -1.646218823189968816e+02
6.957264957264957417e+00 -1.644757759194970674e+02
6.962148962148962283e+00 -1.644443296577802585e+02
6.967032967032967150e+00 -1.645784061239410505e+02
6.971916971916972017e+00 -1.645812766290468403e+02
6.976800976800976883e+00 -1.645972312874493468e+02
6.981684981684981750e+00 -1.646570498049818525e+02
6.986568986568986617e+00 -1.646370450058151391e+02
6.991452991452991483e+00 -1.646745370656114744e+02
6.996336996336996350e+00 -1.647118746115244790e+02
7.001221001221001217e+00 -1.643236044608981672e+02
7.006105006105006083e+00 -1.640414208812094614e+02
7.010989010989010950e+00 -1.640291907380369025e+02
7.015873015873015817e+00 -1.640993900897526885e+02
7.020757020757020683e+00 -1.641746276455453426e+02
7.025641025641025550e+00 -1.641542688223239850e+02
7.030525030525030417e+00 -1.641251036363687206e+02
7.035409035409035283e+00 -1.641928931759343584e+02
7.040293040293040150e+00 -1.641945990806651423e+02
7.045177045177045017e+00 -1.641455575899427117e+02
7.050061050061049883e+00 -1.641873888925701124e+02
7.054945054945054750e+00 -1.641798244935758930e+02
7.059829059829059617e+00 -1.642773293496425140e+02
7.064713064713064483e+00 -1.641963943728572985e+02
7.069597069597069350e+00 -1.639179003523017570e+02
7.074481074481074216e+00 -1.639184472088666666e+02
7.079365079365079083e+00 -1.639075586618637033e+02
7.084249084249083950e+00 -1.639075316557688211e+02
7.089133089133088816e+00 -1.638826992598251877e+02
7.094017094017093683e+00 -1.638654467363250262e+02
7.098901098901098550e+00 -1.640171783030163795e+02
7.103785103785103416e+00 -1.641083649094622956e+02
7.108669108669108283e+00 -1.640853228458371973e+02
7.113553113553113150e+00 -1.639608697878046542e+02
7.118437118437118016e+00 -1.638885389259658041e+02
7.123321123321122883e+00 -1.638779911465533132e+02
7.128205128205127750e+00 -1.639037377220166718e+02
7.133089133089132616e+00 -1.639400223427831520e+02
7.137973137973137483e+00 -1.638865248061871682e+02
7.142857142857142350e+00 -1.640172953606138151e+02
7.147741147741147216e+00 -1.643903676959466225e+02
7.152625152625152083e+00 -1.645635009021598876e+02
7.157509157509156950e+00 -1.646220961143160082e+02
7.162393162393161816e+00 -1.646140677647923667e+02
7.167277167277166683e+00 -1.645263593407674421e+02
7.172161172161171550e+00 -1.643952239029638918e+02
7.177045177045176416e+00 -1.644534841600125219e+02
7.181929181929181283e+00 -1.645494387079556873e+02
7.186813186813186149e+00 -1.645377943099571780e+02
7.191697191697191016e+00 -1.645383859021789590e+02
7.196581196581195883e+00 -1.645457399728340135e+02
7.201465201465200749e+00 -1.645210155664451577e+02
7.206349206349205616e+00 -1.644550804072270580e+02
7.211233211233210483e+00 -1.641353841883562836e+02
7.216117216117215349e+00 -1.640565866865365763e+02
7.221001221001220216e+00 -1.646009231069436964e+02
7.225885225885225083e+00 -1.646964780401213488e+02
7.230769230769229949e+00 -1.645377429427211950e+02
7.235653235653234816e+00 -1.644581495391053068e+02
7.240537240537239683e+00 -1.643737655932956159e+02
7.245421245421244549e+00 -1.644489405023818449e+02
7.250305250305249416e+00 -1.645740592432273104e+02
7.255189255189254283e+00 -1.646352752105910611e+02
7.260073260073259149e+00 -1.645931672380419002e+02
7.264957264957264016e+00 -1.646251684035679546e+02
7.269841269841268883e+00 -1.646284901961378750e+02
7.274725274725273749e+00 -1.646016206117983245e+02
7.279609279609278616e+00 -1.646606039061151137e+02
7.284493284493283483e+00 -1.649234646479056892e+02
7.289377289377288349e+00 -1.652720200815994929e+02
7.294261294261293216e+00 -1.652595989334956528e+02
7.299145299145298083e+00 -1.651410449345810321e+02
7.304029304029302949e+00 -1.649989473991964815e+02
7.308913308913307816e+00 -1.649335479785103757e+02
7.313797313797312682e+00 -1.648384303993346975e+02
7.318681318681317549e+00 -1.648583506945171848e+02
7.323565323565322416e+00 -1.648482804434355842e+02
7.328449328449327282e+00 -1.646301584089014227e+02
7.333333333333332149e+00 -1.647544471717197325e+02
7.338217338217337016e+00 -1.648350182274137126e+02
7.343101343101341882e+00 -1.648945655945414615e+02
7.347985347985346749e+00 -1.648940325739959576e+02
7.352869352869351616e+00 -1.649576973062589218e+02
7.357753357753356482e+00 -1.651418371106441612e+02
7.362637362637361349e+00 -1.650895763938143546e+02
7.367521367521366216e+00 -1.650307289443533421e+02
7.372405372405371082e+00 -1.650835463681216311e+02
7.377289377289375949e+00 -1.650167827427043790e+02
7.382173382173380816e+00 -1.649955324310517994e+02
7.387057387057385682e+00 -1.650556627889909578e+02
7.391941391941390549e+00 -1.649548127361608181e+02
7.396825396825395416e+00 -1.649202760526812028e+02
7.401709401709400282e+00 -1.649380800813562473e+02
7.406593406593405149e+00 -1.649274809080540649e+02
7.411477411477410016e+00 -1.647744011144021385e+02
7.416361416361414882e+00 -1.645218259184260887e+02
7.421245421245419749e+00 -1.644123224219921440e+02
7.426129426129424616e+00 -1.644878249622368571e+02
7.431013431013429482e+00 -1.645711745284052370e+02
7.435897435897434349e+00 -1.644929278115638454e+02
7.440781440781439215e+00 -1.643830428560069095e+02
7.445665445665444082e+00 -1.645754202953210097e+02
7.450549450549448949e+00 -1.647408628182358541e+02
7.455433455433453815e+00 -1.648254688410287372e+02
7.460317460317458682e+00 -1.648304723255334636e+02
7.465201465201463549e+00 -1.648074549534324547e+02
7.470085470085468415e+00 -1.648015562870399435e+02
7.474969474969473282e+00 -1.647706238574909605e+02
7.479853479853478149e+00 -1.648370270793033683e+02
7.484737484737483015e+00 -1.648498641898624442e+02
7.489621489621487882e+00 -1.646613958270796729e+02
7.494505494505492749e+00 -1.644719357208391841e+02
7.499389499389497615e+00 -1.644815636160303711e+02
7.504273504273506035e+00 -1.645021075865166154e+02
7.509157509157510901e+00 -1.645002695525188869e+02
7.514041514041515768e+00 -1.645040352247211217e+02
7.518925518925520635e+00 -1.646628649331136671e+02
7.523809523809525501e+00 -1.647785996023124255e+02
7.528693528693530368e+00 -1.648895695153218810e+02
7.533577533577535235e+00 -1.650125686823833462e+02
7.538461538461540101e+00 -1.650279481711504843e+02
7.543345543345544968e+00 -1.648272211900423656e+02
7.548229548229549835e+00 -1.648559943996627339e+02
7.553113553113554701e+00 -1.649721498025929804e+02
7.557997557997559568e+00 -1.649758874184337856e+02
7.562881562881564435e+00 -1.649848994766841201e+02
7.567765567765569301e+00 -1.649194578096906127e+02
7.572649572649574168e+00 -1.649199488666181423e+02
7.577533577533579034e+00 -1.648228321888049663e+02
7.582417582417583901e+00 -1.647584563810731879e+02
7.587301587301588768e+00 -1.648183924924620101e+02
7.592185592185593634e+00 -1.647134733329053233e+02
7.597069597069598501e+00 -1.647551505096527364e+02
7.601953601953603368e+00 -1.648175880771269703e+02
7.606837606837608234e+00 -1.646108509407974339e+02
7.611721611721613101e+00 -1.647468511485067779e+02
7.616605616605617968e+00 -1.648679657616540339e+02
7.621489621489622834e+00 -1.647757590464852910e+02
7.626373626373627701e+00 -1.647348121955263309e+02
7.631257631257632568e+00 -1.648673915384696613e+02
7.636141636141637434e+00 -1.651242299620889753e+02
7.641025641025642301e+00 -1.652992390831217051e+02
7.645909645909647168e+00 -1.652734060112209136e+02
7.650793650793652034e+00 -1.653721525384873985e+02
7.655677655677656901e+00 -1.654756608753281455e+02
7.660561660561661768e+00 -1.656097015191722051e+02
7.665445665445666634e+00 -1.656391288978994112e+02
7.670329670329671501e+00 -1.653479345633638218e+02
7.675213675213676368e+00 -1.652633749412297277e+02
7.680097680097681234e+00 -1.653295746992157262e+02
7.684981684981686101e+00 -1.653255208951633222e+02
7.689865689865690968e+00 -1.651608506322477865e+02
7.694749694749695834e+00 -1.649517392623954493e+02
7.699633699633700701e+00 -1.649936195243633392e+02
7.704517704517705567e+00 -1.649374745211031268e+02
7.709401709401710434e+00 -1.650482048044222267e+02
7.714285714285715301e+00 -1.652680694723747479e+02
7.719169719169720167e+00 -1.652224019054957580e+02
7.724053724053725034e+00 -1.651292837557436428e+02
7.728937728937729901e+00 -1.648269908922685829e+02
7.733821733821734767e+00 -1.646467806143602388e+02
7.738705738705739634e+00 -1.645656669998747645e+02
7.743589743589744501e+00 -1.645177983720045063e+02
7.748473748473749367e+00 -1.644104672281513047e+02
7.753357753357754234e+00 -1.643699376035580713e+02
7.758241758241759101e+00 -1.643564224026149532e+02
7.763125763125763967e+00 -1.646125698634882610e+02
7.768009768009768834e+00 -1.648032756017361180e+02
7.772893772893773701e+00 -1.647192824701345444e+02
7.777777777777778567e+00 -1.646748840761864585e+02
7.782661782661783434e+00 -1.646442970309754514e+02
7.787545787545788301e+00 -1.647366574140535249e+02
7.792429792429793167e+00 -1.647372839495215544e+02
7.797313797313798034e+00 -1.648517811152129866e+02
7.802197802197802901e+00 -1.649724276774892644e+02
7.807081807081807767e+00 -1.648857912916096211e+02
7.811965811965812634e+00 -1.648448844921253453e+02
7.816849816849817500e+00 -1.647545103267821673e+02
7.821733821733822367e+00 -1.647178537267155889e+02
7.826617826617827234e+00 -1.648051240005108014e+02
7.831501831501832100e+00 -1.646993664349449205e+02
7.836385836385836967e+00 -1.646639278721416986e+02
7.841269841269841834e+00 -1.647322460841375573e+02
7.846153846153846700e+00 -1.647327472269058148e+02
7.851037851037851567e+00 -1.646951714665582358e+02
7.855921855921856434e+00 -1.645454920700523758e+02
7.860805860805861300e+00 -1.643385643408979320e+02
7.865689865689866167e+00 -1.643102036943246276e+02
7.870573870573871034e+00 -1.644571478969972986e+02
7.875457875457875900e+00 -1.645884080908868725e+02
7.880341880341880767e+00 -1.645373951653714073e+02
7.885225885225885634e+00 -1.643076667694850812e+02
7.890109890109890500e+00 -1.641237738106234474e+02
7.894993894993895367e+00 -1.641254853846731692e+02
7.899877899877900234e+00 -1.641477586469251548e+02
7.904761904761905100e+00 -1.641497047195747712e+02
7.909645909645909967e+00 -1.642032245419786705e+02
7.914529914529914834e+00 -1.642472045910143947e+02
7.919413919413919700e+00 -1.641894209712725115e+02
7.924297924297924567e+00 -1.642138976434181927e+02
7.929181929181929434e+00 -1.641871334219196115e+02
7.934065934065934300e+00 -1.641592720435131980e+02
7.938949938949939167e+00 -1.642107981122630633e+02
7.943833943833944033e+00 -1.642484270242306366e+02
7.948717948717948900e+00 -1.645345252654579156e+02
7.953601953601953767e+00 -1.647262443616101280e+02
7.958485958485958633e+00 -1.647697584594638727e+02
7.963369963369963500e+00 -1.648534647160869611e+02
7.968253968253968367e+00 -1.649736024274385500e+02
7.973137973137973233e+00 -1.649839602012683315e+02
7.978021978021978100e+00 -1.649107327945804684e+02
7.982905982905982967e+00 -1.648549256279108590e+02
7.987789987789987833e+00 -1.646858041789987510e+02
7.992673992673992700e+00 -1.644972273338250943e+02
7.997557997557997567e+00 -1.642457186389464709e+02
8.002442002442002433e+00 -1.640117811526462219e+02
8.007326007326007300e+00 -1.637985418607771635e+02
8.012210012210012167e+00 -1.635830265702464033e+02
8.017094017094017033e+00 -1.635407789834167716e+02
8.021978021978021900e+00 -1.635738885449282520e+02
8.026862026862026767e+00 -1.636348102025187927e+02
8.031746031746031633e+00 -1.636780347572968992e+02
8.036630036630036500e+00 -1.634407378493114322e+02
8.041514041514041367e+00 -1.631447608558428328e+02
8.046398046398046233e+00 -1.631070896172466291e+02
8.051282051282051100e+00 -1.630406234717956409e+02
8.056166056166055967e+00 -1.628201646792586530e+02
8.061050061050060833e+00 -1.626823279016803951e+02
8.065934065934065700e+00 -1.625843659219465565e+02
8.070818070818070566e+00 -1.626056777539388918e+02
8.075702075702075433e+00 -1.625790699955500145e+02
8.080586080586080300e+00 -1.625344833885448566e+02
8.085470085470085166e+00 -1.625774203254788119e+02
8.090354090354090033e+00 -1.624811961483433436e+02
8.095238095238094900e+00 -1.624639291087779043e+02
8.100122100122099766e+00 -1.624712343177124581e+02
8.105006105006104633e+00 -1.626447573638380959e+02
8.109890109890109500e+00 -1.629292426812925783e+02
8.114774114774114366e+00 -1.629680296715652048e+02
8.119658119658119233e+00 -1.628572601819238059e+02
8.124542124542124100e+00 -1.628151711902754641e+02
8.129426129426128966e+00 -1.628615618121225452e+02
8.134310134310133833e+00 -1.629235082460424167e+02
8.139194139194138700e+00 -1.629499663259173872e+02
8.144078144078143566e+00 -1.629186381990710970e+02
8.148962148962148433e+00 -1.629783334625416558e+02
8.153846153846153300e+00 -1.629489972977666241e+02
8.158730158730158166e+00 -1.629001686617308735e+02
8.163614163614163033e+00 -1.628933460889277569e+02
8.168498168498167900e+00 -1.628792949742052656e+02
8.173382173382172766e+00 -1.628692880612192084e+02
8.178266178266177633e+00 -1.627202314865079416e+02
8.183150183150182500e+00 -1.626226356753458901e+02
8.188034188034187366e+00 -1.626225866756942366e+02
8.192918192918192233e+00 -1.626653605874414836e+02
8.197802197802197099e+00 -1.627134441466592136e+02
8.202686202686201966e+00 -1.627034571847030975e+02
8.207570207570206833e+00 -1.628218868650806712e+02
8.212454212454211699e+00 -1.629705142553325743e+02
8.217338217338216566e+00 -1.631096462451273226e+02
8.222222222222221433e+00 -1.632319528899560055e+02
8.227106227106226299e+00 -1.634044194222627198e+02
8.231990231990231166e+00 -1.635613206394955910e+02
8.236874236874236033e+00 -1.635770943857083353e+02
8.241758241758240899e+00 -1.635690715504351544e+02
8.246642246642245766e+00 -1.635166842120963224e+02
8.251526251526250633e+00 -1.635456286793912568e+02
8.256410256410255499e+00 -1.638872962095958030e+02
8.261294261294260366e+00 -1.642767247045160843e+02
8.266178266178265233e+00 -1.644711430027965378e+02
8.271062271062270099e+00 -1.647571420129278579e+02
8.275946275946274966e+00 -1.650926089402922230e+02
8.280830280830279833e+00 -1.653494600992766834e+02
8.285714285714284699e+00 -1.656026164365777049e+02
8.290598290598289566e+00 -1.655733302307953068e+02
8.295482295482294433e+00 -1.658402697234982952e+02
8.300366300366299299e+00 -1.662071313349546244e+02
8.305250305250304166e+00 -1.661517781729346552e+02
8.310134310134309032e+00 -1.664209464746992921e+02
8.315018315018313899e+00 -1.664285899113561129e+02
8.319902319902318766e+00 -1.663083019770005251e+02
8.324786324786323632e+00 -1.662811254859219900e+02
8.329670329670328499e+00 -1.663046902809643086e+02
8.334554334554333366e+00 -1.663538037983859113e+02
8.339438339438338232e+00 -1.664424058888660340e+02
8.344322344322343099e+00 -1.664897535096560546e+02
8.349206349206347966e+00 -1.664441210445411912e+02
8.354090354090352832e+00 -1.663688393049129388e+02
8.358974358974357699e+00 -1.664416850063747404e+02
8.363858363858362566e+00 -1.664739123967007686e+02
8.368742368742367432e+00 -1.665100729214075841e+02
8.373626373626372299e+00 -1.664997145575916022e+02
8.378510378510377166e+00 -1.665215242575499417e+02
8.383394383394382032e+00 -1.664693463418936972e+02
8.388278388278386899e+00 -1.663842337556706639e+02
8.393162393162391766e+00 -1.664812733107592351e+02
8.398046398046396632e+00 -1.668555116168751056e+02
8.402930402930401499e+00 -1.668773870285692738e+02
8.407814407814406366e+00 -1.659244107525000516e+02
8.412698412698411232e+00 -1.654879224479702771e+02
8.417582417582416099e+00 -1.653606660264785546e+02
8.422466422466420966e+00 -1.653729024661506060e+02
8.427350427350425832e+00 -1.653753233641377847e+02
8.432234432234430699e+00 -1.652946085220426369e+02
8.437118437118435565e+00 -1.654342357212727848e+02
8.442002442002440432e+00 -1.654703874169763651e+02
8.446886446886445299e+00 -1.654052683799143608e+02
8.451770451770450165e+00 -1.654799472706698111e+02
8.456654456654455032e+00 -1.653345690137383883e+02
8.461538461538459899e+00 -1.650403049617441127e+02
8.466422466422464765e+00 -1.647623814614346145e+02
8.471306471306469632e+00 -1.646389056615688844e+02
8.476190476190474499e+00 -1.646905165232917625e+02
8.481074481074479365e+00 -1.647091191355346780e+02
8.485958485958484232e+00 -1.646872151888424867e+02
8.490842490842489099e+00 -1.646456192164757795e+02
8.495726495726493965e+00 -1.646660304348534396e+02
8.500610500610498832e+00 -1.646806453698025621e+02
8.505494505494507251e+00 -1.646045241873862608e+02
8.510378510378512118e+00 -1.644840652379697872e+02
8.515262515262516985e+00 -1.644202581959703195e+02
8.520146520146521851e+00 -1.644367137936687300e+02
8.525030525030526718e+00 -1.643655850671916880e+02
8.529914529914531585e+00 -1.643119479464851622e+02
8.534798534798536451e+00 -1.643500954102035507e+02
8.539682539682541318e+00 -1.643509733764743146e+02
8.544566544566546185e+00 -1.642645893542240287e+02
8.549450549450551051e+00 -1.641776234866807158e+02
8.554334554334555918e+00 -1.641631961842051908e+02
8.559218559218560785e+00 -1.642378541663366320e+02
8.564102564102565651e+00 -1.642276945086771320e+02
8.568986568986570518e+00 -1.640991247586855195e+02
8.573870573870575384e+00 -1.640437643110104489e+02
8.578754578754580251e+00 -1.639091214502286391e+02
8.583638583638585118e+00 -1.638576025881592102e+02
8.588522588522589984e+00 -1.637606539240353243e+02
8.593406593406594851e+00 -1.638085706715829133e+02
8.598290598290599718e+00 -1.638572965043701970e+02
8.603174603174604584e+00 -1.638561594871470106e+02
8.608058608058609451e+00 -1.638547006079387813e+02
8.612942612942614318e+00 -1.638767664099561330e+02
8.617826617826619184e+00 -1.638812718717913697e+02
8.622710622710624051e+00 -1.639722062925882256e+02
8.627594627594628918e+00 -1.645572855732270341e+02
8.632478632478633784e+00 -1.649057065459366527e+02
8.637362637362638651e+00 -1.650408960090673531e+02
8.642246642246643518e+00 -1.651135291783735397e+02
8.647130647130648384e+00 -1.651114195024223932e+02
8.652014652014653251e+00 -1.652195893453171323e+02
8.656898656898658118e+00 -1.652017518381816785e+02
8.661782661782662984e+00 -1.652662713439679010e+02
8.666666666666667851e+00 -1.653306974977556933e+02
8.671550671550672718e+00 -1.653213956374315501e+02
8.676434676434677584e+00 -1.654068430122706275e+02
8.681318681318682451e+00 -1.657037745728657683e+02
8.686202686202687318e+00 -1.661497859354855109e+02
8.691086691086692184e+00 -1.662939299147457746e+02
8.695970695970697051e+00 -1.662858446829050934e+02
8.700854700854701917e+00 -1.661921698088267192e+02
8.705738705738706784e+00 -1.661308117211912361e+02
8.710622710622711651e+00 -1.662160446963630704e+02
8.715506715506716517e+00 -1.662137045596568612e+02
8.720390720390721384e+00 -1.661064484008028899e+02
8.725274725274726251e+00 -1.660428893744078778e+02
8.730158730158731117e+00 -1.660431688592752266e+02
8.735042735042735984e+00 -1.659821826274799719e+02
8.739926739926740851e+00 -1.659324665371157153e+02
8.744810744810745717e+00 -1.659946410282001068e+02
8.749694749694750584e+00 -1.657090176330202951e+02
8.754578754578755451e+00 -1.653345868974983546e+02
8.759462759462760317e+00 -1.653953316463994554e+02
8.764346764346765184e+00 -1.655637223137686647e+02
8.769230769230770051e+00 -1.656164941828894257e+02
8.774114774114774917e+00 -1.655325200121001785e+02
8.778998778998779784e+00 -1.655023263183560971e+02
8.783882783882784651e+00 -1.654813117116779324e+02
8.788766788766789517e+00 -1.656389386178804841e+02
8.793650793650794384e+00 -1.659270979710514098e+02
8.798534798534799251e+00 -1.661211001423399694e+02
8.803418803418804117e+00 -1.663022125461634459e+02
8.808302808302808984e+00 -1.664659079283819096e+02
8.813186813186813851e+00 -1.662949568633241881e+02
8.818070818070818717e+00 -1.660194992678955259e+02
8.822954822954823584e+00 -1.660388906793715478e+02
8.827838827838828450e+00 -1.660761836113790650e+02
8.832722832722833317e+00 -1.660692873891310342e+02
8.837606837606838184e+00 -1.660921849842322331e+02
8.842490842490843050e+00 -1.660782318213198323e+02
8.847374847374847917e+00 -1.659591619563502718e+02
8.852258852258852784e+00 -1.659520449949228293e+02
8.857142857142857650e+00 -1.659407033909478457e+02
8.862026862026862517e+00 -1.659399294993385752e+02
8.866910866910867384e+00 -1.657019950036541616e+02
8.871794871794872250e+00 -1.655140316408025569e+02
8.876678876678877117e+00 -1.655827406497684535e+02
8.881562881562881984e+00 -1.655540153873192537e+02
8.886446886446886850e+00 -1.654730641651882479e+02
8.891330891330891717e+00 -1.654752606915085096e+02
8.896214896214896584e+00 -1.655682924012813544e+02
8.901098901098901450e+00 -1.656157042993016262e+02
8.905982905982906317e+00 -1.656155573635627150e+02
8.910866910866911184e+00 -1.655660440461363123e+02
8.915750915750916050e+00 -1.654817289327359902e+02
8.920634920634920917e+00 -1.655206413629735778e+02
8.925518925518925784e+00 -1.655990675772394809e+02
8.930402930402930650e+00 -1.654363775629444149e+02
8.935286935286935517e+00 -1.651036548805880102e+02
8.940170940170940383e+00 -1.648032627647647530e+02
8.945054945054945250e+00 -1.647696046877888705e+02
8.949938949938950117e+00 -1.649153045506525643e+02
8.954822954822954983e+00 -1.650071096772074668e+02
8.959706959706959850e+00 -1.649793366188847017e+02
8.964590964590964717e+00 -1.649581003303451894e+02
8.969474969474969583e+00 -1.652322063740642761e+02
8.974358974358974450e+00 -1.655556405244723521e+02
8.979242979242979317e+00 -1.655607445835064766e+02
8.984126984126984183e+00 -1.654287865883792961e+02
8.989010989010989050e+00 -1.652089623714755078e+02
8.993894993894993917e+00 -1.651654910483725871e+02
8.998778998778998783e+00 -1.651600721778317222e+02
9.003663003663003650e+00 -1.651028155759942422e+02
9.008547008547008517e+00 -1.650274982202822684e+02
9.013431013431013383e+00 -1.649985925239924427e+02
9.018315018315018250e+00 -1.650132071602752433e+02
9.023199023199023117e+00 -1.649426245721871283e+02
9.028083028083027983e+00 -1.649178621321577225e+02
9.032967032967032850e+00 -1.650885356786461955e+02
9.037851037851037717e+00 -1.652788772222462512e+02
9.042735042735042583e+00 -1.653454442536142324e+02
9.047619047619047450e+00 -1.652998454689296182e+02
9.052503052503052317e+00 -1.651735957446706209e+02
9.057387057387057183e+00 -1.651755463600262033e+02
9.062271062271062050e+00 -1.651910545451870860e+02
9.067155067155066916e+00 -1.650893845405606726e+02
9.072039072039071783e+00 -1.648049050216436626e+02
9.076923076923076650e+00 -1.645736709694808155e+02
9.081807081807081516e+00 -1.644689631603725104e+02
9.086691086691086383e+00 -1.646464867777807513e+02
9.091575091575091250e+00 -1.648232825835552546e+02
9.096459096459096116e+00 -1.648132635796806937e+02
9.101343101343100983e+00 -1.647504779033945965e+02
9.106227106227105850e+00 -1.646606552218523234e+02
9.111111111111110716e+00 -1.646105736352555198e+02
9.115995115995115583e+00 -1.646042713645513231e+02
9.120879120879120450e+00 -1.646095267377189941e+02
9.125763125763125316e+00 -1.646198820481911866e+02
9.130647130647130183e+00 -1.647326649615678491e+02
9.135531135531135050e+00 -1.647975228973147068e+02
9.140415140415139916e+00 -1.647325827808777206e+02
9.145299145299144783e+00 -1.645912461221666945e+02
9.150183150183149650e+00 -1.646701683833597940e+02
9.155067155067154516e+00 -1.649809433192769177e+02
9.159951159951159383e+00 -1.653471375532933507e+02
9.164835164835164250e+00 -1.655369488221840868e+02
9.169719169719169116e+00 -1.655828641908771885e+02
9.174603174603173983e+00 -1.656168679756687823e+02
9.179487179487178850e+00 -1.656550840475642872e+02
9.184371184371183716e+00 -1.657410594820355243e+02
9.189255189255188583e+00 -1.657732178036986852e+02
9.194139194139193449e+00 -1.658224617131806440e+02
9.199023199023198316e+00 -1.659053525085005845e+02
9.203907203907203183e+00 -1.660150821810579487e+02
9.208791208791208049e+00 -1.662451933141063023e+02
9.213675213675212916e+00 -1.664535346042991932e+02
9.218559218559217783e+00 -1.664727869842135703e+02
9.223443223443222649e+00 -1.666200610665190425e+02
9.228327228327227516e+00 -1.668447772319247520e+02
9.233211233211232383e+00 -1.668216833057210238e+02
9.238095238095237249e+00 -1.667072852536884682e+02
9.242979242979242116e+00 -1.668159950113821992e+02
9.247863247863246983e+00 -1.668361607094459487e+02
9.252747252747251849e+00 -1.668562931230098343e+02
9.257631257631256716e+00 -1.667407306998440220e+02
9.262515262515261583e+00 -1.665984956111920212e+02
9.267399267399266449e+00 -1.667363598099691728e+02
9.272283272283271316e+00 -1.667175199944510950e+02
9.277167277167276183e+00 -1.666659203869921271e+02
9.282051282051281049e+00 -1.666314336887049592e+02
9.286935286935285916e+00 -1.667207082827389968e+02
9.291819291819290783e+00 -1.670501921196234036e+02
9.296703296703295649e+00 -1.674431957583329336e+02
9.301587301587300516e+00 -1.671904559237761134e+02
9.306471306471305383e+00 -1.668453395536448909e+02
9.311355311355310249e+00 -1.668080780601052879e+02
9.316239316239315116e+00 -1.667731071658404574e+02
9.321123321123319982e+00 -1.669457871939710287e+02
9.326007326007324849e+00 -1.672464818390036783e+02
9.330891330891329716e+00 -1.673429418712576933e+02
9.335775335775334582e+00 -1.672548645563707623e+02
9.340659340659339449e+00 -1.671634032526225155e+02
9.345543345543344316e+00 -1.670593320283104788e+02
9.350427350427349182e+00 -1.669119124909376524e+02
9.355311355311354049e+00 -1.667185388966755113e+02
9.360195360195358916e+00 -1.665699809752865406e+02
9.365079365079363782e+00 -1.666052660574601703e+02
9.369963369963368649e+00 -1.666837679175120570e+02
9.374847374847373516e+00 -1.667199681723692777e+02
9.379731379731378382e+00 -1.667078951354375533e+02
9.384615384615383249e+00 -1.666158373655785567e+02
9.389499389499388116e+00 -1.666151142113131414e+02
9.394383394383392982e+00 -1.666307511849657885e+02
9.399267399267397849e+00 -1.666916649434415945e+02
9.404151404151402716e+00 -1.667057599517776225e+02
9.409035409035407582e+00 -1.666579426295820383e+02
9.413919413919412449e+00 -1.667280280168462809e+02
9.418803418803417316e+00 -1.666649054412658586e+02
9.423687423687422182e+00 -1.662989044375038077e+02
9.428571428571427049e+00 -1.661862349414188316e+02
9.433455433455431915e+00 -1.661201217445195937e+02
9.438339438339436782e+00 -1.661017745608097016e+02
9.443223443223441649e+00 -1.659968444548292439e+02
9.448107448107446515e+00 -1.656874919966502091e+02
9.452991452991451382e+00 -1.657128295780968870e+02
9.457875457875456249e+00 -1.657224484839311458e+02
9.462759462759461115e+00 -1.656067271005381940e+02
9.467643467643465982e+00 -1.656385475668604954e+02
9.472527472527470849e+00 -1.656338606799769479e+02
9.477411477411475715e+00 -1.657395450928331115e+02
9.482295482295480582e+00 -1.657950734826189603e+02
9.487179487179485449e+00 -1.657873610043459678e+02
9.492063492063490315e+00 -1.659344419571783078e+02
9.496947496947495182e+00 -1.659110833370069997e+02
9.501831501831500049e+00 -1.659022728571564187e+02
9.506715506715508468e+00 -1.660427806079390223e+02
9.511599511599513335e+00 -1.660830771016848075e+02
9.516483516483518201e+00 -1.659945391283989409e+02
9.521367521367523068e+00 -1.662861200999633411e+02
9.526251526251527935e+00 -1.665654505962999110e+02
9.531135531135532801e+00 -1.665459926284202368e+02
9.536019536019537668e+00 -1.665415225034744253e+02
9.540903540903542535e+00 -1.665740737805310800e+02
9.545787545787547401e+00 -1.665243691247394793e+02
9.550671550671552268e+00 -1.665336451609887547e+02
9.555555555555557135e+00 -1.665987958775292839e+02
9.560439560439562001e+00 -1.665565155356196101e+02
9.565323565323566868e+00 -1.666155939409345876e+02
9.570207570207571734e+00 -1.667430943463500341e+02
9.575091575091576601e+00 -1.669258476865002194e+02
9.579975579975581468e+00 -1.671713587661768656e+02
9.584859584859586334e+00 -1.673359309027959796e+02
9.589743589743591201e+00 -1.672714054985580390e+02
9.594627594627596068e+00 -1.672408529694831145e+02
9.599511599511600934e+00 -1.672393160468517976e+02
9.604395604395605801e+00 -1.672863928015263753e+02
9.609279609279610668e+00 -1.673163852333689476e+02
9.614163614163615534e+00 -1.672390081150027186e+02
9.619047619047620401e+00 -1.672072906093698634e+02
9.623931623931625268e+00 -1.672135132973906764e+02
9.628815628815630134e+00 -1.672415708407294233e+02
9.633699633699635001e+00 -1.672382479462601168e+02
9.638583638583639868e+00 -1.673486624838378134e+02
9.643467643467644734e+00 -1.679339127871002688e+02
9.648351648351649601e+00 -1.683019302217374502e+02
9.653235653235654468e+00 -1.684245310983562263e+02
9.658119658119659334e+00 -1.685530587690397510e+02
9.663003663003664201e+00 -1.688266687128390799e+02
9.667887667887669068e+00 -1.694792487715189111e+02
9.672771672771673934e+00 -1.695275946342923703e+02
9.677655677655678801e+00 -1.697358246543450093e+02
9.682539682539683668e+00 -1.699935374619042534e+02
9.687423687423688534e+00 -1.697902901131981821e+02
9.692307692307693401e+00 -1.697453025131686104e+02
9.697191697191698267e+00 -1.697087724620311917e+02
9.702075702075703134e+00 -1.696620344232382820e+02
9.706959706959708001e+00 -1.696813618847909026e+02
9.711843711843712867e+00 -1.696838821714777907e+02
9.716727716727717734e+00 -1.697743882281807259e+02
9.721611721611722601e+00 -1.698891454272385886e+02
9.726495726495727467e+00 -1.699223745252811000e+02
9.731379731379732334e+00 -1.699659029793985496e+02
9.736263736263737201e+00 -1.699317262806899009e+02
9.741147741147742067e+00 -1.699694524063989149e+02
9.746031746031746934e+00 -1.699620807846569619e+02
9.750915750915751801e+00 -1.700052313808771203e+02
9.755799755799756667e+00 -1.701076177733869486e+02
9.760683760683761534e+00 -1.700076321593110720e+02
9.765567765567766401e+00 -1.701222291252413470e+02
9.770451770451771267e+00 -1.700734959376537176e+02
9.775335775335776134e+00 -1.700468545979401824e+02
9.780219780219781001e+00 -1.703686395316553899e+02
9.785103785103785867e+00 -1.703078136473819768e+02
9.789987789987790734e+00 -1.698786482330313561e+02
9.794871794871795601e+00 -1.697058195493694939e+02
9.799755799755800467e+00 -1.698436940028342974e+02
9.804639804639805334e+00 -1.698074035166070530e+02
9.809523809523810201e+00 -1.698807792871089362e+02
9.814407814407815067e+00 -1.699249135889837987e+02
9.819291819291819934e+00 -1.699690654927719606e+02
9.824175824175824800e+00 -1.701117633285729767e+02
9.829059829059829667e+00 -1.701282344087414913e+02
9.833943833943834534e+00 -1.702913651876804693e+02
9.838827838827839400e+00 -1.703624599153944530e+02
9.843711843711844267e+00 -1.703402161866036977e+02
9.848595848595849134e+00 -1.702936035543263529e+02
9.853479853479854000e+00 -1.702945532196546310e+02
9.858363858363858867e+00 -1.702946444822854346e+02
9.863247863247863734e+00 -1.702806499414238317e+02
9.868131868131868600e+00 -1.702566308763472875e+02
9.873015873015873467e+00 -1.701423942200187582e+02
9.877899877899878334e+00 -1.701221057394722038e+02
9.882783882783883200e+00 -1.701311245252991000e+02
9.887667887667888067e+00 -1.699444586751656061e+02
9.892551892551892934e+00 -1.695842006011544356e+02
9.897435897435897800e+00 -1.696126433011245638e+02
9.902319902319902667e+00 -1.696412735059536772e+02
9.907203907203907534e+00 -1.696700937042602959e+02
9.912087912087912400e+00 -1.696991064345386917e+02
9.916971916971917267e+00 -1.697283142865003640e+02
9.921855921855922134e+00 -1.697577199024615311e+02
9.926739926739927000e+00 -1.697873259787774032e+02
9.931623931623931867e+00 -1.698171352673259378e+02
9.936507936507936734e+00 -1.698471505770427541e+02
9.941391941391941600e+00 -1.698773747755094519e+02
9.946275946275946467e+00 -1.699078107905977220e+02
9.951159951159951333e+00 -1.699384616121714657e+02
9.956043956043956200e+00 -1.699693302938490831e+02
9.960927960927961067e+00 -1.700004199548293968e+02
9.965811965811965933e+00 -1.700317337817827479e+02
9.970695970695970800e+00 -1.700632750308115249e+02
9.975579975579975667e+00 -1.700950470294816057e+02
9.980463980463980533e+00 -1.701270531789293443e+02
9.985347985347985400e+00 -1.701592969560462336e+02
9.990231990231990267e+00 -1.701917819157457075e+02
9.995115995115995133e+00 -1.702245116933151508e+02
1.000000000000000000e+01 -1.702574900068571537e+02


==> fig/data/NLnoiseFFT.dat <==
-4.000000000000000000e+01 -1.738485713441913845e+02
-3.998046398046398053e+01 -1.738390793930085465e+02
-3.996092796092796107e+01 -1.738296081422235773e+02
-3.994139194139194160e+01 -1.738201575017445180e+02
-3.992185592185592213e+01 -1.738107273820664034e+02
-3.990231990231990267e+01 -1.738013176942658333e+02
-3.988278388278388320e+01 -1.737919283499963115e+02
-3.986324786324786373e+01 -1.737825592614830725e+02
-3.984371184371184427e+01 -1.737732103415181086e+02
-3.982417582417582480e+01 -1.737638815034556217e+02
-3.980463980463980533e+01 -1.737545726612067654e+02
-3.978510378510378587e+01 -1.737452837292350978e+02
-3.976556776556776640e+01 -1.737360146225520339e+02
-3.974603174603174693e+01 -1.737267652567118148e+02
-3.972649572649572747e+01 -1.737175355478071310e+02
-3.970695970695970800e+01 -1.737083254124645748e+02
-3.968742368742368853e+01 -1.736991347678399507e+02
-3.966788766788766907e+01 -1.736899635316139552e+02
-3.964835164835164960e+01 -1.736808116219877434e+02
-3.962881562881563013e+01 -1.736716789576783810e+02
-3.960927960927961067e+01 -1.736625654579148090e+02
-3.958974358974359120e+01 -1.736534710424331820e+02
-3.957020757020757173e+01 -1.736443956314730599e+02
-3.955067155067155227e+01 -1.739261847624458710e+02
-3.953113553113553280e+01 -1.739241848177283316e+02
-3.951159951159951333e+01 -1.739305547002731771e+02
-3.949206349206349387e+01 -1.739263518560647412e+02
-3.947252747252747440e+01 -1.739267156420416427e+02
-3.945299145299145493e+01 -1.739808174413432198e+02
-3.943345543345543547e+01 -1.739975049682563224e+02
-3.941391941391941600e+01 -1.738612201891935172e+02
-3.939438339438339653e+01 -1.738474611970354431e+02
-3.937484737484737707e+01 -1.738599704079703656e+02
-3.935531135531135760e+01 -1.739240940489994500e+02
-3.933577533577533814e+01 -1.740086702721255847e+02
-3.931623931623931867e+01 -1.742137839990582506e+02
-3.929670329670329920e+01 -1.742522814361758492e+02
-3.927716727716727974e+01 -1.739871816039894270e+02
-3.925763125763126027e+01 -1.738415384872766367e+02
-3.923809523809524080e+01 -1.738633241768806386e+02
-3.921855921855922134e+01 -1.741644842469732168e+02
-3.919902319902320187e+01 -1.742092708463985389e+02
-3.917948717948718240e+01 -1.742156926937221897e+02
-3.915995115995116294e+01 -1.741557662702709308e+02
-3.914041514041514347e+01 -1.741094485222055823e+02
-3.912087912087912400e+01 -1.740167518729006133e+02
-3.910134310134310454e+01 -1.739176889862180815e+02
-3.908180708180708507e+01 -1.741128824248899036e+02
-3.906227106227106560e+01 -1.739658607929069376e+02
-3.904273504273504614e+01 -1.738699875815202631e+02
-3.902319902319902667e+01 -1.737826323238407440e+02
-3.900366300366300720e+01 -1.737735588919471184e+02
-3.898412698412698774e+01 -1.738719848994498136e+02
-3.896459096459096116e+01 -1.738378940065828999e+02
-3.894505494505494170e+01 -1.739150110588439020e+02
-3.892551892551892223e+01 -1.738359344971223663e+02
-3.890598290598290276e+01 -1.736606729645812948e+02
-3.888644688644688330e+01 -1.737416701649177071e+02
-3.886691086691086383e+01 -1.735689406700314237e+02
-3.884737484737484436e+01 -1.733004651999313239e+02
-3.882783882783882490e+01 -1.734214023174228885e+02
-3.880830280830280543e+01 -1.735778558877232740e+02
-3.878876678876678596e+01 -1.735770525355556231e+02
-3.876923076923076650e+01 -1.736886975397688389e+02
-3.874969474969474703e+01 -1.737504041325793764e+02
-3.873015873015872756e+01 -1.737294590353528179e+02
-3.871062271062270810e+01 -1.738982596898292172e+02
-3.869108669108668863e+01 -1.735055309723584287e+02
-3.867155067155066916e+01 -1.731037943658572260e+02
-3.865201465201464970e+01 -1.729458513631929577e+02
-3.863247863247863023e+01 -1.728560780801088299e+02
-3.861294261294261077e+01 -1.727517408188101911e+02
-3.859340659340659130e+01 -1.727263800738351733e+02
-3.857387057387057183e+01 -1.727513989496032139e+02
-3.855433455433455237e+01 -1.727229782179027495e+02
-3.853479853479853290e+01 -1.727971665912962180e+02
-3.851526251526251343e+01 -1.728421324473569030e+02
-3.849572649572649397e+01 -1.729017623647171149e+02
-3.847619047619047450e+01 -1.728575999884290866e+02
-3.845665445665445503e+01 -1.727840901336096806e+02
-3.843711843711843557e+01 -1.727769543482964139e+02
-3.841758241758241610e+01 -1.727525786986647915e+02
-3.839804639804639663e+01 -1.728891031792908279e+02
-3.837851037851037717e+01 -1.728936598419285531e+02
-3.835897435897435770e+01 -1.726386691248689544e+02
-3.833943833943833823e+01 -1.724297345354281674e+02
-3.831990231990231877e+01 -1.723895556575520800e+02
-3.830036630036629930e+01 -1.723888572664752132e+02
-3.828083028083027983e+01 -1.722852391023037910e+02
-3.826129426129426037e+01 -1.721157375904762432e+02
-3.824175824175824090e+01 -1.720469300267620554e+02
-3.822222222222222143e+01 -1.721550383617055786e+02
-3.820268620268620197e+01 -1.721377116019373261e+02
-3.818315018315018250e+01 -1.722277463651928429e+02
-3.816361416361416303e+01 -1.723419946825380862e+02
-3.814407814407814357e+01 -1.722355615208883819e+02
-3.812454212454212410e+01 -1.720651576837012158e+02
-3.810500610500610463e+01 -1.720010584807861846e+02
-3.808547008547008517e+01 -1.720088979154634217e+02
-3.806593406593406570e+01 -1.719318328728829215e+02
-3.804639804639804623e+01 -1.719550217525681717e+02
-3.802686202686202677e+01 -1.719765366814543484e+02
-3.800732600732600730e+01 -1.719191712974349855e+02
-3.798778998778998783e+01 -1.721513564707841226e+02
-3.796825396825396837e+01 -1.723852079375067206e+02
-3.794871794871794890e+01 -1.723486900081570639e+02
-3.792918192918192943e+01 -1.722027645385962273e+02
-3.790964590964590997e+01 -1.719950250533418341e+02
-3.789010989010989050e+01 -1.719660672972257203e+02
-3.787057387057387103e+01 -1.719591979213116701e+02
-3.785103785103785157e+01 -1.720289010945140831e+02
-3.783150183150183210e+01 -1.718391635214470057e+02
-3.781196581196581263e+01 -1.717861530918646054e+02
-3.779242979242979317e+01 -1.719949997999459868e+02
-3.777289377289377370e+01 -1.721123185429997022e+02
-3.775335775335775423e+01 -1.721680822775178399e+02
-3.773382173382173477e+01 -1.721427134741947498e+02
-3.771428571428571530e+01 -1.719791131035506169e+02
-3.769474969474969583e+01 -1.719453798482940101e+02
-3.767521367521367637e+01 -1.719318024900117337e+02
-3.765567765567765690e+01 -1.718972209443683710e+02
-3.763614163614163743e+01 -1.719249586687012936e+02
-3.761660561660561797e+01 -1.717502180400702798e+02
-3.759706959706959850e+01 -1.717258452928227257e+02
-3.757753357753357903e+01 -1.716371793576635412e+02
-3.755799755799755957e+01 -1.715439285627236927e+02
-3.753846153846154010e+01 -1.716137159348203340e+02
-3.751892551892552063e+01 -1.715959532902880937e+02
-3.749938949938950117e+01 -1.716711722651109540e+02
-3.747985347985348170e+01 -1.718359880656810219e+02
-3.746031746031746223e+01 -1.719288439848909604e+02
-3.744078144078144277e+01 -1.719499189285741920e+02
-3.742124542124542330e+01 -1.718288609563389002e+02
-3.740170940170940383e+01 -1.717584923394111058e+02
-3.738217338217338437e+01 -1.718092079857198939e+02
-3.736263736263736490e+01 -1.719027252175499143e+02
-3.734310134310134544e+01 -1.718107832062972875e+02
-3.732356532356532597e+01 -1.717432817507121854e+02
-3.730402930402930650e+01 -1.717137094584721524e+02
-3.728449328449328704e+01 -1.716328442576673012e+02
-3.726495726495726757e+01 -1.717216430197747172e+02
-3.724542124542124810e+01 -1.719078749742776608e+02
-3.722588522588522864e+01 -1.718497084552952288e+02
-3.720634920634920917e+01 -1.714790497180285342e+02
-3.718681318681318970e+01 -1.712161614702761767e+02
-3.716727716727717024e+01 -1.712166686555525530e+02
-3.714774114774115077e+01 -1.710922104243868773e+02
-3.712820512820513130e+01 -1.709672736738977221e+02
-3.710866910866911184e+01 -1.709628940844080489e+02
-3.708913308913309237e+01 -1.708733368452812442e+02
-3.706959706959707290e+01 -1.708058967882926140e+02
-3.705006105006104633e+01 -1.708561319838861152e+02
-3.703052503052502686e+01 -1.709594531236128319e+02
-3.701098901098900740e+01 -1.709702133909655402e+02
-3.699145299145298793e+01 -1.708953886887647968e+02
-3.697191697191696846e+01 -1.707347067524520696e+02
-3.695238095238094900e+01 -1.708613247478180313e+02
-3.693284493284492953e+01 -1.709085750300502582e+02
-3.691330891330891006e+01 -1.708994412262071023e+02
-3.689377289377289060e+01 -1.708922767393258653e+02
-3.687423687423687113e+01 -1.708023506104515263e+02
-3.685470085470085166e+01 -1.708844977597280490e+02
-3.683516483516483220e+01 -1.710345418832231985e+02
-3.681562881562881273e+01 -1.710193839725552039e+02
-3.679609279609279326e+01 -1.708866591223294051e+02
-3.677655677655677380e+01 -1.708679433374057339e+02
-3.675702075702075433e+01 -1.708360856185965417e+02
-3.673748473748473486e+01 -1.709651506212273944e+02
-3.671794871794871540e+01 -1.709341999426353880e+02
-3.669841269841269593e+01 -1.709942283023945038e+02
-3.667887667887667646e+01 -1.710574905181253484e+02
-3.665934065934065700e+01 -1.709667436960402256e+02
-3.663980463980463753e+01 -1.709990058976790976e+02
-3.662026862026861806e+01 -1.710263546950388331e+02
-3.660073260073259860e+01 -1.710804844119756467e+02
-3.658119658119657913e+01 -1.711898465707235459e+02
-3.656166056166055967e+01 -1.711772845947083681e+02
-3.654212454212454020e+01 -1.712212398580744548e+02
-3.652258852258852073e+01 -1.713256857442643764e+02
-3.650305250305250127e+01 -1.714221514734853429e+02
-3.648351648351648180e+01 -1.713675202054440092e+02
-3.646398046398046233e+01 -1.713391346327377960e+02
-3.644444444444444287e+01 -1.714145902582709482e+02
-3.642490842490842340e+01 -1.714412506623318677e+02
-3.640537240537240393e+01 -1.714285818188162125e+02
-3.638583638583638447e+01 -1.714500623648634701e+02
-3.636630036630036500e+01 -1.714411967181442265e+02
-3.634676434676434553e+01 -1.714189821998256491e+02
-3.632722832722832607e+01 -1.717299805646465245e+02
-3.630769230769230660e+01 -1.721055119937578866e+02
-3.628815628815628713e+01 -1.721152413673248986e+02
-3.626862026862026767e+01 -1.720224590101290687e+02
-3.624908424908424820e+01 -1.720231498531694854e+02
-3.622954822954822873e+01 -1.720632628615326212e+02
-3.621001221001220927e+01 -1.721523733020163434e+02
-3.619047619047618980e+01 -1.721607715661686200e+02
-3.617094017094017033e+01 -1.721845567614044512e+02
-3.615140415140415087e+01 -1.722478915265100170e+02
-3.613186813186813140e+01 -1.721550263272491179e+02
-3.611233211233211193e+01 -1.721791312419408086e+02
-3.609279609279609247e+01 -1.723904392965217198e+02
-3.607326007326007300e+01 -1.722822309569760364e+02
-3.605372405372405353e+01 -1.722940195014568587e+02
-3.603418803418803407e+01 -1.721799874615625185e+02
-3.601465201465201460e+01 -1.718267419353673802e+02
-3.599511599511599513e+01 -1.714703472999896405e+02
-3.597557997557997567e+01 -1.713787165279951523e+02
-3.595604395604395620e+01 -1.713371824083732804e+02
-3.593650793650793673e+01 -1.713356079045859133e+02
-3.591697191697191727e+01 -1.715033170666401361e+02
-3.589743589743589780e+01 -1.715128832900645079e+02
-3.587789987789987833e+01 -1.715667247334523893e+02
-3.585836385836385887e+01 -1.715258260790917575e+02
-3.583882783882783940e+01 -1.715789170953047460e+02
-3.581929181929181993e+01 -1.715579383999057086e+02
-3.579975579975580047e+01 -1.713816833496089203e+02
-3.578021978021978100e+01 -1.711523368211138632e+02
-3.576068376068376153e+01 -1.709286666289300456e+02
-3.574114774114774207e+01 -1.707682312001878131e+02
-3.572161172161172260e+01 -1.704683888882711074e+02
-3.570207570207570313e+01 -1.703623641631988903e+02
-3.568253968253968367e+01 -1.704356656871943301e+02
-3.566300366300366420e+01 -1.703976816550643889e+02
-3.564346764346764473e+01 -1.704461885372715813e+02
-3.562393162393162527e+01 -1.704501248587194766e+02
-3.560439560439560580e+01 -1.704558027155198658e+02
-3.558485958485958633e+01 -1.705760686202730767e+02
-3.556532356532356687e+01 -1.705800211144045875e+02
-3.554578754578754740e+01 -1.706101882082537600e+02
-3.552625152625152793e+01 -1.706253022986244332e+02
-3.550671550671550847e+01 -1.706207854888640725e+02
-3.548717948717948900e+01 -1.706230868168096322e+02
-3.546764346764346953e+01 -1.705963849918839230e+02
-3.544810744810745007e+01 -1.706241475846066180e+02
-3.542857142857143060e+01 -1.706160354090053772e+02
-3.540903540903541113e+01 -1.706585307373526632e+02
-3.538949938949939167e+01 -1.708261197175874031e+02
-3.536996336996337220e+01 -1.707711970459121176e+02
-3.535042735042735274e+01 -1.704816529098064279e+02
-3.533089133089133327e+01 -1.704549331203066345e+02
-3.531135531135531380e+01 -1.705371605806405739e+02
-3.529181929181929434e+01 -1.705165493188259518e+02
-3.527228327228327487e+01 -1.702434685479778977e+02
-3.525274725274725540e+01 -1.701476526884707141e+02
-3.523321123321123594e+01 -1.698392989285358681e+02
-3.521367521367521647e+01 -1.695428515767094950e+02
-3.519413919413919700e+01 -1.694904281603388370e+02
-3.517460317460317754e+01 -1.695487248910360734e+02
-3.515506715506715807e+01 -1.696748645127487407e+02
-3.513553113553113860e+01 -1.697913220003621575e+02
-3.511599511599511914e+01 -1.700595425862191519e+02
-3.509645909645909967e+01 -1.699054917193700760e+02
-3.507692307692308020e+01 -1.698793313212138685e+02
-3.505738705738706074e+01 -1.699193728959392047e+02
-3.503785103785104127e+01 -1.699321427225224568e+02
-3.501831501831502180e+01 -1.699372699944711940e+02
-3.499877899877900234e+01 -1.698628144241959603e+02
-3.497924297924298287e+01 -1.698782417454902998e+02
-3.495970695970696340e+01 -1.698709938843851432e+02
-3.494017094017094394e+01 -1.699338659462897283e+02
-3.492063492063492447e+01 -1.699993071926172945e+02
-3.490109890109890500e+01 -1.701731552666697382e+02
-3.488156288156288554e+01 -1.703588938930886911e+02
-3.486202686202685896e+01 -1.702498774914478474e+02
-3.484249084249083950e+01 -1.704757049463802616e+02
-3.482295482295482003e+01 -1.705088929799314030e+02
-3.480341880341880056e+01 -1.702813338292331480e+02
-3.478388278388278110e+01 -1.703509031335045165e+02
-3.476434676434676163e+01 -1.702465834752001967e+02
-3.474481074481074216e+01 -1.701086610283794585e+02
-3.472527472527472270e+01 -1.700942330883818840e+02
-3.470573870573870323e+01 -1.700158132987106967e+02
-3.468620268620268376e+01 -1.698354838532248436e+02
-3.466666666666666430e+01 -1.696677529834167615e+02
-3.464713064713064483e+01 -1.696254299903170590e+02
-3.462759462759462536e+01 -1.695816227825338558e+02
-3.460805860805860590e+01 -1.695575628576213774e+02
-3.458852258852258643e+01 -1.696661239808302071e+02
-3.456898656898656697e+01 -1.696600084833112305e+02
-3.454945054945054750e+01 -1.696218324435458271e+02
-3.452991452991452803e+01 -1.696222037474691717e+02
-3.451037851037850857e+01 -1.696565988688884659e+02
-3.449084249084248910e+01 -1.697746489946888744e+02
-3.447130647130646963e+01 -1.699708796594418914e+02
-3.445177045177045017e+01 -1.698964427221054052e+02
-3.443223443223443070e+01 -1.697054826613801310e+02
-3.441269841269841123e+01 -1.697633402088411003e+02
-3.439316239316239177e+01 -1.698433099793057863e+02
-3.437362637362637230e+01 -1.696828018330490409e+02
-3.435409035409035283e+01 -1.699490629493589609e+02
-3.433455433455433337e+01 -1.702620265632148460e+02
-3.431501831501831390e+01 -1.704121816401984972e+02
-3.429548229548229443e+01 -1.704415200038133662e+02
-3.427594627594627497e+01 -1.703628202127847828e+02
-3.425641025641025550e+01 -1.704674786322919431e+02
-3.423687423687423603e+01 -1.704678972209055701e+02
-3.421733821733821657e+01 -1.705768812029541550e+02
-3.419780219780219710e+01 -1.705596042298295743e+02
-3.417826617826617763e+01 -1.705576562330365675e+02
-3.415873015873015817e+01 -1.705437802654431039e+02
-3.413919413919413870e+01 -1.705629562169969233e+02
-3.411965811965811923e+01 -1.705696224897046704e+02
-3.410012210012209977e+01 -1.705352693231426997e+02
-3.408058608058608030e+01 -1.704730574876619187e+02
-3.406105006105006083e+01 -1.702473764199262405e+02
-3.404151404151404137e+01 -1.699974770618142088e+02
-3.402197802197802190e+01 -1.698906519635082191e+02
-3.400244200244200243e+01 -1.698984255316761391e+02
-3.398290598290598297e+01 -1.699380568131334144e+02
-3.396336996336996350e+01 -1.697054559356567438e+02
-3.394383394383394403e+01 -1.696017318085093848e+02
-3.392429792429792457e+01 -1.697585851972495448e+02
-3.390476190476190510e+01 -1.697650257459258683e+02
-3.388522588522588563e+01 -1.698010026505618271e+02
-3.386568986568986617e+01 -1.699316165714654119e+02
-3.384615384615384670e+01 -1.699317977849704846e+02
-3.382661782661782723e+01 -1.699570933723167059e+02
-3.380708180708180777e+01 -1.701113873336310576e+02
-3.378754578754578830e+01 -1.700130405762416217e+02
-3.376800976800976883e+01 -1.699480160501482544e+02
-3.374847374847374937e+01 -1.697381706167524555e+02
-3.372893772893772990e+01 -1.696669409081036690e+02
-3.370940170940171043e+01 -1.696518174435248625e+02
-3.368986568986569097e+01 -1.696149346806505491e+02
-3.367032967032967150e+01 -1.696434628366571928e+02
-3.365079365079365203e+01 -1.695013326547640418e+02
-3.363125763125763257e+01 -1.693975854978048972e+02
-3.361172161172161310e+01 -1.694148027485770172e+02
-3.359218559218559363e+01 -1.694607311389635242e+02
-3.357264957264957417e+01 -1.695093157148457124e+02
-3.355311355311355470e+01 -1.696483366856535326e+02
-3.353357753357753523e+01 -1.696475533973097356e+02
-3.351404151404151577e+01 -1.696882684923253919e+02
-3.349450549450549630e+01 -1.698764077243140207e+02
-3.347496947496947683e+01 -1.699631376410218024e+02
-3.345543345543345737e+01 -1.698681301909759327e+02
-3.343589743589743790e+01 -1.698507208503807533e+02
-3.341636141636141843e+01 -1.698923106033138026e+02
-3.339682539682539897e+01 -1.699659374636609641e+02
-3.337728937728937950e+01 -1.699881187665782534e+02
-3.335775335775336004e+01 -1.700173409619759468e+02
-3.333821733821734057e+01 -1.698704429817310313e+02
-3.331868131868132110e+01 -1.698005589807847855e+02
-3.329914529914530164e+01 -1.697664394494506155e+02
-3.327960927960928217e+01 -1.696971766017653920e+02
-3.326007326007326270e+01 -1.696597182180726691e+02
-3.324053724053724324e+01 -1.696047085822130214e+02
-3.322100122100122377e+01 -1.696476492881802187e+02
-3.320146520146520430e+01 -1.696932808640775079e+02
-3.318192918192918484e+01 -1.698497916471022791e+02
-3.316239316239316537e+01 -1.697611669477701071e+02
-3.314285714285714590e+01 -1.692535372046422992e+02
-3.312332112332111933e+01 -1.690100797876522734e+02
-3.310378510378509986e+01 -1.691405997229906006e+02
-3.308424908424908040e+01 -1.692562372310572698e+02
-3.306471306471306093e+01 -1.694115036440395272e+02
-3.304517704517704146e+01 -1.693964240817363134e+02
-3.302564102564102200e+01 -1.692280247561293436e+02
-3.300610500610500253e+01 -1.692516001200247047e+02
-3.298656898656898306e+01 -1.692350787050588963e+02
-3.296703296703296360e+01 -1.691662333889025263e+02
-3.294749694749694413e+01 -1.691291448577057110e+02
-3.292796092796092466e+01 -1.690946419803510992e+02
-3.290842490842490520e+01 -1.692723221000327385e+02
-3.288888888888888573e+01 -1.693923970913381254e+02
-3.286935286935286626e+01 -1.696182966500572604e+02
-3.284981684981684680e+01 -1.697345423315829009e+02
-3.283028083028082733e+01 -1.697405709398975375e+02
-3.281074481074480786e+01 -1.697664875226770391e+02
-3.279120879120878840e+01 -1.697415617602616180e+02
-3.277167277167276893e+01 -1.699046283728924038e+02
-3.275213675213674946e+01 -1.700498349871287189e+02
-3.273260073260073000e+01 -1.700984414070295543e+02
-3.271306471306471053e+01 -1.699928405713758934e+02
-3.269352869352869106e+01 -1.698032612714638674e+02
-3.267399267399267160e+01 -1.697019153207869522e+02
-3.265445665445665213e+01 -1.696888065452288004e+02
-3.263492063492063266e+01 -1.698135329693255642e+02
-3.261538461538461320e+01 -1.699446005836396978e+02
-3.259584859584859373e+01 -1.699389980192465828e+02
-3.257631257631257427e+01 -1.700098002054156439e+02
-3.255677655677655480e+01 -1.699641265636089997e+02
-3.253724053724053533e+01 -1.699738863269909928e+02
-3.251770451770451587e+01 -1.699346023689125786e+02
-3.249816849816849640e+01 -1.698266204401709274e+02
-3.247863247863247693e+01 -1.698378871327921615e+02
-3.245909645909645747e+01 -1.700700063717097237e+02
-3.243956043956043800e+01 -1.702141413710438655e+02
-3.242002442002441853e+01 -1.702201107278620498e+02
-3.240048840048839907e+01 -1.700989759484732815e+02
-3.238095238095237960e+01 -1.700196898462517936e+02
-3.236141636141636013e+01 -1.700816758682316561e+02
-3.234188034188034067e+01 -1.700186156868416276e+02
-3.232234432234432120e+01 -1.700412240655001312e+02
-3.230280830280830173e+01 -1.700274807819877765e+02
-3.228327228327228227e+01 -1.703711936899790658e+02
-3.226373626373626280e+01 -1.712250231491870807e+02
-3.224420024420024333e+01 -1.716084632984300242e+02
-3.222466422466422387e+01 -1.712127398678192094e+02
-3.220512820512820440e+01 -1.707714654376061389e+02
-3.218559218559218493e+01 -1.705292747073895043e+02
-3.216605616605616547e+01 -1.705567224089604395e+02
-3.214652014652014600e+01 -1.707620276328740374e+02
-3.212698412698412653e+01 -1.707456237191114212e+02
-3.210744810744810707e+01 -1.707230627099951334e+02
-3.208791208791208760e+01 -1.707758114875806541e+02
-3.206837606837606813e+01 -1.706982001800082287e+02
-3.204884004884004867e+01 -1.707033145064519601e+02
-3.202930402930402920e+01 -1.706622641172863553e+02
-3.200976800976800973e+01 -1.706315695696303578e+02
-3.199023199023199027e+01 -1.706237513636453400e+02
-3.197069597069597080e+01 -1.704679033644680430e+02
-3.195115995115995133e+01 -1.702444932005509486e+02
-3.193162393162393187e+01 -1.698295608874383049e+02
-3.191208791208791240e+01 -1.695643228904031616e+02
-3.189255189255189293e+01 -1.695262973725547795e+02
-3.187301587301587347e+01 -1.694967113792612849e+02
-3.185347985347985400e+01 -1.695083241583362224e+02
-3.183394383394383453e+01 -1.695929311081768560e+02
-3.181440781440781507e+01 -1.698327109771742300e+02
-3.179487179487179560e+01 -1.699771419868374096e+02
-3.177533577533577613e+01 -1.699958380215992122e+02
-3.175579975579975667e+01 -1.699890787644446561e+02
-3.173626373626373720e+01 -1.699651489308207601e+02
-3.171672771672771773e+01 -1.699621566064428180e+02
-3.169719169719169827e+01 -1.699370644838558633e+02
-3.167765567765567880e+01 -1.698042815340685365e+02
-3.165811965811965933e+01 -1.696564408458398248e+02
-3.163858363858363987e+01 -1.696764707273521253e+02
-3.161904761904762040e+01 -1.697840899003950881e+02
-3.159951159951160093e+01 -1.698019753730175694e+02
-3.157997557997558147e+01 -1.697917648311963319e+02
-3.156043956043956200e+01 -1.695303474427086314e+02
-3.154090354090354253e+01 -1.693295169126657242e+02
-3.152136752136752307e+01 -1.694874507177650287e+02
-3.150183150183150360e+01 -1.696194851119587383e+02
-3.148229548229548413e+01 -1.696725134291095571e+02
-3.146275946275946467e+01 -1.697075500863878972e+02
-3.144322344322344520e+01 -1.697292337239206859e+02
-3.142368742368742573e+01 -1.697806644728419201e+02
-3.140415140415140627e+01 -1.698547883727987085e+02
-3.138461538461538680e+01 -1.698719031190241822e+02
-3.136507936507936734e+01 -1.698943990174211649e+02
-3.134554334554334787e+01 -1.701852820378038018e+02
-3.132600732600732840e+01 -1.706994515457598709e+02
-3.130647130647130894e+01 -1.706978572067766891e+02
-3.128693528693528947e+01 -1.706425633898646765e+02
-3.126739926739927000e+01 -1.706581695978687776e+02
-3.124786324786324698e+01 -1.706869463999443326e+02
-3.122832722832722752e+01 -1.707440314856883106e+02
-3.120879120879120805e+01 -1.708537503600794309e+02
-3.118925518925518858e+01 -1.709494189578821874e+02
-3.116971916971916912e+01 -1.709399625547601147e+02
-3.115018315018314965e+01 -1.708070809829063137e+02
-3.113064713064713018e+01 -1.704220545229540846e+02
-3.111111111111111072e+01 -1.703952583495909607e+02
-3.109157509157509125e+01 -1.705342988313392425e+02
-3.107203907203907178e+01 -1.707454460085124310e+02
-3.105250305250305232e+01 -1.713109899804415193e+02
-3.103296703296703285e+01 -1.717752935358905120e+02
-3.101343101343101338e+01 -1.717411900303752930e+02
-3.099389499389499392e+01 -1.717182779106415751e+02
-3.097435897435897445e+01 -1.717187596987396603e+02
-3.095482295482295498e+01 -1.717421823472605524e+02
-3.093528693528693552e+01 -1.716382757824836744e+02
-3.091575091575091605e+01 -1.713939736275792711e+02
-3.089621489621489658e+01 -1.712104774059031058e+02
-3.087667887667887712e+01 -1.710963584049468693e+02
-3.085714285714285765e+01 -1.709762182851356442e+02
-3.083760683760683818e+01 -1.708359366016144065e+02
-3.081807081807081872e+01 -1.708116583673036359e+02
-3.079853479853479925e+01 -1.709856984990398132e+02
-3.077899877899877978e+01 -1.711700729336049847e+02
-3.075946275946276032e+01 -1.711886402089160413e+02
-3.073992673992673730e+01 -1.710702188070887928e+02
-3.072039072039071783e+01 -1.707904616688833244e+02
-3.070085470085469836e+01 -1.706851179686048567e+02
-3.068131868131867890e+01 -1.710491703507668149e+02
-3.066178266178265943e+01 -1.713032713176716015e+02
-3.064224664224663996e+01 -1.712257694024163470e+02
-3.062271062271062050e+01 -1.710542905533805254e+02
-3.060317460317460103e+01 -1.708705011514720127e+02
-3.058363858363858157e+01 -1.708743555994982728e+02
-3.056410256410256210e+01 -1.708341136834241070e+02
-3.054456654456654263e+01 -1.706577442842414030e+02
-3.052503052503052317e+01 -1.705918215844666292e+02
-3.050549450549450370e+01 -1.706103684488685985e+02
-3.048595848595848423e+01 -1.705477106681382224e+02
-3.046642246642246477e+01 -1.705136908740921626e+02
-3.044688644688644530e+01 -1.705365411788114898e+02
-3.042735042735042583e+01 -1.707714848718105145e+02
-3.040781440781440637e+01 -1.708379841356241684e+02
-3.038827838827838690e+01 -1.708283400872049640e+02
-3.036874236874236743e+01 -1.708310399578087413e+02
-3.034920634920634797e+01 -1.708116978046332974e+02
-3.032967032967032850e+01 -1.707292686181998249e+02
-3.031013431013430903e+01 -1.707934268632291150e+02
-3.029059829059828957e+01 -1.708749824618176376e+02
-3.027106227106227010e+01 -1.709694250779818674e+02
-3.025152625152625063e+01 -1.713989129045882009e+02
-3.023199023199023117e+01 -1.712824277762684062e+02
-3.021245421245421170e+01 -1.712182556709413177e+02
-3.019291819291819223e+01 -1.711434855781421902e+02
-3.017338217338217277e+01 -1.709562453836522877e+02
-3.015384615384615330e+01 -1.709107077597524835e+02
-3.013431013431013383e+01 -1.708047990472839501e+02
-3.011477411477411437e+01 -1.708227783570035854e+02
-3.009523809523809490e+01 -1.708090766714818756e+02
-3.007570207570207543e+01 -1.708048081122645954e+02
-3.005616605616605597e+01 -1.708744188894156082e+02
-3.003663003663003650e+01 -1.710738907759478877e+02
-3.001709401709401703e+01 -1.712307380953254494e+02
-2.999755799755799757e+01 -1.713055316452695251e+02
-2.997802197802197810e+01 -1.714413317554417233e+02
-2.995848595848595863e+01 -1.716049710063928160e+02
-2.993894993894993917e+01 -1.717254264221055848e+02
-2.991941391941391970e+01 -1.716596425758287978e+02
-2.989987789987790023e+01 -1.714700170377993516e+02
-2.988034188034188077e+01 -1.714112521484130411e+02
-2.986080586080586130e+01 -1.713967300174167576e+02
-2.984126984126984183e+01 -1.715912861156459144e+02
-2.982173382173382237e+01 -1.717754836933138449e+02
-2.980219780219780290e+01 -1.717458401515828541e+02
-2.978266178266178343e+01 -1.717956342851970248e+02
-2.976312576312576397e+01 -1.717353634730235399e+02
-2.974358974358974450e+01 -1.718089089490428023e+02
-2.972405372405372503e+01 -1.720431931177758145e+02
-2.970451770451770557e+01 -1.716486179204545408e+02
-2.968498168498168610e+01 -1.712878345298361467e+02
-2.966544566544566663e+01 -1.714815340418747951e+02
-2.964590964590964717e+01 -1.712062209496569949e+02
-2.962637362637362770e+01 -1.710481698870541152e+02
-2.960683760683760823e+01 -1.710599450789761136e+02
-2.958730158730158877e+01 -1.711225762958474945e+02
-2.956776556776556930e+01 -1.710354438850616248e+02
-2.954822954822954983e+01 -1.709623145483015776e+02
-2.952869352869353037e+01 -1.709876787464380641e+02
-2.950915750915751090e+01 -1.707681184688209726e+02
-2.948962148962149143e+01 -1.705403289921221130e+02
-2.947008547008547197e+01 -1.704442834007419378e+02
-2.945054945054945250e+01 -1.704614802384578525e+02
-2.943101343101343303e+01 -1.704106034928187512e+02
-2.941147741147741357e+01 -1.703817536224617015e+02
-2.939194139194139410e+01 -1.702236995930629746e+02
-2.937240537240537464e+01 -1.701575036588740204e+02
-2.935286935286935517e+01 -1.701963668824587046e+02
-2.933333333333333570e+01 -1.701957257404226027e+02
-2.931379731379731624e+01 -1.702829053076583250e+02
-2.929426129426129677e+01 -1.703766027305912019e+02
-2.927472527472527730e+01 -1.701582563413069806e+02
-2.925518925518925784e+01 -1.699841606784503369e+02
-2.923565323565323482e+01 -1.699884346411601825e+02
-2.921611721611721535e+01 -1.698642612848542512e+02
-2.919658119658119588e+01 -1.696795659357405839e+02
-2.917704517704517642e+01 -1.696915839867324678e+02
-2.915750915750915695e+01 -1.694213318281036891e+02
-2.913797313797313748e+01 -1.691390335662683242e+02
-2.911843711843711802e+01 -1.691560224623242163e+02
-2.909890109890109855e+01 -1.691293255345806017e+02
-2.907936507936507908e+01 -1.691250503168021453e+02
-2.905982905982905962e+01 -1.690908092402347620e+02
-2.904029304029304015e+01 -1.691687319850726112e+02
-2.902075702075702068e+01 -1.692008385496033895e+02
-2.900122100122100122e+01 -1.690544475733458114e+02
-2.898168498168498175e+01 -1.690451162953433766e+02
-2.896214896214896228e+01 -1.690512592742885545e+02
-2.894261294261294282e+01 -1.689917410772970925e+02
-2.892307692307692335e+01 -1.689693971782671724e+02
-2.890354090354090388e+01 -1.689830454440335075e+02
-2.888400488400488442e+01 -1.689745431862856151e+02
-2.886446886446886495e+01 -1.689657188131042744e+02
-2.884493284493284548e+01 -1.689604667511144953e+02
-2.882539682539682602e+01 -1.691870370159351751e+02
-2.880586080586080655e+01 -1.693925987221469143e+02
-2.878632478632478708e+01 -1.692570779411238959e+02
-2.876678876678876762e+01 -1.692917363157764612e+02
-2.874725274725274815e+01 -1.692714431755309192e+02
-2.872771672771672513e+01 -1.692908261863206008e+02
-2.870818070818070566e+01 -1.692414338649434171e+02
-2.868864468864468620e+01 -1.692433100139471662e+02
-2.866910866910866673e+01 -1.693180786901564829e+02
-2.864957264957264726e+01 -1.692975457834520796e+02
-2.863003663003662780e+01 -1.693985862606223520e+02
-2.861050061050060833e+01 -1.695647182077115644e+02
-2.859096459096458887e+01 -1.696032106133957313e+02
-2.857142857142856940e+01 -1.696495933099529907e+02
-2.855189255189254993e+01 -1.696946041141938508e+02
-2.853235653235653047e+01 -1.697228324148005925e+02
-2.851282051282051100e+01 -1.699295079594453455e+02
-2.849328449328449153e+01 -1.698739452335082092e+02
-2.847374847374847207e+01 -1.699669825165235011e+02
-2.845421245421245260e+01 -1.699897259407833303e+02
-2.843467643467643313e+01 -1.698606087236751137e+02
-2.841514041514041367e+01 -1.698561910986038583e+02
-2.839560439560439420e+01 -1.700962291405251392e+02
-2.837606837606837473e+01 -1.704103022834167405e+02
-2.835653235653235527e+01 -1.704437250516042184e+02
-2.833699633699633580e+01 -1.703599769546434288e+02
-2.831746031746031633e+01 -1.702596352001077662e+02
-2.829792429792429687e+01 -1.702467854857251837e+02
-2.827838827838827740e+01 -1.704007600768443638e+02
-2.825885225885225793e+01 -1.703763229618027140e+02
-2.823931623931623847e+01 -1.701826192502882407e+02
-2.821978021978021900e+01 -1.701447528629020383e+02
-2.820024420024419953e+01 -1.701058636643564626e+02
-2.818070818070818007e+01 -1.700648496973331021e+02
-2.816117216117216060e+01 -1.700170969644465231e+02
-2.814163614163614113e+01 -1.701476362467198555e+02
-2.812210012210012167e+01 -1.704037967825748865e+02
-2.810256410256410220e+01 -1.704938594070963802e+02
-2.808302808302808273e+01 -1.703775460022532968e+02
-2.806349206349206327e+01 -1.702771819874265020e+02
-2.804395604395604380e+01 -1.702123138310548427e+02
-2.802442002442002433e+01 -1.702244803411559815e+02
-2.800488400488400487e+01 -1.702409442201281990e+02
-2.798534798534798540e+01 -1.700530408592117908e+02
-2.796581196581196593e+01 -1.700152238188562706e+02
-2.794627594627594647e+01 -1.699222829321917629e+02
-2.792673992673992700e+01 -1.697272313360423084e+02
-2.790720390720390753e+01 -1.697853861704071221e+02
-2.788766788766788807e+01 -1.699485090146945367e+02
-2.786813186813186860e+01 -1.700080012067326720e+02
-2.784859584859584913e+01 -1.700058830648813455e+02
-2.782905982905982967e+01 -1.700436657863815810e+02
-2.780952380952381020e+01 -1.700852526181872690e+02
-2.778998778998779073e+01 -1.700531980091608659e+02
-2.777045177045177127e+01 -1.700825061457422294e+02
-2.775091575091575180e+01 -1.701527671483202937e+02
-2.773137973137973233e+01 -1.701997431258417919e+02
-2.771184371184371287e+01 -1.702259599616695311e+02
-2.769230769230769340e+01 -1.700687566715928085e+02
-2.767277167277167393e+01 -1.699188385298134847e+02
-2.765323565323565447e+01 -1.698467675063301385e+02
-2.763369963369963500e+01 -1.697691794753334307e+02
-2.761416361416361553e+01 -1.698239265605607500e+02
-2.759462759462759607e+01 -1.698037158258880481e+02
-2.757509157509157660e+01 -1.698362938690242174e+02
-2.755555555555555713e+01 -1.699731078255729813e+02
-2.753601953601953767e+01 -1.700226711144120202e+02
-2.751648351648351820e+01 -1.699855102740502275e+02
-2.749694749694749873e+01 -1.700123601589728537e+02
-2.747741147741147927e+01 -1.699438861363921376e+02
-2.745787545787545980e+01 -1.700953338648623685e+02
-2.743833943833944033e+01 -1.703268957848524110e+02
-2.741880341880342087e+01 -1.703211743659797435e+02
-2.739926739926740140e+01 -1.704524026994440362e+02
-2.737973137973138194e+01 -1.708093171011252025e+02
-2.736019536019536247e+01 -1.709422488008147241e+02
-2.734065934065934300e+01 -1.707604234836611852e+02
-2.732112332112332354e+01 -1.707881515466683595e+02
-2.730158730158730407e+01 -1.708592700065032659e+02
-2.728205128205128460e+01 -1.708996846947361519e+02
-2.726251526251526514e+01 -1.707786881544564039e+02
-2.724297924297924212e+01 -1.707404217580383374e+02
-2.722344322344322265e+01 -1.706836458332221014e+02
-2.720390720390720318e+01 -1.707332099912495096e+02
-2.718437118437118372e+01 -1.707581624519154673e+02
-2.716483516483516425e+01 -1.707317106889587990e+02
-2.714529914529914478e+01 -1.706794769182787945e+02
-2.712576312576312532e+01 -1.707750926456632214e+02
-2.710622710622710585e+01 -1.710733478603014817e+02
-2.708669108669108638e+01 -1.711011367921025794e+02
-2.706715506715506692e+01 -1.712224993844197911e+02
-2.704761904761904745e+01 -1.715135190900255111e+02
-2.702808302808302798e+01 -1.716520666986778281e+02
-2.700854700854700852e+01 -1.716330779300814129e+02
-2.698901098901098905e+01 -1.716588607881619737e+02
-2.696947496947496958e+01 -1.715136226430542479e+02
-2.694993894993895012e+01 -1.712734302617025719e+02
-2.693040293040293065e+01 -1.710834739794119628e+02
-2.691086691086691118e+01 -1.708015882289666365e+02
-2.689133089133089172e+01 -1.705395375033542109e+02
-2.687179487179487225e+01 -1.701002135643211091e+02
-2.685225885225885278e+01 -1.696622182749570129e+02
-2.683272283272283332e+01 -1.696190159101820143e+02
-2.681318681318681385e+01 -1.695996676802015202e+02
-2.679365079365079438e+01 -1.695039471860426090e+02
-2.677411477411477492e+01 -1.694578119947743176e+02
-2.675457875457875545e+01 -1.694928440776651257e+02
-2.673504273504273243e+01 -1.695278526608887830e+02
-2.671550671550671296e+01 -1.695578408620375228e+02
-2.669597069597069350e+01 -1.695125268147120323e+02
-2.667643467643467403e+01 -1.694184678990071689e+02
-2.665689865689865456e+01 -1.694359575681259855e+02
-2.663736263736263510e+01 -1.692234044552103569e+02
-2.661782661782661563e+01 -1.689650494245671553e+02
-2.659829059829059617e+01 -1.689969748583335729e+02
-2.657875457875457670e+01 -1.689655312573679566e+02
-2.655921855921855723e+01 -1.689649285668768357e+02
-2.653968253968253777e+01 -1.689526445745790397e+02
-2.652014652014651830e+01 -1.689587624236033889e+02
-2.650061050061049883e+01 -1.690089932928606515e+02
-2.648107448107447937e+01 -1.690796549319458677e+02
-2.646153846153845990e+01 -1.691799473266466691e+02
-2.644200244200244043e+01 -1.689860012807986607e+02
-2.642246642246642097e+01 -1.689026156257248203e+02
-2.640293040293040150e+01 -1.689159836960812413e+02
-2.638339438339438203e+01 -1.689833776495994755e+02
-2.636385836385836257e+01 -1.689938785854659216e+02
-2.634432234432234310e+01 -1.690200573940523441e+02
-2.632478632478632363e+01 -1.691025506495176955e+02
-2.630525030525030417e+01 -1.692287799948113047e+02
-2.628571428571428470e+01 -1.693195903478077753e+02
-2.626617826617826523e+01 -1.693080752445318353e+02
-2.624664224664224577e+01 -1.693007428041465801e+02
-2.622710622710622630e+01 -1.693155444462098558e+02
-2.620757020757020683e+01 -1.692573870000521481e+02
-2.618803418803418737e+01 -1.690283937100874994e+02
-2.616849816849816790e+01 -1.688196818402118424e+02
-2.614896214896214843e+01 -1.687588847393092237e+02
-2.612942612942612897e+01 -1.687798099758595640e+02
-2.610989010989010950e+01 -1.687907703312441754e+02
-2.609035409035409003e+01 -1.688564979642553965e+02
-2.607081807081807057e+01 -1.689616120427768919e+02
-2.605128205128205110e+01 -1.690446553476421343e+02
-2.603174603174603163e+01 -1.691654834385876427e+02
-2.601221001221001217e+01 -1.693277063963239186e+02
-2.599267399267399270e+01 -1.696266632618688845e+02
-2.597313797313797323e+01 -1.698651360403998183e+02
-2.595360195360195377e+01 -1.699108077596599173e+02
-2.593406593406593430e+01 -1.700909326248063564e+02
-2.591452991452991483e+01 -1.703103370752786816e+02
-2.589499389499389537e+01 -1.702409390915610174e+02
-2.587545787545787590e+01 -1.703357671089322025e+02
-2.585592185592185643e+01 -1.702131344869431757e+02
-2.583638583638583697e+01 -1.699358350049054422e+02
-2.581684981684981750e+01 -1.699377018685670748e+02
-2.579731379731379803e+01 -1.700148551502174996e+02
-2.577777777777777857e+01 -1.700052657801290934e+02
-2.575824175824175910e+01 -1.702123790823371223e+02
-2.573870573870573963e+01 -1.705538224266699672e+02
-2.571916971916972017e+01 -1.705687957062116027e+02
-2.569963369963370070e+01 -1.706624895527367585e+02
-2.568009768009768123e+01 -1.707197322916523490e+02
-2.566056166056166177e+01 -1.706537120775948608e+02
-2.564102564102564230e+01 -1.705738960434452167e+02
-2.562148962148962283e+01 -1.705116932796247511e+02
-2.560195360195360337e+01 -1.704869543363130902e+02
-2.558241758241758390e+01 -1.706160081842025988e+02
-2.556288156288156443e+01 -1.708519852824152849e+02
-2.554334554334554497e+01 -1.709313028779458818e+02
-2.552380952380952550e+01 -1.708747612017704682e+02
-2.550427350427350603e+01 -1.707351410537966956e+02
-2.548473748473748657e+01 -1.704813769500318017e+02
-2.546520146520146710e+01 -1.704022420247804064e+02
-2.544566544566544763e+01 -1.704089452290513407e+02
-2.542612942612942817e+01 -1.704186475237744389e+02
-2.540659340659340870e+01 -1.704096298847996422e+02
-2.538705738705738923e+01 -1.703484253991564970e+02
-2.536752136752136977e+01 -1.702048148786647346e+02
-2.534798534798535030e+01 -1.699561902439776304e+02
-2.532844932844933084e+01 -1.698501995618149181e+02
-2.530891330891331137e+01 -1.701073677893644742e+02
-2.528937728937729190e+01 -1.703085527350072255e+02
-2.526984126984127244e+01 -1.702016457548732546e+02
-2.525030525030525297e+01 -1.702215928061815475e+02
-2.523076923076922995e+01 -1.702803341075688763e+02
-2.521123321123321048e+01 -1.702950898730894096e+02
-2.519169719169719102e+01 -1.700662693212626380e+02
-2.517216117216117155e+01 -1.698100718638044953e+02
-2.515262515262515208e+01 -1.697815837519912918e+02
-2.513308913308913262e+01 -1.697195664038099494e+02
-2.511355311355311315e+01 -1.695785858208597290e+02
-2.509401709401709368e+01 -1.696355441387256917e+02
-2.507448107448107422e+01 -1.696470791013362600e+02
-2.505494505494505475e+01 -1.696312624473947324e+02
-2.503540903540903528e+01 -1.696742049109425921e+02
-2.501587301587301582e+01 -1.696631257319741337e+02
-2.499633699633699635e+01 -1.693351796323617009e+02
-2.497680097680097688e+01 -1.693931434553557551e+02
-2.495726495726495742e+01 -1.696449134472626668e+02
-2.493772893772893795e+01 -1.696651057850832274e+02
-2.491819291819291848e+01 -1.696932690754607904e+02
-2.489865689865689902e+01 -1.695971624451007074e+02
-2.487912087912087955e+01 -1.693149376485078790e+02
-2.485958485958486008e+01 -1.691701204369976779e+02
-2.484004884004884062e+01 -1.691027872468519604e+02
-2.482051282051282115e+01 -1.688725765894703557e+02
-2.480097680097680168e+01 -1.688024380549818204e+02
-2.478144078144078222e+01 -1.688587228103588700e+02
-2.476190476190476275e+01 -1.689510971440568596e+02
-2.474236874236873973e+01 -1.689558794239331405e+02
-2.472283272283272026e+01 -1.689313621138261396e+02
-2.470329670329670080e+01 -1.689051315835645539e+02
-2.468376068376068133e+01 -1.688797532817241347e+02
-2.466422466422466186e+01 -1.687441587676366339e+02
-2.464468864468864240e+01 -1.685521608909806730e+02
-2.462515262515262293e+01 -1.685768350249501850e+02
-2.460561660561660347e+01 -1.686861849309107697e+02
-2.458608058608058400e+01 -1.685525112415199942e+02
-2.456654456654456453e+01 -1.685440792187348791e+02
-2.454700854700854507e+01 -1.684316102522118967e+02
-2.452747252747252560e+01 -1.682128720721615309e+02
-2.450793650793650613e+01 -1.681427730575910289e+02
-2.448840048840048667e+01 -1.682373864348839732e+02
-2.446886446886446720e+01 -1.683972282462127055e+02
-2.444932844932844773e+01 -1.684875104525436313e+02
-2.442979242979242827e+01 -1.684669140316599965e+02
-2.441025641025640880e+01 -1.685316979465590066e+02
-2.439072039072038933e+01 -1.686651132009657772e+02
-2.437118437118436987e+01 -1.686720986360833194e+02
-2.435164835164835040e+01 -1.686234779731702247e+02
-2.433211233211233093e+01 -1.686349517333812287e+02
-2.431257631257631147e+01 -1.688170073014252637e+02
-2.429304029304029200e+01 -1.690302854808331858e+02
-2.427350427350427253e+01 -1.691427015656167043e+02
-2.425396825396825307e+01 -1.691133043183315294e+02
-2.423443223443223360e+01 -1.692644105866424411e+02
-2.421489621489621413e+01 -1.693334224750808232e+02
-2.419536019536019467e+01 -1.692934526783397757e+02
-2.417582417582417520e+01 -1.693172677566097377e+02
-2.415628815628815573e+01 -1.693069831583500502e+02
-2.413675213675213627e+01 -1.694800642889717039e+02
-2.411721611721611680e+01 -1.698010011740578307e+02
-2.409768009768009733e+01 -1.699182882347293173e+02
-2.407814407814407787e+01 -1.699117700471245485e+02
-2.405860805860805840e+01 -1.699523716740174279e+02
-2.403907203907203893e+01 -1.698866553579820504e+02
-2.401953601953601947e+01 -1.699007261311355705e+02
-2.400000000000000000e+01 -1.703147447231527849e+02
-2.398046398046398053e+01 -1.703196292229891355e+02
-2.396092796092796107e+01 -1.702429533104074437e+02
-2.394139194139194160e+01 -1.705316275291382908e+02
-2.392185592185592213e+01 -1.706334834588684544e+02
-2.390231990231990267e+01 -1.706512828769912176e+02
-2.388278388278388320e+01 -1.706408313941119843e+02
-2.386324786324786373e+01 -1.705356341280825063e+02
-2.384371184371184427e+01 -1.702850269010005206e+02
-2.382417582417582480e+01 -1.702266051246626830e+02
-2.380463980463980533e+01 -1.703089676607247611e+02
-2.378510378510378587e+01 -1.704096850239562855e+02
-2.376556776556776640e+01 -1.706518108616702989e+02
-2.374603174603174693e+01 -1.707330961480049325e+02
-2.372649572649572747e+01 -1.707131903967288622e+02
-2.370695970695970800e+01 -1.708709419092449195e+02
-2.368742368742368853e+01 -1.708542273444012949e+02
-2.366788766788766907e+01 -1.710381007878995092e+02
-2.364835164835164960e+01 -1.714408350618579675e+02
-2.362881562881563013e+01 -1.717181777228795454e+02
-2.360927960927961067e+01 -1.712667331190741038e+02
-2.358974358974359120e+01 -1.708449109751744288e+02
-2.357020757020757173e+01 -1.709210292952461714e+02
-2.355067155067155227e+01 -1.708712255148683425e+02
-2.353113553113553280e+01 -1.708448850003616997e+02
-2.351159951159951333e+01 -1.708476634573414970e+02
-2.349206349206349032e+01 -1.708332672438230304e+02
-2.347252747252747085e+01 -1.708818589384742097e+02
-2.345299145299145138e+01 -1.708846231614080011e+02
-2.343345543345543192e+01 -1.709298163531857426e+02
-2.341391941391941245e+01 -1.710129955967199749e+02
-2.339438339438339298e+01 -1.709421803437276139e+02
-2.337484737484737352e+01 -1.710576190631394695e+02
-2.335531135531135405e+01 -1.711264306186762667e+02
-2.333577533577533458e+01 -1.711345071631107544e+02
-2.331623931623931512e+01 -1.711639827078610665e+02
-2.329670329670329565e+01 -1.710646763971301709e+02
-2.327716727716727618e+01 -1.710851490462374329e+02
-2.325763125763125672e+01 -1.710446129332192129e+02
-2.323809523809523725e+01 -1.709753893223128500e+02
-2.321855921855921778e+01 -1.708039208146986709e+02
-2.319902319902319832e+01 -1.707197682713189693e+02
-2.317948717948717885e+01 -1.706677706538594919e+02
-2.315995115995115938e+01 -1.706275862023619538e+02
-2.314041514041513992e+01 -1.705519619704049319e+02
-2.312087912087912045e+01 -1.705090320232288263e+02
-2.310134310134310098e+01 -1.706939192764965014e+02
-2.308180708180708152e+01 -1.708744643236814795e+02
-2.306227106227106205e+01 -1.709291640693696195e+02
-2.304273504273504258e+01 -1.709602214260088999e+02
-2.302319902319902312e+01 -1.709536933242196710e+02
-2.300366300366300365e+01 -1.709307561273063243e+02
-2.298412698412698418e+01 -1.709223106179243814e+02
-2.296459096459096472e+01 -1.709989799338518708e+02
-2.294505494505494525e+01 -1.704323367865951013e+02
-2.292551892551892578e+01 -1.700218196514275633e+02
-2.290598290598290632e+01 -1.701252632585541278e+02
-2.288644688644688685e+01 -1.701851325752276125e+02
-2.286691086691086738e+01 -1.701731412594105279e+02
-2.284737484737484792e+01 -1.700650815269233647e+02
-2.282783882783882845e+01 -1.701740236761887388e+02
-2.280830280830280898e+01 -1.702194192480132813e+02
-2.278876678876678952e+01 -1.701868737211451332e+02
-2.276923076923077005e+01 -1.701894290405866457e+02
-2.274969474969475058e+01 -1.701650621195608721e+02
-2.273015873015873112e+01 -1.705521526583724778e+02
-2.271062271062271165e+01 -1.708725765484166743e+02
-2.269108669108669218e+01 -1.706234281241807764e+02
-2.267155067155067272e+01 -1.705220201230899590e+02
-2.265201465201465325e+01 -1.704968361986451271e+02
-2.263247863247863378e+01 -1.704842964485376342e+02
-2.261294261294261432e+01 -1.704315852743501125e+02
-2.259340659340659485e+01 -1.701811174091574230e+02
-2.257387057387057538e+01 -1.700141265354031646e+02
-2.255433455433455592e+01 -1.700056345059917078e+02
-2.253479853479853645e+01 -1.699263576508353140e+02
-2.251526251526251698e+01 -1.699438567001633942e+02
-2.249572649572649397e+01 -1.699916884118998723e+02
-2.247619047619047450e+01 -1.698990297673251177e+02
-2.245665445665445503e+01 -1.697176403608535225e+02
-2.243711843711843557e+01 -1.694453381453165548e+02
-2.241758241758241610e+01 -1.692776913849440916e+02
-2.239804639804639663e+01 -1.691798685663175945e+02
-2.237851037851037717e+01 -1.691826305707811571e+02
-2.235897435897435770e+01 -1.691380043970716258e+02
-2.233943833943833823e+01 -1.691216862980549251e+02
-2.231990231990231877e+01 -1.690967856804823271e+02
-2.230036630036629930e+01 -1.688772949739382057e+02
-2.228083028083027983e+01 -1.688561764773083951e+02
-2.226129426129426037e+01 -1.688964851491257946e+02
-2.224175824175824090e+01 -1.688796590746593438e+02
-2.222222222222222143e+01 -1.688273619883037497e+02
-2.220268620268620197e+01 -1.687353648995080846e+02
-2.218315018315018250e+01 -1.687204730411018545e+02
-2.216361416361416303e+01 -1.687152232917442802e+02
-2.214407814407814357e+01 -1.686359057451547301e+02
-2.212454212454212410e+01 -1.685722743498059231e+02
-2.210500610500610463e+01 -1.686799266303176523e+02
-2.208547008547008517e+01 -1.687347586682375038e+02
-2.206593406593406570e+01 -1.690080009559066525e+02
-2.204639804639804623e+01 -1.693157631658016271e+02
-2.202686202686202677e+01 -1.693271353458419526e+02
-2.200732600732600730e+01 -1.693126301916540228e+02
-2.198778998778998783e+01 -1.692715381095796090e+02
-2.196825396825396837e+01 -1.692041445918915201e+02
-2.194871794871794890e+01 -1.690838372994095380e+02
-2.192918192918192943e+01 -1.689456156113968177e+02
-2.190964590964590997e+01 -1.689174979399450081e+02
-2.189010989010989050e+01 -1.689108063096148840e+02
-2.187057387057387103e+01 -1.689061442833671833e+02
-2.185103785103785157e+01 -1.689039279511209202e+02
-2.183150183150183210e+01 -1.689728437467209972e+02
-2.181196581196581263e+01 -1.691488993722859675e+02
-2.179242979242979317e+01 -1.692891764187004355e+02
-2.177289377289377370e+01 -1.692529698787363373e+02
-2.175335775335775423e+01 -1.690894606280649555e+02
-2.173382173382173477e+01 -1.690644643423487707e+02
-2.171428571428571530e+01 -1.692464502878876829e+02
-2.169474969474969583e+01 -1.693961874679530411e+02
-2.167521367521367637e+01 -1.692860613481247469e+02
-2.165567765567765690e+01 -1.692231887344748031e+02
-2.163614163614163743e+01 -1.690956820448811015e+02
-2.161660561660561797e+01 -1.689884307973889292e+02
-2.159706959706959850e+01 -1.690616841806523780e+02
-2.157753357753357903e+01 -1.692142409795160916e+02
-2.155799755799755957e+01 -1.694890444029734908e+02
-2.153846153846154010e+01 -1.697232993755676489e+02
-2.151892551892552063e+01 -1.698048679555488150e+02
-2.149938949938950117e+01 -1.697877084377900019e+02
-2.147985347985347815e+01 -1.697321523920203674e+02
-2.146031746031745868e+01 -1.697906335039689338e+02
-2.144078144078143922e+01 -1.698852293254055326e+02
-2.142124542124541975e+01 -1.701697000714878811e+02
-2.140170940170940028e+01 -1.701986451405799983e+02
-2.138217338217338082e+01 -1.701778990625517167e+02
-2.136263736263736135e+01 -1.701299366752593869e+02
-2.134310134310134188e+01 -1.701446312610584073e+02
-2.132356532356532242e+01 -1.702907448262026833e+02
-2.130402930402930295e+01 -1.702808934676787658e+02
-2.128449328449328348e+01 -1.702165840152341616e+02
-2.126495726495726402e+01 -1.702849697197384558e+02
-2.124542124542124455e+01 -1.703889425314031598e+02
-2.122588522588522508e+01 -1.703238641071628763e+02
-2.120634920634920562e+01 -1.703450748017058629e+02
-2.118681318681318615e+01 -1.702739997360997108e+02
-2.116727716727716668e+01 -1.702215273932293087e+02
-2.114774114774114722e+01 -1.702092445721980880e+02
-2.112820512820512775e+01 -1.699946201613950052e+02
-2.110866910866910828e+01 -1.699785736431240650e+02
-2.108913308913308882e+01 -1.702364945100727311e+02
-2.106959706959706935e+01 -1.700866533204484199e+02
-2.105006105006104988e+01 -1.700174905717674960e+02
-2.103052503052503042e+01 -1.699915664757216405e+02
-2.101098901098901095e+01 -1.697539763978201393e+02
-2.099145299145299148e+01 -1.696209819582685157e+02
-2.097191697191697202e+01 -1.695973512295083765e+02
-2.095238095238095255e+01 -1.695868787584867619e+02
-2.093284493284493308e+01 -1.695038852937266824e+02
-2.091330891330891362e+01 -1.693459785014390206e+02
-2.089377289377289415e+01 -1.693049457336151704e+02
-2.087423687423687468e+01 -1.694327440044207549e+02
-2.085470085470085522e+01 -1.694061564808542926e+02
-2.083516483516483575e+01 -1.694155127690004576e+02
-2.081562881562881628e+01 -1.692188165404435551e+02
-2.079609279609279682e+01 -1.687612364942884255e+02
-2.077655677655677735e+01 -1.687589324616963893e+02
-2.075702075702075788e+01 -1.687571653461683070e+02
-2.073748473748473842e+01 -1.685111389570259632e+02
-2.071794871794871895e+01 -1.680933371642901761e+02
-2.069841269841269948e+01 -1.677079742035542438e+02
-2.067887667887668002e+01 -1.674601590121461641e+02
-2.065934065934066055e+01 -1.672742009146292617e+02
-2.063980463980464108e+01 -1.672442284064913736e+02
-2.062026862026862162e+01 -1.672533552027784935e+02
-2.060073260073260215e+01 -1.672749786310353386e+02
-2.058119658119658268e+01 -1.672274149558429883e+02
-2.056166056166056322e+01 -1.672022862956246740e+02
-2.054212454212454375e+01 -1.672139375069387768e+02
-2.052258852258852428e+01 -1.672657412974984368e+02
-2.050305250305250482e+01 -1.673317708148370002e+02
-2.048351648351648180e+01 -1.673797811389082142e+02
-2.046398046398046233e+01 -1.673914278128711715e+02
-2.044444444444444287e+01 -1.673801159143110056e+02
-2.042490842490842340e+01 -1.673820806822328109e+02
-2.040537240537240393e+01 -1.673871861757788793e+02
-2.038583638583638447e+01 -1.674153701824287168e+02
-2.036630036630036500e+01 -1.673960484268427535e+02
-2.034676434676434553e+01 -1.673873823714477567e+02
-2.032722832722832607e+01 -1.674428985988762690e+02
-2.030769230769230660e+01 -1.675864729797107771e+02
-2.028815628815628713e+01 -1.676240616949684181e+02
-2.026862026862026767e+01 -1.676552009385924862e+02
-2.024908424908424820e+01 -1.677656318212889346e+02
-2.022954822954822873e+01 -1.677336910601312354e+02
-2.021001221001220927e+01 -1.677312124975207723e+02
-2.019047619047618980e+01 -1.678866225774839904e+02
-2.017094017094017033e+01 -1.680337463791846631e+02
-2.015140415140415087e+01 -1.680731261978312148e+02
-2.013186813186813140e+01 -1.682325169736875807e+02
-2.011233211233211193e+01 -1.683481954653437356e+02
-2.009279609279609247e+01 -1.683362327647993197e+02
-2.007326007326007300e+01 -1.683198676871721204e+02
-2.005372405372405353e+01 -1.683845102429965550e+02
-2.003418803418803407e+01 -1.685132063869453987e+02
-2.001465201465201460e+01 -1.686046379978940308e+02
-1.999511599511599513e+01 -1.686339681826773926e+02
-1.997557997557997567e+01 -1.687308497110821008e+02
-1.995604395604395620e+01 -1.687052273624024679e+02
-1.993650793650793673e+01 -1.687978920535534826e+02
-1.991697191697191727e+01 -1.693354954007651259e+02
-1.989743589743589780e+01 -1.694561451085069734e+02
-1.987789987789987833e+01 -1.695933658121408030e+02
-1.985836385836385887e+01 -1.700437203085445219e+02
-1.983882783882783940e+01 -1.705918678171578051e+02
-1.981929181929181993e+01 -1.712611429241101177e+02
-1.979975579975580047e+01 -1.718903314989817943e+02
-1.978021978021978100e+01 -1.721770808496314942e+02
-1.976068376068376153e+01 -1.722394796858659447e+02
-1.974114774114774207e+01 -1.718298356362905395e+02
-1.972161172161172260e+01 -1.716322195270490454e+02
-1.970207570207570313e+01 -1.718582428885254387e+02
-1.968253968253968367e+01 -1.716833877271621134e+02
-1.966300366300366420e+01 -1.713543686885480497e+02
-1.964346764346764473e+01 -1.710555030980818856e+02
-1.962393162393162527e+01 -1.709007035926432820e+02
-1.960439560439560580e+01 -1.708809531129355150e+02
-1.958485958485958633e+01 -1.709406109420459074e+02
-1.956532356532356687e+01 -1.709331208653293572e+02
-1.954578754578754740e+01 -1.709264180771423867e+02
-1.952625152625152793e+01 -1.709683791372289079e+02
-1.950671550671550847e+01 -1.709027582017629356e+02
-1.948717948717948545e+01 -1.708900357825411334e+02
-1.946764346764346598e+01 -1.709624305976454934e+02
-1.944810744810744652e+01 -1.710006839482869339e+02
-1.942857142857142705e+01 -1.709121547949384876e+02
-1.940903540903540758e+01 -1.706600798296948938e+02
-1.938949938949938812e+01 -1.704281644494615193e+02
-1.936996336996336865e+01 -1.704286382770585533e+02
-1.935042735042734918e+01 -1.705343987988855758e+02
-1.933089133089132972e+01 -1.704996194898202759e+02
-1.931135531135531025e+01 -1.705756975493613936e+02
-1.929181929181929078e+01 -1.705945711518601229e+02
-1.927228327228327132e+01 -1.706231495938493197e+02
-1.925274725274725185e+01 -1.706581222006914516e+02
-1.923321123321123238e+01 -1.706359010094581095e+02
-1.921367521367521292e+01 -1.705716812587345430e+02
-1.919413919413919345e+01 -1.703556246797699032e+02
-1.917460317460317398e+01 -1.700564408774017693e+02
-1.915506715506715452e+01 -1.699223242755766137e+02
-1.913553113553113505e+01 -1.699038370984882818e+02
-1.911599511599511558e+01 -1.698960918358498873e+02
-1.909645909645909612e+01 -1.698893533216004812e+02
-1.907692307692307665e+01 -1.698046860996053056e+02
-1.905738705738705718e+01 -1.695991756748504997e+02
-1.903785103785103772e+01 -1.694925368046470737e+02
-1.901831501831501825e+01 -1.694954592256100057e+02
-1.899877899877899878e+01 -1.695350519332041017e+02
-1.897924297924297932e+01 -1.694182010915252476e+02
-1.895970695970695985e+01 -1.694540820029733652e+02
-1.894017094017094038e+01 -1.695388496950228330e+02
-1.892063492063492092e+01 -1.694620958646191298e+02
-1.890109890109890145e+01 -1.696171739984415012e+02
-1.888156288156288198e+01 -1.696671951866358086e+02
-1.886202686202686252e+01 -1.699001701692473034e+02
-1.884249084249084305e+01 -1.701227388985153652e+02
-1.882295482295482358e+01 -1.701276435096466173e+02
-1.880341880341880412e+01 -1.702940168363917905e+02
-1.878388278388278465e+01 -1.705652326108200896e+02
-1.876434676434676518e+01 -1.708257633479091453e+02
-1.874481074481074572e+01 -1.709648590771865884e+02
-1.872527472527472625e+01 -1.708036365557632337e+02
-1.870573870573870678e+01 -1.706781090229471829e+02
-1.868620268620268732e+01 -1.706634529298905534e+02
-1.866666666666666785e+01 -1.706552666404306535e+02
-1.864713064713064838e+01 -1.706617076113487315e+02
-1.862759462759462892e+01 -1.705736227058323777e+02
-1.860805860805860945e+01 -1.702647426697035371e+02
-1.858852258852258998e+01 -1.701394874852796590e+02
-1.856898656898657052e+01 -1.701241539078602614e+02
-1.854945054945055105e+01 -1.701079663269800335e+02
-1.852991452991453158e+01 -1.702695173293372193e+02
-1.851037851037851212e+01 -1.703236415862552349e+02
-1.849084249084248910e+01 -1.703344855365368744e+02
-1.847130647130646963e+01 -1.703143273731240299e+02
-1.845177045177045017e+01 -1.703930601818381945e+02
-1.843223443223443070e+01 -1.703408853649473542e+02
-1.841269841269841123e+01 -1.702335523312391103e+02
-1.839316239316239177e+01 -1.702246912402743533e+02
-1.837362637362637230e+01 -1.698920420348572407e+02
-1.835409035409035283e+01 -1.696454609096902288e+02
-1.833455433455433337e+01 -1.697210483937152787e+02
-1.831501831501831390e+01 -1.698985575393897989e+02
-1.829548229548229443e+01 -1.701545559420050324e+02
-1.827594627594627497e+01 -1.701678014886603023e+02
-1.825641025641025550e+01 -1.701928629572772138e+02
-1.823687423687423603e+01 -1.700736404293436408e+02
-1.821733821733821657e+01 -1.696821411618141724e+02
-1.819780219780219710e+01 -1.697462849966263434e+02
-1.817826617826617763e+01 -1.699318880685310660e+02
-1.815873015873015817e+01 -1.699392388923560588e+02
-1.813919413919413870e+01 -1.699546818576947089e+02
-1.811965811965811923e+01 -1.697714868602228933e+02
-1.810012210012209977e+01 -1.698330786187896990e+02
-1.808058608058608030e+01 -1.697646009506794655e+02
-1.806105006105006083e+01 -1.695196881079301647e+02
-1.804151404151404137e+01 -1.695737556131227564e+02
-1.802197802197802190e+01 -1.694607172654076521e+02
-1.800244200244200243e+01 -1.692468996127436753e+02
-1.798290598290598297e+01 -1.692311206102574488e+02
-1.796336996336996350e+01 -1.692497686271463522e+02
-1.794383394383394403e+01 -1.692576858625254772e+02
-1.792429792429792457e+01 -1.690623342314873412e+02
-1.790476190476190510e+01 -1.687375653101357216e+02
-1.788522588522588563e+01 -1.686644364472223572e+02
-1.786568986568986617e+01 -1.686724938485564280e+02
-1.784615384615384670e+01 -1.687925568604263162e+02
-1.782661782661782723e+01 -1.688490761254027177e+02
-1.780708180708180777e+01 -1.688511361156425892e+02
-1.778754578754578830e+01 -1.688491142825713496e+02
-1.776800976800976883e+01 -1.687619308848823039e+02
-1.774847374847374937e+01 -1.687584199636213498e+02
-1.772893772893772990e+01 -1.690018501651858003e+02
-1.770940170940171043e+01 -1.690074169451779653e+02
-1.768986568986569097e+01 -1.689344325219489917e+02
-1.767032967032967150e+01 -1.690104914775892553e+02
-1.765079365079365203e+01 -1.689893634112837617e+02
-1.763125763125763257e+01 -1.690469551299384534e+02
-1.761172161172161310e+01 -1.690901027282262987e+02
-1.759218559218559363e+01 -1.690039661407593030e+02
-1.757264957264957417e+01 -1.688747912315764665e+02
-1.755311355311355470e+01 -1.688996863816323923e+02
-1.753357753357753523e+01 -1.689845791783360767e+02
-1.751404151404151577e+01 -1.688925768921558870e+02
-1.749450549450549630e+01 -1.689643330111514956e+02
-1.747496947496947328e+01 -1.692191585951530328e+02
-1.745543345543345382e+01 -1.691153101915789136e+02
-1.743589743589743435e+01 -1.690983266778079326e+02
-1.741636141636141488e+01 -1.690351342247160744e+02
-1.739682539682539542e+01 -1.690414219977742789e+02
-1.737728937728937595e+01 -1.690636096695943991e+02
-1.735775335775335648e+01 -1.691626539380133920e+02
-1.733821733821733702e+01 -1.694201407670000776e+02
-1.731868131868131755e+01 -1.692576953887010234e+02
-1.729914529914529808e+01 -1.691508824909836051e+02
-1.727960927960927862e+01 -1.691782602325001506e+02
-1.726007326007325915e+01 -1.689991033409690147e+02
-1.724053724053723968e+01 -1.689996427002030828e+02
-1.722100122100122022e+01 -1.690373967692173665e+02
-1.720146520146520075e+01 -1.690955086611099034e+02
-1.718192918192918128e+01 -1.693515553166308507e+02
-1.716239316239316182e+01 -1.693759500316702997e+02
-1.714285714285714235e+01 -1.694911587248090257e+02
-1.712332112332112288e+01 -1.697381981846049825e+02
-1.710378510378510342e+01 -1.698121489484016422e+02
-1.708424908424908395e+01 -1.697501802945853626e+02
-1.706471306471306448e+01 -1.695607589621060640e+02
-1.704517704517704502e+01 -1.695532099279944305e+02
-1.702564102564102555e+01 -1.699026930250558962e+02
-1.700610500610500608e+01 -1.699592226644855657e+02
-1.698656898656898662e+01 -1.699411686379618800e+02
-1.696703296703296715e+01 -1.698909067331640870e+02
-1.694749694749694768e+01 -1.698381237408255799e+02
-1.692796092796092822e+01 -1.698813018631545617e+02
-1.690842490842490875e+01 -1.698751412336676481e+02
-1.688888888888888928e+01 -1.699787426973715583e+02
-1.686935286935286982e+01 -1.700580955731330732e+02
-1.684981684981685035e+01 -1.700711264139755770e+02
-1.683028083028083088e+01 -1.701976152494205792e+02
-1.681074481074481142e+01 -1.702997430366447134e+02
-1.679120879120879195e+01 -1.703047526938648559e+02
-1.677167277167277248e+01 -1.704059296110575588e+02
-1.675213675213675302e+01 -1.704679777878005780e+02
-1.673260073260073355e+01 -1.703580037881323790e+02
-1.671306471306471408e+01 -1.705092387624910089e+02
-1.669352869352869462e+01 -1.706909706265489604e+02
-1.667399267399267515e+01 -1.707216258243744562e+02
-1.665445665445665568e+01 -1.706932020980454467e+02
-1.663492063492063622e+01 -1.708444993941459416e+02
-1.661538461538461675e+01 -1.711707632473030571e+02
-1.659584859584859728e+01 -1.710937922796766202e+02
-1.657631257631257782e+01 -1.712538130938234815e+02
-1.655677655677655835e+01 -1.711076426364885776e+02
-1.653724053724053888e+01 -1.711349573095425285e+02
-1.651770451770451942e+01 -1.712874065243140649e+02
-1.649816849816849995e+01 -1.711351680571432325e+02
-1.647863247863247693e+01 -1.710557093476998318e+02
-1.645909645909645747e+01 -1.710736703178733080e+02
-1.643956043956043800e+01 -1.711227406172881160e+02
-1.642002442002441853e+01 -1.711286694831909472e+02
-1.640048840048839907e+01 -1.710751220628521025e+02
-1.638095238095237960e+01 -1.710136305834791983e+02
-1.636141636141636013e+01 -1.710809142673435304e+02
-1.634188034188034067e+01 -1.710609906755778127e+02
-1.632234432234432120e+01 -1.710682112411793128e+02
-1.630280830280830173e+01 -1.710182285682210761e+02
-1.628327228327228227e+01 -1.709195961836449840e+02
-1.626373626373626280e+01 -1.708795897284073817e+02
-1.624420024420024333e+01 -1.708992357283037506e+02
-1.622466422466422387e+01 -1.708834149679356074e+02
-1.620512820512820440e+01 -1.709293795838306380e+02
-1.618559218559218493e+01 -1.711686391659285960e+02
-1.616605616605616547e+01 -1.715306301010674019e+02
-1.614652014652014600e+01 -1.715784471291029263e+02
-1.612698412698412653e+01 -1.716040406926838386e+02
-1.610744810744810707e+01 -1.712055250511542681e+02
-1.608791208791208760e+01 -1.708623412450532726e+02
-1.606837606837606813e+01 -1.709423225874160153e+02
-1.604884004884004867e+01 -1.708918883337197485e+02
-1.602930402930402920e+01 -1.709409103267499290e+02
-1.600976800976800973e+01 -1.709533522903263076e+02
-1.599023199023199027e+01 -1.709994457650821005e+02
-1.597069597069597080e+01 -1.709420073197915713e+02
-1.595115995115995133e+01 -1.708316170616935779e+02
-1.593162393162393187e+01 -1.706161771108472749e+02
-1.591208791208791240e+01 -1.703468172383962269e+02
-1.589255189255189293e+01 -1.703623407336155537e+02
-1.587301587301587347e+01 -1.701424479600522091e+02
-1.585347985347985400e+01 -1.699723754253606671e+02
-1.583394383394383453e+01 -1.697913416839842284e+02
-1.581440781440781507e+01 -1.697062219875516575e+02
-1.579487179487179560e+01 -1.697078990330874433e+02
-1.577533577533577613e+01 -1.696758743592776000e+02
-1.575579975579975667e+01 -1.696549818890515553e+02
-1.573626373626373720e+01 -1.695505615402544493e+02
-1.571672771672771773e+01 -1.695388908931363972e+02
-1.569719169719169827e+01 -1.695486226902117437e+02
-1.567765567765567880e+01 -1.696836434836588126e+02
-1.565811965811965933e+01 -1.697541425662509766e+02
-1.563858363858363987e+01 -1.697229020566908844e+02
-1.561904761904762040e+01 -1.696984745383724942e+02
-1.559951159951160093e+01 -1.696413593118871290e+02
-1.557997557997558147e+01 -1.693687555857732434e+02
-1.556043956043956200e+01 -1.694343244438548481e+02
-1.554090354090354253e+01 -1.695511731449375361e+02
-1.552136752136752307e+01 -1.695814464221869571e+02
-1.550183150183150360e+01 -1.698365969179647834e+02
-1.548229548229548058e+01 -1.699753743513307143e+02
-1.546275946275946112e+01 -1.699243343251958720e+02
-1.544322344322344165e+01 -1.697695851690367022e+02
-1.542368742368742218e+01 -1.697503086880483352e+02
-1.540415140415140272e+01 -1.698023703117611660e+02
-1.538461538461538325e+01 -1.697012383855729922e+02
-1.536507936507936378e+01 -1.695656071379354444e+02
-1.534554334554334432e+01 -1.695651048181940439e+02
-1.532600732600732485e+01 -1.694382020594644018e+02
-1.530647130647130538e+01 -1.692841748684166703e+02
-1.528693528693528592e+01 -1.689337056251764864e+02
-1.526739926739926645e+01 -1.687346552124492689e+02
-1.524786324786324698e+01 -1.687406501910126053e+02
-1.522832722832722752e+01 -1.689829461970411728e+02
-1.520879120879120805e+01 -1.690493649720280587e+02
-1.518925518925518858e+01 -1.685215713197054299e+02
-1.516971916971916912e+01 -1.682776412445749088e+02
-1.515018315018314965e+01 -1.682787436758887623e+02
-1.513064713064713018e+01 -1.682750188048636630e+02
-1.511111111111111072e+01 -1.682745208950235849e+02
-1.509157509157509125e+01 -1.682494227825728785e+02
-1.507203907203907178e+01 -1.681479433485399682e+02
-1.505250305250305232e+01 -1.679747021284595405e+02
-1.503296703296703285e+01 -1.679395878608909243e+02
-1.501343101343101338e+01 -1.678623957456315736e+02
-1.499389499389499392e+01 -1.679607319268152423e+02
-1.497435897435897445e+01 -1.681084213401952354e+02
-1.495482295482295498e+01 -1.681715712203252338e+02
-1.493528693528693552e+01 -1.681405697581261052e+02
-1.491575091575091605e+01 -1.680716816489870098e+02
-1.489621489621489658e+01 -1.680882804569209270e+02
-1.487667887667887712e+01 -1.681145495644409493e+02
-1.485714285714285765e+01 -1.681753694810764159e+02
-1.483760683760683818e+01 -1.681788466862516600e+02
-1.481807081807081872e+01 -1.681632516062377363e+02
-1.479853479853479925e+01 -1.681777866790356484e+02
-1.477899877899877978e+01 -1.681781464177077794e+02
-1.475946275946276032e+01 -1.681905418454305732e+02
-1.473992673992674085e+01 -1.682876884466781746e+02
-1.472039072039072138e+01 -1.683283116275656539e+02
-1.470085470085470192e+01 -1.684225371298812490e+02
-1.468131868131868245e+01 -1.684350290064346893e+02
-1.466178266178266298e+01 -1.685137702240032809e+02
-1.464224664224664352e+01 -1.684828656274452214e+02
-1.462271062271062405e+01 -1.684062943403661734e+02
-1.460317460317460458e+01 -1.684102791743341641e+02
-1.458363858363858512e+01 -1.684691927136775007e+02
-1.456410256410256565e+01 -1.685841457283534623e+02
-1.454456654456654618e+01 -1.684360630169700244e+02
-1.452503052503052672e+01 -1.683763821473548319e+02
-1.450549450549450725e+01 -1.684688196106378371e+02
-1.448595848595848423e+01 -1.685707294454579710e+02
-1.446642246642246477e+01 -1.685758826204884997e+02
-1.444688644688644530e+01 -1.687245105421066853e+02
-1.442735042735042583e+01 -1.688240683848238746e+02
-1.440781440781440637e+01 -1.691620842898475985e+02
-1.438827838827838690e+01 -1.693066023974320728e+02
-1.436874236874236743e+01 -1.692821000239581224e+02
-1.434920634920634797e+01 -1.692513212962317652e+02
-1.432967032967032850e+01 -1.694040429079478827e+02
-1.431013431013430903e+01 -1.700746258966769631e+02
-1.429059829059828957e+01 -1.703786597864612702e+02
-1.427106227106227010e+01 -1.701278718808641770e+02
-1.425152625152625063e+01 -1.699250668770260404e+02
-1.423199023199023117e+01 -1.699303663214799940e+02
-1.421245421245421170e+01 -1.696526983960209236e+02
-1.419291819291819223e+01 -1.696888775116455577e+02
-1.417338217338217277e+01 -1.699944049599187395e+02
-1.415384615384615330e+01 -1.698076076333211688e+02
-1.413431013431013383e+01 -1.696256081226203776e+02
-1.411477411477411437e+01 -1.696701252030649698e+02
-1.409523809523809490e+01 -1.695722767837076503e+02
-1.407570207570207543e+01 -1.695242728626335804e+02
-1.405616605616605597e+01 -1.696125808243138522e+02
-1.403663003663003650e+01 -1.695309968288241862e+02
-1.401709401709401703e+01 -1.695161047897263700e+02
-1.399755799755799757e+01 -1.694236217763956915e+02
-1.397802197802197810e+01 -1.691678048804729144e+02
-1.395848595848595863e+01 -1.690381548411968424e+02
-1.393894993894993917e+01 -1.689430961828227282e+02
-1.391941391941391970e+01 -1.688310322629667439e+02
-1.389987789987790023e+01 -1.688239854676092193e+02
-1.388034188034188077e+01 -1.687781620019619027e+02
-1.386080586080586130e+01 -1.686305622570206992e+02
-1.384126984126984183e+01 -1.684646337488553058e+02
-1.382173382173382237e+01 -1.684440688547595926e+02
-1.380219780219780290e+01 -1.685047821359585782e+02
-1.378266178266178343e+01 -1.685103984550184180e+02
-1.376312576312576397e+01 -1.684790186059749431e+02
-1.374358974358974450e+01 -1.684288564229258895e+02
-1.372405372405372503e+01 -1.684275464009537870e+02
-1.370451770451770557e+01 -1.683769512592226931e+02
-1.368498168498168610e+01 -1.684155335845293848e+02
-1.366544566544566663e+01 -1.685313297932296450e+02
-1.364590964590964717e+01 -1.685824511863272619e+02
-1.362637362637362770e+01 -1.685166893999523268e+02
-1.360683760683760823e+01 -1.684079560649944938e+02
-1.358730158730158877e+01 -1.683232231255481679e+02
-1.356776556776556930e+01 -1.682776339306660134e+02
-1.354822954822954983e+01 -1.683286469834531829e+02
-1.352869352869353037e+01 -1.682537892281293352e+02
-1.350915750915751090e+01 -1.682482179187594511e+02
-1.348962148962148788e+01 -1.682576312393403555e+02
-1.347008547008546842e+01 -1.681883901224567524e+02
-1.345054945054944895e+01 -1.681568488869190787e+02
-1.343101343101342948e+01 -1.681381332541100164e+02
-1.341147741147741002e+01 -1.682041550699440791e+02
-1.339194139194139055e+01 -1.683590130997768881e+02
-1.337240537240537108e+01 -1.684855178255470776e+02
-1.335286935286935162e+01 -1.684071995152479531e+02
-1.333333333333333215e+01 -1.686630007980525079e+02
-1.331379731379731268e+01 -1.687058353468287919e+02
-1.329426129426129322e+01 -1.687685503473653341e+02
-1.327472527472527375e+01 -1.691220575455548101e+02
-1.325518925518925428e+01 -1.691717094635389458e+02
-1.323565323565323482e+01 -1.690611227948707267e+02
-1.321611721611721535e+01 -1.691804850705671583e+02
-1.319658119658119588e+01 -1.693337675954264228e+02
-1.317704517704517642e+01 -1.693714442811648553e+02
-1.315750915750915695e+01 -1.695340480516725847e+02
-1.313797313797313748e+01 -1.695420449903382405e+02
-1.311843711843711802e+01 -1.696311657380411191e+02
-1.309890109890109855e+01 -1.699528851509828371e+02
-1.307936507936507908e+01 -1.701818386852454807e+02
-1.305982905982905962e+01 -1.702604301631239991e+02
-1.304029304029304015e+01 -1.702434517375965868e+02
-1.302075702075702068e+01 -1.701427735679968407e+02
-1.300122100122100122e+01 -1.700755988515515469e+02
-1.298168498168498175e+01 -1.702177351543279826e+02
-1.296214896214896228e+01 -1.704780558404621615e+02
-1.294261294261294282e+01 -1.707567809875617399e+02
-1.292307692307692335e+01 -1.708136623214238625e+02
-1.290354090354090388e+01 -1.707557980755170775e+02
-1.288400488400488442e+01 -1.709485591047036337e+02
-1.286446886446886495e+01 -1.711445474997469489e+02
-1.284493284493284548e+01 -1.711211029066780611e+02
-1.282539682539682602e+01 -1.710691447852658769e+02
-1.280586080586080655e+01 -1.708357489381984351e+02
-1.278632478632478708e+01 -1.708210558018502638e+02
-1.276678876678876762e+01 -1.708687893536541935e+02
-1.274725274725274815e+01 -1.709291349684030479e+02
-1.272771672771672868e+01 -1.708384742475925862e+02
-1.270818070818070922e+01 -1.705997807591221260e+02
-1.268864468864468975e+01 -1.703907981184277673e+02
-1.266910866910867028e+01 -1.702909440921564794e+02
-1.264957264957265082e+01 -1.702522467385572327e+02
-1.263003663003663135e+01 -1.703344787805256146e+02
-1.261050061050061188e+01 -1.703170314288983036e+02
-1.259096459096459242e+01 -1.703412810540810369e+02
-1.257142857142857295e+01 -1.701668260655233098e+02
-1.255189255189255348e+01 -1.700825871321638090e+02
-1.253235653235653402e+01 -1.700596601522280764e+02
-1.251282051282051455e+01 -1.700498455333612924e+02
-1.249328449328449153e+01 -1.700724447862780835e+02
-1.247374847374847207e+01 -1.701581363529408009e+02
-1.245421245421245260e+01 -1.701481636608664303e+02
-1.243467643467643313e+01 -1.701017283497065762e+02
-1.241514041514041367e+01 -1.700522120650614966e+02
-1.239560439560439420e+01 -1.700660089511973183e+02
-1.237606837606837473e+01 -1.702600790987501966e+02
-1.235653235653235527e+01 -1.702698440414532115e+02
-1.233699633699633580e+01 -1.702349320352036557e+02
-1.231746031746031633e+01 -1.702259169024631547e+02
-1.229792429792429687e+01 -1.702377769791375499e+02
-1.227838827838827740e+01 -1.702216357421292514e+02
-1.225885225885225793e+01 -1.700806501205695724e+02
-1.223931623931623847e+01 -1.699428131777243607e+02
-1.221978021978021900e+01 -1.699200488995552689e+02
-1.220024420024419953e+01 -1.697690852131381405e+02
-1.218070818070818007e+01 -1.698008260551459330e+02
-1.216117216117216060e+01 -1.699022142503771420e+02
-1.214163614163614113e+01 -1.698824834228773852e+02
-1.212210012210012167e+01 -1.699721199569301859e+02
-1.210256410256410220e+01 -1.699434284017631853e+02
-1.208302808302808273e+01 -1.699685152596303794e+02
-1.206349206349206327e+01 -1.699873892619549451e+02
-1.204395604395604380e+01 -1.699822245341501912e+02
-1.202442002442002433e+01 -1.699575232328176071e+02
-1.200488400488400487e+01 -1.698574947859756321e+02
-1.198534798534798540e+01 -1.698291778318787237e+02
-1.196581196581196593e+01 -1.697770952319743571e+02
-1.194627594627594647e+01 -1.698654282131492437e+02
-1.192673992673992700e+01 -1.700323996312165775e+02
-1.190720390720390753e+01 -1.701256816599361628e+02
-1.188766788766788807e+01 -1.701079901612763194e+02
-1.186813186813186860e+01 -1.701105675149142940e+02
-1.184859584859584913e+01 -1.702293188940136019e+02
-1.182905982905982967e+01 -1.703359970156633381e+02
-1.180952380952381020e+01 -1.705675871078865669e+02
-1.178998778998779073e+01 -1.705395432856161619e+02
-1.177045177045177127e+01 -1.706412078254975881e+02
-1.175091575091575180e+01 -1.705743911629595289e+02
-1.173137973137973233e+01 -1.704759505966139272e+02
-1.171184371184371287e+01 -1.705703231742313903e+02
-1.169230769230769340e+01 -1.708300448875720008e+02
-1.167277167277167393e+01 -1.709684733122932130e+02
-1.165323565323565447e+01 -1.710010290060489808e+02
-1.163369963369963500e+01 -1.709387492195968434e+02
-1.161416361416361553e+01 -1.706327815376787385e+02
-1.159462759462759607e+01 -1.704958716255236766e+02
-1.157509157509157660e+01 -1.703526835929926904e+02
-1.155555555555555713e+01 -1.703581886838144897e+02
-1.153601953601953767e+01 -1.704468168745128764e+02
-1.151648351648351820e+01 -1.703143562241443192e+02
-1.149694749694749873e+01 -1.703164808484069965e+02
-1.147741147741147572e+01 -1.703905829275013843e+02
-1.145787545787545625e+01 -1.702670820017387143e+02
-1.143833943833943678e+01 -1.701903671578542969e+02
-1.141880341880341732e+01 -1.697725449701425475e+02
-1.139926739926739785e+01 -1.694944476685053587e+02
-1.137973137973137838e+01 -1.696227559596470087e+02
-1.136019536019535892e+01 -1.696827675145009380e+02
-1.134065934065933945e+01 -1.696292965749341306e+02
-1.132112332112331998e+01 -1.696801114637871422e+02
-1.130158730158730052e+01 -1.696849930715599726e+02
-1.128205128205128105e+01 -1.696406891787969755e+02
-1.126251526251526158e+01 -1.694980564893225505e+02
-1.124297924297924212e+01 -1.693896818207392414e+02
-1.122344322344322265e+01 -1.693480491403894632e+02
-1.120390720390720318e+01 -1.692923616882177100e+02
-1.118437118437118372e+01 -1.692958050342368210e+02
-1.116483516483516425e+01 -1.692798206864861470e+02
-1.114529914529914478e+01 -1.693570581661604137e+02
-1.112576312576312532e+01 -1.694469967709890170e+02
-1.110622710622710585e+01 -1.693683816111585543e+02
-1.108669108669108638e+01 -1.692978695283165962e+02
-1.106715506715506692e+01 -1.692320737734894465e+02
-1.104761904761904745e+01 -1.692311203682376686e+02
-1.102808302808302798e+01 -1.692267004874031784e+02
-1.100854700854700852e+01 -1.692234323922755266e+02
-1.098901098901098905e+01 -1.692193469436625435e+02
-1.096947496947496958e+01 -1.692202493609647149e+02
-1.094993894993895012e+01 -1.692590872893991616e+02
-1.093040293040293065e+01 -1.692522834110029066e+02
-1.091086691086691118e+01 -1.693627302276007924e+02
-1.089133089133089172e+01 -1.693593772994774156e+02
-1.087179487179487225e+01 -1.694160233152706780e+02
-1.085225885225885278e+01 -1.694513515007965054e+02
-1.083272283272283332e+01 -1.693953479567198599e+02
-1.081318681318681385e+01 -1.693755662775035375e+02
-1.079365079365079438e+01 -1.691300341674323420e+02
-1.077411477411477492e+01 -1.689725562789055573e+02
-1.075457875457875545e+01 -1.690210536149782570e+02
-1.073504273504273598e+01 -1.692481599782839226e+02
-1.071550671550671652e+01 -1.693875396984240069e+02
-1.069597069597069705e+01 -1.695373982118069307e+02
-1.067643467643467758e+01 -1.696662271614108022e+02
-1.065689865689865812e+01 -1.696285728414356981e+02
-1.063736263736263865e+01 -1.697550340350651936e+02
-1.061782661782661918e+01 -1.697582734088981908e+02
-1.059829059829059972e+01 -1.697500559690143405e+02
-1.057875457875458025e+01 -1.698179457423121903e+02
-1.055921855921856078e+01 -1.698129281512985358e+02
-1.053968253968254132e+01 -1.701514370185555549e+02
-1.052014652014652185e+01 -1.702931656825106188e+02
-1.050061050061050238e+01 -1.699074136551912773e+02
-1.048107448107447937e+01 -1.697052135189327089e+02
-1.046153846153845990e+01 -1.697036998860882591e+02
-1.044200244200244043e+01 -1.697814168530446182e+02
-1.042246642246642097e+01 -1.698056017662971726e+02
-1.040293040293040150e+01 -1.698971948637993137e+02
-1.038339438339438203e+01 -1.701088948108637169e+02
-1.036385836385836257e+01 -1.701122176639078134e+02
-1.034432234432234310e+01 -1.701337231432821682e+02
-1.032478632478632363e+01 -1.702188252562422406e+02
-1.030525030525030417e+01 -1.702515944614870875e+02
-1.028571428571428470e+01 -1.702667593404752040e+02
-1.026617826617826523e+01 -1.702290026520603021e+02
-1.024664224664224577e+01 -1.701894395397414996e+02
-1.022710622710622630e+01 -1.702799607289715311e+02
-1.020757020757020683e+01 -1.704327149973636608e+02
-1.018803418803418737e+01 -1.704404227043727929e+02
-1.016849816849816790e+01 -1.702764072051456594e+02
-1.014896214896214843e+01 -1.701835512245914117e+02
-1.012942612942612897e+01 -1.702121367508315757e+02
-1.010989010989010950e+01 -1.702642812335855353e+02
-1.009035409035409003e+01 -1.703140435415934348e+02
-1.007081807081807057e+01 -1.702928763832597951e+02
-1.005128205128205110e+01 -1.702380212516916629e+02
-1.003174603174603163e+01 -1.702004189701538905e+02
-1.001221001221001217e+01 -1.702110068714140425e+02
-9.992673992673992700e+00 -1.700799695848511988e+02
-9.973137973137973233e+00 -1.701490048136662949e+02
-9.953601953601953767e+00 -1.701801002145693360e+02
-9.934065934065934300e+00 -1.702115270012217536e+02
-9.914529914529914834e+00 -1.705350238495986446e+02
-9.894993894993895367e+00 -1.707508121918527308e+02
-9.875457875457875900e+00 -1.707594772789113620e+02
-9.855921855921856434e+00 -1.707525822933334609e+02
-9.836385836385836967e+00 -1.706980740191036148e+02
-9.816849816849817500e+00 -1.705261045208688131e+02
-9.797313797313798034e+00 -1.704951523697783671e+02
-9.777777777777778567e+00 -1.705759787939328476e+02
-9.758241758241759101e+00 -1.705722660002233226e+02
-9.738705738705739634e+00 -1.704773621385656384e+02
-9.719169719169720167e+00 -1.703146232312092820e+02
-9.699633699633700701e+00 -1.702435559699156329e+02
-9.680097680097681234e+00 -1.703181865363195584e+02
-9.660561660561661768e+00 -1.703887321329052895e+02
-9.641025641025642301e+00 -1.705718297778806232e+02
-9.621489621489622834e+00 -1.709980145905906568e+02
-9.601953601953603368e+00 -1.713461165028936080e+02
-9.582417582417583901e+00 -1.714406713527125987e+02
-9.562881562881564435e+00 -1.713333740718090894e+02
-9.543345543345544968e+00 -1.712967954464965032e+02
-9.523809523809525501e+00 -1.712791252977927741e+02
-9.504273504273506035e+00 -1.713786866799752602e+02
-9.484737484737483015e+00 -1.716225043318204939e+02
-9.465201465201463549e+00 -1.717856418393128877e+02
-9.445665445665444082e+00 -1.716100677577765055e+02
-9.426129426129424616e+00 -1.712955902474687377e+02
-9.406593406593405149e+00 -1.711647557219170324e+02
-9.387057387057385682e+00 -1.711558447934463629e+02
-9.367521367521366216e+00 -1.713024072757829117e+02
-9.347985347985346749e+00 -1.713774392893894571e+02
-9.328449328449327282e+00 -1.713643783914935739e+02
-9.308913308913307816e+00 -1.714746587523469543e+02
-9.289377289377288349e+00 -1.717285780856836936e+02
-9.269841269841268883e+00 -1.717262362723963349e+02
-9.250305250305249416e+00 -1.715287391065819804e+02
-9.230769230769229949e+00 -1.714446976020798274e+02
-9.211233211233210483e+00 -1.715415783897248048e+02
-9.191697191697191016e+00 -1.717366290975236325e+02
-9.172161172161171550e+00 -1.715492167280826266e+02
-9.152625152625152083e+00 -1.713902029506414806e+02
-9.133089133089132616e+00 -1.714210272152011498e+02
-9.113553113553113150e+00 -1.715466039583145914e+02
-9.094017094017093683e+00 -1.715407637960900615e+02
-9.074481074481074216e+00 -1.716132540333008478e+02
-9.054945054945054750e+00 -1.715375217742196128e+02
-9.035409035409035283e+00 -1.712770451504381413e+02
-9.015873015873015817e+00 -1.711757039417690578e+02
-8.996336996336996350e+00 -1.711897190288125330e+02
-8.976800976800976883e+00 -1.711003662042935218e+02
-8.957264957264957417e+00 -1.709464360847338185e+02
-8.937728937728937950e+00 -1.710519724293537820e+02
-8.918192918192918484e+00 -1.710949502124060473e+02
-8.898656898656899017e+00 -1.710090088773578714e+02
-8.879120879120879550e+00 -1.709907326981335984e+02
-8.859584859584860084e+00 -1.711048588212662764e+02
-8.840048840048840617e+00 -1.713062612275173819e+02
-8.820512820512821150e+00 -1.714224708301644569e+02
-8.800976800976801684e+00 -1.713530414066630101e+02
-8.781440781440782217e+00 -1.713669434940227916e+02
-8.761904761904762751e+00 -1.713355884311756654e+02
-8.742368742368743284e+00 -1.713537622064968957e+02
-8.722832722832723817e+00 -1.713572337149722387e+02
-8.703296703296704351e+00 -1.713430107578442403e+02
-8.683760683760684884e+00 -1.714747878108308328e+02
-8.664224664224665418e+00 -1.715389990253873691e+02
-8.644688644688645951e+00 -1.712762501297686981e+02
-8.625152625152626484e+00 -1.705490353772910623e+02
-8.605616605616607018e+00 -1.703062606012730384e+02
-8.586080586080587551e+00 -1.703141879093114994e+02
-8.566544566544568085e+00 -1.704712100663896308e+02
-8.547008547008548618e+00 -1.707115004766741890e+02
-8.527472527472529151e+00 -1.708098686479318644e+02
-8.507936507936509685e+00 -1.708248349011071809e+02
-8.488400488400486665e+00 -1.707570397943529770e+02
-8.468864468864467199e+00 -1.702794955967339945e+02
-8.449328449328447732e+00 -1.700248096667592108e+02
-8.429792429792428266e+00 -1.700076489424762372e+02
-8.410256410256408799e+00 -1.699463464551569700e+02
-8.390720390720389332e+00 -1.700400465507388219e+02
-8.371184371184369866e+00 -1.701165411524025046e+02
-8.351648351648350399e+00 -1.701347126092181554e+02
-8.332112332112330932e+00 -1.698814928650493243e+02
-8.312576312576311466e+00 -1.698699306121154109e+02
-8.293040293040291999e+00 -1.700647806502573474e+02
-8.273504273504272533e+00 -1.701929139222135916e+02
-8.253968253968253066e+00 -1.701744987718737150e+02
-8.234432234432233599e+00 -1.702227779419159219e+02
-8.214896214896214133e+00 -1.700061417759817743e+02
-8.195360195360194666e+00 -1.698415029933171638e+02
-8.175824175824175200e+00 -1.698615466084176262e+02
-8.156288156288155733e+00 -1.699793930483816098e+02
-8.136752136752136266e+00 -1.700671327314921655e+02
-8.117216117216116800e+00 -1.700445511351923074e+02
-8.097680097680097333e+00 -1.699313664123514229e+02
-8.078144078144077866e+00 -1.700008332860034272e+02
-8.058608058608058400e+00 -1.699201480323948488e+02
-8.039072039072038933e+00 -1.694870246710480899e+02
-8.019536019536019467e+00 -1.695005751989459100e+02
-8.000000000000000000e+00 -1.693762626450633775e+02
-7.980463980463980533e+00 -1.692226095688874636e+02
-7.960927960927961067e+00 -1.692888470458726147e+02
-7.941391941391941600e+00 -1.693301926898071486e+02
-7.921855921855922134e+00 -1.693936584692069403e+02
-7.902319902319902667e+00 -1.693901591554890729e+02
-7.882783882783883200e+00 -1.694125351591152935e+02
-7.863247863247863734e+00 -1.693376024851591524e+02
-7.843711843711844267e+00 -1.693083018515499703e+02
-7.824175824175824800e+00 -1.693297767063062338e+02
-7.804639804639805334e+00 -1.693164893627300103e+02
-7.785103785103785867e+00 -1.693140371460232245e+02
-7.765567765567766401e+00 -1.695005200897928148e+02
-7.746031746031746934e+00 -1.700484751804387997e+02
-7.726495726495727467e+00 -1.702185776329693283e+02
-7.706959706959708001e+00 -1.701641468542900952e+02
-7.687423687423688534e+00 -1.701712802755216387e+02
-7.667887667887669068e+00 -1.701791976893488822e+02
-7.648351648351649601e+00 -1.701846759180772892e+02
-7.628815628815630134e+00 -1.701922463582105820e+02
-7.609279609279610668e+00 -1.702201139781140853e+02
-7.589743589743591201e+00 -1.706500410179533560e+02
-7.570207570207571734e+00 -1.708846289239755833e+02
-7.550671550671552268e+00 -1.709053001326356593e+02
-7.531135531135532801e+00 -1.709929901610559284e+02
-7.511599511599513335e+00 -1.709526098280369979e+02
-7.492063492063493868e+00 -1.707805904217726152e+02
-7.472527472527474401e+00 -1.707555843893585745e+02
-7.452991452991454935e+00 -1.709889487763109344e+02
-7.433455433455435468e+00 -1.708113978725743038e+02
-7.413919413919416002e+00 -1.707021724563803105e+02
-7.394383394383396535e+00 -1.706513745384773415e+02
-7.374847374847377068e+00 -1.704550501837365459e+02
-7.355311355311357602e+00 -1.700677636189750785e+02
-7.335775335775338135e+00 -1.701529924315923665e+02
-7.316239316239318669e+00 -1.702564014941931987e+02
-7.296703296703299202e+00 -1.700914417935248935e+02
-7.277167277167279735e+00 -1.698838888374849887e+02
-7.257631257631260269e+00 -1.698218954125619007e+02
-7.238095238095240802e+00 -1.698109370956854036e+02
-7.218559218559221335e+00 -1.698222114615595615e+02
-7.199023199023201869e+00 -1.698227651249078463e+02
-7.179487179487182402e+00 -1.698436979763843055e+02
-7.159951159951162936e+00 -1.700459927783504099e+02
-7.140415140415143469e+00 -1.700227233562882816e+02
-7.120879120879124002e+00 -1.702062057197234424e+02
-7.101343101343104536e+00 -1.703896205326617519e+02
-7.081807081807085069e+00 -1.702678446950228590e+02
-7.062271062271065603e+00 -1.702830429899951241e+02
-7.042735042735046136e+00 -1.701788907909196098e+02
-7.023199023199026669e+00 -1.700722615570745688e+02
-7.003663003663007203e+00 -1.700738795302106325e+02
-6.984126984126980631e+00 -1.701627672740406183e+02
-6.964590964590961164e+00 -1.699742130639530728e+02
-6.945054945054941697e+00 -1.698385882138925069e+02
-6.925518925518922231e+00 -1.698244478251758949e+02
-6.905982905982902764e+00 -1.697022975574487873e+02
-6.886446886446883298e+00 -1.696044211124241770e+02
-6.866910866910863831e+00 -1.693447887097438525e+02
-6.847374847374844364e+00 -1.691181792666111221e+02
-6.827838827838824898e+00 -1.690132724769816264e+02
-6.808302808302805431e+00 -1.687738731495960280e+02
-6.788766788766785965e+00 -1.685444944854365019e+02
-6.769230769230766498e+00 -1.685362172639321159e+02
-6.749694749694747031e+00 -1.685387329676622414e+02
-6.730158730158727565e+00 -1.685449771460618251e+02
-6.710622710622708098e+00 -1.685260084084501386e+02
-6.691086691086688631e+00 -1.683468918471746747e+02
-6.671550671550669165e+00 -1.681678821647190887e+02
-6.652014652014649698e+00 -1.681647553394099077e+02
-6.632478632478630232e+00 -1.680587686977284534e+02
-6.612942612942610765e+00 -1.681339399866989481e+02
-6.593406593406591298e+00 -1.681675765721181506e+02
-6.573870573870571832e+00 -1.681474527540181043e+02
-6.554334554334552365e+00 -1.681646332782546551e+02
-6.534798534798532899e+00 -1.681667872277635922e+02
-6.515262515262513432e+00 -1.681699899105409202e+02
-6.495726495726493965e+00 -1.683143083988574347e+02
-6.476190476190474499e+00 -1.684416799073146649e+02
-6.456654456654455032e+00 -1.684992433188958785e+02
-6.437118437118435565e+00 -1.684751228711686508e+02
-6.417582417582416099e+00 -1.684517719295766369e+02
-6.398046398046396632e+00 -1.686061943437268837e+02
-6.378510378510377166e+00 -1.686306750578251012e+02
-6.358974358974357699e+00 -1.686038863624591784e+02
-6.339438339438338232e+00 -1.687112918631331411e+02
-6.319902319902318766e+00 -1.686642228276560900e+02
-6.300366300366299299e+00 -1.685584854458767268e+02
-6.280830280830279833e+00 -1.686577381611911335e+02
-6.261294261294260366e+00 -1.686542597689930858e+02
-6.241758241758240899e+00 -1.686126905988848819e+02
-6.222222222222221433e+00 -1.686095058518277767e+02
-6.202686202686201966e+00 -1.686611525240014942e+02
-6.183150183150182500e+00 -1.686411234735617768e+02
-6.163614163614163033e+00 -1.686886505076146818e+02
-6.144078144078143566e+00 -1.687400011818604355e+02
-6.124542124542124100e+00 -1.685994125233382874e+02
-6.105006105006104633e+00 -1.684903049800277586e+02
-6.085470085470085166e+00 -1.686022669766691138e+02
-6.065934065934065700e+00 -1.686617509325173501e+02
-6.046398046398046233e+00 -1.685970648623467127e+02
-6.026862026862026767e+00 -1.686056537490904930e+02
-6.007326007326007300e+00 -1.686768668385999490e+02
-5.987789987789987833e+00 -1.689204534721308733e+02
-5.968253968253968367e+00 -1.691834248015937874e+02
-5.948717948717948900e+00 -1.693270928644713820e+02
-5.929181929181929434e+00 -1.694965862661281619e+02
-5.909645909645909967e+00 -1.697031495838743922e+02
-5.890109890109890500e+00 -1.697337819721652750e+02
-5.870573870573871034e+00 -1.697238252766982782e+02
-5.851037851037851567e+00 -1.697256485596405184e+02
-5.831501831501832100e+00 -1.697457571925867228e+02
-5.811965811965812634e+00 -1.698902833414444729e+02
-5.792429792429793167e+00 -1.700695118510045631e+02
-5.772893772893773701e+00 -1.700607328896567196e+02
-5.753357753357754234e+00 -1.702406707848227541e+02
-5.733821733821734767e+00 -1.703222597027477150e+02
-5.714285714285715301e+00 -1.703173160613233961e+02
-5.694749694749695834e+00 -1.703084610768604534e+02
-5.675213675213676368e+00 -1.703784263691982801e+02
-5.655677655677656901e+00 -1.704627992097628066e+02
-5.636141636141637434e+00 -1.704681615579425511e+02
-5.616605616605617968e+00 -1.704633539959180553e+02
-5.597069597069598501e+00 -1.706129405348305283e+02
-5.577533577533579034e+00 -1.706102895349146706e+02
-5.557997557997559568e+00 -1.707293960687784988e+02
-5.538461538461540101e+00 -1.707349998687774644e+02
-5.518925518925520635e+00 -1.706305779732907695e+02
-5.499389499389501168e+00 -1.705987910645212082e+02
-5.479853479853481701e+00 -1.704452426364430835e+02
-5.460317460317462235e+00 -1.704439654040366463e+02
-5.440781440781442768e+00 -1.705465799299666969e+02
-5.421245421245423302e+00 -1.708115986468208689e+02
-5.401709401709403835e+00 -1.709948937479505844e+02
-5.382173382173384368e+00 -1.708879374249652869e+02
-5.362637362637364902e+00 -1.708699865476952482e+02
-5.343101343101345435e+00 -1.709523990148583152e+02
-5.323565323565325969e+00 -1.709539665811794293e+02
-5.304029304029306502e+00 -1.709886987340285884e+02
-5.284493284493287035e+00 -1.710238685933425700e+02
-5.264957264957267569e+00 -1.710530035857905773e+02
-5.245421245421248102e+00 -1.712337761277191248e+02
-5.225885225885228635e+00 -1.714502634884847225e+02
-5.206349206349209169e+00 -1.715113655109198305e+02
-5.186813186813189702e+00 -1.712297807456354803e+02
-5.167277167277170236e+00 -1.707339638125422709e+02
-5.147741147741150769e+00 -1.704618994862194086e+02
-5.128205128205131302e+00 -1.702277496043244582e+02
-5.108669108669111836e+00 -1.700464864008733912e+02
-5.089133089133092369e+00 -1.699360017152727096e+02
-5.069597069597072903e+00 -1.697743664536816084e+02
-5.050061050061053436e+00 -1.698445487997952910e+02
-5.030525030525033969e+00 -1.698356269589044700e+02
-5.010989010989014503e+00 -1.696506626397329569e+02
-4.991452991452987931e+00 -1.695742936020390346e+02
-4.971916971916968464e+00 -1.693827894195964063e+02
-4.952380952380948997e+00 -1.694171395801440099e+02
-4.932844932844929531e+00 -1.693607850221661124e+02
-4.913308913308910064e+00 -1.693802098598864632e+02
-4.893772893772890598e+00 -1.693045166957334118e+02
-4.874236874236871131e+00 -1.691965028243186566e+02
-4.854700854700851664e+00 -1.692139333176455978e+02
-4.835164835164832198e+00 -1.692124566282887770e+02
-4.815628815628812731e+00 -1.692429394433037544e+02
-4.796092796092793265e+00 -1.691861318180721128e+02
-4.776556776556773798e+00 -1.691761697168759611e+02
-4.757020757020754331e+00 -1.692140488728073819e+02
-4.737484737484734865e+00 -1.692073637815028349e+02
-4.717948717948715398e+00 -1.691329529333681876e+02
-4.698412698412695931e+00 -1.690348964123529072e+02
-4.678876678876676465e+00 -1.688953306935891305e+02
-4.659340659340656998e+00 -1.690621012688082487e+02
-4.639804639804637532e+00 -1.691807817180610130e+02
-4.620268620268618065e+00 -1.692129162020289641e+02
-4.600732600732598598e+00 -1.693143924013662058e+02
-4.581196581196579132e+00 -1.693306192328333566e+02
-4.561660561660559665e+00 -1.693097432834289862e+02
-4.542124542124540199e+00 -1.692500289688061628e+02
-4.522588522588520732e+00 -1.692502558144867066e+02
-4.503052503052501265e+00 -1.692163937179179243e+02
-4.483516483516481799e+00 -1.691777617131130569e+02
-4.463980463980462332e+00 -1.691770328601373308e+02
-4.444444444444442865e+00 -1.691601853818744132e+02
-4.424908424908423399e+00 -1.691197301471005403e+02
-4.405372405372403932e+00 -1.690628983241174694e+02
-4.385836385836384466e+00 -1.690747907210150629e+02
-4.366300366300364999e+00 -1.691067578687456319e+02
-4.346764346764345532e+00 -1.690403404198678743e+02
-4.327228327228326066e+00 -1.687581054027247092e+02
-4.307692307692306599e+00 -1.688818378795932347e+02
-4.288156288156287133e+00 -1.692769651992722970e+02
-4.268620268620267666e+00 -1.693983125137194747e+02
-4.249084249084248199e+00 -1.689870258721497862e+02
-4.229548229548228733e+00 -1.689347685683910072e+02
-4.210012210012209266e+00 -1.689610630314374475e+02
-4.190476190476189799e+00 -1.690099912382059983e+02
-4.170940170940170333e+00 -1.690110865733577157e+02
-4.151404151404150866e+00 -1.689803127081100058e+02
-4.131868131868131400e+00 -1.691430877532598629e+02
-4.112332112332111933e+00 -1.692159404395705735e+02
-4.092796092796092466e+00 -1.694002829789590692e+02
-4.073260073260073000e+00 -1.692993110028676256e+02
-4.053724053724053533e+00 -1.693042748434925215e+02
-4.034188034188034067e+00 -1.692447584263227895e+02
-4.014652014652014600e+00 -1.693109606747039209e+02
-3.995115995115995133e+00 -1.692251608066297592e+02
-3.975579975579975667e+00 -1.690699606970826494e+02
-3.956043956043956200e+00 -1.689411016944071662e+02
-3.936507936507936734e+00 -1.688086738696327416e+02
-3.916971916971917267e+00 -1.689159096605393700e+02
-3.897435897435897800e+00 -1.689076692269974842e+02
-3.877899877899878334e+00 -1.688096169110217488e+02
-3.858363858363858867e+00 -1.686854028893926909e+02
-3.838827838827839400e+00 -1.685946728567327000e+02
-3.819291819291819934e+00 -1.686841362916048865e+02
-3.799755799755800467e+00 -1.688277772402051653e+02
-3.780219780219781001e+00 -1.688643308382486907e+02
-3.760683760683761534e+00 -1.688157490140193602e+02
-3.741147741147742067e+00 -1.688187288412094631e+02
-3.721611721611722601e+00 -1.688650691708423039e+02
-3.702075702075703134e+00 -1.687782578811412009e+02
-3.682539682539683668e+00 -1.687826113125071004e+02
-3.663003663003664201e+00 -1.688370368134923183e+02
-3.643467643467644734e+00 -1.686408967120628688e+02
-3.623931623931625268e+00 -1.686295032210600766e+02
-3.604395604395605801e+00 -1.687014442238481422e+02
-3.584859584859586334e+00 -1.687071875746327692e+02
-3.565323565323566868e+00 -1.687453369660482565e+02
-3.545787545787547401e+00 -1.687570141027403565e+02
-3.526251526251527935e+00 -1.687980321356186835e+02
-3.506715506715508468e+00 -1.687673074939040703e+02
-3.487179487179489001e+00 -1.687322216795831196e+02
-3.467643467643469535e+00 -1.687502776101499649e+02
-3.448107448107450068e+00 -1.690022380244625140e+02
-3.428571428571430602e+00 -1.688258889510078689e+02
-3.409035409035411135e+00 -1.687111356008951191e+02
-3.389499389499391668e+00 -1.688488021934255698e+02
-3.369963369963372202e+00 -1.694345657529750042e+02
-3.350427350427352735e+00 -1.695471488891023455e+02
-3.330891330891333268e+00 -1.694807505034635824e+02
-3.311355311355313802e+00 -1.695337409893307097e+02
-3.291819291819294335e+00 -1.692012715991326104e+02
-3.272283272283274869e+00 -1.692405282606060553e+02
-3.252747252747255402e+00 -1.691300896097091027e+02
-3.233211233211235935e+00 -1.690442079524288488e+02
-3.213675213675216469e+00 -1.689485990185332582e+02
-3.194139194139197002e+00 -1.690299252348481787e+02
-3.174603174603177536e+00 -1.690942370278660860e+02
-3.155067155067158069e+00 -1.690092338931445965e+02
-3.135531135531138602e+00 -1.689136262353637790e+02
-3.115995115995119136e+00 -1.690761917220211501e+02
-3.096459096459099669e+00 -1.692093608612247522e+02
-3.076923076923080203e+00 -1.693465651643737431e+02
-3.057387057387060736e+00 -1.694422911562865011e+02
-3.037851037851041269e+00 -1.691924600993339141e+02
-3.018315018315021803e+00 -1.692443634933887324e+02
-2.998778998779002336e+00 -1.692233791407328454e+02
-2.979242979242975764e+00 -1.691705242658511850e+02
-2.959706959706956297e+00 -1.693265970593901386e+02
-2.940170940170936831e+00 -1.693395762389769175e+02
-2.920634920634917364e+00 -1.692285243706657809e+02
-2.901098901098897898e+00 -1.692272634732953520e+02
-2.881562881562878431e+00 -1.691141474298225660e+02
-2.862026862026858964e+00 -1.690330631158591359e+02
-2.842490842490839498e+00 -1.689990248165543107e+02
-2.822954822954820031e+00 -1.688789092830215566e+02
-2.803418803418800564e+00 -1.688968239331712198e+02
-2.783882783882781098e+00 -1.687515130491550792e+02
-2.764346764346761631e+00 -1.687088109490516104e+02
-2.744810744810742165e+00 -1.687889778659812237e+02
-2.725274725274722698e+00 -1.686158340424908602e+02
-2.705738705738703231e+00 -1.685357002355420946e+02
-2.686202686202683765e+00 -1.681623051701268707e+02
-2.666666666666664298e+00 -1.680160359168691002e+02
-2.647130647130644832e+00 -1.679945608505472876e+02
-2.627594627594625365e+00 -1.679823731068604786e+02
-2.608058608058605898e+00 -1.677870196197143855e+02
-2.588522588522586432e+00 -1.674567378726443678e+02
-2.568986568986566965e+00 -1.674505152055427857e+02
-2.549450549450547499e+00 -1.673032311605543327e+02
-2.529914529914528032e+00 -1.672550921972383549e+02
-2.510378510378508565e+00 -1.672472160619547026e+02
-2.490842490842489099e+00 -1.671295013946069616e+02
-2.471306471306469632e+00 -1.671380238035914374e+02
-2.451770451770450165e+00 -1.672061046903442048e+02
-2.432234432234430699e+00 -1.672193394253809799e+02
-2.412698412698411232e+00 -1.674053488710633530e+02
-2.393162393162391766e+00 -1.674443815791306065e+02
-2.373626373626372299e+00 -1.674298832591337316e+02
-2.354090354090352832e+00 -1.673256805772918483e+02
-2.334554334554333366e+00 -1.673033333081040155e+02
-2.315018315018313899e+00 -1.673019287744464236e+02
-2.295482295482294433e+00 -1.672589344355098717e+02
-2.275946275946274966e+00 -1.672216854366531607e+02
-2.256410256410255499e+00 -1.672951090699006045e+02
-2.236874236874236033e+00 -1.671944292234909426e+02
-2.217338217338216566e+00 -1.671443616627752249e+02
-2.197802197802197099e+00 -1.671445144084452181e+02
-2.178266178266177633e+00 -1.671560774560335005e+02
-2.158730158730158166e+00 -1.672823372073699772e+02
-2.139194139194138700e+00 -1.672602071110336510e+02
-2.119658119658119233e+00 -1.670044878191680766e+02
-2.100122100122099766e+00 -1.667988091436513400e+02
-2.080586080586080300e+00 -1.667357323995508409e+02
-2.061050061050060833e+00 -1.667334768459908787e+02
-2.041514041514041367e+00 -1.667285972784811179e+02
-2.021978021978021900e+00 -1.666345586476637948e+02
-2.002442002442002433e+00 -1.661348060639983260e+02
-1.982905982905982967e+00 -1.660641123435928534e+02
-1.963369963369963500e+00 -1.659699079980231318e+02
-1.943833943833944033e+00 -1.660046835193529660e+02
-1.924297924297924567e+00 -1.658247778629415734e+02
-1.904761904761905100e+00 -1.656756539107533968e+02
-1.885225885225885634e+00 -1.657036309610969056e+02
-1.865689865689866167e+00 -1.656163082774926920e+02
-1.846153846153846700e+00 -1.656297397501168120e+02
-1.826617826617827234e+00 -1.653194499816187886e+02
-1.807081807081807767e+00 -1.654134038150603203e+02
-1.787545787545788301e+00 -1.652845081432791403e+02
-1.768009768009768834e+00 -1.652945588722263608e+02
-1.748473748473749367e+00 -1.651923229827276884e+02
-1.728937728937729901e+00 -1.652953422820367280e+02
-1.709401709401710434e+00 -1.654160747012091974e+02
-1.689865689865690968e+00 -1.653684019537436711e+02
-1.670329670329671501e+00 -1.652944638893729348e+02
-1.650793650793652034e+00 -1.652342759660789397e+02
-1.631257631257632568e+00 -1.651115842400329257e+02
-1.611721611721613101e+00 -1.649431297435564261e+02
-1.592185592185593634e+00 -1.649589576870586143e+02
-1.572649572649574168e+00 -1.649361966739121215e+02
-1.553113553113554701e+00 -1.649269932807540329e+02
-1.533577533577535235e+00 -1.649453950053211599e+02
-1.514041514041515768e+00 -1.648979063303126509e+02
-1.494505494505496301e+00 -1.649122046204562366e+02
-1.474969474969476835e+00 -1.649971619127586564e+02
-1.455433455433457368e+00 -1.649761641618582075e+02
-1.435897435897437902e+00 -1.649600346889821196e+02
-1.416361416361418435e+00 -1.650090088822065866e+02
-1.396825396825398968e+00 -1.650983187286554710e+02
-1.377289377289379502e+00 -1.650713354305888174e+02
-1.357753357753360035e+00 -1.651033454268350908e+02
-1.338217338217340568e+00 -1.651328587971610204e+02
-1.318681318681321102e+00 -1.650762568224547238e+02
-1.299145299145301635e+00 -1.650328857564970235e+02
-1.279609279609282169e+00 -1.650682927396043453e+02
-1.260073260073262702e+00 -1.650488637810671833e+02
-1.240537240537243235e+00 -1.651724267205193826e+02
-1.221001221001223769e+00 -1.652321114219705578e+02
-1.201465201465204302e+00 -1.651665962336388986e+02
-1.181929181929184836e+00 -1.648888123598475204e+02
-1.162393162393165369e+00 -1.647027344295149760e+02
-1.142857142857145902e+00 -1.644722242317283474e+02
-1.123321123321126436e+00 -1.642209828494911221e+02
-1.103785103785106969e+00 -1.641133565874150975e+02
-1.084249084249087502e+00 -1.635933882780112469e+02
-1.064713064713068036e+00 -1.631097736386716406e+02
-1.045177045177048569e+00 -1.627641099591502325e+02
-1.025641025641029103e+00 -1.622882904704314910e+02
-1.006105006105009636e+00 -1.622446990913869342e+02
-9.865689865689830640e-01 -1.620774745440914160e+02
-9.670329670329635974e-01 -1.619282205221051640e+02
-9.474969474969441308e-01 -1.616204270531964937e+02
-9.279609279609246641e-01 -1.612458336986634890e+02
-9.084249084249051975e-01 -1.609431765094719822e+02
-8.888888888888857309e-01 -1.605754108187882707e+02
-8.693528693528662643e-01 -1.604009830047948242e+02
-8.498168498168467977e-01 -1.602355012936843650e+02
-8.302808302808273311e-01 -1.598433831532180420e+02
-8.107448107448078645e-01 -1.594814496725182948e+02
-7.912087912087883979e-01 -1.592278553366622589e+02
-7.716727716727689312e-01 -1.590669852392382495e+02
-7.521367521367494646e-01 -1.588775083191196984e+02
-7.326007326007299980e-01 -1.587009956925231222e+02
-7.130647130647105314e-01 -1.582176732708535667e+02
-6.935286935286910648e-01 -1.578167967823104618e+02
-6.739926739926715982e-01 -1.574978138663587686e+02
-6.544566544566521316e-01 -1.571682189780515557e+02
-6.349206349206326649e-01 -1.569146098464951535e+02
-6.153846153846131983e-01 -1.565890117583554684e+02
-5.958485958485937317e-01 -1.564164261483074654e+02
-5.763125763125742651e-01 -1.561133921286612463e+02
-5.567765567765547985e-01 -1.558859942234500977e+02
-5.372405372405353319e-01 -1.557031574264015035e+02
-5.177045177045158653e-01 -1.555325935552729106e+02
-4.981684981684963986e-01 -1.553662235947929275e+02
-4.786324786324769320e-01 -1.552296572482661929e+02
-4.590964590964574654e-01 -1.550561642996856335e+02
-4.395604395604379988e-01 -1.549955457238593510e+02
-4.200244200244185322e-01 -1.547450456005820740e+02
-4.004884004883990656e-01 -1.544546174136115724e+02
-3.809523809523795990e-01 -1.543270158652222506e+02
-3.614163614163601324e-01 -1.541111949797385421e+02
-3.418803418803406657e-01 -1.540502738876624562e+02
-3.223443223443211991e-01 -1.538393908574050783e+02
-3.028083028083017325e-01 -1.536718869649117778e+02
-2.832722832722822659e-01 -1.535723014727873021e+02
-2.637362637362627993e-01 -1.534256602155744815e+02
-2.442002442002433327e-01 -1.533624719878643532e+02
-2.246642246642238661e-01 -1.533000891055031616e+02
-2.051282051282043994e-01 -1.532360066037930437e+02
-1.855921855921849328e-01 -1.531492175750515514e+02
-1.660561660561654662e-01 -1.531128306412712732e+02
-1.465201465201459996e-01 -1.530885409778841790e+02
-1.269841269841265330e-01 -1.529591867520188657e+02
-1.074481074481070664e-01 -1.529094804158085594e+02
-8.791208791208759976e-02 -1.528589206924019663e+02
-6.837606837606813315e-02 -1.528094678134828257e+02
-4.884004884004866653e-02 -1.528007693160221834e+02
-2.930402930402919992e-02 -1.528018507962333103e+02
-9.768009768009733307e-03 -1.528236061619224131e+02
9.768009768009733307e-03 -1.528085564588227498e+02
2.930402930402919992e-02 -1.527712543903186884e+02
4.884004884004866653e-02 -1.528038860335868776e+02
6.837606837606813315e-02 -1.528574798478632033e+02
8.791208791208759976e-02 -1.528412355587002196e+02
1.074481074481070664e-01 -1.528587996761305305e+02
1.269841269841265330e-01 -1.528048978400081523e+02
1.465201465201459996e-01 -1.527838254504268036e+02
1.660561660561654662e-01 -1.528811806967330540e+02
1.855921855921849328e-01 -1.529347582394760536e+02
2.051282051282043994e-01 -1.530371858435754859e+02
2.246642246642238661e-01 -1.531387315863945844e+02
2.442002442002433327e-01 -1.532325023772647796e+02
2.637362637362627993e-01 -1.533491360208063838e+02
2.832722832722822659e-01 -1.534200852596582081e+02
3.028083028083017325e-01 -1.535606908612755035e+02
3.223443223443211991e-01 -1.536855791405903062e+02
3.418803418803406657e-01 -1.537883786831528141e+02
3.614163614163601324e-01 -1.538775049915711293e+02
3.809523809523795990e-01 -1.539831083263763958e+02
4.004884004883990656e-01 -1.540880755445989223e+02
4.200244200244185322e-01 -1.542179054898052186e+02
4.395604395604379988e-01 -1.542620668586300496e+02
4.590964590964574654e-01 -1.544912471220210364e+02
4.786324786324769320e-01 -1.547804752175258045e+02
4.981684981684963986e-01 -1.549177593872929322e+02
5.177045177045158653e-01 -1.551820341456516132e+02
5.372405372405353319e-01 -1.552730379336126703e+02
5.567765567765547985e-01 -1.555798099080728036e+02
5.763125763125742651e-01 -1.558791573207796830e+02
5.958485958485937317e-01 -1.560791962841308873e+02
6.153846153846131983e-01 -1.563946638219127010e+02
6.349206349206326649e-01 -1.566197072814824196e+02
6.544566544566521316e-01 -1.567827762298862808e+02
6.739926739926715982e-01 -1.570510127911899758e+02
6.935286935286910648e-01 -1.573894742927405161e+02
7.130647130647105314e-01 -1.576085201470504273e+02
7.326007326007299980e-01 -1.578305500359786322e+02
7.521367521367494646e-01 -1.582283046867227085e+02
7.716727716727689312e-01 -1.584780437161574866e+02
7.912087912087883979e-01 -1.587402595879463547e+02
8.107448107448078645e-01 -1.591659396103005406e+02
8.302808302808273311e-01 -1.594520761742396360e+02
8.498168498168467977e-01 -1.596942467931342549e+02
8.693528693528662643e-01 -1.597465797694069920e+02
8.888888888888857309e-01 -1.599151712053874235e+02
9.084249084249051975e-01 -1.602831522755411697e+02
9.279609279609246641e-01 -1.605306940434808780e+02
9.474969474969441308e-01 -1.606714246896218583e+02
9.670329670329635974e-01 -1.611919867154551582e+02
9.865689865689830640e-01 -1.612878483359932034e+02
1.006105006105002531e+00 -1.619559513179599719e+02
1.025641025641029103e+00 -1.625101075790906293e+02
1.045177045177048569e+00 -1.628471553998764421e+02
1.064713064713068036e+00 -1.635636709316329984e+02
1.084249084249087502e+00 -1.635986480004543182e+02
1.103785103785106969e+00 -1.638604896103986164e+02
1.123321123321126436e+00 -1.639994924853225200e+02
1.142857142857145902e+00 -1.643228682433608014e+02
1.162393162393165369e+00 -1.643375497842916673e+02
1.181929181929184836e+00 -1.646153009678417618e+02
1.201465201465204302e+00 -1.645844042599339900e+02
1.221001221001223769e+00 -1.646888060128060260e+02
1.240537240537243235e+00 -1.649450738483604368e+02
1.260073260073262702e+00 -1.649699201265321449e+02
1.279609279609282169e+00 -1.649504220777074011e+02
1.299145299145301635e+00 -1.650496186196388635e+02
1.318681318681321102e+00 -1.650600648636203118e+02
1.338217338217340568e+00 -1.648691862587840262e+02
1.357753357753360035e+00 -1.648519040843392247e+02
1.377289377289379502e+00 -1.647321496541582349e+02
1.396825396825398968e+00 -1.647122156830941719e+02
1.416361416361418435e+00 -1.646808692311221023e+02
1.435897435897437902e+00 -1.647054962408426491e+02
1.455433455433457368e+00 -1.646496039774747544e+02
1.474969474969476835e+00 -1.645562180113421960e+02
1.494505494505496301e+00 -1.645301864672962893e+02
1.514041514041515768e+00 -1.645427861421395050e+02
1.533577533577535235e+00 -1.645359022819880295e+02
1.553113553113554701e+00 -1.645200730820731678e+02
1.572649572649574168e+00 -1.645626592966501676e+02
1.592185592185593634e+00 -1.645592474980530255e+02
1.611721611721613101e+00 -1.647462585880570884e+02
1.631257631257632568e+00 -1.649618770800549896e+02
1.650793650793652034e+00 -1.650410571302321898e+02
1.670329670329671501e+00 -1.650533173650926528e+02
1.689865689865690968e+00 -1.650009314447517283e+02
1.709401709401710434e+00 -1.649361315096549845e+02
1.728937728937729901e+00 -1.649807371620088361e+02
1.748473748473749367e+00 -1.654164719832562582e+02
1.768009768009768834e+00 -1.657339636709527895e+02
1.787545787545788301e+00 -1.657420016926363928e+02
1.807081807081807767e+00 -1.657948681294169262e+02
1.826617826617827234e+00 -1.657813239758769441e+02
1.846153846153846700e+00 -1.658996889037263713e+02
1.865689865689866167e+00 -1.662128019316818950e+02
1.885225885225885634e+00 -1.666240833639984658e+02
1.904761904761905100e+00 -1.670360099940251359e+02
1.924297924297924567e+00 -1.669475306390403375e+02
1.943833943833944033e+00 -1.669173138061614452e+02
1.963369963369963500e+00 -1.670230812328147749e+02
1.982905982905982967e+00 -1.669663499371748401e+02
2.002442002442002433e+00 -1.669673188639169155e+02
2.021978021978021900e+00 -1.669498731998136805e+02
2.041514041514041367e+00 -1.670218669882133327e+02
2.061050061050060833e+00 -1.670764326597694378e+02
2.080586080586080300e+00 -1.672079452508509689e+02
2.100122100122099766e+00 -1.672317241975575257e+02
2.119658119658119233e+00 -1.673247881128139340e+02
2.139194139194138700e+00 -1.675627290018393296e+02
2.158730158730158166e+00 -1.676080892613908020e+02
2.178266178266177633e+00 -1.675633433950522999e+02
2.197802197802197099e+00 -1.677739857602271059e+02
2.217338217338216566e+00 -1.679810577515329157e+02
2.236874236874236033e+00 -1.680325752389995557e+02
2.256410256410255499e+00 -1.684550242109188218e+02
2.275946275946274966e+00 -1.685899661719116693e+02
2.295482295482294433e+00 -1.682170768698866254e+02
2.315018315018313899e+00 -1.678501946407905905e+02
2.334554334554333366e+00 -1.679357570565714468e+02
2.354090354090352832e+00 -1.680840012135050472e+02
2.373626373626372299e+00 -1.681798054357806222e+02
2.393162393162391766e+00 -1.681777083415274205e+02
2.412698412698411232e+00 -1.682450343418713885e+02
2.432234432234430699e+00 -1.682731816202983737e+02
2.451770451770450165e+00 -1.682068245793891208e+02
2.471306471306469632e+00 -1.682161531499262708e+02
2.490842490842489099e+00 -1.681826304666185763e+02
2.510378510378508565e+00 -1.681724558505488858e+02
2.529914529914528032e+00 -1.680754642283220619e+02
2.549450549450547499e+00 -1.680689298376876764e+02
2.568986568986566965e+00 -1.682709511388424346e+02
2.588522588522586432e+00 -1.680999794684566950e+02
2.608058608058605898e+00 -1.678771152429636686e+02
2.627594627594625365e+00 -1.678944940918640611e+02
2.647130647130644832e+00 -1.679401306035356924e+02
2.666666666666664298e+00 -1.678974563010243060e+02
2.686202686202683765e+00 -1.679070750458761268e+02
2.705738705738703231e+00 -1.679982687734963065e+02
2.725274725274722698e+00 -1.679980003842430847e+02
2.744810744810742165e+00 -1.679046941818713208e+02
2.764346764346761631e+00 -1.679197929759832277e+02
2.783882783882781098e+00 -1.679338365767378889e+02
2.803418803418800564e+00 -1.680560740671081135e+02
2.822954822954820031e+00 -1.682534702307276291e+02
2.842490842490839498e+00 -1.682619637883181554e+02
2.862026862026858964e+00 -1.683417743365653507e+02
2.881562881562878431e+00 -1.684205094196236985e+02
2.901098901098897898e+00 -1.686355522072166764e+02
2.920634920634917364e+00 -1.689342691175328071e+02
2.940170940170936831e+00 -1.689187832701446155e+02
2.959706959706956297e+00 -1.690800008932057494e+02
2.979242979242975764e+00 -1.690919318779840808e+02
2.998778998778995231e+00 -1.689266365126730420e+02
3.018315018315021803e+00 -1.688565388062678494e+02
3.037851037851041269e+00 -1.688122931236005115e+02
3.057387057387060736e+00 -1.688878638769444933e+02
3.076923076923080203e+00 -1.688636520285541280e+02
3.096459096459099669e+00 -1.690171546965424341e+02
3.115995115995119136e+00 -1.691035040228706521e+02
3.135531135531138602e+00 -1.690946021978459157e+02
3.155067155067158069e+00 -1.689420245721153435e+02
3.174603174603177536e+00 -1.692561974678358752e+02
3.194139194139197002e+00 -1.697306952160559206e+02
3.213675213675216469e+00 -1.696212066596592933e+02
3.233211233211235935e+00 -1.697398958899565287e+02
3.252747252747255402e+00 -1.694676996363084243e+02
3.272283272283274869e+00 -1.691966874665764635e+02
3.291819291819294335e+00 -1.692155539865120772e+02
3.311355311355313802e+00 -1.691390106637638837e+02
3.330891330891333268e+00 -1.692285263041923713e+02
3.350427350427352735e+00 -1.692736679463143332e+02
3.369963369963372202e+00 -1.692845098579431635e+02
3.389499389499391668e+00 -1.689550503269844910e+02
3.409035409035411135e+00 -1.686605147149365962e+02
3.428571428571430602e+00 -1.686888863740620650e+02
3.448107448107450068e+00 -1.683703517803919851e+02
3.467643467643469535e+00 -1.685729397573503263e+02
3.487179487179489001e+00 -1.685556056705977426e+02
3.506715506715508468e+00 -1.680501246838963425e+02
3.526251526251527935e+00 -1.679183003381282617e+02
3.545787545787547401e+00 -1.679597698946755031e+02
3.565323565323566868e+00 -1.679190540407491881e+02
3.584859584859586334e+00 -1.677986969645885438e+02
3.604395604395605801e+00 -1.678257140222780208e+02
3.623931623931625268e+00 -1.677941613969918251e+02
3.643467643467644734e+00 -1.677364211223285224e+02
3.663003663003664201e+00 -1.677118465642821832e+02
3.682539682539683668e+00 -1.676543781794244978e+02
3.702075702075703134e+00 -1.676567714427753515e+02
3.721611721611722601e+00 -1.676238413282240742e+02
3.741147741147742067e+00 -1.676043453925949223e+02
3.760683760683761534e+00 -1.675784844268649465e+02
3.780219780219781001e+00 -1.675717711475493275e+02
3.799755799755800467e+00 -1.675699442304928084e+02
3.819291819291819934e+00 -1.675602285617447080e+02
3.838827838827839400e+00 -1.674360897274975173e+02
3.858363858363858867e+00 -1.674340216008038738e+02
3.877899877899878334e+00 -1.675584261486838216e+02
3.897435897435897800e+00 -1.676079440752190237e+02
3.916971916971917267e+00 -1.674761779084014108e+02
3.936507936507936734e+00 -1.673162509450808102e+02
3.956043956043956200e+00 -1.673316553720172237e+02
3.975579975579975667e+00 -1.673872564846199396e+02
3.995115995115995133e+00 -1.673715567203076944e+02
4.014652014652014600e+00 -1.673690480773852869e+02
4.034188034188034067e+00 -1.675077176811505808e+02
4.053724053724053533e+00 -1.677285902987010218e+02
4.073260073260073000e+00 -1.677205122208684145e+02
4.092796092796092466e+00 -1.677864104802610257e+02
4.112332112332111933e+00 -1.677588078284283313e+02
4.131868131868131400e+00 -1.678503668508068074e+02
4.151404151404150866e+00 -1.680984668728737574e+02
4.170940170940170333e+00 -1.680946648411244269e+02
4.190476190476189799e+00 -1.681597121196681144e+02
4.210012210012209266e+00 -1.681478330703623101e+02
4.229548229548228733e+00 -1.680226821429714334e+02
4.249084249084248199e+00 -1.678512593152872228e+02
4.268620268620267666e+00 -1.680559711409834733e+02
4.288156288156287133e+00 -1.682439678988579601e+02
4.307692307692306599e+00 -1.682021347004761651e+02
4.327228327228326066e+00 -1.685434081926652823e+02
4.346764346764345532e+00 -1.687274476891933261e+02
4.366300366300364999e+00 -1.690278328150055813e+02
4.385836385836384466e+00 -1.695365475313789148e+02
4.405372405372403932e+00 -1.697006058801921426e+02
4.424908424908423399e+00 -1.696569729479052739e+02
4.444444444444442865e+00 -1.697652768449278256e+02
4.463980463980462332e+00 -1.699254070215849595e+02
4.483516483516481799e+00 -1.699435181047761034e+02
4.503052503052501265e+00 -1.701404656445703836e+02
4.522588522588520732e+00 -1.702645415199314982e+02
4.542124542124540199e+00 -1.702174372939537648e+02
4.561660561660559665e+00 -1.703356541222912028e+02
4.581196581196579132e+00 -1.702949609912467963e+02
4.600732600732598598e+00 -1.703119493284367252e+02
4.620268620268618065e+00 -1.703407972640721653e+02
4.639804639804637532e+00 -1.703371551439427662e+02
4.659340659340656998e+00 -1.703402578311679179e+02
4.678876678876676465e+00 -1.704126655239136880e+02
4.698412698412695931e+00 -1.704427993050475436e+02
4.717948717948715398e+00 -1.706673120584585774e+02
4.737484737484734865e+00 -1.708162848995326328e+02
4.757020757020754331e+00 -1.707914253920397414e+02
4.776556776556773798e+00 -1.708041646870352679e+02
4.796092796092793265e+00 -1.712032021945775568e+02
4.815628815628812731e+00 -1.714151367083438231e+02
4.835164835164832198e+00 -1.713656250246416448e+02
4.854700854700851664e+00 -1.713682889516119303e+02
4.874236874236871131e+00 -1.713895252713990374e+02
4.893772893772890598e+00 -1.713736065275976728e+02
4.913308913308910064e+00 -1.713662004803516083e+02
4.932844932844929531e+00 -1.713647730575943058e+02
4.952380952380948997e+00 -1.714401212135120431e+02
4.971916971916968464e+00 -1.714423238273698473e+02
4.991452991452987931e+00 -1.715015075748120239e+02
5.010989010989007397e+00 -1.716586690043834835e+02
5.030525030525033969e+00 -1.715523450264474263e+02
5.050061050061053436e+00 -1.713732507172515511e+02
5.069597069597072903e+00 -1.711961867712720391e+02
5.089133089133092369e+00 -1.712305972339798643e+02
5.108669108669111836e+00 -1.715786562966848123e+02
5.128205128205131302e+00 -1.721521633796053834e+02
5.147741147741150769e+00 -1.720762781688395364e+02
5.167277167277170236e+00 -1.723611306727303258e+02
5.186813186813189702e+00 -1.726098476814188132e+02
5.206349206349209169e+00 -1.724512375911599520e+02
5.225885225885228635e+00 -1.723946876669163260e+02
5.245421245421248102e+00 -1.721485296642574951e+02
5.264957264957267569e+00 -1.718141480195377824e+02
5.284493284493287035e+00 -1.717793292876713451e+02
5.304029304029306502e+00 -1.714017432760055044e+02
5.323565323565325969e+00 -1.711133017691806799e+02
5.343101343101345435e+00 -1.711666346259330567e+02
5.362637362637364902e+00 -1.711125812204045644e+02
5.382173382173384368e+00 -1.710366716538729577e+02
5.401709401709403835e+00 -1.708867263100576395e+02
5.421245421245423302e+00 -1.709445647591684576e+02
5.440781440781442768e+00 -1.706542406338441538e+02
5.460317460317462235e+00 -1.705723423092692315e+02
5.479853479853481701e+00 -1.706177607046576554e+02
5.499389499389501168e+00 -1.705215769905340721e+02
5.518925518925520635e+00 -1.703303293512682615e+02
5.538461538461540101e+00 -1.702174225235332017e+02
5.557997557997559568e+00 -1.700651700418357564e+02
5.577533577533579034e+00 -1.699176557309779696e+02
5.597069597069598501e+00 -1.697581520023203439e+02
5.616605616605617968e+00 -1.696276083960256642e+02
5.636141636141637434e+00 -1.696320384511982411e+02
5.655677655677656901e+00 -1.695997967016040491e+02
5.675213675213676368e+00 -1.694096882598230422e+02
5.694749694749695834e+00 -1.694754370409329454e+02
5.714285714285715301e+00 -1.695262902824360651e+02
5.733821733821734767e+00 -1.694724283934785092e+02
5.753357753357754234e+00 -1.691737633130755398e+02
5.772893772893773701e+00 -1.690977573567059551e+02
5.792429792429793167e+00 -1.690871707130645518e+02
5.811965811965812634e+00 -1.689641154196413027e+02
5.831501831501832100e+00 -1.689375788271026124e+02
5.851037851037851567e+00 -1.689580885155298517e+02
5.870573870573871034e+00 -1.689587113814481540e+02
5.890109890109890500e+00 -1.688873688531573407e+02
5.909645909645909967e+00 -1.688147737333869145e+02
5.929181929181929434e+00 -1.688603107303485729e+02
5.948717948717948900e+00 -1.689527666207100935e+02
5.968253968253968367e+00 -1.689529168504711265e+02
5.987789987789987833e+00 -1.689766787324988968e+02
6.007326007326007300e+00 -1.689866252548111163e+02
6.026862026862026767e+00 -1.689844835559952969e+02
6.046398046398046233e+00 -1.688914085787028796e+02
6.065934065934065700e+00 -1.687155974454455816e+02
6.085470085470085166e+00 -1.686221606573051304e+02
6.105006105006104633e+00 -1.685602874676294505e+02
6.124542124542124100e+00 -1.685930957765945948e+02
6.144078144078143566e+00 -1.686379973898784215e+02
6.163614163614163033e+00 -1.685832736225045210e+02
6.183150183150182500e+00 -1.687924559155813995e+02
6.202686202686201966e+00 -1.688584508128309380e+02
6.222222222222221433e+00 -1.687811640360513081e+02
6.241758241758240899e+00 -1.687803216999651852e+02
6.261294261294260366e+00 -1.686803616909344896e+02
6.280830280830279833e+00 -1.687422933996587631e+02
6.300366300366299299e+00 -1.686717080329505052e+02
6.319902319902318766e+00 -1.686989407108979151e+02
6.339438339438338232e+00 -1.686749819770758734e+02
6.358974358974357699e+00 -1.686132531700049526e+02
6.378510378510377166e+00 -1.686821553687053665e+02
6.398046398046396632e+00 -1.687219219617528836e+02
6.417582417582416099e+00 -1.687194141770331726e+02
6.437118437118435565e+00 -1.686471880204434228e+02
6.456654456654455032e+00 -1.686843941988584845e+02
6.476190476190474499e+00 -1.688273689982628980e+02
6.495726495726493965e+00 -1.689193739603451263e+02
6.515262515262513432e+00 -1.689061982593227071e+02
6.534798534798532899e+00 -1.689584521215960535e+02
6.554334554334552365e+00 -1.690047385893730620e+02
6.573870573870571832e+00 -1.688078948350279802e+02
6.593406593406591298e+00 -1.686350224689490460e+02
6.612942612942610765e+00 -1.685963478622433627e+02
6.632478632478630232e+00 -1.688587551426374489e+02
6.652014652014649698e+00 -1.689699714457715913e+02
6.671550671550669165e+00 -1.689607728877752209e+02
6.691086691086688631e+00 -1.689357331870355949e+02
6.710622710622708098e+00 -1.688857883598957983e+02
6.730158730158727565e+00 -1.688280607045518593e+02
6.749694749694747031e+00 -1.688180060793173709e+02
6.769230769230766498e+00 -1.687371501264284461e+02
6.788766788766785965e+00 -1.686512942846158012e+02
6.808302808302805431e+00 -1.686894470196945690e+02
6.827838827838824898e+00 -1.687027858773652440e+02
6.847374847374844364e+00 -1.686593798024284183e+02
6.866910866910863831e+00 -1.685602643822541324e+02
6.886446886446883298e+00 -1.685562616152012367e+02
6.905982905982902764e+00 -1.685743263962521610e+02
6.925518925518922231e+00 -1.686331042939331155e+02
6.945054945054941697e+00 -1.688114669227322793e+02
6.964590964590961164e+00 -1.689166283951911680e+02
6.984126984126980631e+00 -1.688777819475199919e+02
7.003663003663000097e+00 -1.690235939494019135e+02
7.023199023199026669e+00 -1.692887141114025553e+02
7.042735042735046136e+00 -1.693322209436689434e+02
7.062271062271065603e+00 -1.693268567106444493e+02
7.081807081807085069e+00 -1.694419618794569544e+02
7.101343101343104536e+00 -1.694036693488388039e+02
7.120879120879124002e+00 -1.692315961588627147e+02
7.140415140415143469e+00 -1.693260782921285283e+02
7.159951159951162936e+00 -1.691836701972649166e+02
7.179487179487182402e+00 -1.691112442780962510e+02
7.199023199023201869e+00 -1.692738239963747731e+02
7.218559218559221335e+00 -1.693359509678994641e+02
7.238095238095240802e+00 -1.693774015201357201e+02
7.257631257631260269e+00 -1.693515588833075753e+02
7.277167277167279735e+00 -1.694984498980640524e+02
7.296703296703299202e+00 -1.695737926922661245e+02
7.316239316239318669e+00 -1.696868354146417630e+02
7.335775335775338135e+00 -1.691747109454355780e+02
7.355311355311357602e+00 -1.688600054543497890e+02
7.374847374847377068e+00 -1.688621202957906462e+02
7.394383394383396535e+00 -1.687330735832813957e+02
7.413919413919416002e+00 -1.686785189382982821e+02
7.433455433455435468e+00 -1.687422473250485666e+02
7.452991452991454935e+00 -1.689914430193361454e+02
7.472527472527474401e+00 -1.691829383198826804e+02
7.492063492063493868e+00 -1.692837037295095683e+02
7.511599511599513335e+00 -1.692029170190516538e+02
7.531135531135532801e+00 -1.688064524847838470e+02
7.550671550671552268e+00 -1.685140040590300714e+02
7.570207570207571734e+00 -1.686401869951008337e+02
7.589743589743591201e+00 -1.687207298877082167e+02
7.609279609279610668e+00 -1.687064480677406664e+02
7.628815628815630134e+00 -1.684564455146157513e+02
7.648351648351649601e+00 -1.684812615340121624e+02
7.667887667887669068e+00 -1.687001704535395845e+02
7.687423687423688534e+00 -1.686270373300310439e+02
7.706959706959708001e+00 -1.686034253183071030e+02
7.726495726495727467e+00 -1.685605117296677520e+02
7.746031746031746934e+00 -1.684436175080560929e+02
7.765567765567766401e+00 -1.682822971633438840e+02
7.785103785103785867e+00 -1.681972884937328843e+02
7.804639804639805334e+00 -1.681782861891865366e+02
7.824175824175824800e+00 -1.680528668263419263e+02
7.843711843711844267e+00 -1.680894467561913359e+02
7.863247863247863734e+00 -1.681483578537024641e+02
7.882783882783883200e+00 -1.680834199685294266e+02
7.902319902319902667e+00 -1.681019256110242281e+02
7.921855921855922134e+00 -1.681517341418259548e+02
7.941391941391941600e+00 -1.681668569617005176e+02
7.960927960927961067e+00 -1.681729846359350518e+02
7.980463980463980533e+00 -1.682083261419844575e+02
8.000000000000000000e+00 -1.683467668934509049e+02
8.019536019536019467e+00 -1.684100734432074660e+02
8.039072039072038933e+00 -1.685828647669328575e+02
8.058608058608058400e+00 -1.687424559564625497e+02
8.078144078144077866e+00 -1.687542173599135822e+02
8.097680097680097333e+00 -1.687941000847661144e+02
8.117216117216116800e+00 -1.688130254303783886e+02
8.136752136752136266e+00 -1.688218288015696658e+02
8.156288156288155733e+00 -1.688219705403787714e+02
8.175824175824175200e+00 -1.688408909809471083e+02
8.195360195360194666e+00 -1.688826788291094942e+02
8.214896214896214133e+00 -1.692926448579040652e+02
8.234432234432233599e+00 -1.693915697650210177e+02
8.253968253968253066e+00 -1.693275286063814065e+02
8.273504273504272533e+00 -1.695135747580485770e+02
8.293040293040291999e+00 -1.695366568611775904e+02
8.312576312576311466e+00 -1.695632750804172417e+02
8.332112332112330932e+00 -1.693761773026141100e+02
8.351648351648350399e+00 -1.692776963788351452e+02
8.371184371184369866e+00 -1.692194103964211536e+02
8.390720390720389332e+00 -1.690034985410216279e+02
8.410256410256408799e+00 -1.692501889404057636e+02
8.429792429792428266e+00 -1.696031082083312640e+02
8.449328449328447732e+00 -1.695245640312415389e+02
8.468864468864467199e+00 -1.694398680197599560e+02
8.488400488400486665e+00 -1.695359256625673083e+02
8.507936507936506132e+00 -1.697252968883486233e+02
8.527472527472525599e+00 -1.698966918276327078e+02
8.547008547008545065e+00 -1.697284740584327665e+02
8.566544566544564532e+00 -1.696371189935014172e+02
8.586080586080583998e+00 -1.696614577265664252e+02
8.605616605616603465e+00 -1.697756881740713197e+02
8.625152625152622932e+00 -1.700405498239495046e+02
8.644688644688642398e+00 -1.700955776427377657e+02
8.664224664224661865e+00 -1.702176260428785781e+02
8.683760683760681331e+00 -1.703347197822715486e+02
8.703296703296700798e+00 -1.704817435043797218e+02
8.722832722832720265e+00 -1.703524775240693430e+02
8.742368742368739731e+00 -1.702825804740285491e+02
8.761904761904759198e+00 -1.703089729523939866e+02
8.781440781440778665e+00 -1.702132932195974320e+02
8.800976800976798131e+00 -1.701468353264915834e+02
8.820512820512817598e+00 -1.701281204183934221e+02
8.840048840048837064e+00 -1.700707953998210371e+02
8.859584859584856531e+00 -1.701390235027306517e+02
8.879120879120875998e+00 -1.701429934650757048e+02
8.898656898656895464e+00 -1.700593266371780032e+02
8.918192918192914931e+00 -1.700526192424913745e+02
8.937728937728934397e+00 -1.700274768256766720e+02
8.957264957264953864e+00 -1.700390092432872109e+02
8.976800976800973331e+00 -1.699817515567167447e+02
8.996336996336992797e+00 -1.698030105355051944e+02
9.015873015873019369e+00 -1.697927095343513884e+02
9.035409035409038836e+00 -1.697825733080076702e+02
9.054945054945058303e+00 -1.698065078955534091e+02
9.074481074481077769e+00 -1.697899235852601123e+02
9.094017094017097236e+00 -1.697998786729336302e+02
9.113553113553116702e+00 -1.700640792359450586e+02
9.133089133089136169e+00 -1.701389827105853385e+02
9.152625152625155636e+00 -1.701070569726804251e+02
9.172161172161175102e+00 -1.700370419878161101e+02
9.191697191697194569e+00 -1.697855568849325891e+02
9.211233211233214035e+00 -1.697579546581119416e+02
9.230769230769233502e+00 -1.696697682785180632e+02
9.250305250305252969e+00 -1.696035275681749965e+02
9.269841269841272435e+00 -1.699546080004930104e+02
9.289377289377291902e+00 -1.700123929081480583e+02
9.308913308913311369e+00 -1.698828944228642968e+02
9.328449328449330835e+00 -1.699870210473536076e+02
9.347985347985350302e+00 -1.700943161612067911e+02
9.367521367521369768e+00 -1.700693758550219172e+02
9.387057387057389235e+00 -1.701755386488852082e+02
9.406593406593408702e+00 -1.700472311780759469e+02
9.426129426129428168e+00 -1.701555324785244920e+02
9.445665445665447635e+00 -1.702580976405764659e+02
9.465201465201467101e+00 -1.701728346749523553e+02
9.484737484737486568e+00 -1.701215808943643708e+02
9.504273504273506035e+00 -1.701025029754764546e+02
9.523809523809525501e+00 -1.702729123806178109e+02
9.543345543345544968e+00 -1.703909608253683814e+02
9.562881562881564435e+00 -1.703692839053031776e+02
9.582417582417583901e+00 -1.703961829440470410e+02
9.601953601953603368e+00 -1.703568413075910257e+02
9.621489621489622834e+00 -1.702562837692455844e+02
9.641025641025642301e+00 -1.703522025194817218e+02
9.660561660561661768e+00 -1.701614900721013441e+02
9.680097680097681234e+00 -1.702042149772188395e+02
9.699633699633700701e+00 -1.700616544541327926e+02
9.719169719169720167e+00 -1.698732616418416512e+02
9.738705738705739634e+00 -1.696773814997649765e+02
9.758241758241759101e+00 -1.696442927987557425e+02
9.777777777777778567e+00 -1.696913052418770178e+02
9.797313797313798034e+00 -1.696017318639416089e+02
9.816849816849817500e+00 -1.696413061525462069e+02
9.836385836385836967e+00 -1.695286558472352283e+02
9.855921855921856434e+00 -1.695738180592344406e+02
9.875457875457875900e+00 -1.696498415213844737e+02
9.894993894993895367e+00 -1.693448099943179272e+02
9.914529914529914834e+00 -1.692467782206710467e+02
9.934065934065934300e+00 -1.692323679700892285e+02
9.953601953601953767e+00 -1.693004811387387463e+02
9.973137973137973233e+00 -1.693178698540756670e+02
9.992673992673992700e+00 -1.692100836034949793e+02
1.001221001221001217e+01 -1.692134209315298961e+02
1.003174603174603163e+01 -1.688902429529971982e+02
1.005128205128205110e+01 -1.685324935470878245e+02
1.007081807081807057e+01 -1.684574594490737240e+02
1.009035409035409003e+01 -1.685073808064760783e+02
1.010989010989010950e+01 -1.686573174385247285e+02
1.012942612942612897e+01 -1.687450575497677505e+02
1.014896214896214843e+01 -1.686724761077453536e+02
1.016849816849816790e+01 -1.687039978853053981e+02
1.018803418803418737e+01 -1.687670383835437349e+02
1.020757020757020683e+01 -1.687263417459914194e+02
1.022710622710622630e+01 -1.687237430310815682e+02
1.024664224664224577e+01 -1.687315638146818060e+02
1.026617826617826523e+01 -1.686744495346560484e+02
1.028571428571428470e+01 -1.687655303057146625e+02
1.030525030525030417e+01 -1.686967092198210594e+02
1.032478632478632363e+01 -1.683356658810336626e+02
1.034432234432234310e+01 -1.681472446564253573e+02
1.036385836385836257e+01 -1.681233011983246968e+02
1.038339438339438203e+01 -1.681591277223560610e+02
1.040293040293040150e+01 -1.681501110363558382e+02
1.042246642246642097e+01 -1.681050599167916459e+02
1.044200244200244043e+01 -1.681264616192660242e+02
1.046153846153845990e+01 -1.681357610424209952e+02
1.048107448107447937e+01 -1.682419482625176954e+02
1.050061050061049883e+01 -1.683685990321394002e+02
1.052014652014651830e+01 -1.683219127958363401e+02
1.053968253968253777e+01 -1.683807685536566794e+02
1.055921855921855723e+01 -1.682027062717383501e+02
1.057875457875457670e+01 -1.682116324540079972e+02
1.059829059829059617e+01 -1.682491154536521378e+02
1.061782661782661563e+01 -1.683626615005078406e+02
1.063736263736263510e+01 -1.683842026530575993e+02
1.065689865689865456e+01 -1.683856778002251815e+02
1.067643467643467403e+01 -1.684482129782005586e+02
1.069597069597069350e+01 -1.683935907040338407e+02
1.071550671550671296e+01 -1.684031294818615550e+02
1.073504273504273243e+01 -1.684175871603476082e+02
1.075457875457875190e+01 -1.683452435275824826e+02
1.077411477411477136e+01 -1.684673546783723168e+02
1.079365079365079083e+01 -1.685628264427792828e+02
1.081318681318681030e+01 -1.685356916649418224e+02
1.083272283272282976e+01 -1.684644735747909010e+02
1.085225885225884923e+01 -1.685362484106157126e+02
1.087179487179486870e+01 -1.686167101809555788e+02
1.089133089133088816e+01 -1.686085049616027050e+02
1.091086691086690763e+01 -1.688613033917877431e+02
1.093040293040292710e+01 -1.691514250526441288e+02
1.094993894993894656e+01 -1.694753169925760687e+02
1.096947496947496603e+01 -1.695943980127853479e+02
1.098901098901098550e+01 -1.694718382244765849e+02
1.100854700854700496e+01 -1.692929254914037642e+02
1.102808302808303154e+01 -1.693503377721633285e+02
1.104761904761905100e+01 -1.693733733687086556e+02
1.106715506715507047e+01 -1.693503179852270364e+02
1.108669108669108994e+01 -1.693338034292980581e+02
1.110622710622710940e+01 -1.693050620598372973e+02
1.112576312576312887e+01 -1.692309953778117233e+02
1.114529914529914834e+01 -1.690798078540125857e+02
1.116483516483516780e+01 -1.690606250712560836e+02
1.118437118437118727e+01 -1.689570546874453498e+02
1.120390720390720674e+01 -1.693439369301021031e+02
1.122344322344322620e+01 -1.696093724562706484e+02
1.124297924297924567e+01 -1.695772702255300715e+02
1.126251526251526514e+01 -1.695467684802875965e+02
1.128205128205128460e+01 -1.693230378616324572e+02
1.130158730158730407e+01 -1.693172196085667736e+02
1.132112332112332354e+01 -1.693337279216471813e+02
1.134065934065934300e+01 -1.693230606724013398e+02
1.136019536019536247e+01 -1.691165930174421419e+02
1.137973137973138194e+01 -1.689320293597708371e+02
1.139926739926740140e+01 -1.689373256343526748e+02
1.141880341880342087e+01 -1.690932172251483507e+02
1.143833943833944033e+01 -1.693020469588998935e+02
1.145787545787545980e+01 -1.692954875875054483e+02
1.147741147741147927e+01 -1.693592212136780972e+02
1.149694749694749873e+01 -1.694121030262093655e+02
1.151648351648351820e+01 -1.694400275256242594e+02
1.153601953601953767e+01 -1.694062277372881624e+02
1.155555555555555713e+01 -1.693452292400204442e+02
1.157509157509157660e+01 -1.693581908051740470e+02
1.159462759462759607e+01 -1.694426224974404249e+02
1.161416361416361553e+01 -1.694308625989182815e+02
1.163369963369963500e+01 -1.694028772418653546e+02
1.165323565323565447e+01 -1.691772198891581809e+02
1.167277167277167393e+01 -1.690603583925358180e+02
1.169230769230769340e+01 -1.690892598156791848e+02
1.171184371184371287e+01 -1.690939501850053830e+02
1.173137973137973233e+01 -1.691304685562098769e+02
1.175091575091575180e+01 -1.691014386190224457e+02
1.177045177045177127e+01 -1.690723604595436882e+02
1.178998778998779073e+01 -1.691373349035643514e+02
1.180952380952381020e+01 -1.692971292213638321e+02
1.182905982905982967e+01 -1.691545431580995285e+02
1.184859584859584913e+01 -1.691005340077345238e+02
1.186813186813186860e+01 -1.692029380504493474e+02
1.188766788766788807e+01 -1.693801587477281032e+02
1.190720390720390753e+01 -1.693825863325171781e+02
1.192673992673992700e+01 -1.694096757078450821e+02
1.194627594627594647e+01 -1.694604279116864518e+02
1.196581196581196593e+01 -1.694712350171611206e+02
1.198534798534798540e+01 -1.694730720181811705e+02
1.200488400488400487e+01 -1.695567332011555663e+02
1.202442002442002433e+01 -1.697707195596842098e+02
1.204395604395604380e+01 -1.697599768990278051e+02
1.206349206349206327e+01 -1.700002478047238981e+02
1.208302808302808273e+01 -1.700274397787565590e+02
1.210256410256410220e+01 -1.700182300542462883e+02
1.212210012210012167e+01 -1.700865363844545470e+02
1.214163614163614113e+01 -1.698287477590677668e+02
1.216117216117216060e+01 -1.699532008847488669e+02
1.218070818070818007e+01 -1.700266833488554994e+02
1.220024420024419953e+01 -1.697305286582872270e+02
1.221978021978021900e+01 -1.691231735851237659e+02
1.223931623931623847e+01 -1.690569025681545838e+02
1.225885225885225793e+01 -1.692306628384221767e+02
1.227838827838827740e+01 -1.691668930035716301e+02
1.229792429792429687e+01 -1.691453102446045023e+02
1.231746031746031633e+01 -1.691774579206308715e+02
1.233699633699633580e+01 -1.692951379496863638e+02
1.235653235653235527e+01 -1.694049346483948000e+02
1.237606837606837473e+01 -1.693904597827886391e+02
1.239560439560439420e+01 -1.693345196266483583e+02
1.241514041514041367e+01 -1.692327476764987466e+02
1.243467643467643313e+01 -1.691857025656508995e+02
1.245421245421245260e+01 -1.692275083391327826e+02
1.247374847374847207e+01 -1.691331964734306155e+02
1.249328449328449153e+01 -1.688671821056072702e+02
1.251282051282051100e+01 -1.690189686540473986e+02
1.253235653235653047e+01 -1.693483026974781183e+02
1.255189255189254993e+01 -1.693392132758352204e+02
1.257142857142856940e+01 -1.692371417600397763e+02
1.259096459096458887e+01 -1.692323085058999084e+02
1.261050061050060833e+01 -1.691728815519772979e+02
1.263003663003662780e+01 -1.691604832248868320e+02
1.264957264957264726e+01 -1.691682417605315152e+02
1.266910866910866673e+01 -1.689922786606601335e+02
1.268864468864468620e+01 -1.689263244610142465e+02
1.270818070818070566e+01 -1.690864067956602241e+02
1.272771672771672513e+01 -1.691736118009752943e+02
1.274725274725274460e+01 -1.691876558143921727e+02
1.276678876678876406e+01 -1.691655863204174466e+02
1.278632478632478353e+01 -1.691872787621268799e+02
1.280586080586080300e+01 -1.690880235792195663e+02
1.282539682539682246e+01 -1.690207303218140567e+02
1.284493284493284193e+01 -1.690731287970547498e+02
1.286446886446886140e+01 -1.691021704019260312e+02
1.288400488400488086e+01 -1.690994975783439713e+02
1.290354090354090033e+01 -1.691599931297250521e+02
1.292307692307691980e+01 -1.692119301263605280e+02
1.294261294261293926e+01 -1.692177740434535735e+02
1.296214896214895873e+01 -1.693320767837967367e+02
1.298168498168497820e+01 -1.693873171829365276e+02
1.300122100122099766e+01 -1.693537370190009597e+02
1.302075702075702424e+01 -1.695775910057271290e+02
1.304029304029304370e+01 -1.696388507381638249e+02
1.305982905982906317e+01 -1.695289757434108253e+02
1.307936507936508264e+01 -1.697795755204349177e+02
1.309890109890110210e+01 -1.704942691140340685e+02
1.311843711843712157e+01 -1.708786157087402842e+02
1.313797313797314104e+01 -1.709641954672758573e+02
1.315750915750916050e+01 -1.710396905193682926e+02
1.317704517704517997e+01 -1.709680758708090025e+02
1.319658119658119944e+01 -1.708593300621620301e+02
1.321611721611721890e+01 -1.704753741186399623e+02
1.323565323565323837e+01 -1.700782925278834909e+02
1.325518925518925784e+01 -1.699870953729268592e+02
1.327472527472527730e+01 -1.700798013977758956e+02
1.329426129426129677e+01 -1.702454067033491469e+02
1.331379731379731624e+01 -1.703336731650005902e+02
1.333333333333333570e+01 -1.703202303128471158e+02
1.335286935286935517e+01 -1.704370500150079693e+02
1.337240537240537464e+01 -1.708385778397853301e+02
1.339194139194139410e+01 -1.708320306457744664e+02
1.341147741147741357e+01 -1.708532881336694800e+02
1.343101343101343303e+01 -1.709814845849912501e+02
1.345054945054945250e+01 -1.711455134395842208e+02
1.347008547008547197e+01 -1.710891498017120682e+02
1.348962148962149143e+01 -1.709475218372862173e+02
1.350915750915751090e+01 -1.709103016214028798e+02
1.352869352869353037e+01 -1.709565696347618768e+02
1.354822954822954983e+01 -1.711978380722206055e+02
1.356776556776556930e+01 -1.711395085258836275e+02
1.358730158730158877e+01 -1.710097562278480439e+02
1.360683760683760823e+01 -1.709891034007818007e+02
1.362637362637362770e+01 -1.709215814504747186e+02
1.364590964590964717e+01 -1.709683670518655845e+02
1.366544566544566663e+01 -1.707851120341376543e+02
1.368498168498168610e+01 -1.706169673141232863e+02
1.370451770451770557e+01 -1.706433510120009487e+02
1.372405372405372503e+01 -1.705599686554971584e+02
1.374358974358974450e+01 -1.704679851682164156e+02
1.376312576312576397e+01 -1.704400490901221019e+02
1.378266178266178343e+01 -1.700193812437516954e+02
1.380219780219780290e+01 -1.697510883264170047e+02
1.382173382173382237e+01 -1.697654419671343362e+02
1.384126984126984183e+01 -1.697748021413572701e+02
1.386080586080586130e+01 -1.696833167481342457e+02
1.388034188034188077e+01 -1.695503067387245437e+02
1.389987789987790023e+01 -1.693840174032840764e+02
1.391941391941391970e+01 -1.692208851131155427e+02
1.393894993894993917e+01 -1.692077552798389206e+02
1.395848595848595863e+01 -1.692131395769955020e+02
1.397802197802197810e+01 -1.692199067935163157e+02
1.399755799755799757e+01 -1.691764839872669484e+02
1.401709401709401703e+01 -1.691173701698904210e+02
1.403663003663003650e+01 -1.691564260829656519e+02
1.405616605616605597e+01 -1.692141622719526595e+02
1.407570207570207543e+01 -1.692898945770106138e+02
1.409523809523809490e+01 -1.695951458487344325e+02
1.411477411477411437e+01 -1.698898538653899095e+02
1.413431013431013383e+01 -1.698760253253852852e+02
1.415384615384615330e+01 -1.698343264257118506e+02
1.417338217338217277e+01 -1.697838764031516234e+02
1.419291819291819223e+01 -1.696063187967200179e+02
1.421245421245421170e+01 -1.695416034742269744e+02
1.423199023199023117e+01 -1.695622241468725804e+02
1.425152625152625063e+01 -1.695284404435815873e+02
1.427106227106227010e+01 -1.695434111124967274e+02
1.429059829059828957e+01 -1.695647557564123247e+02
1.431013431013430903e+01 -1.696005826689772960e+02
1.432967032967032850e+01 -1.696171199504175320e+02
1.434920634920634797e+01 -1.697548090325414876e+02
1.436874236874236743e+01 -1.699348165338105048e+02
1.438827838827838690e+01 -1.698389653883093331e+02
1.440781440781440637e+01 -1.695692606241962324e+02
1.442735042735042583e+01 -1.695495093184874236e+02
1.444688644688644530e+01 -1.697092882455799838e+02
1.446642246642246477e+01 -1.697325125838435724e+02
1.448595848595848423e+01 -1.696617542561106688e+02
1.450549450549450370e+01 -1.696188038775445932e+02
1.452503052503052317e+01 -1.694433986536896271e+02
1.454456654456654263e+01 -1.695573225800541763e+02
1.456410256410256210e+01 -1.696821162326155559e+02
1.458363858363858157e+01 -1.694202254379794965e+02
1.460317460317460103e+01 -1.693864446124074448e+02
1.462271062271062050e+01 -1.691380132642025274e+02
1.464224664224663996e+01 -1.689304503886033331e+02
1.466178266178265943e+01 -1.692399957389183101e+02
1.468131868131867890e+01 -1.690950575537451073e+02
1.470085470085469836e+01 -1.689098875005907416e+02
1.472039072039071783e+01 -1.688957209351335109e+02
1.473992673992673730e+01 -1.689831726344968104e+02
1.475946275946275676e+01 -1.691111543291195289e+02
1.477899877899877623e+01 -1.692589268085598633e+02
1.479853479853479570e+01 -1.695185667051510450e+02
1.481807081807081516e+01 -1.696556297129865243e+02
1.483760683760683463e+01 -1.696730028494246767e+02
1.485714285714285410e+01 -1.696716710411021438e+02
1.487667887667887356e+01 -1.697234946607703705e+02
1.489621489621489303e+01 -1.698052131843752193e+02
1.491575091575091250e+01 -1.697752681206632985e+02
1.493528693528693196e+01 -1.697025141059549753e+02
1.495482295482295143e+01 -1.696932342943850927e+02
1.497435897435897090e+01 -1.696049722981246077e+02
1.499389499389499036e+01 -1.694944348910007932e+02
1.501343101343101694e+01 -1.695465590121794435e+02
1.503296703296703640e+01 -1.695844391756045582e+02
1.505250305250305587e+01 -1.696029082675359234e+02
1.507203907203907534e+01 -1.698113852812998630e+02
1.509157509157509480e+01 -1.698603595447150667e+02
1.511111111111111427e+01 -1.696743556920142737e+02
1.513064713064713374e+01 -1.695050916423089120e+02
1.515018315018315320e+01 -1.695138817704772123e+02
1.516971916971917267e+01 -1.694792036753281934e+02
1.518925518925519214e+01 -1.694195708858533749e+02
1.520879120879121160e+01 -1.694094413546426665e+02
1.522832722832723107e+01 -1.694005336927683629e+02
1.524786324786325054e+01 -1.694130547511852853e+02
1.526739926739927000e+01 -1.696078873725584799e+02
1.528693528693528947e+01 -1.698773812247665660e+02
1.530647130647130894e+01 -1.698270379590392736e+02
1.532600732600732840e+01 -1.697240502329348146e+02
1.534554334554334787e+01 -1.697448365908434482e+02
1.536507936507936734e+01 -1.696930652297664892e+02
1.538461538461538680e+01 -1.697380792578884439e+02
1.540415140415140627e+01 -1.699176985077474740e+02
1.542368742368742573e+01 -1.699072082651618132e+02
1.544322344322344520e+01 -1.700363713953491640e+02
1.546275946275946467e+01 -1.704036493520246154e+02
1.548229548229548413e+01 -1.705148119455026290e+02
1.550183150183150360e+01 -1.709940275373026282e+02
1.552136752136752307e+01 -1.712925748952672222e+02
1.554090354090354253e+01 -1.710513267990129975e+02
1.556043956043956200e+01 -1.715642697492228592e+02
1.557997557997558147e+01 -1.719052971223542272e+02
1.559951159951160093e+01 -1.719014640971847143e+02
1.561904761904762040e+01 -1.717786352641900294e+02
1.563858363858363987e+01 -1.718117600858183209e+02
1.565811965811965933e+01 -1.718975229675338028e+02
1.567765567765567880e+01 -1.718751449207745736e+02
1.569719169719169827e+01 -1.716192658163376734e+02
1.571672771672771773e+01 -1.714530746114180602e+02
1.573626373626373720e+01 -1.710583018810356180e+02
1.575579975579975667e+01 -1.695540278161852257e+02
1.577533577533577613e+01 -1.690381260100989209e+02
1.579487179487179560e+01 -1.690875253253999233e+02
1.581440781440781507e+01 -1.689985300899922436e+02
1.583394383394383453e+01 -1.689197393494637822e+02
1.585347985347985400e+01 -1.688716779157472274e+02
1.587301587301587347e+01 -1.688521957426626159e+02
1.589255189255189293e+01 -1.687783630918811184e+02
1.591208791208791240e+01 -1.687597458240909418e+02
1.593162393162393187e+01 -1.686286170112514071e+02
1.595115995115995133e+01 -1.685654721082636058e+02
1.597069597069597080e+01 -1.685400766084296720e+02
1.599023199023199027e+01 -1.685144727327018188e+02
1.600976800976800973e+01 -1.684574049345426090e+02
1.602930402930402920e+01 -1.683892529125944861e+02
1.604884004884004867e+01 -1.682211186910444951e+02
1.606837606837606813e+01 -1.681219271568914451e+02
1.608791208791208760e+01 -1.680509282406337093e+02
1.610744810744810707e+01 -1.680046372804555403e+02
1.612698412698412653e+01 -1.680069375892497874e+02
1.614652014652014600e+01 -1.679866443990988500e+02
1.616605616605616547e+01 -1.679333173573811564e+02
1.618559218559218493e+01 -1.678487878101939259e+02
1.620512820512820440e+01 -1.678750134297257262e+02
1.622466422466422387e+01 -1.678446455338401506e+02
1.624420024420024333e+01 -1.678751269900657803e+02
1.626373626373626280e+01 -1.679041624121109066e+02
1.628327228327228227e+01 -1.677460634008103568e+02
1.630280830280830173e+01 -1.676863058120500227e+02
1.632234432234432120e+01 -1.677041654941991169e+02
1.634188034188034067e+01 -1.677088683682279679e+02
1.636141636141636013e+01 -1.676958123243505554e+02
1.638095238095237960e+01 -1.676869432734099519e+02
1.640048840048839907e+01 -1.677179163436629779e+02
1.642002442002441853e+01 -1.678271943563637478e+02
1.643956043956043800e+01 -1.677947267824827691e+02
1.645909645909645747e+01 -1.675292889905705067e+02
1.647863247863247693e+01 -1.673829539651405867e+02
1.649816849816849640e+01 -1.673834951931049773e+02
1.651770451770451587e+01 -1.673577180092316894e+02
1.653724053724053533e+01 -1.672412709925957301e+02
1.655677655677655480e+01 -1.670591743171472672e+02
1.657631257631257427e+01 -1.670789753537275431e+02
1.659584859584859373e+01 -1.671064799876118627e+02
1.661538461538461320e+01 -1.671060645874355544e+02
1.663492063492063266e+01 -1.677848477144495405e+02
1.665445665445665213e+01 -1.680447779260481695e+02
1.667399267399267160e+01 -1.678230930952447864e+02
1.669352869352869106e+01 -1.678683871579218021e+02
1.671306471306471053e+01 -1.679182089353213314e+02
1.673260073260073000e+01 -1.679242648129693976e+02
1.675213675213674946e+01 -1.679825518847428043e+02
1.677167277167276893e+01 -1.680863036958605505e+02
1.679120879120878840e+01 -1.680497375343806539e+02
1.681074481074480786e+01 -1.681479592624021961e+02
1.683028083028082733e+01 -1.681976183216369805e+02
1.684981684981684680e+01 -1.680294197274427859e+02
1.686935286935286626e+01 -1.679690825996585204e+02
1.688888888888888573e+01 -1.681168436041566849e+02
1.690842490842490520e+01 -1.681192323635872015e+02
1.692796092796092466e+01 -1.682966838753136756e+02
1.694749694749694413e+01 -1.684442070953294319e+02
1.696703296703296360e+01 -1.684756855942494553e+02
1.698656898656898306e+01 -1.685143908536236950e+02
1.700610500610500253e+01 -1.685084959133618554e+02
1.702564102564102910e+01 -1.685025867393577244e+02
1.704517704517704857e+01 -1.684920001174079403e+02
1.706471306471306804e+01 -1.685926634330981244e+02
1.708424908424908750e+01 -1.686135209469483129e+02
1.710378510378510697e+01 -1.686663013840791905e+02
1.712332112332112644e+01 -1.687093042749811218e+02
1.714285714285714590e+01 -1.686838301301847309e+02
1.716239316239316537e+01 -1.688162470094690377e+02
1.718192918192918484e+01 -1.688581089808551496e+02
1.720146520146520430e+01 -1.688274363719057760e+02
1.722100122100122377e+01 -1.688393950420430940e+02
1.724053724053724324e+01 -1.688640084774367267e+02
1.726007326007326270e+01 -1.688315427336089556e+02
1.727960927960928217e+01 -1.688226103971600764e+02
1.729914529914530164e+01 -1.688240924976239228e+02
1.731868131868132110e+01 -1.689151182897474257e+02
1.733821733821734057e+01 -1.693047218845247812e+02
1.735775335775336004e+01 -1.695050647125170258e+02
1.737728937728937950e+01 -1.695642484028741137e+02
1.739682539682539897e+01 -1.696390568743995573e+02
1.741636141636141843e+01 -1.697015701932705269e+02
1.743589743589743790e+01 -1.700069552651151525e+02
1.745543345543345737e+01 -1.701336116457205208e+02
1.747496947496947683e+01 -1.701544779145160078e+02
1.749450549450549630e+01 -1.704990335333971814e+02
1.751404151404151577e+01 -1.707196393244710748e+02
1.753357753357753523e+01 -1.709168229693477485e+02
1.755311355311355470e+01 -1.713843544432272665e+02
1.757264957264957417e+01 -1.715099468039431940e+02
1.759218559218559363e+01 -1.713221704985960514e+02
1.761172161172161310e+01 -1.712697859926283002e+02
1.763125763125763257e+01 -1.712451760201122397e+02
1.765079365079365203e+01 -1.710876599171648991e+02
1.767032967032967150e+01 -1.711252450317204534e+02
1.768986568986569097e+01 -1.711832805826223876e+02
1.770940170940171043e+01 -1.711644754986748467e+02
1.772893772893772990e+01 -1.715753284740991376e+02
1.774847374847374937e+01 -1.720459095447455979e+02
1.776800976800976883e+01 -1.721038255671483057e+02
1.778754578754578830e+01 -1.721710322124689583e+02
1.780708180708180777e+01 -1.722042568467419699e+02
1.782661782661782723e+01 -1.719469837720502028e+02
1.784615384615384670e+01 -1.717908215179892863e+02
1.786568986568986617e+01 -1.716941425569194166e+02
1.788522588522588563e+01 -1.716488291516716345e+02
1.790476190476190510e+01 -1.716973124627683660e+02
1.792429792429792457e+01 -1.717517935541993950e+02
1.794383394383394403e+01 -1.717734258066062125e+02
1.796336996336996350e+01 -1.717996113581049826e+02
1.798290598290598297e+01 -1.716148806684338410e+02
1.800244200244200243e+01 -1.715842366753801400e+02
1.802197802197802190e+01 -1.715336328681664213e+02
1.804151404151404137e+01 -1.714645882353160005e+02
1.806105006105006083e+01 -1.715579260914350073e+02
1.808058608058608030e+01 -1.716345936643178050e+02
1.810012210012209977e+01 -1.715976513784768258e+02
1.811965811965811923e+01 -1.715771161754373964e+02
1.813919413919413870e+01 -1.715659473442389640e+02
1.815873015873015817e+01 -1.714551983932071266e+02
1.817826617826617763e+01 -1.714847489011734467e+02
1.819780219780219710e+01 -1.713273657486554384e+02
1.821733821733821657e+01 -1.713081862416044316e+02
1.823687423687423603e+01 -1.713682058485275093e+02
1.825641025641025550e+01 -1.713928583387362892e+02
1.827594627594627497e+01 -1.712882923013856100e+02
1.829548229548229443e+01 -1.714930864000612587e+02
1.831501831501831390e+01 -1.714166990226358678e+02
1.833455433455433337e+01 -1.713148259246938210e+02
1.835409035409035283e+01 -1.713581423584690242e+02
1.837362637362637230e+01 -1.712230887911032369e+02
1.839316239316239177e+01 -1.710616066747172681e+02
1.841269841269841123e+01 -1.710135087619475769e+02
1.843223443223443070e+01 -1.710233994331081817e+02
1.845177045177045017e+01 -1.709530008639709138e+02
1.847130647130646963e+01 -1.710270741162631225e+02
1.849084249084248910e+01 -1.711850633807139559e+02
1.851037851037850857e+01 -1.713476245700252605e+02
1.852991452991452803e+01 -1.714996917438982393e+02
1.854945054945054750e+01 -1.714698921706009855e+02
1.856898656898656697e+01 -1.713363965374516340e+02
1.858852258852258643e+01 -1.713745379551357928e+02
1.860805860805860590e+01 -1.712102544558422608e+02
1.862759462759462536e+01 -1.709980391251638139e+02
1.864713064713064483e+01 -1.709998337904391406e+02
1.866666666666666430e+01 -1.710563096952909916e+02
1.868620268620268376e+01 -1.710327583178846567e+02
1.870573870573870323e+01 -1.710564753334347472e+02
1.872527472527472270e+01 -1.712827757984756261e+02
1.874481074481074216e+01 -1.712920380093663937e+02
1.876434676434676163e+01 -1.712630659198245269e+02
1.878388278388278110e+01 -1.711822256117955590e+02
1.880341880341880056e+01 -1.711011291768861042e+02
1.882295482295482003e+01 -1.709316062640415623e+02
1.884249084249083950e+01 -1.709257321967601797e+02
1.886202686202685896e+01 -1.708763883885509642e+02
1.888156288156287843e+01 -1.705571435851591673e+02
1.890109890109889790e+01 -1.706391833805179772e+02
1.892063492063491736e+01 -1.705494533419927734e+02
1.894017094017093683e+01 -1.703311922588205221e+02
1.895970695970695630e+01 -1.701933592165320590e+02
1.897924297924297576e+01 -1.701827496635771695e+02
1.899877899877899523e+01 -1.701847201793858915e+02
1.901831501831502180e+01 -1.701985923748627272e+02
1.903785103785104127e+01 -1.702737786713520904e+02
1.905738705738706074e+01 -1.702019615636959600e+02
1.907692307692308020e+01 -1.701067643228924453e+02
1.909645909645909967e+01 -1.698299402613732809e+02
1.911599511599511914e+01 -1.695939633083218894e+02
1.913553113553113860e+01 -1.693550191103440739e+02
1.915506715506715807e+01 -1.693576526756350802e+02
1.917460317460317754e+01 -1.690481297252292165e+02
1.919413919413919700e+01 -1.688472042242673581e+02
1.921367521367521647e+01 -1.688812561884402044e+02
1.923321123321123594e+01 -1.688942783121847810e+02
1.925274725274725540e+01 -1.687835803138242454e+02
1.927228327228327487e+01 -1.685873674313717174e+02
1.929181929181929434e+01 -1.686321485265761737e+02
1.931135531135531380e+01 -1.684429755415242198e+02
1.933089133089133327e+01 -1.684244289635430221e+02
1.935042735042735274e+01 -1.684426216203530657e+02
1.936996336996337220e+01 -1.683967340881934831e+02
1.938949938949939167e+01 -1.683881145080361534e+02
1.940903540903541113e+01 -1.683804723489103310e+02
1.942857142857143060e+01 -1.683572370170080035e+02
1.944810744810745007e+01 -1.682978061672507692e+02
1.946764346764346953e+01 -1.681702092778618862e+02
1.948717948717948900e+01 -1.680808053333694829e+02
1.950671550671550847e+01 -1.680098622780203073e+02
1.952625152625152793e+01 -1.679804593195764824e+02
1.954578754578754740e+01 -1.679119113981659268e+02
1.956532356532356687e+01 -1.678643813788100658e+02
1.958485958485958633e+01 -1.679304905593084811e+02
1.960439560439560580e+01 -1.679309859542208017e+02
1.962393162393162527e+01 -1.679101205506188990e+02
1.964346764346764473e+01 -1.678717197132448860e+02
1.966300366300366420e+01 -1.677799639539804559e+02
1.968253968253968367e+01 -1.677581652320376406e+02
1.970207570207570313e+01 -1.678652693721840592e+02
1.972161172161172260e+01 -1.677486796264230691e+02
1.974114774114774207e+01 -1.678541820763235819e+02
1.976068376068376153e+01 -1.680084486022676344e+02
1.978021978021978100e+01 -1.679751300977970629e+02
1.979975579975580047e+01 -1.680901657813670340e+02
1.981929181929181993e+01 -1.680758816706486414e+02
1.983882783882783940e+01 -1.680811163514606505e+02
1.985836385836385887e+01 -1.681163688183665101e+02
1.987789987789987833e+01 -1.681275944324315219e+02
1.989743589743589780e+01 -1.681604282472966077e+02
1.991697191697191727e+01 -1.681836997533769988e+02
1.993650793650793673e+01 -1.682181926311528173e+02
1.995604395604395620e+01 -1.683073201065668911e+02
1.997557997557997567e+01 -1.684171674046369844e+02
1.999511599511599513e+01 -1.685259135404016320e+02
2.001465201465201460e+01 -1.685791916747392349e+02
2.003418803418803407e+01 -1.685240406223125831e+02
2.005372405372405353e+01 -1.687511033711520554e+02
2.007326007326007300e+01 -1.689738586148341426e+02
2.009279609279609247e+01 -1.689812230645459863e+02
2.011233211233211193e+01 -1.689293299850433527e+02
2.013186813186813140e+01 -1.689645822433595583e+02
2.015140415140415087e+01 -1.691267542255170611e+02
2.017094017094017033e+01 -1.690701191708658087e+02
2.019047619047618980e+01 -1.692473961107668572e+02
2.021001221001220927e+01 -1.693310248846636341e+02
2.022954822954822873e+01 -1.691977214990585310e+02
2.024908424908424820e+01 -1.690364099381469316e+02
2.026862026862026767e+01 -1.689345791367692300e+02
2.028815628815628713e+01 -1.689203341006424068e+02
2.030769230769230660e+01 -1.689640454643858618e+02
2.032722832722832607e+01 -1.690148568216266085e+02
2.034676434676434553e+01 -1.690649258084126814e+02
2.036630036630036500e+01 -1.693132635605160772e+02
2.038583638583638447e+01 -1.694768295511244105e+02
2.040537240537240393e+01 -1.693722670817757887e+02
2.042490842490842340e+01 -1.693072136867279198e+02
2.044444444444444287e+01 -1.693274203053057363e+02
2.046398046398046233e+01 -1.693557086842284036e+02
2.048351648351648180e+01 -1.693110081818929586e+02
2.050305250305250127e+01 -1.693906573167353429e+02
2.052258852258852073e+01 -1.694985160479438662e+02
2.054212454212454020e+01 -1.696997115910023126e+02
2.056166056166055967e+01 -1.698666453143975446e+02
2.058119658119657913e+01 -1.699105114517803372e+02
2.060073260073259860e+01 -1.700311485717811877e+02
2.062026862026861806e+01 -1.699421563516310698e+02
2.063980463980463753e+01 -1.700053056659890842e+02
2.065934065934065700e+01 -1.700584782887370068e+02
2.067887667887667646e+01 -1.700493682181776194e+02
2.069841269841269593e+01 -1.702579697488560839e+02
2.071794871794871540e+01 -1.703662367514887137e+02
2.073748473748473486e+01 -1.701347565352850211e+02
2.075702075702075433e+01 -1.699763803534254976e+02
2.077655677655677380e+01 -1.699212926522045564e+02
2.079609279609279326e+01 -1.699181221776748600e+02
2.081562881562881273e+01 -1.699241329815834547e+02
2.083516483516483220e+01 -1.699809974300749786e+02
2.085470085470085166e+01 -1.701113637686773927e+02
2.087423687423687113e+01 -1.702080960545141863e+02
2.089377289377289060e+01 -1.704153322445817480e+02
2.091330891330891006e+01 -1.704813277331134032e+02
2.093284493284492953e+01 -1.703074825240748851e+02
2.095238095238094900e+01 -1.702885618386482065e+02
2.097191697191696846e+01 -1.703302188609476957e+02
2.099145299145298793e+01 -1.704018641908263589e+02
2.101098901098900740e+01 -1.706326033889594385e+02
2.103052503052503397e+01 -1.708607321133073924e+02
2.105006105006105344e+01 -1.709191201386100829e+02
2.106959706959707290e+01 -1.709447115937402373e+02
2.108913308913309237e+01 -1.709870424837508267e+02
2.110866910866911184e+01 -1.712757003124170581e+02
2.112820512820513130e+01 -1.717363079874484981e+02
2.114774114774115077e+01 -1.719296462722660124e+02
2.116727716727717024e+01 -1.718964954615582030e+02
2.118681318681318970e+01 -1.718784825931967930e+02
2.120634920634920917e+01 -1.720768474889499373e+02
2.122588522588522864e+01 -1.722891470095562454e+02
2.124542124542124810e+01 -1.722690741235215341e+02
2.126495726495726757e+01 -1.724168341946162855e+02
2.128449328449328704e+01 -1.727368262520394637e+02
2.130402930402930650e+01 -1.731704598555727159e+02
2.132356532356532597e+01 -1.733369958821618866e+02
2.134310134310134544e+01 -1.732128117382951871e+02
2.136263736263736490e+01 -1.733361723921556177e+02
2.138217338217338437e+01 -1.732083094858782317e+02
2.140170940170940383e+01 -1.730455840239346514e+02
2.142124542124542330e+01 -1.729099510298238442e+02
2.144078144078144277e+01 -1.725990334736306409e+02
2.146031746031746223e+01 -1.723387997971916548e+02
2.147985347985348170e+01 -1.724463920550057594e+02
2.149938949938950117e+01 -1.725913491763528214e+02
2.151892551892552063e+01 -1.721772485711237266e+02
2.153846153846154010e+01 -1.719735842339592864e+02
2.155799755799755957e+01 -1.720149918463527854e+02
2.157753357753357903e+01 -1.717736578903276552e+02
2.159706959706959850e+01 -1.716005936604292685e+02
2.161660561660561797e+01 -1.718253847278363082e+02
2.163614163614163743e+01 -1.720484910868718487e+02
2.165567765567765690e+01 -1.721135135073463402e+02
2.167521367521367637e+01 -1.720197418845140760e+02
2.169474969474969583e+01 -1.719653361060228463e+02
2.171428571428571530e+01 -1.719716521607730328e+02
2.173382173382173477e+01 -1.719720604029828053e+02
2.175335775335775423e+01 -1.719848183870945206e+02
2.177289377289377370e+01 -1.719534432744325727e+02
2.179242979242979317e+01 -1.721379200187874972e+02
2.181196581196581263e+01 -1.725119297430868244e+02
2.183150183150183210e+01 -1.726817031727896392e+02
2.185103785103785157e+01 -1.726580043711284134e+02
2.187057387057387103e+01 -1.726296625602724362e+02
2.189010989010989050e+01 -1.725199308625351478e+02
2.190964590964590997e+01 -1.723019144382525951e+02
2.192918192918192943e+01 -1.721171007456935342e+02
2.194871794871794890e+01 -1.721286063081016664e+02
2.196825396825396837e+01 -1.720501018312469341e+02
2.198778998778998783e+01 -1.717425494746200059e+02
2.200732600732600730e+01 -1.713814153352613516e+02
2.202686202686202677e+01 -1.713048783888838784e+02
2.204639804639804623e+01 -1.711740946927614573e+02
2.206593406593406570e+01 -1.708700183733008089e+02
2.208547008547008517e+01 -1.706682971050705078e+02
2.210500610500610463e+01 -1.706276637812956949e+02
2.212454212454212410e+01 -1.706025597280233228e+02
2.214407814407814357e+01 -1.705287138752707676e+02
2.216361416361416303e+01 -1.705351051734731698e+02
2.218315018315018250e+01 -1.705306623109820237e+02
2.220268620268620197e+01 -1.704539372741070338e+02
2.222222222222222143e+01 -1.701600066105020801e+02
2.224175824175824090e+01 -1.697251614395459001e+02
2.226129426129426037e+01 -1.696372599645587229e+02
2.228083028083027983e+01 -1.697033313173658371e+02
2.230036630036629930e+01 -1.697633199501247532e+02
2.231990231990231877e+01 -1.699381208490435995e+02
2.233943833943833823e+01 -1.700105628810393625e+02
2.235897435897435770e+01 -1.698192964783636967e+02
2.237851037851037717e+01 -1.697381722348104631e+02
2.239804639804639663e+01 -1.699794609293717826e+02
2.241758241758241610e+01 -1.700863049976149455e+02
2.243711843711843557e+01 -1.700376431372302193e+02
2.245665445665445503e+01 -1.698758345817072097e+02
2.247619047619047450e+01 -1.699474230552025347e+02
2.249572649572649397e+01 -1.699050439833627593e+02
2.251526251526251343e+01 -1.697256752657473271e+02
2.253479853479853290e+01 -1.697137001888708596e+02
2.255433455433455237e+01 -1.696185789360712874e+02
2.257387057387057183e+01 -1.696528667912347714e+02
2.259340659340659130e+01 -1.693858266763314475e+02
2.261294261294261077e+01 -1.689850212692532523e+02
2.263247863247863023e+01 -1.688874124388252085e+02
2.265201465201464970e+01 -1.689085000506067331e+02
2.267155067155066916e+01 -1.688942754634151129e+02
2.269108669108668863e+01 -1.688606990480222692e+02
2.271062271062270810e+01 -1.688396342486161927e+02
2.273015873015872756e+01 -1.688435166738549356e+02
2.274969474969474703e+01 -1.688011910988854254e+02
2.276923076923076650e+01 -1.688298940287888286e+02
2.278876678876678596e+01 -1.689156020025104965e+02
2.280830280830280543e+01 -1.690153655692388952e+02
2.282783882783882490e+01 -1.690083494167329263e+02
2.284737484737484436e+01 -1.689712603604454557e+02
2.286691086691086383e+01 -1.691370431125170342e+02
2.288644688644688330e+01 -1.693541646473751712e+02
2.290598290598290276e+01 -1.693842416049291728e+02
2.292551892551892223e+01 -1.692831304842401607e+02
2.294505494505494170e+01 -1.693137764927118667e+02
2.296459096459096116e+01 -1.693787053997117198e+02
2.298412698412698063e+01 -1.694028009878855414e+02
2.300366300366300010e+01 -1.694148931304516452e+02
2.302319902319902667e+01 -1.694203595114223333e+02
2.304273504273504614e+01 -1.694499022783242026e+02
2.306227106227106560e+01 -1.692324157207801250e+02
2.308180708180708507e+01 -1.689811153273204525e+02
2.310134310134310454e+01 -1.691663404056276931e+02
2.312087912087912400e+01 -1.695405324956490460e+02
2.314041514041514347e+01 -1.696512158555594283e+02
2.315995115995116294e+01 -1.695845141368203031e+02
2.317948717948718240e+01 -1.695433250795702236e+02
2.319902319902320187e+01 -1.695330634150394360e+02
2.321855921855922134e+01 -1.696077046989624648e+02
2.323809523809524080e+01 -1.697751718641404750e+02
2.325763125763126027e+01 -1.697896264904594261e+02
2.327716727716727974e+01 -1.697363896744616341e+02
2.329670329670329920e+01 -1.697565683022983762e+02
2.331623931623931867e+01 -1.697828619025230239e+02
2.333577533577533814e+01 -1.700764324215024317e+02
2.335531135531135760e+01 -1.700868144788070424e+02
2.337484737484737707e+01 -1.701826546467125922e+02
2.339438339438339653e+01 -1.703864896713068617e+02
2.341391941391941600e+01 -1.703771610015935494e+02
2.343345543345543547e+01 -1.705484763200391001e+02
2.345299145299145493e+01 -1.704932861372272441e+02
2.347252747252747440e+01 -1.707577067684684380e+02
2.349206349206349387e+01 -1.713712459557094974e+02
2.351159951159951333e+01 -1.714274755833928054e+02
2.353113553113553280e+01 -1.712680590214348513e+02
2.355067155067155227e+01 -1.712746353991869910e+02
2.357020757020757173e+01 -1.710689879815823815e+02
2.358974358974359120e+01 -1.710415970422243674e+02
2.360927960927961067e+01 -1.709026372610370004e+02
2.362881562881563013e+01 -1.708079545851651915e+02
2.364835164835164960e+01 -1.707776143464597567e+02
2.366788766788766907e+01 -1.706942219614356588e+02
2.368742368742368853e+01 -1.706610228287906068e+02
2.370695970695970800e+01 -1.706868243852103433e+02
2.372649572649572747e+01 -1.706489026939013058e+02
2.374603174603174693e+01 -1.700466800963239962e+02
2.376556776556776640e+01 -1.696572202967325893e+02
2.378510378510378587e+01 -1.695213654515103201e+02
2.380463980463980533e+01 -1.694891071912402936e+02
2.382417582417582480e+01 -1.695403849848014204e+02
2.384371184371184427e+01 -1.696288481735035418e+02
2.386324786324786373e+01 -1.696566654134769010e+02
2.388278388278388320e+01 -1.696700673566988371e+02
2.390231990231990267e+01 -1.697369271997568489e+02
2.392185592185592213e+01 -1.697115977625475125e+02
2.394139194139194160e+01 -1.699117080568531151e+02
2.396092796092796107e+01 -1.703110768813443769e+02
2.398046398046398053e+01 -1.704153657981432275e+02
2.400000000000000000e+01 -1.703717851435019099e+02
2.401953601953601947e+01 -1.704170613828884200e+02
2.403907203907203893e+01 -1.704984158400767740e+02
2.405860805860805840e+01 -1.705436484716553309e+02
2.407814407814407787e+01 -1.705337023364712934e+02
2.409768009768009733e+01 -1.703564686980187162e+02
2.411721611721611680e+01 -1.703248847485775457e+02
2.413675213675213627e+01 -1.703681125568620303e+02
2.415628815628815573e+01 -1.703504704308695636e+02
2.417582417582417520e+01 -1.703562447300482177e+02
2.419536019536019467e+01 -1.701922629485784171e+02
2.421489621489621413e+01 -1.701981092790222476e+02
2.423443223443223360e+01 -1.700848814008526801e+02
2.425396825396825307e+01 -1.696619134832569671e+02
2.427350427350427253e+01 -1.695784526731563631e+02
2.429304029304029200e+01 -1.694711212096899544e+02
2.431257631257631147e+01 -1.691046276458334034e+02
2.433211233211233093e+01 -1.690749208668875099e+02
2.435164835164835040e+01 -1.690439776388262771e+02
2.437118437118436987e+01 -1.689039713837477734e+02
2.439072039072038933e+01 -1.689610966422197009e+02
2.441025641025640880e+01 -1.690545185522013867e+02
2.442979242979242827e+01 -1.690601522027478154e+02
2.444932844932844773e+01 -1.692061076383509715e+02
2.446886446886446720e+01 -1.692309315610386875e+02
2.448840048840048667e+01 -1.692174381477681209e+02
2.450793650793650613e+01 -1.691352234047523098e+02
2.452747252747252560e+01 -1.689920967047796694e+02
2.454700854700854507e+01 -1.689833401756859814e+02
2.456654456654456453e+01 -1.690110994861522897e+02
2.458608058608058400e+01 -1.690069295091993808e+02
2.460561660561660347e+01 -1.691035429236876269e+02
2.462515262515262293e+01 -1.693960830373576982e+02
2.464468864468864240e+01 -1.694095137170419889e+02
2.466422466422466186e+01 -1.695011579263211843e+02
2.468376068376068133e+01 -1.697849289328730151e+02
2.470329670329670080e+01 -1.699256171870690650e+02
2.472283272283272026e+01 -1.698535570264222656e+02
2.474236874236873973e+01 -1.696813883766158426e+02
2.476190476190475920e+01 -1.695575728893123255e+02
2.478144078144077866e+01 -1.695478285939782950e+02
2.480097680097679813e+01 -1.694428522108700577e+02
2.482051282051281760e+01 -1.694042444780327514e+02
2.484004884004883706e+01 -1.694203462871587931e+02
2.485958485958485653e+01 -1.694355295345911543e+02
2.487912087912087600e+01 -1.694686477751551479e+02
2.489865689865689546e+01 -1.694695235772540514e+02
2.491819291819291493e+01 -1.694739073871355117e+02
2.493772893772893440e+01 -1.694554649586461892e+02
2.495726495726495386e+01 -1.693383167264528311e+02
2.497680097680097333e+01 -1.694512330325059963e+02
2.499633699633699280e+01 -1.694979883033128942e+02
2.501587301587301226e+01 -1.694870561471635995e+02
2.503540903540903173e+01 -1.695274112427758837e+02
2.505494505494505120e+01 -1.695056140138293870e+02
2.507448107448107066e+01 -1.696678433583155083e+02
2.509401709401709013e+01 -1.696775826960435438e+02
2.511355311355310960e+01 -1.698170463131178565e+02
2.513308913308912906e+01 -1.702104266416237124e+02
2.515262515262514853e+01 -1.703005162106013870e+02
2.517216117216116800e+01 -1.704759940674025529e+02
2.519169719169718746e+01 -1.709591843802197673e+02
2.521123321123320693e+01 -1.708819869447570738e+02
2.523076923076922640e+01 -1.709615778636122059e+02
2.525030525030524586e+01 -1.711898282925234298e+02
2.526984126984126533e+01 -1.711297428130677076e+02
2.528937728937728480e+01 -1.711063034236025828e+02
2.530891330891330426e+01 -1.710949177857657446e+02
2.532844932844932373e+01 -1.710457833047802012e+02
2.534798534798534320e+01 -1.709659371096061875e+02
2.536752136752136266e+01 -1.709869852960266030e+02
2.538705738705738213e+01 -1.713041238639901280e+02
2.540659340659340160e+01 -1.715861010894516596e+02
2.542612942612942106e+01 -1.717216173103691972e+02
2.544566544566544053e+01 -1.716042246622630500e+02
2.546520146520146000e+01 -1.715686404411259218e+02
2.548473748473747946e+01 -1.715495149017145309e+02
2.550427350427349893e+01 -1.717853421789985759e+02
2.552380952380951840e+01 -1.723703112908507080e+02
2.554334554334553786e+01 -1.722624893748874513e+02
2.556288156288155733e+01 -1.719839706678639004e+02
2.558241758241757680e+01 -1.715973859721869985e+02
2.560195360195359626e+01 -1.714434347597766362e+02
2.562148962148961573e+01 -1.717046742446695191e+02
2.564102564102563520e+01 -1.718687942932230612e+02
2.566056166056165466e+01 -1.718783827800183985e+02
2.568009768009767413e+01 -1.721050939506021678e+02
2.569963369963369360e+01 -1.722338948628256503e+02
2.571916971916971306e+01 -1.719749269888828280e+02
2.573870573870573253e+01 -1.714108727096872258e+02
2.575824175824175200e+01 -1.711303868203705463e+02
2.577777777777777146e+01 -1.710075917661840208e+02
2.579731379731379093e+01 -1.707148435281489469e+02
2.581684981684981040e+01 -1.706674759191909345e+02
2.583638583638582986e+01 -1.708429388015987911e+02
2.585592185592184933e+01 -1.708707956453152406e+02
2.587545787545786879e+01 -1.709102812077300371e+02
2.589499389499388826e+01 -1.710003475831415187e+02
2.591452991452990773e+01 -1.710034644695423935e+02
2.593406593406592719e+01 -1.710112978343231021e+02
2.595360195360194666e+01 -1.710488534063125314e+02
2.597313797313796613e+01 -1.710880280369859463e+02
2.599267399267398559e+01 -1.710913106307859550e+02
2.601221001221000506e+01 -1.710082237218215937e+02
2.603174603174603874e+01 -1.709726063708319828e+02
2.605128205128205821e+01 -1.709375258297095570e+02
2.607081807081807767e+01 -1.708752468813798941e+02
2.609035409035409714e+01 -1.710462717570425184e+02
2.610989010989011661e+01 -1.710599156711910496e+02
2.612942612942613607e+01 -1.709974621128420722e+02
2.614896214896215554e+01 -1.709546741573881263e+02
2.616849816849817500e+01 -1.707670206061803242e+02
2.618803418803419447e+01 -1.707043176180924604e+02
2.620757020757021394e+01 -1.707386590205178152e+02
2.622710622710623340e+01 -1.706221492996577638e+02
2.624664224664225287e+01 -1.707257471353132701e+02
2.626617826617827234e+01 -1.706012048654787066e+02
2.628571428571429180e+01 -1.704657274003755845e+02
2.630525030525031127e+01 -1.702705188758783947e+02
2.632478632478633074e+01 -1.703105222959600269e+02
2.634432234432235020e+01 -1.701197184567840281e+02
2.636385836385836967e+01 -1.696654348689152698e+02
2.638339438339438914e+01 -1.695705203656026754e+02
2.640293040293040860e+01 -1.695912000635399863e+02
2.642246642246642807e+01 -1.696118364776935437e+02
2.644200244200244754e+01 -1.693414766405296916e+02
2.646153846153846700e+01 -1.691286713532845170e+02
2.648107448107448647e+01 -1.689598697314481512e+02
2.650061050061050594e+01 -1.688349063016418086e+02
2.652014652014652540e+01 -1.686288161196812325e+02
2.653968253968254487e+01 -1.685159470833767728e+02
2.655921855921856434e+01 -1.684207526656039704e+02
2.657875457875458380e+01 -1.681235064126562975e+02
2.659829059829060327e+01 -1.681859554857200578e+02
2.661782661782662274e+01 -1.684018266833772088e+02
2.663736263736264220e+01 -1.685501209566717762e+02
2.665689865689866167e+01 -1.685366141638435522e+02
2.667643467643468114e+01 -1.686580165427866973e+02
2.669597069597070060e+01 -1.686367571882577465e+02
2.671550671550672007e+01 -1.685682164093078086e+02
2.673504273504273954e+01 -1.685333975105489799e+02
2.675457875457875900e+01 -1.683767707616581220e+02
2.677411477411477847e+01 -1.683664022319781566e+02
2.679365079365079794e+01 -1.683301581249757817e+02
2.681318681318681740e+01 -1.683211629257643835e+02
2.683272283272283687e+01 -1.683003027441890538e+02
2.685225885225885634e+01 -1.682486384296272490e+02
2.687179487179487580e+01 -1.682479990391194633e+02
2.689133089133089527e+01 -1.683030751581398476e+02
2.691086691086691474e+01 -1.682063473272608007e+02
2.693040293040293420e+01 -1.681100451296941571e+02
2.694993894993895367e+01 -1.681698210678510748e+02
2.696947496947497314e+01 -1.680613661748880361e+02
2.698901098901099260e+01 -1.679056362479462621e+02
2.700854700854701207e+01 -1.677893031195265223e+02
2.702808302808303154e+01 -1.677791694588365203e+02
2.704761904761905100e+01 -1.678509660128688665e+02
2.706715506715507047e+01 -1.676236918215150808e+02
2.708669108669108994e+01 -1.674323420279229140e+02
2.710622710622710940e+01 -1.674759114263991648e+02
2.712576312576312887e+01 -1.674699012750389500e+02
2.714529914529914834e+01 -1.674847347339150190e+02
2.716483516483516780e+01 -1.675644815513562094e+02
2.718437118437118727e+01 -1.676539712510257232e+02
2.720390720390720674e+01 -1.676774314191795838e+02
2.722344322344322620e+01 -1.677071592922570460e+02
2.724297924297924567e+01 -1.679235891220126859e+02
2.726251526251526514e+01 -1.680136311999432905e+02
2.728205128205128460e+01 -1.679446546155798785e+02
2.730158730158730407e+01 -1.679866335159851474e+02
2.732112332112332354e+01 -1.682472078385416694e+02
2.734065934065934300e+01 -1.684957977018368069e+02
2.736019536019536247e+01 -1.686444324530691290e+02
2.737973137973138194e+01 -1.685782716495174895e+02
2.739926739926740140e+01 -1.687917500284672485e+02
2.741880341880342087e+01 -1.688148131045139451e+02
2.743833943833944033e+01 -1.688366126788742463e+02
2.745787545787545980e+01 -1.692044874056550441e+02
2.747741147741147927e+01 -1.691897078560861587e+02
2.749694749694749873e+01 -1.692214160139164392e+02
2.751648351648351820e+01 -1.691567681758132835e+02
2.753601953601953767e+01 -1.690337110850464910e+02
2.755555555555555713e+01 -1.690173585584174702e+02
2.757509157509157660e+01 -1.689954160287845752e+02
2.759462759462759607e+01 -1.688493111528974282e+02
2.761416361416361553e+01 -1.688593111501867554e+02
2.763369963369963500e+01 -1.690064806015336103e+02
2.765323565323565447e+01 -1.690015886962621323e+02
2.767277167277167393e+01 -1.688987018874119599e+02
2.769230769230769340e+01 -1.685208391772834773e+02
2.771184371184371287e+01 -1.682000556832087739e+02
2.773137973137973233e+01 -1.681412948137122783e+02
2.775091575091575180e+01 -1.681057009870127104e+02
2.777045177045177127e+01 -1.681136427376093820e+02
2.778998778998779073e+01 -1.681423126419084610e+02
2.780952380952381020e+01 -1.682047734417145648e+02
2.782905982905982967e+01 -1.678833246683361153e+02
2.784859584859584913e+01 -1.677661709986098231e+02
2.786813186813186860e+01 -1.679461745814132314e+02
2.788766788766788807e+01 -1.680349594833972731e+02
2.790720390720390753e+01 -1.680444375586195349e+02
2.792673992673992700e+01 -1.680772637527957443e+02
2.794627594627594647e+01 -1.683378667313780568e+02
2.796581196581196593e+01 -1.685783133892470573e+02
2.798534798534798540e+01 -1.685953180746290343e+02
2.800488400488400487e+01 -1.683926507829633010e+02
2.802442002442002433e+01 -1.683537222086869747e+02
2.804395604395604380e+01 -1.683541037205039856e+02
2.806349206349206327e+01 -1.683702554402323699e+02
2.808302808302808273e+01 -1.683598951163324386e+02
2.810256410256410220e+01 -1.684783936688853032e+02
2.812210012210012167e+01 -1.685022137283137909e+02
2.814163614163614113e+01 -1.684903453173402283e+02
2.816117216117216060e+01 -1.685368999167655772e+02
2.818070818070818007e+01 -1.684450772835033376e+02
2.820024420024419953e+01 -1.684557685438050498e+02
2.821978021978021900e+01 -1.685655851408959904e+02
2.823931623931623847e+01 -1.686485342416848994e+02
2.825885225885225793e+01 -1.688032225272673088e+02
2.827838827838827740e+01 -1.688052719627179670e+02
2.829792429792429687e+01 -1.688956424690144047e+02
2.831746031746031633e+01 -1.689436848539618836e+02
2.833699633699633580e+01 -1.689234348597998405e+02
2.835653235653235527e+01 -1.689776973103554951e+02
2.837606837606837473e+01 -1.689879298077451040e+02
2.839560439560439420e+01 -1.690188897130719283e+02
2.841514041514041367e+01 -1.692134561886033453e+02
2.843467643467643313e+01 -1.692954610057579998e+02
2.845421245421245260e+01 -1.693125308932980033e+02
2.847374847374847207e+01 -1.693981823683015193e+02
2.849328449328449153e+01 -1.693833356594871020e+02
2.851282051282051100e+01 -1.693596531335267059e+02
2.853235653235653047e+01 -1.693602081707446132e+02
2.855189255189254993e+01 -1.695521746955378433e+02
2.857142857142856940e+01 -1.700807569223525491e+02
2.859096459096458887e+01 -1.705747750725674905e+02
2.861050061050060833e+01 -1.706411222358366047e+02
2.863003663003662780e+01 -1.704418223508065466e+02
2.864957264957264726e+01 -1.701114040022969505e+02
2.866910866910866673e+01 -1.700715913113800184e+02
2.868864468864468620e+01 -1.699876107069990212e+02
2.870818070818070566e+01 -1.702797400093805891e+02
2.872771672771672513e+01 -1.705896243477228609e+02
2.874725274725274460e+01 -1.704890027917045643e+02
2.876678876678876406e+01 -1.703587265373126058e+02
2.878632478632478353e+01 -1.702714576958840098e+02
2.880586080586080300e+01 -1.702270133213434633e+02
2.882539682539682246e+01 -1.702816931281265624e+02
2.884493284493284193e+01 -1.703099290323834794e+02
2.886446886446886140e+01 -1.703741373660727731e+02
2.888400488400488086e+01 -1.705930010522834266e+02
2.890354090354090033e+01 -1.704105245863141818e+02
2.892307692307691980e+01 -1.701165071036166410e+02
2.894261294261293926e+01 -1.700258573154741271e+02
2.896214896214895873e+01 -1.700071306503551227e+02
2.898168498168497820e+01 -1.699604342172378040e+02
2.900122100122099766e+01 -1.699920501327045486e+02
2.902075702075701713e+01 -1.699851341261472157e+02
2.904029304029303660e+01 -1.699202155116716426e+02
2.905982905982905606e+01 -1.700025104316134730e+02
2.907936507936507553e+01 -1.699320015656062424e+02
2.909890109890109500e+01 -1.698808063582342527e+02
2.911843711843711446e+01 -1.698059873989992639e+02
2.913797313797313393e+01 -1.697681119282817122e+02
2.915750915750915340e+01 -1.697588976371124545e+02
2.917704517704517286e+01 -1.695901209946217421e+02
2.919658119658119233e+01 -1.694852704189219423e+02
2.921611721611721180e+01 -1.694437611896490807e+02
2.923565323565323126e+01 -1.694308029053083260e+02
2.925518925518925073e+01 -1.693819434664051755e+02
2.927472527472527020e+01 -1.693595642706007993e+02
2.929426129426128966e+01 -1.693028605919436700e+02
2.931379731379730913e+01 -1.692016860476946079e+02
2.933333333333332860e+01 -1.692753275340158439e+02
2.935286935286934806e+01 -1.694294711627189827e+02
2.937240537240536753e+01 -1.693846627340290922e+02
2.939194139194138700e+01 -1.693049204957021630e+02
2.941147741147740646e+01 -1.692814073633653322e+02
2.943101343101342593e+01 -1.692357695023316069e+02
2.945054945054944540e+01 -1.690550849920063570e+02
2.947008547008546486e+01 -1.690120446945977619e+02
2.948962148962148433e+01 -1.690980531527717972e+02
2.950915750915750380e+01 -1.692457195069798672e+02
2.952869352869352326e+01 -1.695135516770048980e+02
2.954822954822954273e+01 -1.696663806298007842e+02
2.956776556776556220e+01 -1.697661369367583291e+02
2.958730158730158166e+01 -1.698485543460197107e+02
2.960683760683760113e+01 -1.698718553841277696e+02
2.962637362637362060e+01 -1.699216057352243183e+02
2.964590964590964006e+01 -1.700756441416762073e+02
2.966544566544565953e+01 -1.701195350378617661e+02
2.968498168498167900e+01 -1.699460516743671974e+02
2.970451770451769846e+01 -1.696803114045303005e+02
2.972405372405371793e+01 -1.693136035997679869e+02
2.974358974358973740e+01 -1.689842319468849041e+02
2.976312576312575686e+01 -1.689310951099750469e+02
2.978266178266177633e+01 -1.691727910029687791e+02
2.980219780219779580e+01 -1.693572397829120462e+02
2.982173382173381526e+01 -1.693898960550049253e+02
2.984126984126983473e+01 -1.694186761961863397e+02
2.986080586080585419e+01 -1.693345261020659223e+02
2.988034188034187366e+01 -1.692285103976456924e+02
2.989987789987789313e+01 -1.692472437846508342e+02
2.991941391941391259e+01 -1.693326200457403843e+02
2.993894993894993206e+01 -1.694121954083909145e+02
2.995848595848595153e+01 -1.694399481148147117e+02
2.997802197802197099e+01 -1.694631799495994358e+02
2.999755799755799046e+01 -1.695586029824147261e+02
3.001709401709402414e+01 -1.694062282282573619e+02
3.003663003663004361e+01 -1.692672687663625197e+02
3.005616605616606307e+01 -1.694349671739665553e+02
3.007570207570208254e+01 -1.695412356930825695e+02
3.009523809523810201e+01 -1.695479838297565323e+02
3.011477411477412147e+01 -1.694354704204238260e+02
3.013431013431014094e+01 -1.693523534955750733e+02
3.015384615384616041e+01 -1.694109700013344195e+02
3.017338217338217987e+01 -1.694696055727332578e+02
3.019291819291819934e+01 -1.695626466401191124e+02
3.021245421245421880e+01 -1.695087031009582006e+02
3.023199023199023827e+01 -1.694320368272556152e+02
3.025152625152625774e+01 -1.694075579681283443e+02
3.027106227106227720e+01 -1.694098509672150215e+02
3.029059829059829667e+01 -1.694420780970243356e+02
3.031013431013431614e+01 -1.694835156990082226e+02
3.032967032967033560e+01 -1.696694353823037034e+02
3.034920634920635507e+01 -1.696815648949250885e+02
3.036874236874237454e+01 -1.696548832072276980e+02
3.038827838827839400e+01 -1.697040421617202242e+02
3.040781440781441347e+01 -1.697017983750958763e+02
3.042735042735043294e+01 -1.697181566015956662e+02
3.044688644688645240e+01 -1.697314341342354282e+02
3.046642246642247187e+01 -1.697350091039075153e+02
3.048595848595849134e+01 -1.696995351262424379e+02
3.050549450549451080e+01 -1.696965683017864990e+02
3.052503052503053027e+01 -1.697650698667386848e+02
3.054456654456654974e+01 -1.698153644915575171e+02
3.056410256410256920e+01 -1.698835717692806213e+02
3.058363858363858867e+01 -1.701339578682633373e+02
3.060317460317460814e+01 -1.705491549973805263e+02
3.062271062271062760e+01 -1.710546902850049094e+02
3.064224664224664707e+01 -1.711826132930215181e+02
3.066178266178266654e+01 -1.708892200386476929e+02
3.068131868131868600e+01 -1.708498179812519311e+02
3.070085470085470547e+01 -1.707756422816981683e+02
3.072039072039072494e+01 -1.705056636654782380e+02
3.073992673992674440e+01 -1.704105026963521254e+02
3.075946275946276387e+01 -1.704404913546841840e+02
3.077899877899878334e+01 -1.703917530067777193e+02
3.079853479853480280e+01 -1.703797607147210158e+02
3.081807081807082227e+01 -1.703878372061763002e+02
3.083760683760684174e+01 -1.704319541986182003e+02
3.085714285714286120e+01 -1.705280787880378170e+02
3.087667887667888067e+01 -1.704551407831826282e+02
3.089621489621490014e+01 -1.706206592742318549e+02
3.091575091575091960e+01 -1.708196352476632285e+02
3.093528693528693907e+01 -1.706433305937075318e+02
3.095482295482295854e+01 -1.705280977096624042e+02
3.097435897435897800e+01 -1.705879951581146656e+02
3.099389499389499747e+01 -1.707657273615716349e+02
3.101343101343101694e+01 -1.709642331401020101e+02
3.103296703296703640e+01 -1.709301051351870342e+02
3.105250305250305587e+01 -1.709735581126071224e+02
3.107203907203907534e+01 -1.709001571785213685e+02
3.109157509157509480e+01 -1.707469924590461119e+02
3.111111111111111427e+01 -1.708339875548379894e+02
3.113064713064713374e+01 -1.708868130162759087e+02
3.115018315018315320e+01 -1.709428871489471646e+02
3.116971916971917267e+01 -1.709180223616236276e+02
3.118925518925519214e+01 -1.706084079617416478e+02
3.120879120879121160e+01 -1.703030368275957471e+02
3.122832722832723107e+01 -1.702708085775852282e+02
3.124786324786325054e+01 -1.703006931255671645e+02
3.126739926739927000e+01 -1.703218996311480282e+02
3.128693528693528947e+01 -1.703214080229626575e+02
3.130647130647130894e+01 -1.702525930450420049e+02
3.132600732600732840e+01 -1.701561633703596215e+02
3.134554334554334787e+01 -1.700976323795503617e+02
3.136507936507936734e+01 -1.701561738216244635e+02
3.138461538461538680e+01 -1.701890980647877427e+02
3.140415140415140627e+01 -1.701812299195629237e+02
3.142368742368742573e+01 -1.701554846890871602e+02
3.144322344322344520e+01 -1.702259601811059042e+02
3.146275946275946467e+01 -1.702532365275702659e+02
3.148229548229548413e+01 -1.702385845058470011e+02
3.150183150183150360e+01 -1.701900915669184826e+02
3.152136752136752307e+01 -1.702615908270685736e+02
3.154090354090354253e+01 -1.705220402592842959e+02
3.156043956043956200e+01 -1.705851402442376639e+02
3.157997557997558147e+01 -1.706251959038592929e+02
3.159951159951160093e+01 -1.706537302843219095e+02
3.161904761904762040e+01 -1.707947846274046810e+02
3.163858363858363987e+01 -1.708742502949808113e+02
3.165811965811965933e+01 -1.709407476206161220e+02
3.167765567765567880e+01 -1.708807352300225375e+02
3.169719169719169827e+01 -1.707480264315919953e+02
3.171672771672771773e+01 -1.707994394114430179e+02
3.173626373626373720e+01 -1.707971159783409121e+02
3.175579975579975667e+01 -1.708575805141461785e+02
3.177533577533577613e+01 -1.708076461015702421e+02
3.179487179487179560e+01 -1.708289975618319545e+02
3.181440781440781507e+01 -1.707204327970011093e+02
3.183394383394383453e+01 -1.705594090287488598e+02
3.185347985347985400e+01 -1.705360205407885417e+02
3.187301587301587347e+01 -1.704615364185744113e+02
3.189255189255189293e+01 -1.703606886501938789e+02
3.191208791208791240e+01 -1.703712663282180699e+02
3.193162393162393187e+01 -1.703839505055993300e+02
3.195115995115995133e+01 -1.704334471075659962e+02
3.197069597069597080e+01 -1.706061864846224125e+02
3.199023199023199027e+01 -1.705743106036119627e+02
3.200976800976800973e+01 -1.705824326973666416e+02
3.202930402930402920e+01 -1.706646325362827383e+02
3.204884004884004867e+01 -1.706720941249079999e+02
3.206837606837606813e+01 -1.708902929542946367e+02
3.208791208791208760e+01 -1.712473789423696644e+02
3.210744810744810707e+01 -1.712165058601028704e+02
3.212698412698412653e+01 -1.711322078979064827e+02
3.214652014652014600e+01 -1.710896497073590012e+02
3.216605616605616547e+01 -1.708895887863188818e+02
3.218559218559218493e+01 -1.706520885162613013e+02
3.220512820512820440e+01 -1.705531917183214148e+02
3.222466422466422387e+01 -1.706871606606293597e+02
3.224420024420024333e+01 -1.707170875685325768e+02
3.226373626373626280e+01 -1.703866948848520053e+02
3.228327228327228227e+01 -1.702094594889385917e+02
3.230280830280830173e+01 -1.702911626180725762e+02
3.232234432234432120e+01 -1.703291984226854368e+02
3.234188034188034067e+01 -1.700884752927997283e+02
3.236141636141636013e+01 -1.698705823588190356e+02
3.238095238095237960e+01 -1.698863624839499664e+02
3.240048840048839907e+01 -1.698214932201207148e+02
3.242002442002441853e+01 -1.698144305019767444e+02
3.243956043956043800e+01 -1.697678501035143483e+02
3.245909645909645747e+01 -1.697845555130021751e+02
3.247863247863247693e+01 -1.697881720439330877e+02
3.249816849816849640e+01 -1.698725922118307778e+02
3.251770451770451587e+01 -1.698524148290526625e+02
3.253724053724053533e+01 -1.697350840107582997e+02
3.255677655677655480e+01 -1.697992703755113837e+02
3.257631257631257427e+01 -1.698512418552827796e+02
3.259584859584859373e+01 -1.698076820346689431e+02
3.261538461538461320e+01 -1.697508512294464254e+02
3.263492063492063266e+01 -1.697725692986193451e+02
3.265445665445665213e+01 -1.695231384414877880e+02
3.267399267399267160e+01 -1.690891153475761257e+02
3.269352869352869106e+01 -1.691799389222672403e+02
3.271306471306471053e+01 -1.693436489256247910e+02
3.273260073260073000e+01 -1.692192716203455234e+02
3.275213675213674946e+01 -1.692394456989188427e+02
3.277167277167276893e+01 -1.690520076048944702e+02
3.279120879120878840e+01 -1.686919372351945583e+02
3.281074481074480786e+01 -1.685895458296088805e+02
3.283028083028082733e+01 -1.686128881451789425e+02
3.284981684981684680e+01 -1.686180164508410826e+02
3.286935286935286626e+01 -1.684951644633397905e+02
3.288888888888888573e+01 -1.684773423763515439e+02
3.290842490842490520e+01 -1.684872893619684646e+02
3.292796092796092466e+01 -1.683542496589631980e+02
3.294749694749694413e+01 -1.683344489650284572e+02
3.296703296703296360e+01 -1.683437400464788709e+02
3.298656898656898306e+01 -1.683686512791568362e+02
3.300610500610500253e+01 -1.683391444417728735e+02
3.302564102564102200e+01 -1.683137023538110384e+02
3.304517704517704146e+01 -1.683961330365939091e+02
3.306471306471306093e+01 -1.685419672990100537e+02
3.308424908424908040e+01 -1.686975460331912586e+02
3.310378510378509986e+01 -1.687408960722330846e+02
3.312332112332111933e+01 -1.686868043148049310e+02
3.314285714285713880e+01 -1.687312680069226758e+02
3.316239316239315826e+01 -1.687873070906587714e+02
3.318192918192917773e+01 -1.687976169239157969e+02
3.320146520146519720e+01 -1.687465008700268640e+02
3.322100122100121666e+01 -1.689248600838328684e+02
3.324053724053723613e+01 -1.690781137925549160e+02
3.326007326007325560e+01 -1.690752348562614031e+02
3.327960927960927506e+01 -1.690853646790505422e+02
3.329914529914529453e+01 -1.688893248494107411e+02
3.331868131868131400e+01 -1.689104097144703758e+02
3.333821733821733346e+01 -1.689224018599907140e+02
3.335775335775335293e+01 -1.689489703061511534e+02
3.337728937728937240e+01 -1.688781794040264117e+02
3.339682539682539186e+01 -1.689393848902224704e+02
3.341636141636141133e+01 -1.690277455804842930e+02
3.343589743589743080e+01 -1.690177090120126024e+02
3.345543345543345026e+01 -1.690201565108381487e+02
3.347496947496946973e+01 -1.690238284008256358e+02
3.349450549450548920e+01 -1.690526636299784684e+02
3.351404151404150866e+01 -1.690500705078982264e+02
3.353357753357752813e+01 -1.693464944048009784e+02
3.355311355311354760e+01 -1.698055437344581833e+02
3.357264957264956706e+01 -1.699185018152610382e+02
3.359218559218558653e+01 -1.700004718026778221e+02
3.361172161172160600e+01 -1.701913706073429182e+02
3.363125763125762546e+01 -1.702145878656849050e+02
3.365079365079364493e+01 -1.704690416480479769e+02
3.367032967032966440e+01 -1.709380363938314531e+02
3.368986568986568386e+01 -1.710259532681517385e+02
3.370940170940170333e+01 -1.708744626432209373e+02
3.372893772893772280e+01 -1.707682142886730503e+02
3.374847374847374226e+01 -1.710018142823809910e+02
3.376800976800976173e+01 -1.711200510485912787e+02
3.378754578754578120e+01 -1.711395970251733161e+02
3.380708180708180066e+01 -1.713124978004240688e+02
3.382661782661782013e+01 -1.713119419756076809e+02
3.384615384615383959e+01 -1.712791939820386062e+02
3.386568986568985906e+01 -1.713763123713421521e+02
3.388522588522587853e+01 -1.714605525745130876e+02
3.390476190476189799e+01 -1.714043222110293812e+02
3.392429792429791746e+01 -1.713988248033338095e+02
3.394383394383393693e+01 -1.714198792985985165e+02
3.396336996336995639e+01 -1.710646591781541588e+02
3.398290598290597586e+01 -1.707203696433032292e+02
3.400244200244199533e+01 -1.707736501459288547e+02
3.402197802197802901e+01 -1.710066200217386836e+02
3.404151404151404847e+01 -1.711170432380175157e+02
3.406105006105006794e+01 -1.710497904962529958e+02
3.408058608058608741e+01 -1.710461448090498777e+02
3.410012210012210687e+01 -1.710099117833946138e+02
3.411965811965812634e+01 -1.711038318152087072e+02
3.413919413919414581e+01 -1.711312067291359540e+02
3.415873015873016527e+01 -1.712318656082839823e+02
3.417826617826618474e+01 -1.715685400110581895e+02
3.419780219780220420e+01 -1.716304505251988815e+02
3.421733821733822367e+01 -1.717066204256126980e+02
3.423687423687424314e+01 -1.719205331309312612e+02
3.425641025641026260e+01 -1.720437687259659469e+02
3.427594627594628207e+01 -1.719845239073733296e+02
3.429548229548230154e+01 -1.719175277517757081e+02
3.431501831501832100e+01 -1.718811175946403296e+02
3.433455433455434047e+01 -1.719359011881009280e+02
3.435409035409035994e+01 -1.718948634048547603e+02
3.437362637362637940e+01 -1.717532343274951074e+02
3.439316239316239887e+01 -1.717807026302207589e+02
3.441269841269841834e+01 -1.718748384760920658e+02
3.443223443223443780e+01 -1.718696704140917575e+02
3.445177045177045727e+01 -1.718485216044178401e+02
3.447130647130647674e+01 -1.718617392432597342e+02
3.449084249084249620e+01 -1.718244707869595800e+02
3.451037851037851567e+01 -1.717961004990190190e+02
3.452991452991453514e+01 -1.718982780063264215e+02
3.454945054945055460e+01 -1.720253501733986923e+02
3.456898656898657407e+01 -1.720373951498769145e+02
3.458852258852259354e+01 -1.722355768215310263e+02
3.460805860805861300e+01 -1.722584685404679306e+02
3.462759462759463247e+01 -1.719784491164107862e+02
3.464713064713065194e+01 -1.718782006431138711e+02
3.466666666666667140e+01 -1.717979437248739032e+02
3.468620268620269087e+01 -1.719171048555802486e+02
3.470573870573871034e+01 -1.720473031353101874e+02
3.472527472527472980e+01 -1.720709206103903171e+02
3.474481074481074927e+01 -1.720338815643458759e+02
3.476434676434676874e+01 -1.720332538644554461e+02
3.478388278388278820e+01 -1.721847367430806344e+02
3.480341880341880767e+01 -1.722753488648562552e+02
3.482295482295482714e+01 -1.721004010924042689e+02
3.484249084249084660e+01 -1.723430274732495491e+02
3.486202686202686607e+01 -1.728900702409669634e+02
3.488156288156288554e+01 -1.728049065712537242e+02
3.490109890109890500e+01 -1.727947443937833896e+02
3.492063492063492447e+01 -1.727870715728494702e+02
3.494017094017094394e+01 -1.727803915598254889e+02
3.495970695970696340e+01 -1.728356815680519105e+02
3.497924297924298287e+01 -1.724892198638839886e+02
3.499877899877900234e+01 -1.722033475135935419e+02
3.501831501831502180e+01 -1.721151661428254158e+02
3.503785103785104127e+01 -1.721132664915696182e+02
3.505738705738706074e+01 -1.721268499097267295e+02
3.507692307692308020e+01 -1.721533385600413339e+02
3.509645909645909967e+01 -1.718234073143459284e+02
3.511599511599511914e+01 -1.713009857358317163e+02
3.513553113553113860e+01 -1.712322146044183455e+02
3.515506715506715807e+01 -1.712063413529136540e+02
3.517460317460317754e+01 -1.710715486886685994e+02
3.519413919413919700e+01 -1.710456262039006106e+02
3.521367521367521647e+01 -1.710797669029659573e+02
3.523321123321123594e+01 -1.711700863111558135e+02
3.525274725274725540e+01 -1.713128062407312484e+02
3.527228327228327487e+01 -1.712991500088717771e+02
3.529181929181929434e+01 -1.712429702591856540e+02
3.531135531135531380e+01 -1.712527508602511261e+02
3.533089133089133327e+01 -1.712740941986191956e+02
3.535042735042735274e+01 -1.712000546105917920e+02
3.536996336996337220e+01 -1.711154734271200084e+02
3.538949938949939167e+01 -1.711673626548090681e+02
3.540903540903541113e+01 -1.709867566002596959e+02
3.542857142857143060e+01 -1.708725588051598834e+02
3.544810744810745007e+01 -1.709328304054912451e+02
3.546764346764346953e+01 -1.709029336682081635e+02
3.548717948717948900e+01 -1.709451748954168409e+02
3.550671550671550847e+01 -1.711819565010924578e+02
3.552625152625152793e+01 -1.711865830231567713e+02
3.554578754578754740e+01 -1.711584040179810984e+02
3.556532356532356687e+01 -1.711199431246420488e+02
3.558485958485958633e+01 -1.709657404592826708e+02
3.560439560439560580e+01 -1.708194006141408749e+02
3.562393162393162527e+01 -1.708228671561354588e+02
3.564346764346764473e+01 -1.708296759657309565e+02
3.566300366300366420e+01 -1.708151636395261903e+02
3.568253968253968367e+01 -1.708571663293861036e+02
3.570207570207570313e+01 -1.710323954688679464e+02
3.572161172161172260e+01 -1.711616221435477883e+02
3.574114774114774207e+01 -1.711113637628184563e+02
3.576068376068376153e+01 -1.712182810034307749e+02
3.578021978021978100e+01 -1.709458594497756394e+02
3.579975579975580047e+01 -1.704368529476715821e+02
3.581929181929181993e+01 -1.702397599164125381e+02
3.583882783882783940e+01 -1.702698923188389983e+02
3.585836385836385887e+01 -1.703637623082168489e+02
3.587789987789987833e+01 -1.704340864469946553e+02
3.589743589743589780e+01 -1.704847322938377090e+02
3.591697191697191727e+01 -1.702390119824768817e+02
3.593650793650793673e+01 -1.701636433592536832e+02
3.595604395604395620e+01 -1.699934113622713028e+02
3.597557997557997567e+01 -1.697987347552746940e+02
3.599511599511599513e+01 -1.700288925691373834e+02
3.601465201465201460e+01 -1.700909998653344815e+02
3.603418803418803407e+01 -1.701261633598352603e+02
3.605372405372405353e+01 -1.701934669002997964e+02
3.607326007326007300e+01 -1.702136286343259712e+02
3.609279609279609247e+01 -1.702043188513879954e+02
3.611233211233211193e+01 -1.701888048589753453e+02
3.613186813186813140e+01 -1.701299156285909646e+02
3.615140415140415087e+01 -1.701833855598892455e+02
3.617094017094017033e+01 -1.701830941618231350e+02
3.619047619047618980e+01 -1.701374631056160638e+02
3.621001221001220927e+01 -1.701112757018742627e+02
3.622954822954822873e+01 -1.701079956094027921e+02
3.624908424908424820e+01 -1.701943578147809717e+02
3.626862026862026767e+01 -1.701048565392835314e+02
3.628815628815628713e+01 -1.701531211993859074e+02
3.630769230769230660e+01 -1.701901262137103004e+02
3.632722832722832607e+01 -1.701656867564834101e+02
3.634676434676434553e+01 -1.701409421351389142e+02
3.636630036630036500e+01 -1.701424343172214435e+02
3.638583638583638447e+01 -1.700922039671689845e+02
3.640537240537240393e+01 -1.701432391107352089e+02
3.642490842490842340e+01 -1.701852348039128628e+02
3.644444444444444287e+01 -1.702148496495632344e+02
3.646398046398046233e+01 -1.703542374535231545e+02
3.648351648351648180e+01 -1.703820721983823034e+02
3.650305250305250127e+01 -1.703238243745502984e+02
3.652258852258852073e+01 -1.703526875250346677e+02
3.654212454212454020e+01 -1.702481937403255756e+02
3.656166056166055967e+01 -1.701626329804375359e+02
3.658119658119657913e+01 -1.701661208047813147e+02
3.660073260073259860e+01 -1.701030631643908180e+02
3.662026862026861806e+01 -1.698569288069243157e+02
3.663980463980463753e+01 -1.696554883826898958e+02
3.665934065934065700e+01 -1.698997748355324120e+02
3.667887667887667646e+01 -1.703600773612533317e+02
3.669841269841269593e+01 -1.706435132843208748e+02
3.671794871794871540e+01 -1.706315708563337523e+02
3.673748473748473486e+01 -1.707145288747952350e+02
3.675702075702075433e+01 -1.708130860409661693e+02
3.677655677655677380e+01 -1.708257897342610931e+02
3.679609279609279326e+01 -1.711117256637837158e+02
3.681562881562881273e+01 -1.711890912511929059e+02
3.683516483516483220e+01 -1.713352894137377689e+02
3.685470085470085166e+01 -1.719190459033750358e+02
3.687423687423687113e+01 -1.721040336317497861e+02
3.689377289377289060e+01 -1.719673191041903806e+02
3.691330891330891006e+01 -1.719972844167767221e+02
3.693284493284492953e+01 -1.721679148009303049e+02
3.695238095238094900e+01 -1.722356296950447074e+02
3.697191697191696846e+01 -1.722562248473918771e+02
3.699145299145298793e+01 -1.723090571408712890e+02
3.701098901098900740e+01 -1.723621659341787904e+02
3.703052503052502686e+01 -1.723254649507122735e+02
3.705006105006104633e+01 -1.723702852061155966e+02
3.706959706959706580e+01 -1.722524408715239019e+02
3.708913308913308526e+01 -1.720885403885568792e+02
3.710866910866910473e+01 -1.721547341806424356e+02
3.712820512820512420e+01 -1.721252570362165670e+02
3.714774114774114366e+01 -1.721627292462167418e+02
3.716727716727716313e+01 -1.721446534717522923e+02
3.718681318681318260e+01 -1.722060764768692138e+02
3.720634920634920206e+01 -1.721187604409961409e+02
3.722588522588522153e+01 -1.719920971530794986e+02
3.724542124542124100e+01 -1.721018963494811373e+02
3.726495726495726046e+01 -1.720879001929568517e+02
3.728449328449327993e+01 -1.721000467614269098e+02
3.730402930402929940e+01 -1.721717575966323466e+02
3.732356532356531886e+01 -1.721524283779111215e+02
3.734310134310133833e+01 -1.721032015099478656e+02
3.736263736263735780e+01 -1.722420134173912061e+02
3.738217338217337726e+01 -1.724096677458877025e+02
3.740170940170939673e+01 -1.724291076150829838e+02
3.742124542124541620e+01 -1.725781932495714273e+02
3.744078144078143566e+01 -1.726091821077180839e+02
3.746031746031745513e+01 -1.725393644744150095e+02
3.747985347985347460e+01 -1.726856446208389855e+02
3.749938949938949406e+01 -1.730113118994264880e+02
3.751892551892551353e+01 -1.733582638343328313e+02
3.753846153846153300e+01 -1.733826034965505585e+02
3.755799755799755246e+01 -1.733265922789528020e+02
3.757753357753357193e+01 -1.732983382234132534e+02
3.759706959706959140e+01 -1.733995005342862612e+02
3.761660561660561086e+01 -1.734111915320691821e+02
3.763614163614163033e+01 -1.733178867562959624e+02
3.765567765567764980e+01 -1.731973541007153017e+02
3.767521367521366926e+01 -1.728585895881450085e+02
3.769474969474968873e+01 -1.726582868258117003e+02
3.771428571428570820e+01 -1.727256389914528256e+02
3.773382173382172766e+01 -1.726894123781175665e+02
3.775335775335774713e+01 -1.725640766165512048e+02
3.777289377289376660e+01 -1.726187978296488836e+02
3.779242979242978606e+01 -1.726429007123627457e+02
3.781196581196580553e+01 -1.723986506765358513e+02
3.783150183150182500e+01 -1.722412235713464668e+02
3.785103785103784446e+01 -1.722090315776736134e+02
3.787057387057386393e+01 -1.721841815271243377e+02
3.789010989010988339e+01 -1.721550694570613871e+02
3.790964590964590286e+01 -1.720603338822011210e+02
3.792918192918192233e+01 -1.719579635612242612e+02
3.794871794871794179e+01 -1.720952579981641577e+02
3.796825396825396126e+01 -1.723063468645664784e+02
3.798778998778998073e+01 -1.723326715685095962e+02
3.800732600732600019e+01 -1.723801021792127699e+02
3.802686202686203387e+01 -1.724804498261787273e+02
3.804639804639805334e+01 -1.727127544835576600e+02
3.806593406593407281e+01 -1.726560789035123378e+02
3.808547008547009227e+01 -1.725650096557356505e+02
3.810500610500611174e+01 -1.727212880557979702e+02
3.812454212454213121e+01 -1.727225504607096411e+02
3.814407814407815067e+01 -1.728218594416272822e+02
3.816361416361417014e+01 -1.728092057736911897e+02
3.818315018315018960e+01 -1.727309171659484264e+02
3.820268620268620907e+01 -1.727484858017629392e+02
3.822222222222222854e+01 -1.728085986759800221e+02
3.824175824175824800e+01 -1.726765516896151382e+02
3.826129426129426747e+01 -1.726397058169196441e+02
3.828083028083028694e+01 -1.725432905230926224e+02
3.830036630036630640e+01 -1.725268713618564789e+02
3.831990231990232587e+01 -1.726138184989771673e+02
3.833943833943834534e+01 -1.726651230066248672e+02
3.835897435897436480e+01 -1.726327028001922770e+02
3.837851037851038427e+01 -1.725372792270863727e+02
3.839804639804640374e+01 -1.723219208975993126e+02
3.841758241758242320e+01 -1.722815935226394686e+02
3.843711843711844267e+01 -1.723140609573344761e+02
3.845665445665446214e+01 -1.723356067743449387e+02
3.847619047619048160e+01 -1.722801147784883256e+02
3.849572649572650107e+01 -1.723313610020432520e+02
3.851526251526252054e+01 -1.724344343672580635e+02
3.853479853479854000e+01 -1.725501505764393357e+02
3.855433455433455947e+01 -1.727415770396414700e+02
3.857387057387057894e+01 -1.728463186748251701e+02
3.859340659340659840e+01 -1.728643721394952877e+02
3.861294261294261787e+01 -1.728698201566512012e+02
3.863247863247863734e+01 -1.730490102210449948e+02
3.865201465201465680e+01 -1.731805612560910106e+02
3.867155067155067627e+01 -1.729684458869903665e+02
3.869108669108669574e+01 -1.730341870355681522e+02
3.871062271062271520e+01 -1.731921097008193442e+02
3.873015873015873467e+01 -1.732131242467678760e+02
3.874969474969475414e+01 -1.732276199349141450e+02
3.876923076923077360e+01 -1.732870225337339889e+02
3.878876678876679307e+01 -1.734259581023620456e+02
3.880830280830281254e+01 -1.735061655344313749e+02
3.882783882783883200e+01 -1.735503311705514591e+02
3.884737484737485147e+01 -1.735457155741407576e+02
3.886691086691087094e+01 -1.734551898559448375e+02
3.888644688644689040e+01 -1.733843941446650092e+02
3.890598290598290987e+01 -1.733880610369637338e+02
3.892551892551892934e+01 -1.733665475585407023e+02
3.894505494505494880e+01 -1.733900378509972313e+02
3.896459096459096827e+01 -1.735881131148158261e+02
3.898412698412698774e+01 -1.736562344752058493e+02
3.900366300366300720e+01 -1.736942822943691738e+02
3.902319902319902667e+01 -1.737567865490204611e+02
3.904273504273504614e+01 -1.738104660047989398e+02
3.906227106227106560e+01 -1.737161497826971868e+02
3.908180708180708507e+01 -1.734514382956703287e+02
3.910134310134310454e+01 -1.732376595460124520e+02
3.912087912087912400e+01 -1.733194276839586223e+02
3.914041514041514347e+01 -1.733284811139093904e+02
3.915995115995116294e+01 -1.731530534445378748e+02
3.917948717948718240e+01 -1.731738061112115474e+02
3.919902319902320187e+01 -1.731552527188005115e+02
3.921855921855922134e+01 -1.730749475045340375e+02
3.923809523809524080e+01 -1.731349831302850362e+02
3.925763125763126027e+01 -1.734072314575360565e+02
3.927716727716727974e+01 -1.738206818452343896e+02
3.929670329670329920e+01 -1.738896550292139978e+02
3.931623931623931867e+01 -1.736386598712725231e+02
3.933577533577533814e+01 -1.732256083647116043e+02
3.935531135531135760e+01 -1.732026613906552086e+02
3.937484737484737707e+01 -1.732592556657892828e+02
3.939438339438339653e+01 -1.732515564282848857e+02
3.941391941391941600e+01 -1.731689458288235812e+02
3.943345543345543547e+01 -1.732886588626033131e+02
3.945299145299145493e+01 -1.733822006447229001e+02
3.947252747252747440e+01 -1.731627823795654137e+02
3.949206349206349387e+01 -1.731049166672572426e+02
3.951159951159951333e+01 -1.731583624001244743e+02
3.953113553113553280e+01 -1.731836607134598864e+02
3.955067155067155227e+01 -1.734341472752713003e+02
3.957020757020757173e+01 -1.733393906284597108e+02
3.958974358974359120e+01 -1.732611423333745506e+02
3.960927960927961067e+01 -1.731842789485048684e+02
3.962881562881563013e+01 -1.731087523023714994e+02
3.964835164835164960e+01 -1.730345166939225692e+02
3.966788766788766907e+01 -1.729615287264437598e+02
3.968742368742368853e+01 -1.728897471551971421e+02
3.970695970695970800e+01 -1.728191327474468153e+02
3.972649572649572747e+01 -1.727496481536845749e+02
3.974603174603174693e+01 -1.726812577889950830e+02
3.976556776556776640e+01 -1.726139277236188150e+02
3.978510378510378587e+01 -1.725476255818690561e+02
3.980463980463980533e+01 -1.724823204486498867e+02
3.982417582417582480e+01 -1.724179827828992302e+02
3.984371184371184427e+01 -1.723545843373500759e+02
3.986324786324786373e+01 -1.722920980840646621e+02
3.988278388278388320e+01 -1.722304981452503512e+02
3.990231990231990267e+01 -1.721697597289134762e+02
3.992185592185592213e+01 -1.721098590689516072e+02
3.994139194139194160e+01 -1.720507733693208081e+02
3.996092796092796107e+01 -1.719924807519505521e+02
3.998046398046398053e+01 -1.719349602081078672e+02
4.000000000000000000e+01 -1.718781915529409332e+02


==> fig/data/NLyTestFFT.dat <==
-4.000000000000000000e+01 -1.639404671053079880e+02
-3.998046398046398053e+01 -1.639613782686541299e+02
-3.996092796092796107e+01 -1.639823906060402123e+02
-3.994139194139194160e+01 -1.640035051012443432e+02
-3.992185592185592213e+01 -1.640247227524636457e+02
-3.990231990231990267e+01 -1.640460445725973671e+02
-3.988278388278388320e+01 -1.640674715895370639e+02
-3.986324786324786373e+01 -1.640890048464638369e+02
-3.984371184371184427e+01 -1.641106454021532102e+02
-3.982417582417582480e+01 -1.641323943312874576e+02
-3.980463980463980533e+01 -1.641542527247757448e+02
-3.978510378510378587e+01 -1.641762216900827411e+02
-3.976556776556776640e+01 -1.641983023515650189e+02
-3.974603174603174693e+01 -1.642204958508164907e+02
-3.972649572649572747e+01 -1.642428033470225728e+02
-3.970695970695970800e+01 -1.642652260173233572e+02
-3.968742368742368853e+01 -1.642877650571865900e+02
-3.966788766788766907e+01 -1.643104216807898865e+02
-3.964835164835164960e+01 -1.643331971214133205e+02
-3.962881562881563013e+01 -1.643560926318422730e+02
-3.960927960927961067e+01 -1.643791094847807983e+02
-3.958974358974359120e+01 -1.644022489732764143e+02
-3.957020757020757173e+01 -1.644255124111556370e+02
-3.955067155067155227e+01 -1.645414029247298799e+02
-3.953113553113553280e+01 -1.645187067446560718e+02
-3.951159951159951333e+01 -1.647299223685593574e+02
-3.949206349206349387e+01 -1.646275935350320481e+02
-3.947252747252747440e+01 -1.644574794668927211e+02
-3.945299145299145493e+01 -1.643860911917803662e+02
-3.943345543345543547e+01 -1.645049427247287213e+02
-3.941391941391941600e+01 -1.644654495683931543e+02
-3.939438339438339653e+01 -1.646596910956988324e+02
-3.937484737484737707e+01 -1.644630015491937343e+02
-3.935531135531135760e+01 -1.643131020750422238e+02
-3.933577533577533814e+01 -1.643149428845628961e+02
-3.931623931623931867e+01 -1.642938468440643192e+02
-3.929670329670329920e+01 -1.642525745873408312e+02
-3.927716727716727974e+01 -1.642302014747467354e+02
-3.925763125763126027e+01 -1.643194775275931079e+02
-3.923809523809524080e+01 -1.643550337073227752e+02
-3.921855921855922134e+01 -1.643428360790701674e+02
-3.919902319902320187e+01 -1.643283371556211137e+02
-3.917948717948718240e+01 -1.643022484378562353e+02
-3.915995115995116294e+01 -1.643207339737223833e+02
-3.914041514041514347e+01 -1.643432854270795644e+02
-3.912087912087912400e+01 -1.643878522704063698e+02
-3.910134310134310454e+01 -1.642482925190730043e+02
-3.908180708180708507e+01 -1.642090831847785637e+02
-3.906227106227106560e+01 -1.641250466915427353e+02
-3.904273504273504614e+01 -1.640999572002116338e+02
-3.902319902319902667e+01 -1.640696532744196929e+02
-3.900366300366300720e+01 -1.640428652952482480e+02
-3.898412698412698774e+01 -1.641854000928300650e+02
-3.896459096459096116e+01 -1.640883220264802844e+02
-3.894505494505494170e+01 -1.639604520695689303e+02
-3.892551892551892223e+01 -1.639138464836670721e+02
-3.890598290598290276e+01 -1.639040647788920353e+02
-3.888644688644688330e+01 -1.637328931464280686e+02
-3.886691086691086383e+01 -1.636919476509915228e+02
-3.884737484737484436e+01 -1.635749559902523060e+02
-3.882783882783882490e+01 -1.635529788923906267e+02
-3.880830280830280543e+01 -1.634719780736884900e+02
-3.878876678876678596e+01 -1.634759851705426286e+02
-3.876923076923076650e+01 -1.635640409225601388e+02
-3.874969474969474703e+01 -1.636090004880242361e+02
-3.873015873015872756e+01 -1.636798941479213738e+02
-3.871062271062270810e+01 -1.637441139960217811e+02
-3.869108669108668863e+01 -1.636797583993803755e+02
-3.867155067155066916e+01 -1.636706524844496187e+02
-3.865201465201464970e+01 -1.636744147543371071e+02
-3.863247863247863023e+01 -1.636685200392956290e+02
-3.861294261294261077e+01 -1.636132697717588940e+02
-3.859340659340659130e+01 -1.637978702407723972e+02
-3.857387057387057183e+01 -1.636553162751902732e+02
-3.855433455433455237e+01 -1.637318826319406924e+02
-3.853479853479853290e+01 -1.635289009186423073e+02
-3.851526251526251343e+01 -1.635327128214015886e+02
-3.849572649572649397e+01 -1.634657434209766507e+02
-3.847619047619047450e+01 -1.635314546141256926e+02
-3.845665445665445503e+01 -1.634913807255819052e+02
-3.843711843711843557e+01 -1.634978749045323525e+02
-3.841758241758241610e+01 -1.633055836257449300e+02
-3.839804639804639663e+01 -1.634357371390030949e+02
-3.837851037851037717e+01 -1.632821722450452455e+02
-3.835897435897435770e+01 -1.632848182780189461e+02
-3.833943833943833823e+01 -1.631971586070968954e+02
-3.831990231990231877e+01 -1.633208368920079465e+02
-3.830036630036629930e+01 -1.630210792442776153e+02
-3.828083028083027983e+01 -1.630403030873055172e+02
-3.826129426129426037e+01 -1.630114380061638144e+02
-3.824175824175824090e+01 -1.630200943996743206e+02
-3.822222222222222143e+01 -1.630270007557249414e+02
-3.820268620268620197e+01 -1.630472608305589688e+02
-3.818315018315018250e+01 -1.630819075089484613e+02
-3.816361416361416303e+01 -1.631568404133342938e+02
-3.814407814407814357e+01 -1.629920499479054286e+02
-3.812454212454212410e+01 -1.631298573439676431e+02
-3.810500610500610463e+01 -1.630170802120826750e+02
-3.808547008547008517e+01 -1.631164057931887612e+02
-3.806593406593406570e+01 -1.631301194530842622e+02
-3.804639804639804623e+01 -1.631987573833537226e+02
-3.802686202686202677e+01 -1.630926361226851782e+02
-3.800732600732600730e+01 -1.631907013645043207e+02
-3.798778998778998783e+01 -1.630884050304714776e+02
-3.796825396825396837e+01 -1.630929799976444770e+02
-3.794871794871794890e+01 -1.630581468926196180e+02
-3.792918192918192943e+01 -1.631673697601674462e+02
-3.790964590964590997e+01 -1.630853147317452851e+02
-3.789010989010989050e+01 -1.631638170455232455e+02
-3.787057387057387103e+01 -1.630508410615973673e+02
-3.785103785103785157e+01 -1.630830184673584426e+02
-3.783150183150183210e+01 -1.631089799699619221e+02
-3.781196581196581263e+01 -1.632294388891878612e+02
-3.779242979242979317e+01 -1.630650654044663952e+02
-3.777289377289377370e+01 -1.630307873018426505e+02
-3.775335775335775423e+01 -1.629711692509365832e+02
-3.773382173382173477e+01 -1.630229948621169740e+02
-3.771428571428571530e+01 -1.629439677540687512e+02
-3.769474969474969583e+01 -1.630428570885911768e+02
-3.767521367521367637e+01 -1.629551629530469086e+02
-3.765567765567765690e+01 -1.631381115526687609e+02
-3.763614163614163743e+01 -1.630524689332341097e+02
-3.761660561660561797e+01 -1.632664653664699586e+02
-3.759706959706959850e+01 -1.632774687523701687e+02
-3.757753357753357903e+01 -1.632238500286917429e+02
-3.755799755799755957e+01 -1.632077681425926130e+02
-3.753846153846154010e+01 -1.632912920399137136e+02
-3.751892551892552063e+01 -1.632464776305134535e+02
-3.749938949938950117e+01 -1.632955221206724445e+02
-3.747985347985348170e+01 -1.632345841537443505e+02
-3.746031746031746223e+01 -1.631600128117899828e+02
-3.744078144078144277e+01 -1.631035177619887691e+02
-3.742124542124542330e+01 -1.634004143403980720e+02
-3.740170940170940383e+01 -1.634675788530948921e+02
-3.738217338217338437e+01 -1.634839162228665543e+02
-3.736263736263736490e+01 -1.634110147357187657e+02
-3.734310134310134544e+01 -1.633726671077553476e+02
-3.732356532356532597e+01 -1.634088552387953825e+02
-3.730402930402930650e+01 -1.633760845689526775e+02
-3.728449328449328704e+01 -1.633960626560565004e+02
-3.726495726495726757e+01 -1.635533065435154754e+02
-3.724542124542124810e+01 -1.635559247201344419e+02
-3.722588522588522864e+01 -1.636288785354290667e+02
-3.720634920634920917e+01 -1.635712647586362039e+02
-3.718681318681318970e+01 -1.635124848709816092e+02
-3.716727716727717024e+01 -1.635207684037804938e+02
-3.714774114774115077e+01 -1.636453525460105141e+02
-3.712820512820513130e+01 -1.637180032482501701e+02
-3.710866910866911184e+01 -1.637922633296871027e+02
-3.708913308913309237e+01 -1.638905375523766850e+02
-3.706959706959707290e+01 -1.638395914622743135e+02
-3.705006105006104633e+01 -1.638318927311289315e+02
-3.703052503052502686e+01 -1.638036480226608660e+02
-3.701098901098900740e+01 -1.637370920765191613e+02
-3.699145299145298793e+01 -1.637974371747584996e+02
-3.697191697191696846e+01 -1.638363109864993987e+02
-3.695238095238094900e+01 -1.638045474444138563e+02
-3.693284493284492953e+01 -1.637348180720062487e+02
-3.691330891330891006e+01 -1.636199821312371512e+02
-3.689377289377289060e+01 -1.636654800066698954e+02
-3.687423687423687113e+01 -1.636428045239098878e+02
-3.685470085470085166e+01 -1.637430750055092687e+02
-3.683516483516483220e+01 -1.637957494873697328e+02
-3.681562881562881273e+01 -1.638142087846612185e+02
-3.679609279609279326e+01 -1.636981395733596685e+02
-3.677655677655677380e+01 -1.637354912052538509e+02
-3.675702075702075433e+01 -1.637718716145893154e+02
-3.673748473748473486e+01 -1.638231172950251562e+02
-3.671794871794871540e+01 -1.638727173191023212e+02
-3.669841269841269593e+01 -1.640188475934995438e+02
-3.667887667887667646e+01 -1.640648977102510457e+02
-3.665934065934065700e+01 -1.641730762663782457e+02
-3.663980463980463753e+01 -1.637794918740203229e+02
-3.662026862026861806e+01 -1.637697624244541998e+02
-3.660073260073259860e+01 -1.635861568899589429e+02
-3.658119658119657913e+01 -1.637842374952780915e+02
-3.656166056166055967e+01 -1.638527507739146358e+02
-3.654212454212454020e+01 -1.638861732693225122e+02
-3.652258852258852073e+01 -1.637907381620142360e+02
-3.650305250305250127e+01 -1.638096163305057757e+02
-3.648351648351648180e+01 -1.638828551518265897e+02
-3.646398046398046233e+01 -1.640608159214561113e+02
-3.644444444444444287e+01 -1.639506388130533878e+02
-3.642490842490842340e+01 -1.640256032646921653e+02
-3.640537240537240393e+01 -1.639756065414438524e+02
-3.638583638583638447e+01 -1.640242686160652568e+02
-3.636630036630036500e+01 -1.638837104778090747e+02
-3.634676434676434553e+01 -1.639202715914059354e+02
-3.632722832722832607e+01 -1.639065729005866956e+02
-3.630769230769230660e+01 -1.641011808614380243e+02
-3.628815628815628713e+01 -1.640995655023827737e+02
-3.626862026862026767e+01 -1.641052921417904713e+02
-3.624908424908424820e+01 -1.639000357972663551e+02
-3.622954822954822873e+01 -1.639973574706153840e+02
-3.621001221001220927e+01 -1.637064647704520439e+02
-3.619047619047618980e+01 -1.637763719498857995e+02
-3.617094017094017033e+01 -1.634134951468552686e+02
-3.615140415140415087e+01 -1.634365799858016430e+02
-3.613186813186813140e+01 -1.633565392665602474e+02
-3.611233211233211193e+01 -1.633131567883620221e+02
-3.609279609279609247e+01 -1.632878062801574401e+02
-3.607326007326007300e+01 -1.633282778685386916e+02
-3.605372405372405353e+01 -1.632468244933722303e+02
-3.603418803418803407e+01 -1.634699284180482266e+02
-3.601465201465201460e+01 -1.634373402804758086e+02
-3.599511599511599513e+01 -1.634930469204466590e+02
-3.597557997557997567e+01 -1.634350785071832490e+02
-3.595604395604395620e+01 -1.634174379606589014e+02
-3.593650793650793673e+01 -1.633916758479869600e+02
-3.591697191697191727e+01 -1.633045116666539514e+02
-3.589743589743589780e+01 -1.632327318044880826e+02
-3.587789987789987833e+01 -1.632503561387476907e+02
-3.585836385836385887e+01 -1.632394240749877099e+02
-3.583882783882783940e+01 -1.632204880243180583e+02
-3.581929181929181993e+01 -1.631822405351589111e+02
-3.579975579975580047e+01 -1.632038423951023276e+02
-3.578021978021978100e+01 -1.632478834582148579e+02
-3.576068376068376153e+01 -1.636265705348954498e+02
-3.574114774114774207e+01 -1.635598382111022602e+02
-3.572161172161172260e+01 -1.637970156333520038e+02
-3.570207570207570313e+01 -1.637174535256113757e+02
-3.568253968253968367e+01 -1.635682636135889823e+02
-3.566300366300366420e+01 -1.634613080944261014e+02
-3.564346764346764473e+01 -1.635489544858737077e+02
-3.562393162393162527e+01 -1.634872506799781604e+02
-3.560439560439560580e+01 -1.633818713427628495e+02
-3.558485958485958633e+01 -1.632619700382697374e+02
-3.556532356532356687e+01 -1.632708698039533033e+02
-3.554578754578754740e+01 -1.632560923337893826e+02
-3.552625152625152793e+01 -1.633219346193669139e+02
-3.550671550671550847e+01 -1.632564171776078865e+02
-3.548717948717948900e+01 -1.634272217510366545e+02
-3.546764346764346953e+01 -1.631105025608744370e+02
-3.544810744810745007e+01 -1.629427151303337666e+02
-3.542857142857143060e+01 -1.629198191731868235e+02
-3.540903540903541113e+01 -1.628627979537367594e+02
-3.538949938949939167e+01 -1.627517677123741180e+02
-3.536996336996337220e+01 -1.627248828765422104e+02
-3.535042735042735274e+01 -1.626709861886104136e+02
-3.533089133089133327e+01 -1.628047277181321135e+02
-3.531135531135531380e+01 -1.627677297365464142e+02
-3.529181929181929434e+01 -1.630264941649055004e+02
-3.527228327228327487e+01 -1.631004598727796520e+02
-3.525274725274725540e+01 -1.632042754229752575e+02
-3.523321123321123594e+01 -1.632736598043956633e+02
-3.521367521367521647e+01 -1.631831664471685031e+02
-3.519413919413919700e+01 -1.629010117541624822e+02
-3.517460317460317754e+01 -1.627978571981367111e+02
-3.515506715506715807e+01 -1.628954637156876117e+02
-3.513553113553113860e+01 -1.629647802054524846e+02
-3.511599511599511914e+01 -1.630326678820078428e+02
-3.509645909645909967e+01 -1.630953670774829334e+02
-3.507692307692308020e+01 -1.629855628832728485e+02
-3.505738705738706074e+01 -1.630105168496791634e+02
-3.503785103785104127e+01 -1.630464473443733482e+02
-3.501831501831502180e+01 -1.627501985827693431e+02
-3.499877899877900234e+01 -1.627194460113577748e+02
-3.497924297924298287e+01 -1.623642083161470850e+02
-3.495970695970696340e+01 -1.624010531377668940e+02
-3.494017094017094394e+01 -1.623931200539603026e+02
-3.492063492063492447e+01 -1.623750773093287592e+02
-3.490109890109890500e+01 -1.623705542420261736e+02
-3.488156288156288554e+01 -1.623361737924083172e+02
-3.486202686202685896e+01 -1.624141049610945231e+02
-3.484249084249083950e+01 -1.624210547759794565e+02
-3.482295482295482003e+01 -1.625575666387406386e+02
-3.480341880341880056e+01 -1.625334880887868110e+02
-3.478388278388278110e+01 -1.624963593053557531e+02
-3.476434676434676163e+01 -1.624693283249678757e+02
-3.474481074481074216e+01 -1.623799215336305508e+02
-3.472527472527472270e+01 -1.624272938759473561e+02
-3.470573870573870323e+01 -1.622327401613328561e+02
-3.468620268620268376e+01 -1.623103339654408614e+02
-3.466666666666666430e+01 -1.622630499301810403e+02
-3.464713064713064483e+01 -1.622457341299920017e+02
-3.462759462759462536e+01 -1.622632403565810932e+02
-3.460805860805860590e+01 -1.622551625812328950e+02
-3.458852258852258643e+01 -1.624500695400844847e+02
-3.456898656898656697e+01 -1.626463832884259659e+02
-3.454945054945054750e+01 -1.625601549502015359e+02
-3.452991452991452803e+01 -1.625998907186032909e+02
-3.451037851037850857e+01 -1.626185840970978518e+02
-3.449084249084248910e+01 -1.628112769022819180e+02
-3.447130647130646963e+01 -1.628311650102264707e+02
-3.445177045177045017e+01 -1.629497094099301364e+02
-3.443223443223443070e+01 -1.630156752174583517e+02
-3.441269841269841123e+01 -1.629641812893686961e+02
-3.439316239316239177e+01 -1.627185274336983696e+02
-3.437362637362637230e+01 -1.627430163839741795e+02
-3.435409035409035283e+01 -1.627605150867840962e+02
-3.433455433455433337e+01 -1.628475518427704571e+02
-3.431501831501831390e+01 -1.630545717551674727e+02
-3.429548229548229443e+01 -1.632915416966530131e+02
-3.427594627594627497e+01 -1.631792670329525095e+02
-3.425641025641025550e+01 -1.631457014112871491e+02
-3.423687423687423603e+01 -1.629850796982573513e+02
-3.421733821733821657e+01 -1.629810257847096864e+02
-3.419780219780219710e+01 -1.630497210677308431e+02
-3.417826617826617763e+01 -1.630738099585235545e+02
-3.415873015873015817e+01 -1.633086867108596039e+02
-3.413919413919413870e+01 -1.635178659179746603e+02
-3.411965811965811923e+01 -1.631467355918662747e+02
-3.410012210012209977e+01 -1.635725866775243276e+02
-3.408058608058608030e+01 -1.634660858776754822e+02
-3.406105006105006083e+01 -1.634872628254247218e+02
-3.404151404151404137e+01 -1.632908543657187010e+02
-3.402197802197802190e+01 -1.632728205947172455e+02
-3.400244200244200243e+01 -1.631058290962834576e+02
-3.398290598290598297e+01 -1.631703449395511711e+02
-3.396336996336996350e+01 -1.629052209248448264e+02
-3.394383394383394403e+01 -1.629022973885687975e+02
-3.392429792429792457e+01 -1.627618155569527687e+02
-3.390476190476190510e+01 -1.628083457565221579e+02
-3.388522588522588563e+01 -1.627049973618902357e+02
-3.386568986568986617e+01 -1.628685680820353241e+02
-3.384615384615384670e+01 -1.626641981174168734e+02
-3.382661782661782723e+01 -1.629212712865191577e+02
-3.380708180708180777e+01 -1.628828630944814222e+02
-3.378754578754578830e+01 -1.629225358089451277e+02
-3.376800976800976883e+01 -1.628975612999364841e+02
-3.374847374847374937e+01 -1.629527908579680116e+02
-3.372893772893772990e+01 -1.628317805910442075e+02
-3.370940170940171043e+01 -1.628807308547407047e+02
-3.368986568986569097e+01 -1.626488346245172067e+02
-3.367032967032967150e+01 -1.627800070919102211e+02
-3.365079365079365203e+01 -1.625937712112212807e+02
-3.363125763125763257e+01 -1.626865721067869401e+02
-3.361172161172161310e+01 -1.625397100380084510e+02
-3.359218559218559363e+01 -1.625238068487562941e+02
-3.357264957264957417e+01 -1.623679523767455066e+02
-3.355311355311355470e+01 -1.623537279842262251e+02
-3.353357753357753523e+01 -1.622106968256352388e+02
-3.351404151404151577e+01 -1.623803519597527156e+02
-3.349450549450549630e+01 -1.623820719395334606e+02
-3.347496947496947683e+01 -1.622272870688828448e+02
-3.345543345543345737e+01 -1.619364231490159511e+02
-3.343589743589743790e+01 -1.620088060031767725e+02
-3.341636141636141843e+01 -1.618288305751491691e+02
-3.339682539682539897e+01 -1.619090091829996254e+02
-3.337728937728937950e+01 -1.618174110388551412e+02
-3.335775335775336004e+01 -1.619502750950784389e+02
-3.333821733821734057e+01 -1.616985589130040353e+02
-3.331868131868132110e+01 -1.617771896657056914e+02
-3.329914529914530164e+01 -1.616269171992897213e+02
-3.327960927960928217e+01 -1.616344062848606029e+02
-3.326007326007326270e+01 -1.615327830185005382e+02
-3.324053724053724324e+01 -1.617948735964330922e+02
-3.322100122100122377e+01 -1.617137702914475881e+02
-3.320146520146520430e+01 -1.618226176515692600e+02
-3.318192918192918484e+01 -1.615822734994501957e+02
-3.316239316239316537e+01 -1.617130034652805932e+02
-3.314285714285714590e+01 -1.615288452092271143e+02
-3.312332112332111933e+01 -1.616223821648203511e+02
-3.310378510378509986e+01 -1.614809109078176448e+02
-3.308424908424908040e+01 -1.616248634289555639e+02
-3.306471306471306093e+01 -1.615018764241209226e+02
-3.304517704517704146e+01 -1.616764581129363592e+02
-3.302564102564102200e+01 -1.616646096377195931e+02
-3.300610500610500253e+01 -1.617795232657005045e+02
-3.298656898656898306e+01 -1.616454628793153177e+02
-3.296703296703296360e+01 -1.618279612484283518e+02
-3.294749694749694413e+01 -1.617668794815683952e+02
-3.292796092796092466e+01 -1.618034379357936530e+02
-3.290842490842490520e+01 -1.615661859761685832e+02
-3.288888888888888573e+01 -1.615032254635728464e+02
-3.286935286935286626e+01 -1.614361401760152432e+02
-3.284981684981684680e+01 -1.614813188490144569e+02
-3.283028083028082733e+01 -1.614403721117435566e+02
-3.281074481074480786e+01 -1.615919886463696002e+02
-3.279120879120878840e+01 -1.614710146634693899e+02
-3.277167277167276893e+01 -1.615481692314557733e+02
-3.275213675213674946e+01 -1.614948629202443158e+02
-3.273260073260073000e+01 -1.616150367216330892e+02
-3.271306471306471053e+01 -1.614367234547762280e+02
-3.269352869352869106e+01 -1.615482744338496275e+02
-3.267399267399267160e+01 -1.612834505351007124e+02
-3.265445665445665213e+01 -1.613524443869119409e+02
-3.263492063492063266e+01 -1.612290412164689712e+02
-3.261538461538461320e+01 -1.611250520505869588e+02
-3.259584859584859373e+01 -1.611764188553044335e+02
-3.257631257631257427e+01 -1.612756524318166953e+02
-3.255677655677655480e+01 -1.612083398769445637e+02
-3.253724053724053533e+01 -1.613654112503632518e+02
-3.251770451770451587e+01 -1.612937534907677843e+02
-3.249816849816849640e+01 -1.614105566498574831e+02
-3.247863247863247693e+01 -1.611279626789147130e+02
-3.245909645909645747e+01 -1.611639481874026103e+02
-3.243956043956043800e+01 -1.611376557722464042e+02
-3.242002442002441853e+01 -1.612986372917853828e+02
-3.240048840048839907e+01 -1.611270301711529100e+02
-3.238095238095237960e+01 -1.613443735261796803e+02
-3.236141636141636013e+01 -1.609251038149213002e+02
-3.234188034188034067e+01 -1.607399956648156376e+02
-3.232234432234432120e+01 -1.606993971560887928e+02
-3.230280830280830173e+01 -1.608425057908496001e+02
-3.228327228327228227e+01 -1.607625592943464312e+02
-3.226373626373626280e+01 -1.609296701150569788e+02
-3.224420024420024333e+01 -1.606994269761938199e+02
-3.222466422466422387e+01 -1.607042085156504925e+02
-3.220512820512820440e+01 -1.604928271911086028e+02
-3.218559218559218493e+01 -1.603040433877559678e+02
-3.216605616605616547e+01 -1.602891904990430589e+02
-3.214652014652014600e+01 -1.602094585763683767e+02
-3.212698412698412653e+01 -1.601695407393213486e+02
-3.210744810744810707e+01 -1.601505624979931497e+02
-3.208791208791208760e+01 -1.600723360838358076e+02
-3.206837606837606813e+01 -1.600320832692771660e+02
-3.204884004884004867e+01 -1.599284276178474045e+02
-3.202930402930402920e+01 -1.599096261440400895e+02
-3.200976800976800973e+01 -1.599113233795490032e+02
-3.199023199023199027e+01 -1.597265354939880808e+02
-3.197069597069597080e+01 -1.597191081770230312e+02
-3.195115995115995133e+01 -1.596410875404459659e+02
-3.193162393162393187e+01 -1.596199930206957447e+02
-3.191208791208791240e+01 -1.595296878760039192e+02
-3.189255189255189293e+01 -1.595678296719140974e+02
-3.187301587301587347e+01 -1.595237581621708500e+02
-3.185347985347985400e+01 -1.594933357714228350e+02
-3.183394383394383453e+01 -1.594178137966255235e+02
-3.181440781440781507e+01 -1.594094078597569251e+02
-3.179487179487179560e+01 -1.595381159089383800e+02
-3.177533577533577613e+01 -1.596096962957997505e+02
-3.175579975579975667e+01 -1.596309501812370968e+02
-3.173626373626373720e+01 -1.596959586563825724e+02
-3.171672771672771773e+01 -1.596703660832210119e+02
-3.169719169719169827e+01 -1.597739995617795614e+02
-3.167765567765567880e+01 -1.597904858129901413e+02
-3.165811965811965933e+01 -1.597207093239691460e+02
-3.163858363858363987e+01 -1.595597320350485688e+02
-3.161904761904762040e+01 -1.595563305249383177e+02
-3.159951159951160093e+01 -1.596771836756883260e+02
-3.157997557997558147e+01 -1.598079817725854070e+02
-3.156043956043956200e+01 -1.597690804211194120e+02
-3.154090354090354253e+01 -1.597622357508798814e+02
-3.152136752136752307e+01 -1.598410274519736731e+02
-3.150183150183150360e+01 -1.598304972531560111e+02
-3.148229548229548413e+01 -1.601167836877463913e+02
-3.146275946275946467e+01 -1.603253330557973300e+02
-3.144322344322344520e+01 -1.603519522207857051e+02
-3.142368742368742573e+01 -1.603084459732433515e+02
-3.140415140415140627e+01 -1.603271976147508155e+02
-3.138461538461538680e+01 -1.602339379924420371e+02
-3.136507936507936734e+01 -1.603069315345375117e+02
-3.134554334554334787e+01 -1.603669684006404736e+02
-3.132600732600732840e+01 -1.604251736676851863e+02
-3.130647130647130894e+01 -1.606552823081435690e+02
-3.128693528693528947e+01 -1.604494167973219021e+02
-3.126739926739927000e+01 -1.605812046302615386e+02
-3.124786324786324698e+01 -1.604927158360545718e+02
-3.122832722832722752e+01 -1.605724401767637062e+02
-3.120879120879120805e+01 -1.603914974905814006e+02
-3.118925518925518858e+01 -1.604981052637886592e+02
-3.116971916971916912e+01 -1.605554153832495956e+02
-3.115018315018314965e+01 -1.607659193601169534e+02
-3.113064713064713018e+01 -1.608189230939171352e+02
-3.111111111111111072e+01 -1.610833031727432569e+02
-3.109157509157509125e+01 -1.610091635266503545e+02
-3.107203907203907178e+01 -1.609584076260869665e+02
-3.105250305250305232e+01 -1.607373017711273633e+02
-3.103296703296703285e+01 -1.609222341721223870e+02
-3.101343101343101338e+01 -1.606705630743991549e+02
-3.099389499389499392e+01 -1.607398155022681578e+02
-3.097435897435897445e+01 -1.604469881875337762e+02
-3.095482295482295498e+01 -1.607196582528201247e+02
-3.093528693528693552e+01 -1.606150861937021261e+02
-3.091575091575091605e+01 -1.606815009095363393e+02
-3.089621489621489658e+01 -1.606124947472948179e+02
-3.087667887667887712e+01 -1.607076970520249404e+02
-3.085714285714285765e+01 -1.604776757083891709e+02
-3.083760683760683818e+01 -1.605621388160549259e+02
-3.081807081807081872e+01 -1.603400172851088996e+02
-3.079853479853479925e+01 -1.603354236308896361e+02
-3.077899877899877978e+01 -1.603802167836130650e+02
-3.075946275946276032e+01 -1.606165825194354113e+02
-3.073992673992673730e+01 -1.604540260716541127e+02
-3.072039072039071783e+01 -1.605312980548996507e+02
-3.070085470085469836e+01 -1.602958905066493003e+02
-3.068131868131867890e+01 -1.603572758993249749e+02
-3.066178266178265943e+01 -1.602693673361605704e+02
-3.064224664224663996e+01 -1.603195734214082506e+02
-3.062271062271062050e+01 -1.602315383737375782e+02
-3.060317460317460103e+01 -1.602896027694122267e+02
-3.058363858363858157e+01 -1.601129926489553839e+02
-3.056410256410256210e+01 -1.600858577303493746e+02
-3.054456654456654263e+01 -1.600950552239019089e+02
-3.052503052503052317e+01 -1.601425494363200812e+02
-3.050549450549450370e+01 -1.599471753824512064e+02
-3.048595848595848423e+01 -1.600704236165867371e+02
-3.046642246642246477e+01 -1.600336330024539961e+02
-3.044688644688644530e+01 -1.601543169606615038e+02
-3.042735042735042583e+01 -1.601089021641682848e+02
-3.040781440781440637e+01 -1.602894860278726412e+02
-3.038827838827838690e+01 -1.602301993374356357e+02
-3.036874236874236743e+01 -1.603536444804475991e+02
-3.034920634920634797e+01 -1.602603953588368029e+02
-3.032967032967032850e+01 -1.605169184392498494e+02
-3.031013431013430903e+01 -1.602206565391377069e+02
-3.029059829059828957e+01 -1.602047313655533003e+02
-3.027106227106227010e+01 -1.600875570381829505e+02
-3.025152625152625063e+01 -1.601092476197628116e+02
-3.023199023199023117e+01 -1.600377876820444953e+02
-3.021245421245421170e+01 -1.601414845936633640e+02
-3.019291819291819223e+01 -1.600911376240811990e+02
-3.017338217338217277e+01 -1.602213846443828800e+02
-3.015384615384615330e+01 -1.602456234907173780e+02
-3.013431013431013383e+01 -1.604533485802420500e+02
-3.011477411477411437e+01 -1.603884111357955078e+02
-3.009523809523809490e+01 -1.606973855742596129e+02
-3.007570207570207543e+01 -1.605244871058876299e+02
-3.005616605616605597e+01 -1.605957531998876959e+02
-3.003663003663003650e+01 -1.603406036109348065e+02
-3.001709401709401703e+01 -1.604242289373519554e+02
-2.999755799755799757e+01 -1.602218386572483837e+02
-2.997802197802197810e+01 -1.604435776098373196e+02
-2.995848595848595863e+01 -1.603096772919519424e+02
-2.993894993894993917e+01 -1.605499118213060683e+02
-2.991941391941391970e+01 -1.603540314906685467e+02
-2.989987789987790023e+01 -1.603762829677102673e+02
-2.988034188034188077e+01 -1.603044045211884168e+02
-2.986080586080586130e+01 -1.604539664690619531e+02
-2.984126984126984183e+01 -1.602121716979536075e+02
-2.982173382173382237e+01 -1.604171481304614986e+02
-2.980219780219780290e+01 -1.603499500412211205e+02
-2.978266178266178343e+01 -1.604316989659482715e+02
-2.976312576312576397e+01 -1.602057568417179141e+02
-2.974358974358974450e+01 -1.602959520362593366e+02
-2.972405372405372503e+01 -1.599647479315457019e+02
-2.970451770451770557e+01 -1.601314451947282862e+02
-2.968498168498168610e+01 -1.599431138898037545e+02
-2.966544566544566663e+01 -1.599539962228147942e+02
-2.964590964590964717e+01 -1.597566234264884031e+02
-2.962637362637362770e+01 -1.599429701453219650e+02
-2.960683760683760823e+01 -1.597684559126273882e+02
-2.958730158730158877e+01 -1.598236547564226271e+02
-2.956776556776556930e+01 -1.597087807794809748e+02
-2.954822954822954983e+01 -1.597298140400361319e+02
-2.952869352869353037e+01 -1.595828920638733734e+02
-2.950915750915751090e+01 -1.596255270695715751e+02
-2.948962148962149143e+01 -1.594851048222903671e+02
-2.947008547008547197e+01 -1.595851030442922251e+02
-2.945054945054945250e+01 -1.592188125388483684e+02
-2.943101343101343303e+01 -1.593744607674073848e+02
-2.941147741147741357e+01 -1.592272764736538022e+02
-2.939194139194139410e+01 -1.592865898160664244e+02
-2.937240537240537464e+01 -1.591107101600235580e+02
-2.935286935286935517e+01 -1.591288745605919246e+02
-2.933333333333333570e+01 -1.590038255780672500e+02
-2.931379731379731624e+01 -1.590556009138218769e+02
-2.929426129426129677e+01 -1.590450897236038088e+02
-2.927472527472527730e+01 -1.590289631121569585e+02
-2.925518925518925784e+01 -1.587211334501208171e+02
-2.923565323565323482e+01 -1.586335054028301954e+02
-2.921611721611721535e+01 -1.584906308842693363e+02
-2.919658119658119588e+01 -1.585152407250391775e+02
-2.917704517704517642e+01 -1.584627580094153814e+02
-2.915750915750915695e+01 -1.585057999680869898e+02
-2.913797313797313748e+01 -1.584740074824619853e+02
-2.911843711843711802e+01 -1.586220347911177271e+02
-2.909890109890109855e+01 -1.584217666693015474e+02
-2.907936507936507908e+01 -1.583199726336895310e+02
-2.905982905982905962e+01 -1.581943378210162905e+02
-2.904029304029304015e+01 -1.583244643122464481e+02
-2.902075702075702068e+01 -1.581582126498666412e+02
-2.900122100122100122e+01 -1.581369630039652066e+02
-2.898168498168498175e+01 -1.580803711056285294e+02
-2.896214896214896228e+01 -1.581739545409453171e+02
-2.894261294261294282e+01 -1.580890654073706685e+02
-2.892307692307692335e+01 -1.581086830409482786e+02
-2.890354090354090388e+01 -1.579879491120344994e+02
-2.888400488400488442e+01 -1.580511009157096680e+02
-2.886446886446886495e+01 -1.579167429800821196e+02
-2.884493284493284548e+01 -1.579988797618053127e+02
-2.882539682539682602e+01 -1.579837124854086312e+02
-2.880586080586080655e+01 -1.581158056960223348e+02
-2.878632478632478708e+01 -1.579476980364011922e+02
-2.876678876678876762e+01 -1.579415131327921245e+02
-2.874725274725274815e+01 -1.579604667427618097e+02
-2.872771672771672513e+01 -1.579711466415679979e+02
-2.870818070818070566e+01 -1.579239173221518513e+02
-2.868864468864468620e+01 -1.580109905813887963e+02
-2.866910866910866673e+01 -1.580210755331396513e+02
-2.864957264957264726e+01 -1.581548385492233422e+02
-2.863003663003662780e+01 -1.579909250064009143e+02
-2.861050061050060833e+01 -1.580806537029858418e+02
-2.859096459096458887e+01 -1.578239549239276300e+02
-2.857142857142856940e+01 -1.579366946156344227e+02
-2.855189255189254993e+01 -1.578099241830648509e+02
-2.853235653235653047e+01 -1.577152106179741224e+02
-2.851282051282051100e+01 -1.576569301646457859e+02
-2.849328449328449153e+01 -1.575192154931485504e+02
-2.847374847374847207e+01 -1.574115053268688200e+02
-2.845421245421245260e+01 -1.574260716258748687e+02
-2.843467643467643313e+01 -1.574154278943434520e+02
-2.841514041514041367e+01 -1.573335768883752621e+02
-2.839560439560439420e+01 -1.573347415038792860e+02
-2.837606837606837473e+01 -1.574916600378824114e+02
-2.835653235653235527e+01 -1.575559682268038273e+02
-2.833699633699633580e+01 -1.576688981353852057e+02
-2.831746031746031633e+01 -1.575992531180260698e+02
-2.829792429792429687e+01 -1.575388860487528575e+02
-2.827838827838827740e+01 -1.574307108879549446e+02
-2.825885225885225793e+01 -1.572881202779805392e+02
-2.823931623931623847e+01 -1.572219229876122029e+02
-2.821978021978021900e+01 -1.572231295704873446e+02
-2.820024420024419953e+01 -1.571614582201663950e+02
-2.818070818070818007e+01 -1.571791597165139081e+02
-2.816117216117216060e+01 -1.570475665309507747e+02
-2.814163614163614113e+01 -1.570763149027032739e+02
-2.812210012210012167e+01 -1.569536092534445118e+02
-2.810256410256410220e+01 -1.566448105107104425e+02
-2.808302808302808273e+01 -1.566875786659442440e+02
-2.806349206349206327e+01 -1.566763219265696421e+02
-2.804395604395604380e+01 -1.566625541556905148e+02
-2.802442002442002433e+01 -1.566013440058483468e+02
-2.800488400488400487e+01 -1.566447743902941454e+02
-2.798534798534798540e+01 -1.566582413138108905e+02
-2.796581196581196593e+01 -1.567073307336488313e+02
-2.794627594627594647e+01 -1.566848580507510178e+02
-2.792673992673992700e+01 -1.566761784645527484e+02
-2.790720390720390753e+01 -1.568364308196947547e+02
-2.788766788766788807e+01 -1.567509504428528544e+02
-2.786813186813186860e+01 -1.566733494131360374e+02
-2.784859584859584913e+01 -1.565332080155144752e+02
-2.782905982905982967e+01 -1.563339480083936905e+02
-2.780952380952381020e+01 -1.563112129319222845e+02
-2.778998778998779073e+01 -1.562761672566886375e+02
-2.777045177045177127e+01 -1.561685216837605878e+02
-2.775091575091575180e+01 -1.559968470997260681e+02
-2.773137973137973233e+01 -1.559380041844093512e+02
-2.771184371184371287e+01 -1.560694646314103693e+02
-2.769230769230769340e+01 -1.560630655590440199e+02
-2.767277167277167393e+01 -1.559692215165280800e+02
-2.765323565323565447e+01 -1.561311141654664993e+02
-2.763369963369963500e+01 -1.561510383617168998e+02
-2.761416361416361553e+01 -1.562383178171642726e+02
-2.759462759462759607e+01 -1.561270596108768700e+02
-2.757509157509157660e+01 -1.561051590530793476e+02
-2.755555555555555713e+01 -1.560640700117124595e+02
-2.753601953601953767e+01 -1.560853818651058589e+02
-2.751648351648351820e+01 -1.558321148743497417e+02
-2.749694749694749873e+01 -1.558560192739982710e+02
-2.747741147741147927e+01 -1.557080203379998693e+02
-2.745787545787545980e+01 -1.556415899035815755e+02
-2.743833943833944033e+01 -1.556526599787054579e+02
-2.741880341880342087e+01 -1.556881742527612005e+02
-2.739926739926740140e+01 -1.556914362904532254e+02
-2.737973137973138194e+01 -1.557665817189737254e+02
-2.736019536019536247e+01 -1.555225184793486619e+02
-2.734065934065934300e+01 -1.554288383513378449e+02
-2.732112332112332354e+01 -1.553031984586071417e+02
-2.730158730158730407e+01 -1.552738503477591223e+02
-2.728205128205128460e+01 -1.551986646360487896e+02
-2.726251526251526514e+01 -1.552645834103564084e+02
-2.724297924297924212e+01 -1.553311314621512906e+02
-2.722344322344322265e+01 -1.555044820890906294e+02
-2.720390720390720318e+01 -1.552499010366497600e+02
-2.718437118437118372e+01 -1.552671430102430463e+02
-2.716483516483516425e+01 -1.550590084157825572e+02
-2.714529914529914478e+01 -1.551682431695278410e+02
-2.712576312576312532e+01 -1.550144450021214766e+02
-2.710622710622710585e+01 -1.550152379762133421e+02
-2.708669108669108638e+01 -1.548344108922016176e+02
-2.706715506715506692e+01 -1.548157371383636587e+02
-2.704761904761904745e+01 -1.545854402761036681e+02
-2.702808302808302798e+01 -1.545631860373300697e+02
-2.700854700854700852e+01 -1.545648701950728139e+02
-2.698901098901098905e+01 -1.545482310308112801e+02
-2.696947496947496958e+01 -1.546076692144904996e+02
-2.694993894993895012e+01 -1.547659188539221020e+02
-2.693040293040293065e+01 -1.547256528665386384e+02
-2.691086691086691118e+01 -1.547624168688600435e+02
-2.689133089133089172e+01 -1.547245466809499419e+02
-2.687179487179487225e+01 -1.549219899038922108e+02
-2.685225885225885278e+01 -1.548605174518992271e+02
-2.683272283272283332e+01 -1.548336457530012922e+02
-2.681318681318681385e+01 -1.546195774415606934e+02
-2.679365079365079438e+01 -1.547693500547845815e+02
-2.677411477411477492e+01 -1.545579257015548933e+02
-2.675457875457875545e+01 -1.545562963688937259e+02
-2.673504273504273243e+01 -1.544348304040680375e+02
-2.671550671550671296e+01 -1.545761981460392178e+02
-2.669597069597069350e+01 -1.544898810349779978e+02
-2.667643467643467403e+01 -1.545644534841602820e+02
-2.665689865689865456e+01 -1.544186869053143312e+02
-2.663736263736263510e+01 -1.545570507982538118e+02
-2.661782661782661563e+01 -1.544186026574573987e+02
-2.659829059829059617e+01 -1.544613805518254708e+02
-2.657875457875457670e+01 -1.544509245297732605e+02
-2.655921855921855723e+01 -1.544601279538267136e+02
-2.653968253968253777e+01 -1.542677413323756070e+02
-2.652014652014651830e+01 -1.543469872048421507e+02
-2.650061050061049883e+01 -1.541878844663015116e+02
-2.648107448107447937e+01 -1.543787851393639698e+02
-2.646153846153845990e+01 -1.543118495816634095e+02
-2.644200244200244043e+01 -1.544257810983400816e+02
-2.642246642246642097e+01 -1.542984254700379552e+02
-2.640293040293040150e+01 -1.542631009971142362e+02
-2.638339438339438203e+01 -1.539780188172666158e+02
-2.636385836385836257e+01 -1.538853517144491434e+02
-2.634432234432234310e+01 -1.538440861316429391e+02
-2.632478632478632363e+01 -1.539162148221317921e+02
-2.630525030525030417e+01 -1.539135070465556794e+02
-2.628571428571428470e+01 -1.540042110357861702e+02
-2.626617826617826523e+01 -1.539225807996706976e+02
-2.624664224664224577e+01 -1.539087858690029407e+02
-2.622710622710622630e+01 -1.538282905641189018e+02
-2.620757020757020683e+01 -1.539843369193743854e+02
-2.618803418803418737e+01 -1.539229547599099703e+02
-2.616849816849816790e+01 -1.541054995853621392e+02
-2.614896214896214843e+01 -1.539455058208573064e+02
-2.612942612942612897e+01 -1.539277985745114563e+02
-2.610989010989010950e+01 -1.539527170322405141e+02
-2.609035409035409003e+01 -1.539205386582157189e+02
-2.607081807081807057e+01 -1.538999686063794172e+02
-2.605128205128205110e+01 -1.538989419170437429e+02
-2.603174603174603163e+01 -1.538976401249731225e+02
-2.601221001221001217e+01 -1.539643217563509552e+02
-2.599267399267399270e+01 -1.539622037881986216e+02
-2.597313797313797323e+01 -1.540149479365809100e+02
-2.595360195360195377e+01 -1.540257611314227688e+02
-2.593406593406593430e+01 -1.542120079497487382e+02
-2.591452991452991483e+01 -1.540614007532956009e+02
-2.589499389499389537e+01 -1.542312439581885144e+02
-2.587545787545787590e+01 -1.539840058724497283e+02
-2.585592185592185643e+01 -1.540200095616270630e+02
-2.583638583638583697e+01 -1.539922014547436788e+02
-2.581684981684981750e+01 -1.540396601715388840e+02
-2.579731379731379803e+01 -1.540302401640479957e+02
-2.577777777777777857e+01 -1.541693954889992710e+02
-2.575824175824175910e+01 -1.541470077774350784e+02
-2.573870573870573963e+01 -1.542792580004278022e+02
-2.571916971916972017e+01 -1.541906341109103664e+02
-2.569963369963370070e+01 -1.541532595842066087e+02
-2.568009768009768123e+01 -1.541755035956172435e+02
-2.566056166056166177e+01 -1.543886329539072904e+02
-2.564102564102564230e+01 -1.543426592535740838e+02
-2.562148962148962283e+01 -1.545358097914505606e+02
-2.560195360195360337e+01 -1.542700085589418393e+02
-2.558241758241758390e+01 -1.543086286037352579e+02
-2.556288156288156443e+01 -1.542940939538542580e+02
-2.554334554334554497e+01 -1.542760048616028428e+02
-2.552380952380952550e+01 -1.544146692029509893e+02
-2.550427350427350603e+01 -1.545553885314325839e+02
-2.548473748473748657e+01 -1.547007164323215989e+02
-2.546520146520146710e+01 -1.545981455322335592e+02
-2.544566544566544763e+01 -1.545973917573097083e+02
-2.542612942612942817e+01 -1.546358016881428341e+02
-2.540659340659340870e+01 -1.546025341800819604e+02
-2.538705738705738923e+01 -1.545029422611679877e+02
-2.536752136752136977e+01 -1.544950903627228627e+02
-2.534798534798535030e+01 -1.545865663330426401e+02
-2.532844932844933084e+01 -1.544526322040887010e+02
-2.530891330891331137e+01 -1.542509715332420797e+02
-2.528937728937729190e+01 -1.542067620398818519e+02
-2.526984126984127244e+01 -1.543895537197283545e+02
-2.525030525030525297e+01 -1.544604914999539176e+02
-2.523076923076922995e+01 -1.544935393977972922e+02
-2.521123321123321048e+01 -1.545601450455086763e+02
-2.519169719169719102e+01 -1.545591672442860727e+02
-2.517216117216117155e+01 -1.545177344309833813e+02
-2.515262515262515208e+01 -1.543533756465251656e+02
-2.513308913308913262e+01 -1.542901132765869079e+02
-2.511355311355311315e+01 -1.541880128751215011e+02
-2.509401709401709368e+01 -1.541373778640925423e+02
-2.507448107448107422e+01 -1.540566353668410784e+02
-2.505494505494505475e+01 -1.541075171611106214e+02
-2.503540903540903528e+01 -1.541839201491144422e+02
-2.501587301587301582e+01 -1.541870711034836745e+02
-2.499633699633699635e+01 -1.544453494819328228e+02
-2.497680097680097688e+01 -1.545904076716044244e+02
-2.495726495726495742e+01 -1.545816051434175336e+02
-2.493772893772893795e+01 -1.543617475453034160e+02
-2.491819291819291848e+01 -1.542481965462436904e+02
-2.489865689865689902e+01 -1.540584219058599160e+02
-2.487912087912087955e+01 -1.539325028435507079e+02
-2.485958485958486008e+01 -1.539266761636421847e+02
-2.484004884004884062e+01 -1.540266906798141804e+02
-2.482051282051282115e+01 -1.540451855253464259e+02
-2.480097680097680168e+01 -1.538208045167340003e+02
-2.478144078144078222e+01 -1.538161078167876781e+02
-2.476190476190476275e+01 -1.538386624188467238e+02
-2.474236874236873973e+01 -1.537589673723491615e+02
-2.472283272283272026e+01 -1.539380950343197867e+02
-2.470329670329670080e+01 -1.540634595459201819e+02
-2.468376068376068133e+01 -1.540988182981848240e+02
-2.466422466422466186e+01 -1.542060098155748165e+02
-2.464468864468864240e+01 -1.542104100150926058e+02
-2.462515262515262293e+01 -1.543071976372660004e+02
-2.460561660561660347e+01 -1.542845345759119766e+02
-2.458608058608058400e+01 -1.543469101827551526e+02
-2.456654456654456453e+01 -1.542302540814481233e+02
-2.454700854700854507e+01 -1.541163307208111064e+02
-2.452747252747252560e+01 -1.540105708893364636e+02
-2.450793650793650613e+01 -1.541339428754803862e+02
-2.448840048840048667e+01 -1.542572558170218144e+02
-2.446886446886446720e+01 -1.539430865869696845e+02
-2.444932844932844773e+01 -1.539218406120947407e+02
-2.442979242979242827e+01 -1.540352715825149232e+02
-2.441025641025640880e+01 -1.537676311282955908e+02
-2.439072039072038933e+01 -1.537537662274290824e+02
-2.437118437118436987e+01 -1.536200389636998409e+02
-2.435164835164835040e+01 -1.535998161208636361e+02
-2.433211233211233093e+01 -1.535641747246492628e+02
-2.431257631257631147e+01 -1.535482733501531243e+02
-2.429304029304029200e+01 -1.535242952795535984e+02
-2.427350427350427253e+01 -1.535962375132918964e+02
-2.425396825396825307e+01 -1.533025680575326248e+02
-2.423443223443223360e+01 -1.532767352792216116e+02
-2.421489621489621413e+01 -1.531920252178582871e+02
-2.419536019536019467e+01 -1.532869050520400265e+02
-2.417582417582417520e+01 -1.532139289210756203e+02
-2.415628815628815573e+01 -1.532682992683363352e+02
-2.413675213675213627e+01 -1.531946174613812275e+02
-2.411721611721611680e+01 -1.530685899779549572e+02
-2.409768009768009733e+01 -1.528007344728172825e+02
-2.407814407814407787e+01 -1.527580595889494930e+02
-2.405860805860805840e+01 -1.528544696971704582e+02
-2.403907203907203893e+01 -1.528335920421941125e+02
-2.401953601953601947e+01 -1.529174951032064769e+02
-2.400000000000000000e+01 -1.530326042468245475e+02
-2.398046398046398053e+01 -1.528950892686465011e+02
-2.396092796092796107e+01 -1.528297066438673255e+02
-2.394139194139194160e+01 -1.526257680977448103e+02
-2.392185592185592213e+01 -1.527954471531653837e+02
-2.390231990231990267e+01 -1.524083974233587355e+02
-2.388278388278388320e+01 -1.523306574238272617e+02
-2.386324786324786373e+01 -1.523482520082287124e+02
-2.384371184371184427e+01 -1.523867088844799014e+02
-2.382417582417582480e+01 -1.522269680634933025e+02
-2.380463980463980533e+01 -1.522028922327492353e+02
-2.378510378510378587e+01 -1.522214238511394342e+02
-2.376556776556776640e+01 -1.522353376017794915e+02
-2.374603174603174693e+01 -1.521687146334979843e+02
-2.372649572649572747e+01 -1.520644901645825371e+02
-2.370695970695970800e+01 -1.521512397094110156e+02
-2.368742368742368853e+01 -1.519125365674176749e+02
-2.366788766788766907e+01 -1.514591404656503641e+02
-2.364835164835164960e+01 -1.515531402428259184e+02
-2.362881562881563013e+01 -1.515206784155283231e+02
-2.360927960927961067e+01 -1.515012069994314174e+02
-2.358974358974359120e+01 -1.514304539398221436e+02
-2.357020757020757173e+01 -1.514677047233848555e+02
-2.355067155067155227e+01 -1.515200942333517844e+02
-2.353113553113553280e+01 -1.516834034973236101e+02
-2.351159951159951333e+01 -1.514954720886957773e+02
-2.349206349206349032e+01 -1.515470950805481039e+02
-2.347252747252747085e+01 -1.514491030401728153e+02
-2.345299145299145138e+01 -1.514122052031636940e+02
-2.343345543345543192e+01 -1.514152291608618839e+02
-2.341391941391941245e+01 -1.514332494468623906e+02
-2.339438339438339298e+01 -1.513634687697902734e+02
-2.337484737484737352e+01 -1.515200657336073391e+02
-2.335531135531135405e+01 -1.513402047009568605e+02
-2.333577533577533458e+01 -1.514108839043570924e+02
-2.331623931623931512e+01 -1.512377852513525056e+02
-2.329670329670329565e+01 -1.512449653350342373e+02
-2.327716727716727618e+01 -1.511613557734854680e+02
-2.325763125763125672e+01 -1.511484515184077679e+02
-2.323809523809523725e+01 -1.512169020206702896e+02
-2.321855921855921778e+01 -1.513760583664533215e+02
-2.319902319902319832e+01 -1.513641861703742677e+02
-2.317948717948717885e+01 -1.514410958299993695e+02
-2.315995115995115938e+01 -1.514293025596180371e+02
-2.314041514041513992e+01 -1.514533722347430285e+02
-2.312087912087912045e+01 -1.513163395666707629e+02
-2.310134310134310098e+01 -1.513477934282359456e+02
-2.308180708180708152e+01 -1.512305541955681178e+02
-2.306227106227106205e+01 -1.513390506549758925e+02
-2.304273504273504258e+01 -1.512116694799585161e+02
-2.302319902319902312e+01 -1.513882770766444708e+02
-2.300366300366300365e+01 -1.514671030984242464e+02
-2.298412698412698418e+01 -1.514398692963924589e+02
-2.296459096459096472e+01 -1.513202321029255586e+02
-2.294505494505494525e+01 -1.514346257833315121e+02
-2.292551892551892578e+01 -1.511533920809717131e+02
-2.290598290598290632e+01 -1.511022696848727378e+02
-2.288644688644688685e+01 -1.509910130159571509e+02
-2.286691086691086738e+01 -1.509244300008698474e+02
-2.284737484737484792e+01 -1.508200012869682496e+02
-2.282783882783882845e+01 -1.506424604165453900e+02
-2.280830280830280898e+01 -1.509152535754938356e+02
-2.278876678876678952e+01 -1.513516141077873556e+02
-2.276923076923077005e+01 -1.512676223762830432e+02
-2.274969474969475058e+01 -1.512794073730989908e+02
-2.273015873015873112e+01 -1.512214337204200945e+02
-2.271062271062271165e+01 -1.514095698126412231e+02
-2.269108669108669218e+01 -1.513613240168494087e+02
-2.267155067155067272e+01 -1.513829960875605423e+02
-2.265201465201465325e+01 -1.512947393079620610e+02
-2.263247863247863378e+01 -1.514567507909021913e+02
-2.261294261294261432e+01 -1.510011540235087182e+02
-2.259340659340659485e+01 -1.503594387943541619e+02
-2.257387057387057538e+01 -1.502659155293877973e+02
-2.255433455433455592e+01 -1.501286683261512565e+02
-2.253479853479853645e+01 -1.501625909900123474e+02
-2.251526251526251698e+01 -1.500802375813062213e+02
-2.249572649572649397e+01 -1.500640634344604507e+02
-2.247619047619047450e+01 -1.502235561633301018e+02
-2.245665445665445503e+01 -1.501617303578106259e+02
-2.243711843711843557e+01 -1.502381416878097866e+02
-2.241758241758241610e+01 -1.502625279725686767e+02
-2.239804639804639663e+01 -1.501592008478305331e+02
-2.237851037851037717e+01 -1.500299833105454468e+02
-2.235897435897435770e+01 -1.500104042755774856e+02
-2.233943833943833823e+01 -1.500035962292589318e+02
-2.231990231990231877e+01 -1.500198874875485444e+02
-2.230036630036629930e+01 -1.500068600646776247e+02
-2.228083028083027983e+01 -1.500110703747565992e+02
-2.226129426129426037e+01 -1.500033163353914460e+02
-2.224175824175824090e+01 -1.500376507812638067e+02
-2.222222222222222143e+01 -1.500295808911796200e+02
-2.220268620268620197e+01 -1.501744345405593890e+02
-2.218315018315018250e+01 -1.502166387898324160e+02
-2.216361416361416303e+01 -1.503034963223525722e+02
-2.214407814407814357e+01 -1.503114143005711583e+02
-2.212454212454212410e+01 -1.502377567787601151e+02
-2.210500610500610463e+01 -1.502786713585592508e+02
-2.208547008547008517e+01 -1.503237353556887683e+02
-2.206593406593406570e+01 -1.503077028615264226e+02
-2.204639804639804623e+01 -1.505703086081516062e+02
-2.202686202686202677e+01 -1.505754754053525630e+02
-2.200732600732600730e+01 -1.505382277481711526e+02
-2.198778998778998783e+01 -1.503516501474811093e+02
-2.196825396825396837e+01 -1.503897271628691215e+02
-2.194871794871794890e+01 -1.501898603522048461e+02
-2.192918192918192943e+01 -1.498516431202846775e+02
-2.190964590964590997e+01 -1.498215490780902144e+02
-2.189010989010989050e+01 -1.497481904682631750e+02
-2.187057387057387103e+01 -1.497590300965114238e+02
-2.185103785103785157e+01 -1.497596818341517917e+02
-2.183150183150183210e+01 -1.497748984432662382e+02
-2.181196581196581263e+01 -1.497569356704317727e+02
-2.179242979242979317e+01 -1.497717460884614979e+02
-2.177289377289377370e+01 -1.497790216476629439e+02
-2.175335775335775423e+01 -1.497360400665506006e+02
-2.173382173382173477e+01 -1.501044460055243235e+02
-2.171428571428571530e+01 -1.506610060296427775e+02
-2.169474969474969583e+01 -1.507903844654287013e+02
-2.167521367521367637e+01 -1.507534208178975916e+02
-2.165567765567765690e+01 -1.504769300535120067e+02
-2.163614163614163743e+01 -1.505342771665446548e+02
-2.161660561660561797e+01 -1.501719930447774232e+02
-2.159706959706959850e+01 -1.501719457563754929e+02
-2.157753357753357903e+01 -1.500568635051632498e+02
-2.155799755799755957e+01 -1.499547007723451770e+02
-2.153846153846154010e+01 -1.499563570854599561e+02
-2.151892551892552063e+01 -1.501177699376037253e+02
-2.149938949938950117e+01 -1.502854156791982234e+02
-2.147985347985347815e+01 -1.501866641138391856e+02
-2.146031746031745868e+01 -1.500840112120405365e+02
-2.144078144078143922e+01 -1.500846359365602609e+02
-2.142124542124541975e+01 -1.499937576554056022e+02
-2.140170940170940028e+01 -1.499942728013029978e+02
-2.138217338217338082e+01 -1.498212486972960278e+02
-2.136263736263736135e+01 -1.497927586773138557e+02
-2.134310134310134188e+01 -1.498194243529457026e+02
-2.132356532356532242e+01 -1.497632405405198028e+02
-2.130402930402930295e+01 -1.496936316278341224e+02
-2.128449328449328348e+01 -1.496319834830010223e+02
-2.126495726495726402e+01 -1.496450504739367489e+02
-2.124542124542124455e+01 -1.496708328481518890e+02
-2.122588522588522508e+01 -1.496475619284406662e+02
-2.120634920634920562e+01 -1.496882116433884562e+02
-2.118681318681318615e+01 -1.497181640070487560e+02
-2.116727716727716668e+01 -1.496416090176038551e+02
-2.114774114774114722e+01 -1.496696039681175705e+02
-2.112820512820512775e+01 -1.496217090103287148e+02
-2.110866910866910828e+01 -1.494313054583678593e+02
-2.108913308913308882e+01 -1.494092706059676345e+02
-2.106959706959706935e+01 -1.496727338614615519e+02
-2.105006105006104988e+01 -1.499627303635309659e+02
-2.103052503052503042e+01 -1.499786991462684682e+02
-2.101098901098901095e+01 -1.501303183990762875e+02
-2.099145299145299148e+01 -1.501500577418945852e+02
-2.097191697191697202e+01 -1.501576078463294834e+02
-2.095238095238095255e+01 -1.499684261125935905e+02
-2.093284493284493308e+01 -1.499768689078352395e+02
-2.091330891330891362e+01 -1.498942371976690424e+02
-2.089377289377289415e+01 -1.499044885328455621e+02
-2.087423687423687468e+01 -1.499648843595918777e+02
-2.085470085470085522e+01 -1.499735869437839995e+02
-2.083516483516483575e+01 -1.500987688444499781e+02
-2.081562881562881628e+01 -1.500955030843869338e+02
-2.079609279609279682e+01 -1.500061106076608439e+02
-2.077655677655677735e+01 -1.499798728336663487e+02
-2.075702075702075788e+01 -1.500172668759299484e+02
-2.073748473748473842e+01 -1.503648142346031307e+02
-2.071794871794871895e+01 -1.502457075202199235e+02
-2.069841269841269948e+01 -1.502807315359164306e+02
-2.067887667887668002e+01 -1.503003947753047953e+02
-2.065934065934066055e+01 -1.502836798040321469e+02
-2.063980463980464108e+01 -1.502165217823168746e+02
-2.062026862026862162e+01 -1.500826183754274439e+02
-2.060073260073260215e+01 -1.501561642505989482e+02
-2.058119658119658268e+01 -1.502662515588681629e+02
-2.056166056166056322e+01 -1.502706225130435200e+02
-2.054212454212454375e+01 -1.503090331961785751e+02
-2.052258852258852428e+01 -1.501334162872362015e+02
-2.050305250305250482e+01 -1.503359306611471879e+02
-2.048351648351648180e+01 -1.503475952082483218e+02
-2.046398046398046233e+01 -1.502485263780642413e+02
-2.044444444444444287e+01 -1.503100652536298014e+02
-2.042490842490842340e+01 -1.503491523042917208e+02
-2.040537240537240393e+01 -1.503964999109578287e+02
-2.038583638583638447e+01 -1.503658447397400550e+02
-2.036630036630036500e+01 -1.503653630922065361e+02
-2.034676434676434553e+01 -1.502516590635542286e+02
-2.032722832722832607e+01 -1.498250422167618865e+02
-2.030769230769230660e+01 -1.496982032056066032e+02
-2.028815628815628713e+01 -1.497830148634124612e+02
-2.026862026862026767e+01 -1.497759742610230376e+02
-2.024908424908424820e+01 -1.498972261651298084e+02
-2.022954822954822873e+01 -1.501529441533475904e+02
-2.021001221001220927e+01 -1.498418239050733405e+02
-2.019047619047618980e+01 -1.497166202614315296e+02
-2.017094017094017033e+01 -1.497493286375608648e+02
-2.015140415140415087e+01 -1.497508414438294722e+02
-2.013186813186813140e+01 -1.497308646112162762e+02
-2.011233211233211193e+01 -1.497288879305595231e+02
-2.009279609279609247e+01 -1.497445581963412735e+02
-2.007326007326007300e+01 -1.499196991263979726e+02
-2.005372405372405353e+01 -1.499167965836486758e+02
-2.003418803418803407e+01 -1.497453976287486626e+02
-2.001465201465201460e+01 -1.497705457131106925e+02
-1.999511599511599513e+01 -1.497059360146448341e+02
-1.997557997557997567e+01 -1.496187706266347845e+02
-1.995604395604395620e+01 -1.496118657989010217e+02
-1.993650793650793673e+01 -1.496390413499948977e+02
-1.991697191697191727e+01 -1.498721375394114830e+02
-1.989743589743589780e+01 -1.501029832454876782e+02
-1.987789987789987833e+01 -1.500561253835406319e+02
-1.985836385836385887e+01 -1.497932180165164766e+02
-1.983882783882783940e+01 -1.497853076047479703e+02
-1.981929181929181993e+01 -1.499343135494272587e+02
-1.979975579975580047e+01 -1.500443599871674394e+02
-1.978021978021978100e+01 -1.500704770763264833e+02
-1.976068376068376153e+01 -1.499723762376360128e+02
-1.974114774114774207e+01 -1.498245446265862029e+02
-1.972161172161172260e+01 -1.497611426429696451e+02
-1.970207570207570313e+01 -1.497001670618824960e+02
-1.968253968253968367e+01 -1.496787845476885650e+02
-1.966300366300366420e+01 -1.493286920334650745e+02
-1.964346764346764473e+01 -1.492800829966933520e+02
-1.962393162393162527e+01 -1.492008882855828347e+02
-1.960439560439560580e+01 -1.492452564859818267e+02
-1.958485958485958633e+01 -1.493020020425991561e+02
-1.956532356532356687e+01 -1.492677775912608524e+02
-1.954578754578754740e+01 -1.493036077186620787e+02
-1.952625152625152793e+01 -1.493132268765328092e+02
-1.950671550671550847e+01 -1.493901341713976478e+02
-1.948717948717948545e+01 -1.493489552276574557e+02
-1.946764346764346598e+01 -1.493939096453042339e+02
-1.944810744810744652e+01 -1.497075405752046322e+02
-1.942857142857142705e+01 -1.495871886836144995e+02
-1.940903540903540758e+01 -1.495397040097454067e+02
-1.938949938949938812e+01 -1.494912797793772370e+02
-1.936996336996336865e+01 -1.495069558305405906e+02
-1.935042735042734918e+01 -1.494143467304988917e+02
-1.933089133089132972e+01 -1.494498001911383085e+02
-1.931135531135531025e+01 -1.494665156711618010e+02
-1.929181929181929078e+01 -1.494392064624009038e+02
-1.927228327228327132e+01 -1.493948081942861563e+02
-1.925274725274725185e+01 -1.491611405168420958e+02
-1.923321123321123238e+01 -1.491147783655937360e+02
-1.921367521367521292e+01 -1.489652492430506072e+02
-1.919413919413919345e+01 -1.485399082438327127e+02
-1.917460317460317398e+01 -1.485373199086975262e+02
-1.915506715506715452e+01 -1.486640061491032156e+02
-1.913553113553113505e+01 -1.486501306450380753e+02
-1.911599511599511558e+01 -1.486931297486116250e+02
-1.909645909645909612e+01 -1.487412906245851048e+02
-1.907692307692307665e+01 -1.486947180726236866e+02
-1.905738705738705718e+01 -1.485726829117308796e+02
-1.903785103785103772e+01 -1.485470942983264990e+02
-1.901831501831501825e+01 -1.484672950532296625e+02
-1.899877899877899878e+01 -1.482611649439258201e+02
-1.897924297924297932e+01 -1.484797949226346816e+02
-1.895970695970695985e+01 -1.483949505649161722e+02
-1.894017094017094038e+01 -1.483546381653996491e+02
-1.892063492063492092e+01 -1.482169439561460536e+02
-1.890109890109890145e+01 -1.481001905696044787e+02
-1.888156288156288198e+01 -1.481445181749361950e+02
-1.886202686202686252e+01 -1.480556016552285143e+02
-1.884249084249084305e+01 -1.480496349425183098e+02
-1.882295482295482358e+01 -1.480166041671114101e+02
-1.880341880341880412e+01 -1.480287501031305055e+02
-1.878388278388278465e+01 -1.482169989999173083e+02
-1.876434676434676518e+01 -1.482584900697422086e+02
-1.874481074481074572e+01 -1.482960249666047332e+02
-1.872527472527472625e+01 -1.481459818753597233e+02
-1.870573870573870678e+01 -1.481615352871399693e+02
-1.868620268620268732e+01 -1.480870420985147575e+02
-1.866666666666666785e+01 -1.479842335115404524e+02
-1.864713064713064838e+01 -1.479262394756768231e+02
-1.862759462759462892e+01 -1.478320756479036504e+02
-1.860805860805860945e+01 -1.477935422772845868e+02
-1.858852258852258998e+01 -1.477587182641717618e+02
-1.856898656898657052e+01 -1.476856804614021996e+02
-1.854945054945055105e+01 -1.472677221147464195e+02
-1.852991452991453158e+01 -1.470073286903829910e+02
-1.851037851037851212e+01 -1.470125249165488128e+02
-1.849084249084248910e+01 -1.470082077251271073e+02
-1.847130647130646963e+01 -1.471315078204368945e+02
-1.845177045177045017e+01 -1.470654175453541370e+02
-1.843223443223443070e+01 -1.470003290385409116e+02
-1.841269841269841123e+01 -1.470118077480289003e+02
-1.839316239316239177e+01 -1.470269079277104822e+02
-1.837362637362637230e+01 -1.471065191785760931e+02
-1.835409035409035283e+01 -1.470984242935483053e+02
-1.833455433455433337e+01 -1.472148352853717768e+02
-1.831501831501831390e+01 -1.475182052745741430e+02
-1.829548229548229443e+01 -1.475603958395262225e+02
-1.827594627594627497e+01 -1.475796919338334021e+02
-1.825641025641025550e+01 -1.474705432130719203e+02
-1.823687423687423603e+01 -1.473904786564776259e+02
-1.821733821733821657e+01 -1.472869198113847347e+02
-1.819780219780219710e+01 -1.472889455654618587e+02
-1.817826617826617763e+01 -1.471863658555555503e+02
-1.815873015873015817e+01 -1.469759894471798134e+02
-1.813919413919413870e+01 -1.470037519278931768e+02
-1.811965811965811923e+01 -1.470501057160164464e+02
-1.810012210012209977e+01 -1.469973579664837473e+02
-1.808058608058608030e+01 -1.471086721045656418e+02
-1.806105006105006083e+01 -1.470593303529748539e+02
-1.804151404151404137e+01 -1.471207353589516060e+02
-1.802197802197802190e+01 -1.471802296076534731e+02
-1.800244200244200243e+01 -1.471933450204814449e+02
-1.798290598290598297e+01 -1.474048012354104173e+02
-1.796336996336996350e+01 -1.474412704863037789e+02
-1.794383394383394403e+01 -1.474547034149008198e+02
-1.792429792429792457e+01 -1.474326989372798664e+02
-1.790476190476190510e+01 -1.475125821844398217e+02
-1.788522588522588563e+01 -1.476328026588367095e+02
-1.786568986568986617e+01 -1.476272223342021732e+02
-1.784615384615384670e+01 -1.476897935168510116e+02
-1.782661782661782723e+01 -1.477056349592828042e+02
-1.780708180708180777e+01 -1.477350735858183555e+02
-1.778754578754578830e+01 -1.477647965470135318e+02
-1.776800976800976883e+01 -1.478321375309757570e+02
-1.774847374847374937e+01 -1.478880933056223057e+02
-1.772893772893772990e+01 -1.479309329226024659e+02
-1.770940170940171043e+01 -1.477492633590936464e+02
-1.768986568986569097e+01 -1.475400235775543649e+02
-1.767032967032967150e+01 -1.481080092683540954e+02
-1.765079365079365203e+01 -1.484437594122241535e+02
-1.763125763125763257e+01 -1.483958617532047128e+02
-1.761172161172161310e+01 -1.480542267597745081e+02
-1.759218559218559363e+01 -1.473958187079468019e+02
-1.757264957264957417e+01 -1.472779641440522482e+02
-1.755311355311355470e+01 -1.473846258392981952e+02
-1.753357753357753523e+01 -1.473165978799703453e+02
-1.751404151404151577e+01 -1.472556171648934935e+02
-1.749450549450549630e+01 -1.473311295058659880e+02
-1.747496947496947328e+01 -1.471955681337286705e+02
-1.745543345543345382e+01 -1.470012911550554406e+02
-1.743589743589743435e+01 -1.470199604896347978e+02
-1.741636141636141488e+01 -1.469843667499483786e+02
-1.739682539682539542e+01 -1.469840388329061227e+02
-1.737728937728937595e+01 -1.468690691356412117e+02
-1.735775335775335648e+01 -1.468622202102960443e+02
-1.733821733821733702e+01 -1.469644047427906912e+02
-1.731868131868131755e+01 -1.469731131494825433e+02
-1.729914529914529808e+01 -1.471419186459509376e+02
-1.727960927960927862e+01 -1.473850468925225812e+02
-1.726007326007325915e+01 -1.473831061449068045e+02
-1.724053724053723968e+01 -1.475334135344761819e+02
-1.722100122100122022e+01 -1.475930050046947031e+02
-1.720146520146520075e+01 -1.475540882433410275e+02
-1.718192918192918128e+01 -1.475914552392056578e+02
-1.716239316239316182e+01 -1.475501778650942128e+02
-1.714285714285714235e+01 -1.473260700180393883e+02
-1.712332112332112288e+01 -1.471094288030956250e+02
-1.710378510378510342e+01 -1.470971484882136622e+02
-1.708424908424908395e+01 -1.470974560865559795e+02
-1.706471306471306448e+01 -1.471306943288119271e+02
-1.704517704517704502e+01 -1.470883848973585089e+02
-1.702564102564102555e+01 -1.468824144037711790e+02
-1.700610500610500608e+01 -1.468034250598568349e+02
-1.698656898656898662e+01 -1.467790584493292840e+02
-1.696703296703296715e+01 -1.468000707131330955e+02
-1.694749694749694768e+01 -1.467376652709984342e+02
-1.692796092796092822e+01 -1.465739373501488956e+02
-1.690842490842490875e+01 -1.463837728483491105e+02
-1.688888888888888928e+01 -1.463517412110114719e+02
-1.686935286935286982e+01 -1.463739316528012750e+02
-1.684981684981685035e+01 -1.464102693666954735e+02
-1.683028083028083088e+01 -1.465596261599113177e+02
-1.681074481074481142e+01 -1.467883446431966661e+02
-1.679120879120879195e+01 -1.467815859607936488e+02
-1.677167277167277248e+01 -1.465807845758434382e+02
-1.675213675213675302e+01 -1.465601952654043885e+02
-1.673260073260073355e+01 -1.467714656131727793e+02
-1.671306471306471408e+01 -1.472360922341601963e+02
-1.669352869352869462e+01 -1.475460223528228880e+02
-1.667399267399267515e+01 -1.474667862834991752e+02
-1.665445665445665568e+01 -1.473899856123590268e+02
-1.663492063492063622e+01 -1.474501263101555537e+02
-1.661538461538461675e+01 -1.473171039199525012e+02
-1.659584859584859728e+01 -1.473132395376840975e+02
-1.657631257631257782e+01 -1.474504051789706978e+02
-1.655677655677655835e+01 -1.472928810230920078e+02
-1.653724053724053888e+01 -1.473200235506857609e+02
-1.651770451770451942e+01 -1.473200148047053233e+02
-1.649816849816849995e+01 -1.475553677630761058e+02
-1.647863247863247693e+01 -1.476553825890713938e+02
-1.645909645909645747e+01 -1.475777290057120865e+02
-1.643956043956043800e+01 -1.474490767684989407e+02
-1.642002442002441853e+01 -1.473567912164542975e+02
-1.640048840048839907e+01 -1.471734305995898922e+02
-1.638095238095237960e+01 -1.471060152915391370e+02
-1.636141636141636013e+01 -1.471290138964238849e+02
-1.634188034188034067e+01 -1.468328891857735812e+02
-1.632234432234432120e+01 -1.465301087536035993e+02
-1.630280830280830173e+01 -1.465542852123086845e+02
-1.628327228327228227e+01 -1.465927291204386336e+02
-1.626373626373626280e+01 -1.467034403339266362e+02
-1.624420024420024333e+01 -1.464948831734006092e+02
-1.622466422466422387e+01 -1.463208602772568270e+02
-1.620512820512820440e+01 -1.463419120899256143e+02
-1.618559218559218493e+01 -1.463358055701843057e+02
-1.616605616605616547e+01 -1.462946539042301879e+02
-1.614652014652014600e+01 -1.463150465611598747e+02
-1.612698412698412653e+01 -1.461547897592131733e+02
-1.610744810744810707e+01 -1.461667592434340008e+02
-1.608791208791208760e+01 -1.461344232719068259e+02
-1.606837606837606813e+01 -1.461751988063047918e+02
-1.604884004884004867e+01 -1.463212210252674197e+02
-1.602930402930402920e+01 -1.465226275741337076e+02
-1.600976800976800973e+01 -1.464091839955523540e+02
-1.599023199023199027e+01 -1.462874286922973397e+02
-1.597069597069597080e+01 -1.462298431352417367e+02
-1.595115995115995133e+01 -1.461548464343056253e+02
-1.593162393162393187e+01 -1.461253667848829139e+02
-1.591208791208791240e+01 -1.460869327182923598e+02
-1.589255189255189293e+01 -1.461644773211432948e+02
-1.587301587301587347e+01 -1.461932283876219856e+02
-1.585347985347985400e+01 -1.460928668891569373e+02
-1.583394383394383453e+01 -1.458598004511397335e+02
-1.581440781440781507e+01 -1.454836769512022840e+02
-1.579487179487179560e+01 -1.454727045924826712e+02
-1.577533577533577613e+01 -1.453508397686388207e+02
-1.575579975579975667e+01 -1.453311075802504888e+02
-1.573626373626373720e+01 -1.451414414751959896e+02
-1.571672771672771773e+01 -1.450831415556355637e+02
-1.569719169719169827e+01 -1.451213705564944974e+02
-1.567765567765567880e+01 -1.451949037122122093e+02
-1.565811965811965933e+01 -1.452035898338015159e+02
-1.563858363858363987e+01 -1.451940204553418141e+02
-1.561904761904762040e+01 -1.450026973691086596e+02
-1.559951159951160093e+01 -1.449179536633087082e+02
-1.557997557997558147e+01 -1.449311123347699208e+02
-1.556043956043956200e+01 -1.449176784431813871e+02
-1.554090354090354253e+01 -1.449247604270073566e+02
-1.552136752136752307e+01 -1.450076576099718011e+02
-1.550183150183150360e+01 -1.450310701996777993e+02
-1.548229548229548058e+01 -1.450102774638909864e+02
-1.546275946275946112e+01 -1.451351721585751591e+02
-1.544322344322344165e+01 -1.452190926847478067e+02
-1.542368742368742218e+01 -1.451984463778974828e+02
-1.540415140415140272e+01 -1.452297017531722361e+02
-1.538461538461538325e+01 -1.453044639510754337e+02
-1.536507936507936378e+01 -1.456155282695520725e+02
-1.534554334554334432e+01 -1.456765077016261785e+02
-1.532600732600732485e+01 -1.455378505097994548e+02
-1.530647130647130538e+01 -1.453325707765505967e+02
-1.528693528693528592e+01 -1.453591664931521450e+02
-1.526739926739926645e+01 -1.454396807290403331e+02
-1.524786324786324698e+01 -1.454827239035050184e+02
-1.522832722832722752e+01 -1.454084551656458189e+02
-1.520879120879120805e+01 -1.454549118409947255e+02
-1.518925518925518858e+01 -1.452772490067576427e+02
-1.516971916971916912e+01 -1.450437090802624596e+02
-1.515018315018314965e+01 -1.450402203379632056e+02
-1.513064713064713018e+01 -1.450813101981044895e+02
-1.511111111111111072e+01 -1.449977368120935068e+02
-1.509157509157509125e+01 -1.450078377122520408e+02
-1.507203907203907178e+01 -1.449317403019541075e+02
-1.505250305250305232e+01 -1.448776917561050652e+02
-1.503296703296703285e+01 -1.449204671665580975e+02
-1.501343101343101338e+01 -1.449860292800132981e+02
-1.499389499389499392e+01 -1.449516128313381955e+02
-1.497435897435897445e+01 -1.448498392671801867e+02
-1.495482295482295498e+01 -1.449800546462267334e+02
-1.493528693528693552e+01 -1.452502814745158730e+02
-1.491575091575091605e+01 -1.453214094990623835e+02
-1.489621489621489658e+01 -1.454338653246104229e+02
-1.487667887667887712e+01 -1.454645853117551155e+02
-1.485714285714285765e+01 -1.455593030169487463e+02
-1.483760683760683818e+01 -1.454430540058422991e+02
-1.481807081807081872e+01 -1.453717466311670421e+02
-1.479853479853479925e+01 -1.453746059877952064e+02
-1.477899877899877978e+01 -1.452797125847606026e+02
-1.475946275946276032e+01 -1.451818239297250273e+02
-1.473992673992674085e+01 -1.451921198569416447e+02
-1.472039072039072138e+01 -1.452028001639588126e+02
-1.470085470085470192e+01 -1.450269194037601324e+02
-1.468131868131868245e+01 -1.449745089927889410e+02
-1.466178266178266298e+01 -1.450290080479386461e+02
-1.464224664224664352e+01 -1.450103170462236335e+02
-1.462271062271062405e+01 -1.450478735516897189e+02
-1.460317460317460458e+01 -1.450244519671530838e+02
-1.458363858363858512e+01 -1.449817241657443105e+02
-1.456410256410256565e+01 -1.450779469164660611e+02
-1.454456654456654618e+01 -1.450983807158837635e+02
-1.452503052503052672e+01 -1.449940610586263006e+02
-1.450549450549450725e+01 -1.449143026931746192e+02
-1.448595848595848423e+01 -1.449042876719099411e+02
-1.446642246642246477e+01 -1.448246640722209975e+02
-1.444688644688644530e+01 -1.449161099529447085e+02
-1.442735042735042583e+01 -1.450926437913443863e+02
-1.440781440781440637e+01 -1.451009763128249404e+02
-1.438827838827838690e+01 -1.451088197294456279e+02
-1.436874236874236743e+01 -1.452391480280752774e+02
-1.434920634920634797e+01 -1.452594386987183270e+02
-1.432967032967032850e+01 -1.451403264161952507e+02
-1.431013431013430903e+01 -1.452562306065975122e+02
-1.429059829059828957e+01 -1.455185663443569126e+02
-1.427106227106227010e+01 -1.455161622975608964e+02
-1.425152625152625063e+01 -1.455836648389757215e+02
-1.423199023199023117e+01 -1.457823446322714460e+02
-1.421245421245421170e+01 -1.457989726014769190e+02
-1.419291819291819223e+01 -1.459806469270598654e+02
-1.417338217338217277e+01 -1.460851355825146243e+02
-1.415384615384615330e+01 -1.460110155596514403e+02
-1.413431013431013383e+01 -1.458048840607092416e+02
-1.411477411477411437e+01 -1.456814990790031175e+02
-1.409523809523809490e+01 -1.457874028618995794e+02
-1.407570207570207543e+01 -1.458982975948392209e+02
-1.405616605616605597e+01 -1.457328400275095532e+02
-1.403663003663003650e+01 -1.450461108187921582e+02
-1.401709401709401703e+01 -1.449817958822018795e+02
-1.399755799755799757e+01 -1.449645114430324497e+02
-1.397802197802197810e+01 -1.450440952529931451e+02
-1.395848595848595863e+01 -1.452843285048708708e+02
-1.393894993894993917e+01 -1.453571160375764180e+02
-1.391941391941391970e+01 -1.453519077472406309e+02
-1.389987789987790023e+01 -1.454475556665373688e+02
-1.388034188034188077e+01 -1.455622617934983225e+02
-1.386080586080586130e+01 -1.457574188123633689e+02
-1.384126984126984183e+01 -1.457787527793637707e+02
-1.382173382173382237e+01 -1.460189328787689647e+02
-1.380219780219780290e+01 -1.461648491642810086e+02
-1.378266178266178343e+01 -1.461515151239987347e+02
-1.376312576312576397e+01 -1.459766822463607241e+02
-1.374358974358974450e+01 -1.458921815852194754e+02
-1.372405372405372503e+01 -1.459169539990409135e+02
-1.370451770451770557e+01 -1.460509411017090429e+02
-1.368498168498168610e+01 -1.461234334733045443e+02
-1.366544566544566663e+01 -1.460493153369918105e+02
-1.364590964590964717e+01 -1.459995607327502967e+02
-1.362637362637362770e+01 -1.460784642824995387e+02
-1.360683760683760823e+01 -1.460567183165959477e+02
-1.358730158730158877e+01 -1.462344783035981948e+02
-1.356776556776556930e+01 -1.461738263489708629e+02
-1.354822954822954983e+01 -1.461455890349088804e+02
-1.352869352869353037e+01 -1.461908726965152425e+02
-1.350915750915751090e+01 -1.462445770077341081e+02
-1.348962148962148788e+01 -1.461283717922875098e+02
-1.347008547008546842e+01 -1.460077594049002130e+02
-1.345054945054944895e+01 -1.461152409527126679e+02
-1.343101343101342948e+01 -1.461664655861861775e+02
-1.341147741147741002e+01 -1.461067774574256362e+02
-1.339194139194139055e+01 -1.461252389820134567e+02
-1.337240537240537108e+01 -1.458878331067679142e+02
-1.335286935286935162e+01 -1.458468197816674774e+02
-1.333333333333333215e+01 -1.454585330679181538e+02
-1.331379731379731268e+01 -1.452758116713896470e+02
-1.329426129426129322e+01 -1.452262680119558809e+02
-1.327472527472527375e+01 -1.450206984670322470e+02
-1.325518925518925428e+01 -1.451998988070586449e+02
-1.323565323565323482e+01 -1.453021672461443075e+02
-1.321611721611721535e+01 -1.454007733559185453e+02
-1.319658119658119588e+01 -1.454417349681752398e+02
-1.317704517704517642e+01 -1.457267784754104980e+02
-1.315750915750915695e+01 -1.465424015012638677e+02
-1.313797313797313748e+01 -1.466712271868927076e+02
-1.311843711843711802e+01 -1.465723761218385164e+02
-1.309890109890109855e+01 -1.465633085973638288e+02
-1.307936507936507908e+01 -1.464801128055055415e+02
-1.305982905982905962e+01 -1.463090925409983640e+02
-1.304029304029304015e+01 -1.461776858314387084e+02
-1.302075702075702068e+01 -1.461086376408835861e+02
-1.300122100122100122e+01 -1.461025257235411630e+02
-1.298168498168498175e+01 -1.460274723140317406e+02
-1.296214896214896228e+01 -1.458763604137622281e+02
-1.294261294261294282e+01 -1.456177421526141131e+02
-1.292307692307692335e+01 -1.453803827989619606e+02
-1.290354090354090388e+01 -1.452748377433729274e+02
-1.288400488400488442e+01 -1.454408795870965321e+02
-1.286446886446886495e+01 -1.454416594268857637e+02
-1.284493284493284548e+01 -1.454471882753891236e+02
-1.282539682539682602e+01 -1.453071089980657007e+02
-1.280586080586080655e+01 -1.453085838124266900e+02
-1.278632478632478708e+01 -1.451847203744436570e+02
-1.276678876678876762e+01 -1.452477864967499386e+02
-1.274725274725274815e+01 -1.451591808869674196e+02
-1.272771672771672868e+01 -1.450927896120967659e+02
-1.270818070818070922e+01 -1.451087629390142695e+02
-1.268864468864468975e+01 -1.451187295200574283e+02
-1.266910866910867028e+01 -1.451626131893860645e+02
-1.264957264957265082e+01 -1.451676429429974178e+02
-1.263003663003663135e+01 -1.450888101222457180e+02
-1.261050061050061188e+01 -1.450018899590982642e+02
-1.259096459096459242e+01 -1.450312539366892111e+02
-1.257142857142857295e+01 -1.450375517775929666e+02
-1.255189255189255348e+01 -1.449639483818233714e+02
-1.253235653235653402e+01 -1.449670268576459193e+02
-1.251282051282051455e+01 -1.449794976425697541e+02
-1.249328449328449153e+01 -1.451136398798313394e+02
-1.247374847374847207e+01 -1.451320540090104032e+02
-1.245421245421245260e+01 -1.454049897723372169e+02
-1.243467643467643313e+01 -1.455000669458755169e+02
-1.241514041514041367e+01 -1.453513121779719199e+02
-1.239560439560439420e+01 -1.450946071790648944e+02
-1.237606837606837473e+01 -1.448055281145192907e+02
-1.235653235653235527e+01 -1.448035765340136720e+02
-1.233699633699633580e+01 -1.447579382885410553e+02
-1.231746031746031633e+01 -1.446756168381188559e+02
-1.229792429792429687e+01 -1.446751119079248156e+02
-1.227838827838827740e+01 -1.445267239788416589e+02
-1.225885225885225793e+01 -1.442923665128469111e+02
-1.223931623931623847e+01 -1.442160104231553532e+02
-1.221978021978021900e+01 -1.442978744016588166e+02
-1.220024420024419953e+01 -1.443671323743457720e+02
-1.218070818070818007e+01 -1.444054321516725850e+02
-1.216117216117216060e+01 -1.440705555943340812e+02
-1.214163614163614113e+01 -1.438750784521409969e+02
-1.212210012210012167e+01 -1.438586592552730679e+02
-1.210256410256410220e+01 -1.438728125794553989e+02
-1.208302808302808273e+01 -1.439910546304438697e+02
-1.206349206349206327e+01 -1.441312762594312744e+02
-1.204395604395604380e+01 -1.442535169130813983e+02
-1.202442002442002433e+01 -1.441082137841661961e+02
-1.200488400488400487e+01 -1.440500561303387030e+02
-1.198534798534798540e+01 -1.440851786134248300e+02
-1.196581196581196593e+01 -1.440258176533671701e+02
-1.194627594627594647e+01 -1.439989908599173134e+02
-1.192673992673992700e+01 -1.439543555299133004e+02
-1.190720390720390753e+01 -1.440947487727517853e+02
-1.188766788766788807e+01 -1.441562857030597513e+02
-1.186813186813186860e+01 -1.442369802449227620e+02
-1.184859584859584913e+01 -1.443071413503255656e+02
-1.182905982905982967e+01 -1.442561762360479634e+02
-1.180952380952381020e+01 -1.442320775255031435e+02
-1.178998778998779073e+01 -1.441772203337408769e+02
-1.177045177045177127e+01 -1.440100048053277533e+02
-1.175091575091575180e+01 -1.438686566312549360e+02
-1.173137973137973233e+01 -1.439890400358602278e+02
-1.171184371184371287e+01 -1.440286089218520829e+02
-1.169230769230769340e+01 -1.439427842484354017e+02
-1.167277167277167393e+01 -1.440022659184333236e+02
-1.165323565323565447e+01 -1.440227337036961615e+02
-1.163369963369963500e+01 -1.440199138377679446e+02
-1.161416361416361553e+01 -1.439711436202673553e+02
-1.159462759462759607e+01 -1.439510109193168148e+02
-1.157509157509157660e+01 -1.440143629109880976e+02
-1.155555555555555713e+01 -1.440707582941051612e+02
-1.153601953601953767e+01 -1.442110690234744084e+02
-1.151648351648351820e+01 -1.446291834915590755e+02
-1.149694749694749873e+01 -1.449201119857023059e+02
-1.147741147741147572e+01 -1.449981548474407873e+02
-1.145787545787545625e+01 -1.450501403131353868e+02
-1.143833943833943678e+01 -1.451424377105354040e+02
-1.141880341880341732e+01 -1.451264068429289864e+02
-1.139926739926739785e+01 -1.452957609996124120e+02
-1.137973137973137838e+01 -1.455435973285479463e+02
-1.136019536019535892e+01 -1.454374772523215711e+02
-1.134065934065933945e+01 -1.451507093760329496e+02
-1.132112332112331998e+01 -1.449748523982777328e+02
-1.130158730158730052e+01 -1.449341332656864267e+02
-1.128205128205128105e+01 -1.454706191456240560e+02
-1.126251526251526158e+01 -1.457515122564478247e+02
-1.124297924297924212e+01 -1.456879873427759549e+02
-1.122344322344322265e+01 -1.456999871732969893e+02
-1.120390720390720318e+01 -1.457168269256181077e+02
-1.118437118437118372e+01 -1.454703350747488457e+02
-1.116483516483516425e+01 -1.453371296582434411e+02
-1.114529914529914478e+01 -1.456341175454572863e+02
-1.112576312576312532e+01 -1.456709600110322071e+02
-1.110622710622710585e+01 -1.455284218107017580e+02
-1.108669108669108638e+01 -1.450024124104697023e+02
-1.106715506715506692e+01 -1.449589118318729959e+02
-1.104761904761904745e+01 -1.449759633442376696e+02
-1.102808302808302798e+01 -1.448583969241033458e+02
-1.100854700854700852e+01 -1.444148808355827498e+02
-1.098901098901098905e+01 -1.443123730935671460e+02
-1.096947496947496958e+01 -1.442955106359590332e+02
-1.094993894993895012e+01 -1.443487918242308297e+02
-1.093040293040293065e+01 -1.442095628754694872e+02
-1.091086691086691118e+01 -1.441078560432903259e+02
-1.089133089133089172e+01 -1.439662334749418449e+02
-1.087179487179487225e+01 -1.439273565018376075e+02
-1.085225885225885278e+01 -1.438925512544944922e+02
-1.083272283272283332e+01 -1.437661099229078729e+02
-1.081318681318681385e+01 -1.436685496610697044e+02
-1.079365079365079438e+01 -1.435330167835173256e+02
-1.077411477411477492e+01 -1.435498960566131359e+02
-1.075457875457875545e+01 -1.435013886556966440e+02
-1.073504273504273598e+01 -1.434868613033152087e+02
-1.071550671550671652e+01 -1.434592706196335428e+02
-1.069597069597069705e+01 -1.433059175313515539e+02
-1.067643467643467758e+01 -1.430941725764290027e+02
-1.065689865689865812e+01 -1.429561965187829173e+02
-1.063736263736263865e+01 -1.423920326603606838e+02
-1.061782661782661918e+01 -1.423872561758453230e+02
-1.059829059829059972e+01 -1.421646737109096534e+02
-1.057875457875458025e+01 -1.421542055151261081e+02
-1.055921855921856078e+01 -1.415429120491811261e+02
-1.053968253968254132e+01 -1.414414905920383774e+02
-1.052014652014652185e+01 -1.412550823220299208e+02
-1.050061050061050238e+01 -1.412574606342658683e+02
-1.048107448107447937e+01 -1.406931521893581873e+02
-1.046153846153845990e+01 -1.405862459993926734e+02
-1.044200244200244043e+01 -1.364060772584510346e+02
-1.042246642246642097e+01 -1.341208173425293353e+02
-1.040293040293040150e+01 -1.340138229773547494e+02
-1.038339438339438203e+01 -1.326607243398595699e+02
-1.036385836385836257e+01 -1.323422320767997178e+02
-1.034432234432234310e+01 -1.313881585254665936e+02
-1.032478632478632363e+01 -1.297507455956651086e+02
-1.030525030525030417e+01 -1.291022907685815539e+02
-1.028571428571428470e+01 -1.283443355109401409e+02
-1.026617826617826523e+01 -1.279326978331402387e+02
-1.024664224664224577e+01 -1.278468777287590115e+02
-1.022710622710622630e+01 -1.275040029861275315e+02
-1.020757020757020683e+01 -1.270616226178626249e+02
-1.018803418803418737e+01 -1.266574106414349075e+02
-1.016849816849816790e+01 -1.262769050037061618e+02
-1.014896214896214843e+01 -1.260618372464335692e+02
-1.012942612942612897e+01 -1.260306595927021078e+02
-1.010989010989010950e+01 -1.258062396026613925e+02
-1.009035409035409003e+01 -1.252859342647922034e+02
-1.007081807081807057e+01 -1.250347001784663661e+02
-1.005128205128205110e+01 -1.249660674215713243e+02
-1.003174603174603163e+01 -1.247637415373000636e+02
-1.001221001221001217e+01 -1.246089429275477869e+02
-9.992673992673992700e+00 -1.243833728322791075e+02
-9.973137973137973233e+00 -1.241072363766705422e+02
-9.953601953601953767e+00 -1.239424253685381672e+02
-9.934065934065934300e+00 -1.238310030768941061e+02
-9.914529914529914834e+00 -1.236720261627100683e+02
-9.894993894993895367e+00 -1.234767568105355906e+02
-9.875457875457875900e+00 -1.233503872618992858e+02
-9.855921855921856434e+00 -1.232601497993060349e+02
-9.836385836385836967e+00 -1.231267987631678977e+02
-9.816849816849817500e+00 -1.229096422783215417e+02
-9.797313797313798034e+00 -1.227874341581620001e+02
-9.777777777777778567e+00 -1.227244653838582309e+02
-9.758241758241759101e+00 -1.225966222967484498e+02
-9.738705738705739634e+00 -1.225078473408848083e+02
-9.719169719169720167e+00 -1.224070057367382560e+02
-9.699633699633700701e+00 -1.222959141658286910e+02
-9.680097680097681234e+00 -1.222160939521162817e+02
-9.660561660561661768e+00 -1.222143145469014769e+02
-9.641025641025642301e+00 -1.221082958057583454e+02
-9.621489621489622834e+00 -1.218538064899936160e+02
-9.601953601953603368e+00 -1.217632357023197045e+02
-9.582417582417583901e+00 -1.217106108152397610e+02
-9.562881562881564435e+00 -1.216908759696339644e+02
-9.543345543345544968e+00 -1.217748489272342596e+02
-9.523809523809525501e+00 -1.217036379375416999e+02
-9.504273504273506035e+00 -1.216316718052052579e+02
-9.484737484737483015e+00 -1.215584799796490358e+02
-9.465201465201463549e+00 -1.215680680774673164e+02
-9.445665445665444082e+00 -1.216728353348067913e+02
-9.426129426129424616e+00 -1.216800183238846245e+02
-9.406593406593405149e+00 -1.217317421735908880e+02
-9.387057387057385682e+00 -1.217328041513164862e+02
-9.367521367521366216e+00 -1.216353010353871724e+02
-9.347985347985346749e+00 -1.216497107395430390e+02
-9.328449328449327282e+00 -1.216840544098893417e+02
-9.308913308913307816e+00 -1.216792225451861640e+02
-9.289377289377288349e+00 -1.217130346288343503e+02
-9.269841269841268883e+00 -1.217431097654413463e+02
-9.250305250305249416e+00 -1.216481384080621950e+02
-9.230769230769229949e+00 -1.216630743572954430e+02
-9.211233211233210483e+00 -1.217808527369190301e+02
-9.191697191697191016e+00 -1.217963676788970986e+02
-9.172161172161171550e+00 -1.217390993968431019e+02
-9.152625152625152083e+00 -1.216779645467346995e+02
-9.133089133089132616e+00 -1.216487877064770515e+02
-9.113553113553113150e+00 -1.217556249650151585e+02
-9.094017094017093683e+00 -1.218038268195470266e+02
-9.074481074481074216e+00 -1.217387349236820313e+02
-9.054945054945054750e+00 -1.217199941548485356e+02
-9.035409035409035283e+00 -1.217358094210762260e+02
-9.015873015873015817e+00 -1.217653875224064279e+02
-8.996336996336996350e+00 -1.218460785205053867e+02
-8.976800976800976883e+00 -1.218125215716309526e+02
-8.957264957264957417e+00 -1.217502551639001922e+02
-8.937728937728937950e+00 -1.218285430090214163e+02
-8.918192918192918484e+00 -1.217120969276266749e+02
-8.898656898656899017e+00 -1.216715916241692383e+02
-8.879120879120879550e+00 -1.217523202361003882e+02
-8.859584859584860084e+00 -1.217103715309876435e+02
-8.840048840048840617e+00 -1.217583504279669739e+02
-8.820512820512821150e+00 -1.217416605330348176e+02
-8.800976800976801684e+00 -1.215372055461684084e+02
-8.781440781440782217e+00 -1.214463758262924387e+02
-8.761904761904762751e+00 -1.215301208723466857e+02
-8.742368742368743284e+00 -1.216874689279609498e+02
-8.722832722832723817e+00 -1.216581959411030311e+02
-8.703296703296704351e+00 -1.216307701841012232e+02
-8.683760683760684884e+00 -1.216341532712277456e+02
-8.664224664224665418e+00 -1.215553881691282641e+02
-8.644688644688645951e+00 -1.216106688411900194e+02
-8.625152625152626484e+00 -1.216959846800207288e+02
-8.605616605616607018e+00 -1.216474082795191407e+02
-8.586080586080587551e+00 -1.216139314580766353e+02
-8.566544566544568085e+00 -1.216444483136728252e+02
-8.547008547008548618e+00 -1.216395451282667466e+02
-8.527472527472529151e+00 -1.217296111393974059e+02
-8.507936507936509685e+00 -1.217016043040203215e+02
-8.488400488400486665e+00 -1.215407373253153764e+02
-8.468864468864467199e+00 -1.215174458406519875e+02
-8.449328449328447732e+00 -1.215999501305483079e+02
-8.429792429792428266e+00 -1.216372276474684497e+02
-8.410256410256408799e+00 -1.216383407852651430e+02
-8.390720390720389332e+00 -1.215732348495315591e+02
-8.371184371184369866e+00 -1.215257738546844024e+02
-8.351648351648350399e+00 -1.214954631405957599e+02
-8.332112332112330932e+00 -1.215833370846439578e+02
-8.312576312576311466e+00 -1.215816189597018138e+02
-8.293040293040291999e+00 -1.215767031293192986e+02
-8.273504273504272533e+00 -1.216249367227810438e+02
-8.253968253968253066e+00 -1.216733934124104906e+02
-8.234432234432233599e+00 -1.215729910004171472e+02
-8.214896214896214133e+00 -1.212648771647957631e+02
-8.195360195360194666e+00 -1.213348759038792366e+02
-8.175824175824175200e+00 -1.213429801506156025e+02
-8.156288156288155733e+00 -1.213220504384908907e+02
-8.136752136752136266e+00 -1.213304150802016323e+02
-8.117216117216116800e+00 -1.212351677586609497e+02
-8.097680097680097333e+00 -1.213103748515684970e+02
-8.078144078144077866e+00 -1.213657704835354707e+02
-8.058608058608058400e+00 -1.212472700688549168e+02
-8.039072039072038933e+00 -1.213470825418298347e+02
-8.019536019536019467e+00 -1.212735335870074209e+02
-8.000000000000000000e+00 -1.212012864040879663e+02
-7.980463980463980533e+00 -1.212925044926898863e+02
-7.960927960927961067e+00 -1.212503274512879869e+02
-7.941391941391941600e+00 -1.213524207354373488e+02
-7.921855921855922134e+00 -1.215394127623377898e+02
-7.902319902319902667e+00 -1.215351694180306907e+02
-7.882783882783883200e+00 -1.214467061006055530e+02
-7.863247863247863734e+00 -1.213653280479949501e+02
-7.843711843711844267e+00 -1.214100767711630624e+02
-7.824175824175824800e+00 -1.214722070575398050e+02
-7.804639804639805334e+00 -1.214665946622751989e+02
-7.785103785103785867e+00 -1.215007095900151342e+02
-7.765567765567766401e+00 -1.214448414647712013e+02
-7.746031746031746934e+00 -1.214589758132112252e+02
-7.726495726495727467e+00 -1.214776681941431491e+02
-7.706959706959708001e+00 -1.215630331468695431e+02
-7.687423687423688534e+00 -1.215557353758805590e+02
-7.667887667887669068e+00 -1.214483186258588177e+02
-7.648351648351649601e+00 -1.213606048351220323e+02
-7.628815628815630134e+00 -1.214195767057146043e+02
-7.609279609279610668e+00 -1.216050881981345810e+02
-7.589743589743591201e+00 -1.216077772237972567e+02
-7.570207570207571734e+00 -1.215176053146056177e+02
-7.550671550671552268e+00 -1.215407015917350719e+02
-7.531135531135532801e+00 -1.215207742128048380e+02
-7.511599511599513335e+00 -1.215456619106987688e+02
-7.492063492063493868e+00 -1.216246621167202306e+02
-7.472527472527474401e+00 -1.215595379262931743e+02
-7.452991452991454935e+00 -1.214704380081426649e+02
-7.433455433455435468e+00 -1.215531133142736167e+02
-7.413919413919416002e+00 -1.215371742999251268e+02
-7.394383394383396535e+00 -1.216220716193318907e+02
-7.374847374847377068e+00 -1.215968388643061644e+02
-7.355311355311357602e+00 -1.214678410209339887e+02
-7.335775335775338135e+00 -1.218047301573969179e+02
-7.316239316239318669e+00 -1.218730116017336940e+02
-7.296703296703299202e+00 -1.218672449706365200e+02
-7.277167277167279735e+00 -1.218839962420059209e+02
-7.257631257631260269e+00 -1.218557989156041543e+02
-7.238095238095240802e+00 -1.218131099912933024e+02
-7.218559218559221335e+00 -1.217038137808186207e+02
-7.199023199023201869e+00 -1.217457261490781377e+02
-7.179487179487182402e+00 -1.218770118698491132e+02
-7.159951159951162936e+00 -1.217706314325599237e+02
-7.140415140415143469e+00 -1.218468246611093662e+02
-7.120879120879124002e+00 -1.219102211245947700e+02
-7.101343101343104536e+00 -1.218264487278227932e+02
-7.081807081807085069e+00 -1.218291974963265858e+02
-7.062271062271065603e+00 -1.217306990419059645e+02
-7.042735042735046136e+00 -1.216512281173429812e+02
-7.023199023199026669e+00 -1.216374217205724051e+02
-7.003663003663007203e+00 -1.217392695132721627e+02
-6.984126984126980631e+00 -1.218131890722778934e+02
-6.964590964590961164e+00 -1.218027816733141435e+02
-6.945054945054941697e+00 -1.217125329356898220e+02
-6.925518925518922231e+00 -1.215646043658276767e+02
-6.905982905982902764e+00 -1.215057346465843295e+02
-6.886446886446883298e+00 -1.215747138004795715e+02
-6.866910866910863831e+00 -1.215397268178679155e+02
-6.847374847374844364e+00 -1.216171252681847079e+02
-6.827838827838824898e+00 -1.215375193047459703e+02
-6.808302808302805431e+00 -1.213311269265441297e+02
-6.788766788766785965e+00 -1.214328022810315986e+02
-6.769230769230766498e+00 -1.215161664039200531e+02
-6.749694749694747031e+00 -1.214842170248804507e+02
-6.730158730158727565e+00 -1.215134114687577664e+02
-6.710622710622708098e+00 -1.215195269087252115e+02
-6.691086691086688631e+00 -1.215136490533252669e+02
-6.671550671550669165e+00 -1.214823591387159638e+02
-6.652014652014649698e+00 -1.214833855702757148e+02
-6.632478632478630232e+00 -1.214753776144073925e+02
-6.612942612942610765e+00 -1.215121740224329159e+02
-6.593406593406591298e+00 -1.215737364863441741e+02
-6.573870573870571832e+00 -1.214334471094584558e+02
-6.554334554334552365e+00 -1.213590975681333219e+02
-6.534798534798532899e+00 -1.214491817194973748e+02
-6.515262515262513432e+00 -1.213953281355814937e+02
-6.495726495726493965e+00 -1.214152297476568947e+02
-6.476190476190474499e+00 -1.215379220167777987e+02
-6.456654456654455032e+00 -1.215461826795899469e+02
-6.437118437118435565e+00 -1.214680599824605451e+02
-6.417582417582416099e+00 -1.214492132656718013e+02
-6.398046398046396632e+00 -1.214326465916038273e+02
-6.378510378510377166e+00 -1.214728925282223315e+02
-6.358974358974357699e+00 -1.215288761991253210e+02
-6.339438339438338232e+00 -1.215092197319367386e+02
-6.319902319902318766e+00 -1.214584556186407553e+02
-6.300366300366299299e+00 -1.214452139620858162e+02
-6.280830280830279833e+00 -1.215414657268639900e+02
-6.261294261294260366e+00 -1.215486863571602498e+02
-6.241758241758240899e+00 -1.215077159391648109e+02
-6.222222222222221433e+00 -1.215440572487174791e+02
-6.202686202686201966e+00 -1.215220446464201416e+02
-6.183150183150182500e+00 -1.214504624385898808e+02
-6.163614163614163033e+00 -1.215152138832855968e+02
-6.144078144078143566e+00 -1.215190378033646539e+02
-6.124542124542124100e+00 -1.214282399278990852e+02
-6.105006105006104633e+00 -1.214700821306959568e+02
-6.085470085470085166e+00 -1.214619888087054989e+02
-6.065934065934065700e+00 -1.213583351449965733e+02
-6.046398046398046233e+00 -1.215070449968003032e+02
-6.026862026862026767e+00 -1.216192985971076581e+02
-6.007326007326007300e+00 -1.215169368090908506e+02
-5.987789987789987833e+00 -1.216041230219660321e+02
-5.968253968253968367e+00 -1.215566004599967584e+02
-5.948717948717948900e+00 -1.214586974237709853e+02
-5.929181929181929434e+00 -1.216637733254152920e+02
-5.909645909645909967e+00 -1.217288779203169895e+02
-5.890109890109890500e+00 -1.216338165964641149e+02
-5.870573870573871034e+00 -1.215280348882721597e+02
-5.851037851037851567e+00 -1.214958664742954966e+02
-5.831501831501832100e+00 -1.215047253374971774e+02
-5.811965811965812634e+00 -1.215161705567166450e+02
-5.792429792429793167e+00 -1.216124114905607598e+02
-5.772893772893773701e+00 -1.216366814847514632e+02
-5.753357753357754234e+00 -1.215887024103890610e+02
-5.733821733821734767e+00 -1.215297628765210334e+02
-5.714285714285715301e+00 -1.215903271688527951e+02
-5.694749694749695834e+00 -1.217664461087762362e+02
-5.675213675213676368e+00 -1.217130817069347728e+02
-5.655677655677656901e+00 -1.216426785293086397e+02
-5.636141636141637434e+00 -1.215438355290269214e+02
-5.616605616605617968e+00 -1.215076377133716932e+02
-5.597069597069598501e+00 -1.216092069236739519e+02
-5.577533577533579034e+00 -1.215868504275606199e+02
-5.557997557997559568e+00 -1.216256477607502262e+02
-5.538461538461540101e+00 -1.216311003794492507e+02
-5.518925518925520635e+00 -1.216587305230673337e+02
-5.499389499389501168e+00 -1.216412437931385000e+02
-5.479853479853481701e+00 -1.217308823231505954e+02
-5.460317460317462235e+00 -1.217686527799348681e+02
-5.440781440781442768e+00 -1.218626095027430409e+02
-5.421245421245423302e+00 -1.218758735175379115e+02
-5.401709401709403835e+00 -1.218393575518738885e+02
-5.382173382173384368e+00 -1.218272349427990662e+02
-5.362637362637364902e+00 -1.218965251895098021e+02
-5.343101343101345435e+00 -1.218567559470538555e+02
-5.323565323565325969e+00 -1.218840374893259195e+02
-5.304029304029306502e+00 -1.219799534463862898e+02
-5.284493284493287035e+00 -1.219905761865750549e+02
-5.264957264957267569e+00 -1.219911400223296596e+02
-5.245421245421248102e+00 -1.220426403188969573e+02
-5.225885225885228635e+00 -1.220000061193793073e+02
-5.206349206349209169e+00 -1.218778014127505713e+02
-5.186813186813189702e+00 -1.220003630333239499e+02
-5.167277167277170236e+00 -1.218109759363162823e+02
-5.147741147741150769e+00 -1.216959838569547685e+02
-5.128205128205131302e+00 -1.218071554728116865e+02
-5.108669108669111836e+00 -1.217042737635377136e+02
-5.089133089133092369e+00 -1.214478440429874553e+02
-5.069597069597072903e+00 -1.215321750952254263e+02
-5.050061050061053436e+00 -1.215448743223430625e+02
-5.030525030525033969e+00 -1.214734434849610807e+02
-5.010989010989014503e+00 -1.214837667798589109e+02
-4.991452991452987931e+00 -1.215672461302730909e+02
-4.971916971916968464e+00 -1.214295083875108219e+02
-4.952380952380948997e+00 -1.214087519586693844e+02
-4.932844932844929531e+00 -1.214487493369715310e+02
-4.913308913308910064e+00 -1.213466395176046433e+02
-4.893772893772890598e+00 -1.212551783161585490e+02
-4.874236874236871131e+00 -1.212777315806057885e+02
-4.854700854700851664e+00 -1.213554419938228222e+02
-4.835164835164832198e+00 -1.212946740490362743e+02
-4.815628815628812731e+00 -1.212909478325391888e+02
-4.796092796092793265e+00 -1.213541014401731530e+02
-4.776556776556773798e+00 -1.212800653156701571e+02
-4.757020757020754331e+00 -1.213527762559876919e+02
-4.737484737484734865e+00 -1.214298957333156892e+02
-4.717948717948715398e+00 -1.213429068207892385e+02
-4.698412698412695931e+00 -1.213107859194399794e+02
-4.678876678876676465e+00 -1.212692487113840656e+02
-4.659340659340656998e+00 -1.212601858757374487e+02
-4.639804639804637532e+00 -1.212330361587726060e+02
-4.620268620268618065e+00 -1.212740175694327291e+02
-4.600732600732598598e+00 -1.211794238807126902e+02
-4.581196581196579132e+00 -1.212707423146320451e+02
-4.561660561660559665e+00 -1.211812565519645801e+02
-4.542124542124540199e+00 -1.211682328398916297e+02
-4.522588522588520732e+00 -1.212070846315500035e+02
-4.503052503052501265e+00 -1.211788349944958298e+02
-4.483516483516481799e+00 -1.211121206671234205e+02
-4.463980463980462332e+00 -1.211434280687740568e+02
-4.444444444444442865e+00 -1.211039205351146393e+02
-4.424908424908423399e+00 -1.209937895760814541e+02
-4.405372405372403932e+00 -1.209804975138906968e+02
-4.385836385836384466e+00 -1.210434957533661162e+02
-4.366300366300364999e+00 -1.210005998229294164e+02
-4.346764346764345532e+00 -1.208790500349579986e+02
-4.327228327228326066e+00 -1.209924505629229827e+02
-4.307692307692306599e+00 -1.210426333215507242e+02
-4.288156288156287133e+00 -1.212113758114519868e+02
-4.268620268620267666e+00 -1.213088826061808447e+02
-4.249084249084248199e+00 -1.212288826147663059e+02
-4.229548229548228733e+00 -1.213111016905688189e+02
-4.210012210012209266e+00 -1.215696551762518851e+02
-4.190476190476189799e+00 -1.215270066772308155e+02
-4.170940170940170333e+00 -1.214828893120134268e+02
-4.151404151404150866e+00 -1.215564008948776831e+02
-4.131868131868131400e+00 -1.215794947271171935e+02
-4.112332112332111933e+00 -1.214169480065963569e+02
-4.092796092796092466e+00 -1.215469530241951759e+02
-4.073260073260073000e+00 -1.216018089988335475e+02
-4.053724053724053533e+00 -1.215433433298296677e+02
-4.034188034188034067e+00 -1.215153149033767619e+02
-4.014652014652014600e+00 -1.215903957918185085e+02
-3.995115995115995133e+00 -1.215811880016939739e+02
-3.975579975579975667e+00 -1.215009431054303235e+02
-3.956043956043956200e+00 -1.215439457566959334e+02
-3.936507936507936734e+00 -1.215281871457785456e+02
-3.916971916971917267e+00 -1.215593124932280773e+02
-3.897435897435897800e+00 -1.216325145549680542e+02
-3.877899877899878334e+00 -1.216996203754423647e+02
-3.858363858363858867e+00 -1.216077902492126697e+02
-3.838827838827839400e+00 -1.216248308234719673e+02
-3.819291819291819934e+00 -1.216613179194925465e+02
-3.799755799755800467e+00 -1.216192169503720208e+02
-3.780219780219781001e+00 -1.216341702574191288e+02
-3.760683760683761534e+00 -1.216114695402906563e+02
-3.741147741147742067e+00 -1.215453742915382520e+02
-3.721611721611722601e+00 -1.215529522069599011e+02
-3.702075702075703134e+00 -1.214571607487666540e+02
-3.682539682539683668e+00 -1.215555953210560745e+02
-3.663003663003664201e+00 -1.215411264453378948e+02
-3.643467643467644734e+00 -1.213878852718365806e+02
-3.623931623931625268e+00 -1.213885144555587772e+02
-3.604395604395605801e+00 -1.214222772303247524e+02
-3.584859584859586334e+00 -1.214183935267898704e+02
-3.565323565323566868e+00 -1.214260258637196301e+02
-3.545787545787547401e+00 -1.215346265473154119e+02
-3.526251526251527935e+00 -1.215980619697820231e+02
-3.506715506715508468e+00 -1.215453037938007697e+02
-3.487179487179489001e+00 -1.214475109691015717e+02
-3.467643467643469535e+00 -1.215653709211983227e+02
-3.448107448107450068e+00 -1.215076014785653911e+02
-3.428571428571430602e+00 -1.214733338673089520e+02
-3.409035409035411135e+00 -1.215397637899285002e+02
-3.389499389499391668e+00 -1.214390590535570169e+02
-3.369963369963372202e+00 -1.215228231268540924e+02
-3.350427350427352735e+00 -1.214315706627773466e+02
-3.330891330891333268e+00 -1.214809181157789766e+02
-3.311355311355313802e+00 -1.215401985164783696e+02
-3.291819291819294335e+00 -1.214327776651688708e+02
-3.272283272283274869e+00 -1.213549910415827355e+02
-3.252747252747255402e+00 -1.212485130011638716e+02
-3.233211233211235935e+00 -1.214225367224983358e+02
-3.213675213675216469e+00 -1.214794392286822955e+02
-3.194139194139197002e+00 -1.214176847012983416e+02
-3.174603174603177536e+00 -1.214852600463335506e+02
-3.155067155067158069e+00 -1.215159310482830790e+02
-3.135531135531138602e+00 -1.213393552046841108e+02
-3.115995115995119136e+00 -1.213613719823938766e+02
-3.096459096459099669e+00 -1.214357597421262511e+02
-3.076923076923080203e+00 -1.214050172653561219e+02
-3.057387057387060736e+00 -1.214433017657474778e+02
-3.037851037851041269e+00 -1.213957027119185597e+02
-3.018315018315021803e+00 -1.214267925722749624e+02
-2.998778998779002336e+00 -1.213807522034063595e+02
-2.979242979242975764e+00 -1.214456027464721615e+02
-2.959706959706956297e+00 -1.214551943297089451e+02
-2.940170940170936831e+00 -1.214862504576844202e+02
-2.920634920634917364e+00 -1.215336485133465771e+02
-2.901098901098897898e+00 -1.213749193899835745e+02
-2.881562881562878431e+00 -1.213854448411157847e+02
-2.862026862026858964e+00 -1.214427674686155711e+02
-2.842490842490839498e+00 -1.214540620629465195e+02
-2.822954822954820031e+00 -1.214930649761987667e+02
-2.803418803418800564e+00 -1.213758430493595881e+02
-2.783882783882781098e+00 -1.213820643329871274e+02
-2.764346764346761631e+00 -1.215284307021693024e+02
-2.744810744810742165e+00 -1.215128043686499950e+02
-2.725274725274722698e+00 -1.214948893998896864e+02
-2.705738705738703231e+00 -1.214787222821574488e+02
-2.686202686202683765e+00 -1.214996841925366908e+02
-2.666666666666664298e+00 -1.215100772649323346e+02
-2.647130647130644832e+00 -1.214448340489757783e+02
-2.627594627594625365e+00 -1.214025369346813079e+02
-2.608058608058605898e+00 -1.215105559153052326e+02
-2.588522588522586432e+00 -1.215859909901923857e+02
-2.568986568986566965e+00 -1.216212118433575853e+02
-2.549450549450547499e+00 -1.215128940240383031e+02
-2.529914529914528032e+00 -1.214205547328604808e+02
-2.510378510378508565e+00 -1.214806253201213906e+02
-2.490842490842489099e+00 -1.213916955123093260e+02
-2.471306471306469632e+00 -1.213291143791827267e+02
-2.451770451770450165e+00 -1.212652561872269246e+02
-2.432234432234430699e+00 -1.213260589349737586e+02
-2.412698412698411232e+00 -1.214336014142538147e+02
-2.393162393162391766e+00 -1.214816160754333794e+02
-2.373626373626372299e+00 -1.215773155819450437e+02
-2.354090354090352832e+00 -1.213772306828363128e+02
-2.334554334554333366e+00 -1.213123578286228934e+02
-2.315018315018313899e+00 -1.213706643624191486e+02
-2.295482295482294433e+00 -1.212984359649522332e+02
-2.275946275946274966e+00 -1.213849296942381102e+02
-2.256410256410255499e+00 -1.215781799411818866e+02
-2.236874236874236033e+00 -1.216664189616042222e+02
-2.217338217338216566e+00 -1.215836494008722610e+02
-2.197802197802197099e+00 -1.216630415053310230e+02
-2.178266178266177633e+00 -1.215976133384639297e+02
-2.158730158730158166e+00 -1.216119707189818939e+02
-2.139194139194138700e+00 -1.215827861637258707e+02
-2.119658119658119233e+00 -1.214013129412807075e+02
-2.100122100122099766e+00 -1.213553858722342227e+02
-2.080586080586080300e+00 -1.212937167304833253e+02
-2.061050061050060833e+00 -1.212539592122182057e+02
-2.041514041514041367e+00 -1.212793565389089849e+02
-2.021978021978021900e+00 -1.214584932103591370e+02
-2.002442002442002433e+00 -1.215710336646018561e+02
-1.982905982905982967e+00 -1.215510972302207620e+02
-1.963369963369963500e+00 -1.216319763877026503e+02
-1.943833943833944033e+00 -1.216066226254584421e+02
-1.924297924297924567e+00 -1.215676185517381072e+02
-1.904761904761905100e+00 -1.215610997373515545e+02
-1.885225885225885634e+00 -1.216405727927680118e+02
-1.865689865689866167e+00 -1.216613334490520231e+02
-1.846153846153846700e+00 -1.217050889486093865e+02
-1.826617826617827234e+00 -1.216905367905614099e+02
-1.807081807081807767e+00 -1.216012905919871656e+02
-1.787545787545788301e+00 -1.215755946399035849e+02
-1.768009768009768834e+00 -1.214725719009832972e+02
-1.748473748473749367e+00 -1.215192441602909668e+02
-1.728937728937729901e+00 -1.214689650834737336e+02
-1.709401709401710434e+00 -1.214205547663199809e+02
-1.689865689865690968e+00 -1.215098852496732036e+02
-1.670329670329671501e+00 -1.215958674471088585e+02
-1.650793650793652034e+00 -1.214874019307880673e+02
-1.631257631257632568e+00 -1.214309392142772168e+02
-1.611721611721613101e+00 -1.214693171378151391e+02
-1.592185592185593634e+00 -1.215517084001226635e+02
-1.572649572649574168e+00 -1.215786271017156537e+02
-1.553113553113554701e+00 -1.214870791765027889e+02
-1.533577533577535235e+00 -1.215964555395926538e+02
-1.514041514041515768e+00 -1.215570986309359114e+02
-1.494505494505496301e+00 -1.215225208847202651e+02
-1.474969474969476835e+00 -1.217301360171639146e+02
-1.455433455433457368e+00 -1.216772788517315007e+02
-1.435897435897437902e+00 -1.216261415701359425e+02
-1.416361416361418435e+00 -1.216606758074671859e+02
-1.396825396825398968e+00 -1.215780979103759165e+02
-1.377289377289379502e+00 -1.214839507038821154e+02
-1.357753357753360035e+00 -1.213736287018231792e+02
-1.338217338217340568e+00 -1.214494202940227154e+02
-1.318681318681321102e+00 -1.213736077658393384e+02
-1.299145299145301635e+00 -1.212411753423205312e+02
-1.279609279609282169e+00 -1.212347228013827447e+02
-1.260073260073262702e+00 -1.212822631038345236e+02
-1.240537240537243235e+00 -1.214078979239418459e+02
-1.221001221001223769e+00 -1.213053089861872849e+02
-1.201465201465204302e+00 -1.213374887662207300e+02
-1.181929181929184836e+00 -1.213936811118614685e+02
-1.162393162393165369e+00 -1.213570174716635250e+02
-1.142857142857145902e+00 -1.211624406757939596e+02
-1.123321123321126436e+00 -1.210902025093011787e+02
-1.103785103785106969e+00 -1.211114007909021240e+02
-1.084249084249087502e+00 -1.210414496434250680e+02
-1.064713064713068036e+00 -1.211055171224975595e+02
-1.045177045177048569e+00 -1.211735400619697316e+02
-1.025641025641029103e+00 -1.212724209150767507e+02
-1.006105006105009636e+00 -1.211857831565749279e+02
-9.865689865689830640e-01 -1.211789265928510417e+02
-9.670329670329635974e-01 -1.210880105433150646e+02
-9.474969474969441308e-01 -1.210647273356437097e+02
-9.279609279609246641e-01 -1.211279806434650936e+02
-9.084249084249051975e-01 -1.210668319430272106e+02
-8.888888888888857309e-01 -1.211758558985350192e+02
-8.693528693528662643e-01 -1.211897046787548504e+02
-8.498168498168467977e-01 -1.212234051011335794e+02
-8.302808302808273311e-01 -1.212413614217691702e+02
-8.107448107448078645e-01 -1.211688379772060529e+02
-7.912087912087883979e-01 -1.212578408783899988e+02
-7.716727716727689312e-01 -1.214007458344455017e+02
-7.521367521367494646e-01 -1.214382577000513947e+02
-7.326007326007299980e-01 -1.214173251040188006e+02
-7.130647130647105314e-01 -1.214677207528731344e+02
-6.935286935286910648e-01 -1.214424526578661556e+02
-6.739926739926715982e-01 -1.215242596814404124e+02
-6.544566544566521316e-01 -1.214460453698074502e+02
-6.349206349206326649e-01 -1.212276018370573780e+02
-6.153846153846131983e-01 -1.212562815879840770e+02
-5.958485958485937317e-01 -1.213031828213448904e+02
-5.763125763125742651e-01 -1.213271787619880797e+02
-5.567765567765547985e-01 -1.213656113862838595e+02
-5.372405372405353319e-01 -1.213557372744932508e+02
-5.177045177045158653e-01 -1.214298638253413571e+02
-4.981684981684963986e-01 -1.215108453815347787e+02
-4.786324786324769320e-01 -1.213477580280950860e+02
-4.590964590964574654e-01 -1.212549593231525904e+02
-4.395604395604379988e-01 -1.213375769704042852e+02
-4.200244200244185322e-01 -1.215573098646907511e+02
-4.004884004883990656e-01 -1.215957625873264050e+02
-3.809523809523795990e-01 -1.215245202880468156e+02
-3.614163614163601324e-01 -1.215484745527336656e+02
-3.418803418803406657e-01 -1.216706223050249633e+02
-3.223443223443211991e-01 -1.216899703948146936e+02
-3.028083028083017325e-01 -1.216444912884240779e+02
-2.832722832722822659e-01 -1.216635461230415416e+02
-2.637362637362627993e-01 -1.218150705830402956e+02
-2.442002442002433327e-01 -1.217564715572397063e+02
-2.246642246642238661e-01 -1.217089823272617934e+02
-2.051282051282043994e-01 -1.216885190320262211e+02
-1.855921855921849328e-01 -1.215913351049039903e+02
-1.660561660561654662e-01 -1.215807486644183086e+02
-1.465201465201459996e-01 -1.214797683361957894e+02
-1.269841269841265330e-01 -1.215883510101352982e+02
-1.074481074481070664e-01 -1.215996790701794197e+02
-8.791208791208759976e-02 -1.215475276756054654e+02
-6.837606837606813315e-02 -1.215829621450554896e+02
-4.884004884004866653e-02 -1.216299905618258350e+02
-2.930402930402919992e-02 -1.216881755154969227e+02
-9.768009768009733307e-03 -1.216765668801647280e+02
9.768009768009733307e-03 -1.216390818177632411e+02
2.930402930402919992e-02 -1.215235987532221031e+02
4.884004884004866653e-02 -1.214960173665295713e+02
6.837606837606813315e-02 -1.215280591498690086e+02
8.791208791208759976e-02 -1.214378419063970824e+02
1.074481074481070664e-01 -1.213353045107619721e+02
1.269841269841265330e-01 -1.213156973931698417e+02
1.465201465201459996e-01 -1.213661106663326166e+02
1.660561660561654662e-01 -1.213152078592330270e+02
1.855921855921849328e-01 -1.214123098958244498e+02
2.051282051282043994e-01 -1.213877180280327650e+02
2.246642246642238661e-01 -1.213989029583466106e+02
2.442002442002433327e-01 -1.216212356468116980e+02
2.637362637362627993e-01 -1.216980959982411434e+02
2.832722832722822659e-01 -1.216311729457850674e+02
3.028083028083017325e-01 -1.215420749929000124e+02
3.223443223443211991e-01 -1.215000539177587910e+02
3.418803418803406657e-01 -1.214969629962997715e+02
3.614163614163601324e-01 -1.214224429944269446e+02
3.809523809523795990e-01 -1.213093759663236284e+02
4.004884004883990656e-01 -1.215003088549674999e+02
4.200244200244185322e-01 -1.215820330168806009e+02
4.395604395604379988e-01 -1.214877432708190952e+02
4.590964590964574654e-01 -1.212141418110630013e+02
4.786324786324769320e-01 -1.211702050339796983e+02
4.981684981684963986e-01 -1.212205400775961692e+02
5.177045177045158653e-01 -1.212286484170953145e+02
5.372405372405353319e-01 -1.212917466385360683e+02
5.567765567765547985e-01 -1.212749995900093722e+02
5.763125763125742651e-01 -1.213250186245455922e+02
5.958485958485937317e-01 -1.213105518470944730e+02
6.153846153846131983e-01 -1.213326934748850903e+02
6.349206349206326649e-01 -1.213753231088665245e+02
6.544566544566521316e-01 -1.213832737791991860e+02
6.739926739926715982e-01 -1.213650902237216940e+02
6.935286935286910648e-01 -1.213193377591827726e+02
7.130647130647105314e-01 -1.213390187202711559e+02
7.326007326007299980e-01 -1.214365468808015009e+02
7.521367521367494646e-01 -1.213532457790505532e+02
7.716727716727689312e-01 -1.212962663548765931e+02
7.912087912087883979e-01 -1.213566558229998549e+02
8.107448107448078645e-01 -1.214244280374218192e+02
8.302808302808273311e-01 -1.213983007825960385e+02
8.498168498168467977e-01 -1.215069902972375075e+02
8.693528693528662643e-01 -1.214797135666024843e+02
8.888888888888857309e-01 -1.215504073980510782e+02
9.084249084249051975e-01 -1.216705510771861043e+02
9.279609279609246641e-01 -1.215655942444886364e+02
9.474969474969441308e-01 -1.215313788826564405e+02
9.670329670329635974e-01 -1.213989534048906762e+02
9.865689865689830640e-01 -1.214863575341047124e+02
1.006105006105002531e+00 -1.215717789271723603e+02
1.025641025641029103e+00 -1.215028713796486386e+02
1.045177045177048569e+00 -1.215598713736237215e+02
1.064713064713068036e+00 -1.214921252076694600e+02
1.084249084249087502e+00 -1.213953538517222484e+02
1.103785103785106969e+00 -1.213765784184529082e+02
1.123321123321126436e+00 -1.214345730128613923e+02
1.142857142857145902e+00 -1.213780512475595117e+02
1.162393162393165369e+00 -1.213779126274797022e+02
1.181929181929184836e+00 -1.214942341543104476e+02
1.201465201465204302e+00 -1.215530245094182362e+02
1.221001221001223769e+00 -1.215396532644762715e+02
1.240537240537243235e+00 -1.214234705641625851e+02
1.260073260073262702e+00 -1.215123721224130975e+02
1.279609279609282169e+00 -1.213793521431554581e+02
1.299145299145301635e+00 -1.213067746962106526e+02
1.318681318681321102e+00 -1.213100025923458958e+02
1.338217338217340568e+00 -1.215189244079058426e+02
1.357753357753360035e+00 -1.216108413491386671e+02
1.377289377289379502e+00 -1.215618451282993675e+02
1.396825396825398968e+00 -1.216247442952760593e+02
1.416361416361418435e+00 -1.215519412921909037e+02
1.435897435897437902e+00 -1.215324132825685268e+02
1.455433455433457368e+00 -1.214797358899366344e+02
1.474969474969476835e+00 -1.214991953500363593e+02
1.494505494505496301e+00 -1.215180587876456855e+02
1.514041514041515768e+00 -1.213440541802697084e+02
1.533577533577535235e+00 -1.213121742760307882e+02
1.553113553113554701e+00 -1.213539193276284607e+02
1.572649572649574168e+00 -1.213980101987161930e+02
1.592185592185593634e+00 -1.214368931269941640e+02
1.611721611721613101e+00 -1.213369282167222707e+02
1.631257631257632568e+00 -1.213281419880878786e+02
1.650793650793652034e+00 -1.214150547256777202e+02
1.670329670329671501e+00 -1.215165177400484424e+02
1.689865689865690968e+00 -1.214287355918090157e+02
1.709401709401710434e+00 -1.214477853927809861e+02
1.728937728937729901e+00 -1.213558291137861431e+02
1.748473748473749367e+00 -1.214330164152012799e+02
1.768009768009768834e+00 -1.213977617724469269e+02
1.787545787545788301e+00 -1.214265964786727920e+02
1.807081807081807767e+00 -1.215188136285452174e+02
1.826617826617827234e+00 -1.213922397906104464e+02
1.846153846153846700e+00 -1.215259215300932567e+02
1.865689865689866167e+00 -1.216164871699655947e+02
1.885225885225885634e+00 -1.215227866152147556e+02
1.904761904761905100e+00 -1.213543362517179389e+02
1.924297924297924567e+00 -1.213290338367987289e+02
1.943833943833944033e+00 -1.213575319190312882e+02
1.963369963369963500e+00 -1.214359934032540167e+02
1.982905982905982967e+00 -1.215143104769293672e+02
2.002442002442002433e+00 -1.214888191058875435e+02
2.021978021978021900e+00 -1.214693746169666895e+02
2.041514041514041367e+00 -1.214900725886215014e+02
2.061050061050060833e+00 -1.215811992332505866e+02
2.080586080586080300e+00 -1.215242006392238352e+02
2.100122100122099766e+00 -1.214771281038287754e+02
2.119658119658119233e+00 -1.216111149848690189e+02
2.139194139194138700e+00 -1.216900987003475478e+02
2.158730158730158166e+00 -1.218334829592541979e+02
2.178266178266177633e+00 -1.217400495895455776e+02
2.197802197802197099e+00 -1.217037880810373593e+02
2.217338217338216566e+00 -1.218013466821137172e+02
2.236874236874236033e+00 -1.217205183604275618e+02
2.256410256410255499e+00 -1.217913078092850441e+02
2.275946275946274966e+00 -1.217657745673783154e+02
2.295482295482294433e+00 -1.218048640107365799e+02
2.315018315018313899e+00 -1.218480387574146846e+02
2.334554334554333366e+00 -1.218962292875098967e+02
2.354090354090352832e+00 -1.218990468003536023e+02
2.373626373626372299e+00 -1.219695209599515948e+02
2.393162393162391766e+00 -1.221589946881699120e+02
2.412698412698411232e+00 -1.220504260086170802e+02
2.432234432234430699e+00 -1.220290612568250168e+02
2.451770451770450165e+00 -1.218537531113410637e+02
2.471306471306469632e+00 -1.217915876003125675e+02
2.490842490842489099e+00 -1.218789522850566556e+02
2.510378510378508565e+00 -1.218974570350314792e+02
2.529914529914528032e+00 -1.219731113141886567e+02
2.549450549450547499e+00 -1.219142298544249741e+02
2.568986568986566965e+00 -1.217211475031487851e+02
2.588522588522586432e+00 -1.216762802172064397e+02
2.608058608058605898e+00 -1.217617870276502856e+02
2.627594627594625365e+00 -1.217046308364958094e+02
2.647130647130644832e+00 -1.217778934669680098e+02
2.666666666666664298e+00 -1.217368297546509268e+02
2.686202686202683765e+00 -1.217384950679758049e+02
2.705738705738703231e+00 -1.218667320228435216e+02
2.725274725274722698e+00 -1.218159470689193995e+02
2.744810744810742165e+00 -1.217191282774726346e+02
2.764346764346761631e+00 -1.217043702672846592e+02
2.783882783882781098e+00 -1.219031599616778863e+02
2.803418803418800564e+00 -1.218981091216740822e+02
2.822954822954820031e+00 -1.218276314247214884e+02
2.842490842490839498e+00 -1.217915597081595820e+02
2.862026862026858964e+00 -1.216913144758741510e+02
2.881562881562878431e+00 -1.217574346590017029e+02
2.901098901098897898e+00 -1.217553615063312265e+02
2.920634920634917364e+00 -1.215044977010492602e+02
2.940170940170936831e+00 -1.214258995728760908e+02
2.959706959706956297e+00 -1.214770693319293713e+02
2.979242979242975764e+00 -1.215264551840810441e+02
2.998778998778995231e+00 -1.216001302650612814e+02
3.018315018315021803e+00 -1.215512131446660362e+02
3.037851037851041269e+00 -1.215758621871487719e+02
3.057387057387060736e+00 -1.216920229561472695e+02
3.076923076923080203e+00 -1.216839628070533053e+02
3.096459096459099669e+00 -1.215969315152598682e+02
3.115995115995119136e+00 -1.216700024578099999e+02
3.135531135531138602e+00 -1.216155141299029339e+02
3.155067155067158069e+00 -1.214606640884539956e+02
3.174603174603177536e+00 -1.214228070650389668e+02
3.194139194139197002e+00 -1.214810603050723756e+02
3.213675213675216469e+00 -1.214416585231109167e+02
3.233211233211235935e+00 -1.214394210285905586e+02
3.252747252747255402e+00 -1.213623409525977195e+02
3.272283272283274869e+00 -1.213675168285030992e+02
3.291819291819294335e+00 -1.214682047222655115e+02
3.311355311355313802e+00 -1.214699406586771460e+02
3.330891330891333268e+00 -1.216671672410254388e+02
3.350427350427352735e+00 -1.217416336675344155e+02
3.369963369963372202e+00 -1.216754291644863599e+02
3.389499389499391668e+00 -1.215411040256506112e+02
3.409035409035411135e+00 -1.214659818754060581e+02
3.428571428571430602e+00 -1.215361215916715167e+02
3.448107448107450068e+00 -1.217148508849802937e+02
3.467643467643469535e+00 -1.217497623804551665e+02
3.487179487179489001e+00 -1.217052571330722657e+02
3.506715506715508468e+00 -1.216138775410090744e+02
3.526251526251527935e+00 -1.215318673083903889e+02
3.545787545787547401e+00 -1.215038282937026963e+02
3.565323565323566868e+00 -1.214852916746013420e+02
3.584859584859586334e+00 -1.215484573809939093e+02
3.604395604395605801e+00 -1.215964031415052915e+02
3.623931623931625268e+00 -1.216011139164458257e+02
3.643467643467644734e+00 -1.216139347295819704e+02
3.663003663003664201e+00 -1.216709084549872131e+02
3.682539682539683668e+00 -1.216411265333587437e+02
3.702075702075703134e+00 -1.216047770840667681e+02
3.721611721611722601e+00 -1.216300305403372306e+02
3.741147741147742067e+00 -1.216315053030086091e+02
3.760683760683761534e+00 -1.215568531115052764e+02
3.780219780219781001e+00 -1.216274237767560038e+02
3.799755799755800467e+00 -1.218898110242835600e+02
3.819291819291819934e+00 -1.219316754671863379e+02
3.838827838827839400e+00 -1.218912750439657771e+02
3.858363858363858867e+00 -1.218068944279291799e+02
3.877899877899878334e+00 -1.217292406455315898e+02
3.897435897435897800e+00 -1.218303056066704357e+02
3.916971916971917267e+00 -1.218143572841238154e+02
3.936507936507936734e+00 -1.218523675110881470e+02
3.956043956043956200e+00 -1.218948258884012859e+02
3.975579975579975667e+00 -1.218212713379947445e+02
3.995115995115995133e+00 -1.217420132945850497e+02
4.014652014652014600e+00 -1.217668821647071695e+02
4.034188034188034067e+00 -1.219001788842351885e+02
4.053724053724053533e+00 -1.219197048843226980e+02
4.073260073260073000e+00 -1.218623849069735030e+02
4.092796092796092466e+00 -1.218196467044991778e+02
4.112332112332111933e+00 -1.218100289949670696e+02
4.131868131868131400e+00 -1.218154236606421534e+02
4.151404151404150866e+00 -1.218197750361044740e+02
4.170940170940170333e+00 -1.218226840802169306e+02
4.190476190476189799e+00 -1.218443361238848013e+02
4.210012210012209266e+00 -1.218568670047934290e+02
4.229548229548228733e+00 -1.218105727908915270e+02
4.249084249084248199e+00 -1.217489316763862206e+02
4.268620268620267666e+00 -1.218840476758205682e+02
4.288156288156287133e+00 -1.218987501559120545e+02
4.307692307692306599e+00 -1.217917718057105390e+02
4.327228327228326066e+00 -1.219041801580459889e+02
4.346764346764345532e+00 -1.218808537666349565e+02
4.366300366300364999e+00 -1.217243658173373575e+02
4.385836385836384466e+00 -1.218134373091518086e+02
4.405372405372403932e+00 -1.218449805428302284e+02
4.424908424908423399e+00 -1.219003111306752061e+02
4.444444444444442865e+00 -1.220237640153997063e+02
4.463980463980462332e+00 -1.219501789818802706e+02
4.483516483516481799e+00 -1.218870802368195427e+02
4.503052503052501265e+00 -1.218860839492720203e+02
4.522588522588520732e+00 -1.218150395627657758e+02
4.542124542124540199e+00 -1.217251842070415080e+02
4.561660561660559665e+00 -1.217641942679439921e+02
4.581196581196579132e+00 -1.218089584510131544e+02
4.600732600732598598e+00 -1.218131019407848044e+02
4.620268620268618065e+00 -1.218302769829591341e+02
4.639804639804637532e+00 -1.218476715130846486e+02
4.659340659340656998e+00 -1.217675064104204097e+02
4.678876678876676465e+00 -1.217584865433014443e+02
4.698412698412695931e+00 -1.217189352753939886e+02
4.717948717948715398e+00 -1.217156495882560563e+02
4.737484737484734865e+00 -1.218223698282554892e+02
4.757020757020754331e+00 -1.217687004115860532e+02
4.776556776556773798e+00 -1.216777294789165467e+02
4.796092796092793265e+00 -1.217482800351261858e+02
4.815628815628812731e+00 -1.216891445965272283e+02
4.835164835164832198e+00 -1.216662983929617070e+02
4.854700854700851664e+00 -1.217263399080081143e+02
4.874236874236871131e+00 -1.216215969358023870e+02
4.893772893772890598e+00 -1.215913659210127520e+02
4.913308913308910064e+00 -1.216284879504351011e+02
4.932844932844929531e+00 -1.216251805470525795e+02
4.952380952380948997e+00 -1.216434399947106613e+02
4.971916971916968464e+00 -1.216716142374536389e+02
4.991452991452987931e+00 -1.215840192666823896e+02
5.010989010989007397e+00 -1.215941073978208209e+02
5.030525030525033969e+00 -1.216844541219981011e+02
5.050061050061053436e+00 -1.217096124673388005e+02
5.069597069597072903e+00 -1.216399358721190396e+02
5.089133089133092369e+00 -1.216003642107889107e+02
5.108669108669111836e+00 -1.216687094105530065e+02
5.128205128205131302e+00 -1.217485486089418032e+02
5.147741147741150769e+00 -1.216981286950949794e+02
5.167277167277170236e+00 -1.216757286300521059e+02
5.186813186813189702e+00 -1.216823258057581825e+02
5.206349206349209169e+00 -1.215904854128891088e+02
5.225885225885228635e+00 -1.216037678793868793e+02
5.245421245421248102e+00 -1.217053857722273591e+02
5.264957264957267569e+00 -1.216562162251672703e+02
5.284493284493287035e+00 -1.216255466570907799e+02
5.304029304029306502e+00 -1.216527013230698913e+02
5.323565323565325969e+00 -1.215541826214148955e+02
5.343101343101345435e+00 -1.215948384365053414e+02
5.362637362637364902e+00 -1.216647611659654160e+02
5.382173382173384368e+00 -1.216842489676579646e+02
5.401709401709403835e+00 -1.217693834993416147e+02
5.421245421245423302e+00 -1.217009642660910345e+02
5.440781440781442768e+00 -1.216446408808573096e+02
5.460317460317462235e+00 -1.217382579674841594e+02
5.479853479853481701e+00 -1.217362019753005029e+02
5.499389499389501168e+00 -1.216574214767223197e+02
5.518925518925520635e+00 -1.216492916682436203e+02
5.538461538461540101e+00 -1.216734591918124408e+02
5.557997557997559568e+00 -1.216436504739096591e+02
5.577533577533579034e+00 -1.217256174355892426e+02
5.597069597069598501e+00 -1.217129124447613009e+02
5.616605616605617968e+00 -1.216413656575781630e+02
5.636141636141637434e+00 -1.216487459648911340e+02
5.655677655677656901e+00 -1.215007535940692946e+02
5.675213675213676368e+00 -1.214245289969013442e+02
5.694749694749695834e+00 -1.214338063112683415e+02
5.714285714285715301e+00 -1.214825104598725289e+02
5.733821733821734767e+00 -1.215142424075393848e+02
5.753357753357754234e+00 -1.216144885214557689e+02
5.772893772893773701e+00 -1.217067133188001833e+02
5.792429792429793167e+00 -1.216883658262575807e+02
5.811965811965812634e+00 -1.216590743243533979e+02
5.831501831501832100e+00 -1.216430043593861967e+02
5.851037851037851567e+00 -1.217530530604616388e+02
5.870573870573871034e+00 -1.218575392025081783e+02
5.890109890109890500e+00 -1.218553322278327187e+02
5.909645909645909967e+00 -1.217836942204905171e+02
5.929181929181929434e+00 -1.217057456046501898e+02
5.948717948717948900e+00 -1.217591959774308776e+02
5.968253968253968367e+00 -1.217982511079690511e+02
5.987789987789987833e+00 -1.217079055791366358e+02
6.007326007326007300e+00 -1.216870327012145765e+02
6.026862026862026767e+00 -1.217387277913988441e+02
6.046398046398046233e+00 -1.217208340971995426e+02
6.065934065934065700e+00 -1.217233287455848370e+02
6.085470085470085166e+00 -1.217234362825486613e+02
6.105006105006104633e+00 -1.217349485779102025e+02
6.124542124542124100e+00 -1.218122959251486606e+02
6.144078144078143566e+00 -1.218991400951059489e+02
6.163614163614163033e+00 -1.218737926587479734e+02
6.183150183150182500e+00 -1.218352092354335525e+02
6.202686202686201966e+00 -1.218596337381767825e+02
6.222222222222221433e+00 -1.218224946484951232e+02
6.241758241758240899e+00 -1.218307713235014802e+02
6.261294261294260366e+00 -1.218132796581748920e+02
6.280830280830279833e+00 -1.218267384835093878e+02
6.300366300366299299e+00 -1.219135978307231483e+02
6.319902319902318766e+00 -1.220422895511146208e+02
6.339438339438338232e+00 -1.219588410696894840e+02
6.358974358974357699e+00 -1.220041773660403095e+02
6.378510378510377166e+00 -1.221102018678569578e+02
6.398046398046396632e+00 -1.221298686198451264e+02
6.417582417582416099e+00 -1.221437624752370539e+02
6.437118437118435565e+00 -1.222597112490657878e+02
6.456654456654455032e+00 -1.221530820242252844e+02
6.476190476190474499e+00 -1.220771902023339948e+02
6.495726495726493965e+00 -1.221299293690182850e+02
6.515262515262513432e+00 -1.222550867323219990e+02
6.534798534798532899e+00 -1.224460421712176128e+02
6.554334554334552365e+00 -1.224568095216837804e+02
6.573870573870571832e+00 -1.224468765115471882e+02
6.593406593406591298e+00 -1.224536496215827555e+02
6.612942612942610765e+00 -1.224107281593565375e+02
6.632478632478630232e+00 -1.222614286904149878e+02
6.652014652014649698e+00 -1.221608282541723440e+02
6.671550671550669165e+00 -1.220572040714053372e+02
6.691086691086688631e+00 -1.220715830769882473e+02
6.710622710622708098e+00 -1.221232782134337782e+02
6.730158730158727565e+00 -1.220239750076432586e+02
6.749694749694747031e+00 -1.220471331190219360e+02
6.769230769230766498e+00 -1.220313808588558544e+02
6.788766788766785965e+00 -1.218719317744245956e+02
6.808302808302805431e+00 -1.219462436806634287e+02
6.827838827838824898e+00 -1.219312746819916526e+02
6.847374847374844364e+00 -1.218979562626331301e+02
6.866910866910863831e+00 -1.220017840295838880e+02
6.886446886446883298e+00 -1.220389550639622200e+02
6.905982905982902764e+00 -1.221285231037000898e+02
6.925518925518922231e+00 -1.221832891679344471e+02
6.945054945054941697e+00 -1.220910035108508254e+02
6.964590964590961164e+00 -1.220730776214580970e+02
6.984126984126980631e+00 -1.220838513226760540e+02
7.003663003663000097e+00 -1.220351087906236671e+02
7.023199023199026669e+00 -1.220230434031091846e+02
7.042735042735046136e+00 -1.220519949935179511e+02
7.062271062271065603e+00 -1.221363515616669417e+02
7.081807081807085069e+00 -1.221167566234561974e+02
7.101343101343104536e+00 -1.221886738469672906e+02
7.120879120879124002e+00 -1.221549221522254243e+02
7.140415140415143469e+00 -1.220450537821394477e+02
7.159951159951162936e+00 -1.220403231844279190e+02
7.179487179487182402e+00 -1.218052391812259714e+02
7.199023199023201869e+00 -1.217121308575365788e+02
7.218559218559221335e+00 -1.216021801538755511e+02
7.238095238095240802e+00 -1.215655027128465520e+02
7.257631257631260269e+00 -1.216135921063399223e+02
7.277167277167279735e+00 -1.215925313829964836e+02
7.296703296703299202e+00 -1.216257757652086724e+02
7.316239316239318669e+00 -1.215474372070195841e+02
7.335775335775338135e+00 -1.215307969602839933e+02
7.355311355311357602e+00 -1.216192633343738976e+02
7.374847374847377068e+00 -1.216442679940400637e+02
7.394383394383396535e+00 -1.215725644424354215e+02
7.413919413919416002e+00 -1.216523656459816891e+02
7.433455433455435468e+00 -1.216711879366064579e+02
7.452991452991454935e+00 -1.216150339026908114e+02
7.472527472527474401e+00 -1.215792787707731293e+02
7.492063492063493868e+00 -1.216795379912161650e+02
7.511599511599513335e+00 -1.218030914442008736e+02
7.531135531135532801e+00 -1.217653605052858268e+02
7.550671550671552268e+00 -1.218568026168267551e+02
7.570207570207571734e+00 -1.216855040456128023e+02
7.589743589743591201e+00 -1.216326284938942734e+02
7.609279609279610668e+00 -1.216185481470206042e+02
7.628815628815630134e+00 -1.215694765602470113e+02
7.648351648351649601e+00 -1.216162223859505076e+02
7.667887667887669068e+00 -1.217421826834138301e+02
7.687423687423688534e+00 -1.217687102893343649e+02
7.706959706959708001e+00 -1.217901481739153979e+02
7.726495726495727467e+00 -1.216997677166081360e+02
7.746031746031746934e+00 -1.216155535098923792e+02
7.765567765567766401e+00 -1.216174804126930411e+02
7.785103785103785867e+00 -1.215390800096498651e+02
7.804639804639805334e+00 -1.215458992686279061e+02
7.824175824175824800e+00 -1.216369628051966600e+02
7.843711843711844267e+00 -1.217458992675289409e+02
7.863247863247863734e+00 -1.217470600269850678e+02
7.882783882783883200e+00 -1.217374738041398530e+02
7.902319902319902667e+00 -1.217497243896780503e+02
7.921855921855922134e+00 -1.218296116072835673e+02
7.941391941391941600e+00 -1.217370836954324176e+02
7.960927960927961067e+00 -1.218241634229160155e+02
7.980463980463980533e+00 -1.217664714462604678e+02
8.000000000000000000e+00 -1.217113756019407163e+02
8.019536019536019467e+00 -1.218060393955310019e+02
8.039072039072038933e+00 -1.218656745318397157e+02
8.058608058608058400e+00 -1.221246205859226279e+02
8.078144078144077866e+00 -1.222019893958415651e+02
8.097680097680097333e+00 -1.223526321583327814e+02
8.117216117216116800e+00 -1.223278881525286295e+02
8.136752136752136266e+00 -1.222531218763680556e+02
8.156288156288155733e+00 -1.222175403485946958e+02
8.175824175824175200e+00 -1.221269681420580042e+02
8.195360195360194666e+00 -1.221617617629372177e+02
8.214896214896214133e+00 -1.222074831220687940e+02
8.234432234432233599e+00 -1.221600112482194902e+02
8.253968253968253066e+00 -1.221630952701893023e+02
8.273504273504272533e+00 -1.221237608305620199e+02
8.293040293040291999e+00 -1.220063559442789654e+02
8.312576312576311466e+00 -1.220086136383002042e+02
8.332112332112330932e+00 -1.220982921823183034e+02
8.351648351648350399e+00 -1.220432817042154880e+02
8.371184371184369866e+00 -1.219261044055304239e+02
8.390720390720389332e+00 -1.219521366152018658e+02
8.410256410256408799e+00 -1.219823868556099455e+02
8.429792429792428266e+00 -1.220623488457727888e+02
8.449328449328447732e+00 -1.222456211594955420e+02
8.468864468864467199e+00 -1.221214330436760775e+02
8.488400488400486665e+00 -1.221459880566566198e+02
8.507936507936506132e+00 -1.222667886381338747e+02
8.527472527472525599e+00 -1.222274707505985418e+02
8.547008547008545065e+00 -1.221799857329408781e+02
8.566544566544564532e+00 -1.221597342816240257e+02
8.586080586080583998e+00 -1.220668780697634475e+02
8.605616605616603465e+00 -1.221628096873884033e+02
8.625152625152622932e+00 -1.222442400708440715e+02
8.644688644688642398e+00 -1.222100193346842332e+02
8.664224664224661865e+00 -1.223098633468602969e+02
8.683760683760681331e+00 -1.222825534642019960e+02
8.703296703296700798e+00 -1.223632507490704597e+02
8.722832722832720265e+00 -1.222647723587965913e+02
8.742368742368739731e+00 -1.221174281468601350e+02
8.761904761904759198e+00 -1.221130825024452946e+02
8.781440781440778665e+00 -1.221203159153861009e+02
8.800976800976798131e+00 -1.220151783541462009e+02
8.820512820512817598e+00 -1.220605182764128216e+02
8.840048840048837064e+00 -1.219446253471374888e+02
8.859584859584856531e+00 -1.218469995371917349e+02
8.879120879120875998e+00 -1.219470169408408537e+02
8.898656898656895464e+00 -1.220388857095626918e+02
8.918192918192914931e+00 -1.219716286967506278e+02
8.937728937728934397e+00 -1.219519132527182848e+02
8.957264957264953864e+00 -1.218541144143573121e+02
8.976800976800973331e+00 -1.216393869397111729e+02
8.996336996336992797e+00 -1.216678496140979604e+02
9.015873015873019369e+00 -1.216900477843358317e+02
9.035409035409038836e+00 -1.217316023363357971e+02
9.054945054945058303e+00 -1.217602221872589183e+02
9.074481074481077769e+00 -1.217595367759887637e+02
9.094017094017097236e+00 -1.218321586956903246e+02
9.113553113553116702e+00 -1.218747250774672182e+02
9.133089133089136169e+00 -1.219585290667482269e+02
9.152625152625155636e+00 -1.219963255350736517e+02
9.172161172161175102e+00 -1.220962000714275177e+02
9.191697191697194569e+00 -1.221045011832808029e+02
9.211233211233214035e+00 -1.220555399018382303e+02
9.230769230769233502e+00 -1.221207110783566350e+02
9.250305250305252969e+00 -1.220419684995670337e+02
9.269841269841272435e+00 -1.219947321985282542e+02
9.289377289377291902e+00 -1.219755808029895832e+02
9.308913308913311369e+00 -1.218962330950243143e+02
9.328449328449330835e+00 -1.219801178872981353e+02
9.347985347985350302e+00 -1.221063495206382896e+02
9.367521367521369768e+00 -1.220848993347641454e+02
9.387057387057389235e+00 -1.219977011186702356e+02
9.406593406593408702e+00 -1.220673552329133571e+02
9.426129426129428168e+00 -1.221348084529869737e+02
9.445665445665447635e+00 -1.220492353590328207e+02
9.465201465201467101e+00 -1.221503844784329544e+02
9.484737484737486568e+00 -1.222228731000018058e+02
9.504273504273506035e+00 -1.221381557528319064e+02
9.523809523809525501e+00 -1.220822976853179398e+02
9.543345543345544968e+00 -1.219740393811071328e+02
9.562881562881564435e+00 -1.220390695428467751e+02
9.582417582417583901e+00 -1.220576691986042590e+02
9.601953601953603368e+00 -1.221477804273190486e+02
9.621489621489622834e+00 -1.223750433137027471e+02
9.641025641025642301e+00 -1.224846305743665056e+02
9.660561660561661768e+00 -1.225630518844951666e+02
9.680097680097681234e+00 -1.226872123057160593e+02
9.699633699633700701e+00 -1.227670104849128165e+02
9.719169719169720167e+00 -1.229222462947409724e+02
9.738705738705739634e+00 -1.231676680175273191e+02
9.758241758241759101e+00 -1.232580455847572125e+02
9.777777777777778567e+00 -1.232756612674248089e+02
9.797313797313798034e+00 -1.233998243833183892e+02
9.816849816849817500e+00 -1.235427356430954262e+02
9.836385836385836967e+00 -1.237240748452721562e+02
9.855921855921856434e+00 -1.241895226415601314e+02
9.875457875457875900e+00 -1.243478965263624190e+02
9.894993894993895367e+00 -1.244803570073221977e+02
9.914529914529914834e+00 -1.246336023523734724e+02
9.934065934065934300e+00 -1.248109841238141655e+02
9.953601953601953767e+00 -1.249520189584322623e+02
9.973137973137973233e+00 -1.249697939727081746e+02
9.992673992673992700e+00 -1.251353221417924289e+02
1.001221001221001217e+01 -1.251330018576791048e+02
1.003174603174603163e+01 -1.253209500960439726e+02
1.005128205128205110e+01 -1.253634976751322370e+02
1.007081807081807057e+01 -1.255176440023308260e+02
1.009035409035409003e+01 -1.258400651765966671e+02
1.010989010989010950e+01 -1.260951825465636205e+02
1.012942612942612897e+01 -1.266415223725971231e+02
1.014896214896214843e+01 -1.270080528619289453e+02
1.016849816849816790e+01 -1.274252734216596252e+02
1.018803418803418737e+01 -1.277372803307857794e+02
1.020757020757020683e+01 -1.277743123740855680e+02
1.022710622710622630e+01 -1.281210356654182760e+02
1.024664224664224577e+01 -1.285996122478912866e+02
1.026617826617826523e+01 -1.290389583203276231e+02
1.028571428571428470e+01 -1.291922953059352892e+02
1.030525030525030417e+01 -1.296751052379834732e+02
1.032478632478632363e+01 -1.308284094026355433e+02
1.034432234432234310e+01 -1.315372528963563354e+02
1.036385836385836257e+01 -1.318713805206279517e+02
1.038339438339438203e+01 -1.329097561508546619e+02
1.040293040293040150e+01 -1.353766634632319494e+02
1.042246642246642097e+01 -1.387070534081216806e+02
1.044200244200244043e+01 -1.407205045068587310e+02
1.046153846153845990e+01 -1.407019113912496948e+02
1.048107448107447937e+01 -1.411219825558159755e+02
1.050061050061049883e+01 -1.409960710413606932e+02
1.052014652014651830e+01 -1.413213741589256074e+02
1.053968253968253777e+01 -1.413651615860363222e+02
1.055921855921855723e+01 -1.415636509480293341e+02
1.057875457875457670e+01 -1.414998719832876191e+02
1.059829059829059617e+01 -1.415797334757129704e+02
1.061782661782661563e+01 -1.415598049970593877e+02
1.063736263736263510e+01 -1.415769233397170694e+02
1.065689865689865456e+01 -1.415495448713346320e+02
1.067643467643467403e+01 -1.416985958537774763e+02
1.069597069597069350e+01 -1.416628352916041251e+02
1.071550671550671296e+01 -1.415512056474983638e+02
1.073504273504273243e+01 -1.415977799215040704e+02
1.075457875457875190e+01 -1.416008583090300874e+02
1.077411477411477136e+01 -1.416105041651107967e+02
1.079365079365079083e+01 -1.418339014066160360e+02
1.081318681318681030e+01 -1.420537990193256519e+02
1.083272283272282976e+01 -1.421252185578824481e+02
1.085225885225884923e+01 -1.422676880490240023e+02
1.087179487179486870e+01 -1.423336116503412825e+02
1.089133089133088816e+01 -1.424319910175045720e+02
1.091086691086690763e+01 -1.427877115679351618e+02
1.093040293040292710e+01 -1.428936580417331470e+02
1.094993894993894656e+01 -1.428669357543843716e+02
1.096947496947496603e+01 -1.429279540355690017e+02
1.098901098901098550e+01 -1.431280191110869566e+02
1.100854700854700496e+01 -1.430568048755671668e+02
1.102808302808303154e+01 -1.432431374024345985e+02
1.104761904761905100e+01 -1.432362081754856717e+02
1.106715506715507047e+01 -1.435044985711588197e+02
1.108669108669108994e+01 -1.435948932491772041e+02
1.110622710622710940e+01 -1.435075193293673692e+02
1.112576312576312887e+01 -1.432149753628458768e+02
1.114529914529914834e+01 -1.429856324567027741e+02
1.116483516483516780e+01 -1.427198246346237624e+02
1.118437118437118727e+01 -1.427673224368686817e+02
1.120390720390720674e+01 -1.427261989844794527e+02
1.122344322344322620e+01 -1.429782721193186319e+02
1.124297924297924567e+01 -1.430773261394138274e+02
1.126251526251526514e+01 -1.430990458455083285e+02
1.128205128205128460e+01 -1.429511353135193872e+02
1.130158730158730407e+01 -1.430082954579205250e+02
1.132112332112332354e+01 -1.429716452636481279e+02
1.134065934065934300e+01 -1.430329391994780792e+02
1.136019536019536247e+01 -1.430362840262024520e+02
1.137973137973138194e+01 -1.431732175039112747e+02
1.139926739926740140e+01 -1.431557458071893052e+02
1.141880341880342087e+01 -1.429089337490018181e+02
1.143833943833944033e+01 -1.429267531236503999e+02
1.145787545787545980e+01 -1.430748778547196309e+02
1.147741147741147927e+01 -1.430806303501321679e+02
1.149694749694749873e+01 -1.431533112991048426e+02
1.151648351648351820e+01 -1.431761348721692571e+02
1.153601953601953767e+01 -1.432721633946887891e+02
1.155555555555555713e+01 -1.433650096804240377e+02
1.157509157509157660e+01 -1.434803472727010956e+02
1.159462759462759607e+01 -1.438173946311896998e+02
1.161416361416361553e+01 -1.438514521694380903e+02
1.163369963369963500e+01 -1.436434897961373451e+02
1.165323565323565447e+01 -1.433866086596798937e+02
1.167277167277167393e+01 -1.435767342291017030e+02
1.169230769230769340e+01 -1.435845889957171266e+02
1.171184371184371287e+01 -1.435199016515511801e+02
1.173137973137973233e+01 -1.434924862851291891e+02
1.175091575091575180e+01 -1.434319498251700793e+02
1.177045177045177127e+01 -1.434345326193043775e+02
1.178998778998779073e+01 -1.434713850245254321e+02
1.180952380952381020e+01 -1.433407904404458293e+02
1.182905982905982967e+01 -1.432571795954206380e+02
1.184859584859584913e+01 -1.433182343552590225e+02
1.186813186813186860e+01 -1.433400564170420068e+02
1.188766788766788807e+01 -1.434126926350832036e+02
1.190720390720390753e+01 -1.434703415949031182e+02
1.192673992673992700e+01 -1.434363187759217340e+02
1.194627594627594647e+01 -1.432872688712512854e+02
1.196581196581196593e+01 -1.432599826546115764e+02
1.198534798534798540e+01 -1.432735026671523144e+02
1.200488400488400487e+01 -1.434859236559829583e+02
1.202442002442002433e+01 -1.436792516567149676e+02
1.204395604395604380e+01 -1.439988612213001602e+02
1.206349206349206327e+01 -1.440118329332614735e+02
1.208302808302808273e+01 -1.439251717844428526e+02
1.210256410256410220e+01 -1.438181559541692991e+02
1.212210012210012167e+01 -1.439523001378522054e+02
1.214163614163614113e+01 -1.439874071465049781e+02
1.216117216117216060e+01 -1.441667058877568763e+02
1.218070818070818007e+01 -1.441794948285118494e+02
1.220024420024419953e+01 -1.442069615280178994e+02
1.221978021978021900e+01 -1.439193998031947217e+02
1.223931623931623847e+01 -1.439151342535063520e+02
1.225885225885225793e+01 -1.439540982923526542e+02
1.227838827838827740e+01 -1.440760309327618813e+02
1.229792429792429687e+01 -1.443769993952159609e+02
1.231746031746031633e+01 -1.444112731594418335e+02
1.233699633699633580e+01 -1.445976975549358770e+02
1.235653235653235527e+01 -1.446408428631348499e+02
1.237606837606837473e+01 -1.444738776965563147e+02
1.239560439560439420e+01 -1.444118592498465716e+02
1.241514041514041367e+01 -1.443472685715493071e+02
1.243467643467643313e+01 -1.443343777891726063e+02
1.245421245421245260e+01 -1.444119224957774463e+02
1.247374847374847207e+01 -1.444249660695350315e+02
1.249328449328449153e+01 -1.444553113806555871e+02
1.251282051282051100e+01 -1.447297663314327281e+02
1.253235653235653047e+01 -1.451121911609788526e+02
1.255189255189254993e+01 -1.451320720428920481e+02
1.257142857142856940e+01 -1.451518456870516616e+02
1.259096459096458887e+01 -1.451156607736422472e+02
1.261050061050060833e+01 -1.450768488856021463e+02
1.263003663003662780e+01 -1.450957523340493935e+02
1.264957264957264726e+01 -1.449909953865243324e+02
1.266910866910866673e+01 -1.449480514232475912e+02
1.268864468864468620e+01 -1.447890933553825334e+02
1.270818070818070566e+01 -1.448746146471546865e+02
1.272771672771672513e+01 -1.448144780635807933e+02
1.274725274725274460e+01 -1.447604940872660393e+02
1.276678876678876406e+01 -1.447635294998342204e+02
1.278632478632478353e+01 -1.447633824944333014e+02
1.280586080586080300e+01 -1.448395896523694546e+02
1.282539682539682246e+01 -1.450479355113938880e+02
1.284493284493284193e+01 -1.450488417872776097e+02
1.286446886446886140e+01 -1.447587070168802086e+02
1.288400488400488086e+01 -1.446135515528535223e+02
1.290354090354090033e+01 -1.446657265586344749e+02
1.292307692307691980e+01 -1.447502530644549665e+02
1.294261294261293926e+01 -1.448383481258013319e+02
1.296214896214895873e+01 -1.448290617482136895e+02
1.298168498168497820e+01 -1.449386418343461003e+02
1.300122100122099766e+01 -1.448916707848242140e+02
1.302075702075702424e+01 -1.448831333402117139e+02
1.304029304029304370e+01 -1.448310438470570034e+02
1.305982905982906317e+01 -1.448486892116514468e+02
1.307936507936508264e+01 -1.446508711759700248e+02
1.309890109890110210e+01 -1.449069434914156886e+02
1.311843711843712157e+01 -1.449845320054723175e+02
1.313797313797314104e+01 -1.450472868513627134e+02
1.315750915750916050e+01 -1.449217299787852937e+02
1.317704517704517997e+01 -1.448884727361231910e+02
1.319658119658119944e+01 -1.448118398139070280e+02
1.321611721611721890e+01 -1.447611616282950706e+02
1.323565323565323837e+01 -1.447680652924934463e+02
1.325518925518925784e+01 -1.447789785891477266e+02
1.327472527472527730e+01 -1.448111364545474373e+02
1.329426129426129677e+01 -1.448563643052912084e+02
1.331379731379731624e+01 -1.446905824296743788e+02
1.333333333333333570e+01 -1.446375660479721148e+02
1.335286935286935517e+01 -1.445835663736248193e+02
1.337240537240537464e+01 -1.444625767406747059e+02
1.339194139194139410e+01 -1.442290456182814182e+02
1.341147741147741357e+01 -1.442367348692810651e+02
1.343101343101343303e+01 -1.442456970907131790e+02
1.345054945054945250e+01 -1.441986874096793656e+02
1.347008547008547197e+01 -1.442870817349709114e+02
1.348962148962149143e+01 -1.442621669850029491e+02
1.350915750915751090e+01 -1.441562676524165170e+02
1.352869352869353037e+01 -1.441497743670130944e+02
1.354822954822954983e+01 -1.441991378644135864e+02
1.356776556776556930e+01 -1.444685695137005439e+02
1.358730158730158877e+01 -1.445311652035746590e+02
1.360683760683760823e+01 -1.445595910102939001e+02
1.362637362637362770e+01 -1.446485851763116557e+02
1.364590964590964717e+01 -1.446003863500255591e+02
1.366544566544566663e+01 -1.445564169135607244e+02
1.368498168498168610e+01 -1.445427357977802671e+02
1.370451770451770557e+01 -1.445754953883662495e+02
1.372405372405372503e+01 -1.447118309147122659e+02
1.374358974358974450e+01 -1.450444217369366697e+02
1.376312576312576397e+01 -1.453164436615224133e+02
1.378266178266178343e+01 -1.453383554464060126e+02
1.380219780219780290e+01 -1.453726298155361860e+02
1.382173382173382237e+01 -1.454433703319476479e+02
1.384126984126984183e+01 -1.456655665552456185e+02
1.386080586080586130e+01 -1.455658311019356859e+02
1.388034188034188077e+01 -1.455996721939347651e+02
1.389987789987790023e+01 -1.452611424931516808e+02
1.391941391941391970e+01 -1.451186796815286755e+02
1.393894993894993917e+01 -1.451203134377540209e+02
1.395848595848595863e+01 -1.452676730647406202e+02
1.397802197802197810e+01 -1.453185125625041110e+02
1.399755799755799757e+01 -1.450676930660320068e+02
1.401709401709401703e+01 -1.450197910293937014e+02
1.403663003663003650e+01 -1.448341884711788623e+02
1.405616605616605597e+01 -1.447711020323338857e+02
1.407570207570207543e+01 -1.448635783413052991e+02
1.409523809523809490e+01 -1.447616844520646566e+02
1.411477411477411437e+01 -1.445653547370652063e+02
1.413431013431013383e+01 -1.447163412710037846e+02
1.415384615384615330e+01 -1.446619996790725509e+02
1.417338217338217277e+01 -1.445613754455530113e+02
1.419291819291819223e+01 -1.446010375022840435e+02
1.421245421245421170e+01 -1.446473270106193922e+02
1.423199023199023117e+01 -1.446955835963178174e+02
1.425152625152625063e+01 -1.448098770160570155e+02
1.427106227106227010e+01 -1.450338049840700023e+02
1.429059829059828957e+01 -1.450757647579019363e+02
1.431013431013430903e+01 -1.450255661428739131e+02
1.432967032967032850e+01 -1.451411357027780298e+02
1.434920634920634797e+01 -1.451308495836733528e+02
1.436874236874236743e+01 -1.452060969329599232e+02
1.438827838827838690e+01 -1.454620405456016954e+02
1.440781440781440637e+01 -1.455846915162631490e+02
1.442735042735042583e+01 -1.455568230199900199e+02
1.444688644688644530e+01 -1.455770715384829828e+02
1.446642246642246477e+01 -1.454530753104236851e+02
1.448595848595848423e+01 -1.454550149210501502e+02
1.450549450549450370e+01 -1.454610783576115409e+02
1.452503052503052317e+01 -1.454782973224601221e+02
1.454456654456654263e+01 -1.454283168389262642e+02
1.456410256410256210e+01 -1.452849842215630645e+02
1.458363858363858157e+01 -1.450206277503589263e+02
1.460317460317460103e+01 -1.450033494485615222e+02
1.462271062271062050e+01 -1.449614619714686796e+02
1.464224664224663996e+01 -1.449598712299591625e+02
1.466178266178265943e+01 -1.449340257644613530e+02
1.468131868131867890e+01 -1.448263917061574659e+02
1.470085470085469836e+01 -1.444682710666833998e+02
1.472039072039071783e+01 -1.443787046275692774e+02
1.473992673992673730e+01 -1.443942063176978650e+02
1.475946275946275676e+01 -1.443892470568748649e+02
1.477899877899877623e+01 -1.445979307025589833e+02
1.479853479853479570e+01 -1.446981366296087970e+02
1.481807081807081516e+01 -1.447378721945503059e+02
1.483760683760683463e+01 -1.448729579168024202e+02
1.485714285714285410e+01 -1.449663672941595109e+02
1.487667887667887356e+01 -1.451827572790387251e+02
1.489621489621489303e+01 -1.451887494695137661e+02
1.491575091575091250e+01 -1.455446371726389714e+02
1.493528693528693196e+01 -1.456267142924398570e+02
1.495482295482295143e+01 -1.456505590440261813e+02
1.497435897435897090e+01 -1.458338323670314480e+02
1.499389499389499036e+01 -1.461245327920566410e+02
1.501343101343101694e+01 -1.461401310372056344e+02
1.503296703296703640e+01 -1.462115007071649586e+02
1.505250305250305587e+01 -1.460766941427515917e+02
1.507203907203907534e+01 -1.461746370992258335e+02
1.509157509157509480e+01 -1.461496947968839208e+02
1.511111111111111427e+01 -1.461164283638179313e+02
1.513064713064713374e+01 -1.461540662706656803e+02
1.515018315018315320e+01 -1.461528604241863718e+02
1.516971916971917267e+01 -1.461370042722558367e+02
1.518925518925519214e+01 -1.462182323586160066e+02
1.520879120879121160e+01 -1.458921280406736400e+02
1.522832722832723107e+01 -1.458845878112766172e+02
1.524786324786325054e+01 -1.457899509159794889e+02
1.526739926739927000e+01 -1.457034738793815336e+02
1.528693528693528947e+01 -1.456440347429367250e+02
1.530647130647130894e+01 -1.455150647201115532e+02
1.532600732600732840e+01 -1.455073831996975855e+02
1.534554334554334787e+01 -1.456689983545341533e+02
1.536507936507936734e+01 -1.456719281962328978e+02
1.538461538461538680e+01 -1.456191100758040307e+02
1.540415140415140627e+01 -1.456525246839540273e+02
1.542368742368742573e+01 -1.457642563266798845e+02
1.544322344322344520e+01 -1.459210477241031185e+02
1.546275946275946467e+01 -1.462624736352300943e+02
1.548229548229548413e+01 -1.463036829105560059e+02
1.550183150183150360e+01 -1.463684257720301503e+02
1.552136752136752307e+01 -1.462399995688689955e+02
1.554090354090354253e+01 -1.461396155378457422e+02
1.556043956043956200e+01 -1.462732869963162159e+02
1.557997557997558147e+01 -1.468298418865016686e+02
1.559951159951160093e+01 -1.468984326734985189e+02
1.561904761904762040e+01 -1.470135981513608101e+02
1.563858363858363987e+01 -1.469478596252028240e+02
1.565811965811965933e+01 -1.468559789575980403e+02
1.567765567765567880e+01 -1.468552072678832587e+02
1.569719169719169827e+01 -1.465192035281175436e+02
1.571672771672771773e+01 -1.461917934639895975e+02
1.573626373626373720e+01 -1.461166685532163854e+02
1.575579975579975667e+01 -1.461244384353494468e+02
1.577533577533577613e+01 -1.462117162970958191e+02
1.579487179487179560e+01 -1.461707909341179175e+02
1.581440781440781507e+01 -1.459857910135867769e+02
1.583394383394383453e+01 -1.457281686783195482e+02
1.585347985347985400e+01 -1.457704298689396865e+02
1.587301587301587347e+01 -1.457557732853426558e+02
1.589255189255189293e+01 -1.457268159744567697e+02
1.591208791208791240e+01 -1.457474402642284872e+02
1.593162393162393187e+01 -1.460196083272895180e+02
1.595115995115995133e+01 -1.460022913102034465e+02
1.597069597069597080e+01 -1.460056635297645471e+02
1.599023199023199027e+01 -1.457845042563983498e+02
1.600976800976800973e+01 -1.457306793750217651e+02
1.602930402930402920e+01 -1.456721770928736248e+02
1.604884004884004867e+01 -1.456002227574108758e+02
1.606837606837606813e+01 -1.455807300447900730e+02
1.608791208791208760e+01 -1.457708031647924543e+02
1.610744810744810707e+01 -1.457234628269220593e+02
1.612698412698412653e+01 -1.457338819199343618e+02
1.614652014652014600e+01 -1.458501120354971476e+02
1.616605616605616547e+01 -1.458495439940508902e+02
1.618559218559218493e+01 -1.457846086907788674e+02
1.620512820512820440e+01 -1.458402598479449068e+02
1.622466422466422387e+01 -1.457423011196570997e+02
1.624420024420024333e+01 -1.457444309081013216e+02
1.626373626373626280e+01 -1.457234484209928951e+02
1.628327228327228227e+01 -1.457185478017557898e+02
1.630280830280830173e+01 -1.456104577918432028e+02
1.632234432234432120e+01 -1.455229987543423249e+02
1.634188034188034067e+01 -1.455367182001329525e+02
1.636141636141636013e+01 -1.455356076156925553e+02
1.638095238095237960e+01 -1.455253942158711311e+02
1.640048840048839907e+01 -1.454919143504058638e+02
1.642002442002441853e+01 -1.456106667158033758e+02
1.643956043956043800e+01 -1.454836376725745026e+02
1.645909645909645747e+01 -1.453264884867434716e+02
1.647863247863247693e+01 -1.453939311544509678e+02
1.649816849816849640e+01 -1.452910545643058242e+02
1.651770451770451587e+01 -1.453477822279335783e+02
1.653724053724053533e+01 -1.454098322833843895e+02
1.655677655677655480e+01 -1.453592021276027708e+02
1.657631257631257427e+01 -1.454878656776262176e+02
1.659584859584859373e+01 -1.456974622452130745e+02
1.661538461538461320e+01 -1.456996088277672357e+02
1.663492063492063266e+01 -1.456634684549254359e+02
1.665445665445665213e+01 -1.456255999305824105e+02
1.667399267399267160e+01 -1.455918805992557168e+02
1.669352869352869106e+01 -1.457575628317185590e+02
1.671306471306471053e+01 -1.460049428481888754e+02
1.673260073260073000e+01 -1.460259281772754605e+02
1.675213675213674946e+01 -1.459401187797483033e+02
1.677167277167276893e+01 -1.454734231653582128e+02
1.679120879120878840e+01 -1.453041623927915396e+02
1.681074481074480786e+01 -1.453004370583738307e+02
1.683028083028082733e+01 -1.453284737172122902e+02
1.684981684981684680e+01 -1.453650504410936435e+02
1.686935286935286626e+01 -1.455831134357334236e+02
1.688888888888888573e+01 -1.456093429368027330e+02
1.690842490842490520e+01 -1.456247766194872497e+02
1.692796092796092466e+01 -1.457708375761581863e+02
1.694749694749694413e+01 -1.457018988736148515e+02
1.696703296703296360e+01 -1.456241787175111995e+02
1.698656898656898306e+01 -1.456989356252028358e+02
1.700610500610500253e+01 -1.458042468937663614e+02
1.702564102564102910e+01 -1.458202206367651570e+02
1.704517704517704857e+01 -1.458675870400888641e+02
1.706471306471306804e+01 -1.461119486434142232e+02
1.708424908424908750e+01 -1.460272522354880493e+02
1.710378510378510697e+01 -1.459125331814289552e+02
1.712332112332112644e+01 -1.458219928398414709e+02
1.714285714285714590e+01 -1.458656435839332062e+02
1.716239316239316537e+01 -1.458716300229889100e+02
1.718192918192918484e+01 -1.459039799859907021e+02
1.720146520146520430e+01 -1.459775359752135842e+02
1.722100122100122377e+01 -1.459716051945300137e+02
1.724053724053724324e+01 -1.459086333685410466e+02
1.726007326007326270e+01 -1.459428140640392826e+02
1.727960927960928217e+01 -1.460576489473590414e+02
1.729914529914530164e+01 -1.458768348184900958e+02
1.731868131868132110e+01 -1.459908551407343964e+02
1.733821733821734057e+01 -1.462073937335313758e+02
1.735775335775336004e+01 -1.460863265327880640e+02
1.737728937728937950e+01 -1.460133567136282409e+02
1.739682539682539897e+01 -1.459955504173357497e+02
1.741636141636141843e+01 -1.460869309142401846e+02
1.743589743589743790e+01 -1.461101655443825962e+02
1.745543345543345737e+01 -1.461478994418261550e+02
1.747496947496947683e+01 -1.459264228281208489e+02
1.749450549450549630e+01 -1.458188688814080365e+02
1.751404151404151577e+01 -1.458679285275570123e+02
1.753357753357753523e+01 -1.458769138216405281e+02
1.755311355311355470e+01 -1.459061447043713713e+02
1.757264957264957417e+01 -1.458573811969465908e+02
1.759218559218559363e+01 -1.458036652040966601e+02
1.761172161172161310e+01 -1.453717484045315587e+02
1.763125763125763257e+01 -1.453724831676779559e+02
1.765079365079365203e+01 -1.457832530946604663e+02
1.767032967032967150e+01 -1.459606392106385613e+02
1.768986568986569097e+01 -1.459816162840241986e+02
1.770940170940171043e+01 -1.460788175312325734e+02
1.772893772893772990e+01 -1.459637154012693259e+02
1.774847374847374937e+01 -1.459022040399910907e+02
1.776800976800976883e+01 -1.459305657402483121e+02
1.778754578754578830e+01 -1.459635503573664721e+02
1.780708180708180777e+01 -1.459004482063799628e+02
1.782661782661782723e+01 -1.460424469794201912e+02
1.784615384615384670e+01 -1.462576397971957647e+02
1.786568986568986617e+01 -1.461972203130476373e+02
1.788522588522588563e+01 -1.461709654983440885e+02
1.790476190476190510e+01 -1.461740646674457480e+02
1.792429792429792457e+01 -1.462368228572150883e+02
1.794383394383394403e+01 -1.462221251037998400e+02
1.796336996336996350e+01 -1.462885157133125063e+02
1.798290598290598297e+01 -1.465342653250736760e+02
1.800244200244200243e+01 -1.466544080859632118e+02
1.802197802197802190e+01 -1.465296966241361645e+02
1.804151404151404137e+01 -1.462146809412853372e+02
1.806105006105006083e+01 -1.462442141845288290e+02
1.808058608058608030e+01 -1.463087482848617924e+02
1.810012210012209977e+01 -1.463036258491323451e+02
1.811965811965811923e+01 -1.463619054208891441e+02
1.813919413919413870e+01 -1.462660398577978356e+02
1.815873015873015817e+01 -1.462590229163785125e+02
1.817826617826617763e+01 -1.462915138387333229e+02
1.819780219780219710e+01 -1.461469957898618759e+02
1.821733821733821657e+01 -1.461251299853682326e+02
1.823687423687423603e+01 -1.461888557948760194e+02
1.825641025641025550e+01 -1.463757024799621433e+02
1.827594627594627497e+01 -1.460790643866006349e+02
1.829548229548229443e+01 -1.460836061151497915e+02
1.831501831501831390e+01 -1.461155472115069358e+02
1.833455433455433337e+01 -1.460016105843180299e+02
1.835409035409035283e+01 -1.462756893364297923e+02
1.837362637362637230e+01 -1.464424180397976443e+02
1.839316239316239177e+01 -1.464475111818316861e+02
1.841269841269841123e+01 -1.464772197174332860e+02
1.843223443223443070e+01 -1.465288537050586228e+02
1.845177045177045017e+01 -1.465584371459067086e+02
1.847130647130646963e+01 -1.464388521217463222e+02
1.849084249084248910e+01 -1.469270635490926509e+02
1.851037851037850857e+01 -1.469638040505867878e+02
1.852991452991452803e+01 -1.469458360759522293e+02
1.854945054945054750e+01 -1.468371079934217676e+02
1.856898656898656697e+01 -1.468360498281381581e+02
1.858852258852258643e+01 -1.467576806885246583e+02
1.860805860805860590e+01 -1.468101748635765489e+02
1.862759462759462536e+01 -1.469045927221395971e+02
1.864713064713064483e+01 -1.468571199189426864e+02
1.866666666666666430e+01 -1.469053990198270014e+02
1.868620268620268376e+01 -1.469874080381803196e+02
1.870573870573870323e+01 -1.468937100889315843e+02
1.872527472527472270e+01 -1.468270876995977403e+02
1.874481074481074216e+01 -1.469185730990538445e+02
1.876434676434676163e+01 -1.469308834817351226e+02
1.878388278388278110e+01 -1.467851832507215875e+02
1.880341880341880056e+01 -1.467103126945847293e+02
1.882295482295482003e+01 -1.465014213948584541e+02
1.884249084249083950e+01 -1.464832405772323227e+02
1.886202686202685896e+01 -1.464528026531110640e+02
1.888156288156287843e+01 -1.464265590469339884e+02
1.890109890109889790e+01 -1.465841163359503980e+02
1.892063492063491736e+01 -1.468686821666120181e+02
1.894017094017093683e+01 -1.468159546597050280e+02
1.895970695970695630e+01 -1.468100282293956980e+02
1.897924297924297576e+01 -1.467467630037199058e+02
1.899877899877899523e+01 -1.467346784071557977e+02
1.901831501831502180e+01 -1.468228484424823819e+02
1.903785103785104127e+01 -1.468738449724725683e+02
1.905738705738706074e+01 -1.470770485663908573e+02
1.907692307692308020e+01 -1.473109001766349593e+02
1.909645909645909967e+01 -1.473333347656294734e+02
1.911599511599511914e+01 -1.474425753260848353e+02
1.913553113553113860e+01 -1.474558922664528495e+02
1.915506715506715807e+01 -1.478448232262301474e+02
1.917460317460317754e+01 -1.478782588834635874e+02
1.919413919413919700e+01 -1.480663983625227331e+02
1.921367521367521647e+01 -1.484071494990191411e+02
1.923321123321123594e+01 -1.484032870382996805e+02
1.925274725274725540e+01 -1.482680611706004754e+02
1.927228327228327487e+01 -1.483421101363023240e+02
1.929181929181929434e+01 -1.483236382154131832e+02
1.931135531135531380e+01 -1.482958497395075597e+02
1.933089133089133327e+01 -1.482943340855450458e+02
1.935042735042735274e+01 -1.484757661959106940e+02
1.936996336996337220e+01 -1.485015779425152971e+02
1.938949938949939167e+01 -1.485907641186175852e+02
1.940903540903541113e+01 -1.485545205480781874e+02
1.942857142857143060e+01 -1.486462674175609209e+02
1.944810744810745007e+01 -1.482412045522211770e+02
1.946764346764346953e+01 -1.480793654929372281e+02
1.948717948717948900e+01 -1.481898317890758676e+02
1.950671550671550847e+01 -1.481897538362689204e+02
1.952625152625152793e+01 -1.481853698186214103e+02
1.954578754578754740e+01 -1.481805115022634993e+02
1.956532356532356687e+01 -1.481811480359266966e+02
1.958485958485958633e+01 -1.483158037424472298e+02
1.960439560439560580e+01 -1.484034861916276782e+02
1.962393162393162527e+01 -1.483734002393872231e+02
1.964346764346764473e+01 -1.484499508850205984e+02
1.966300366300366420e+01 -1.486599638346746701e+02
1.968253968253968367e+01 -1.487966047484491696e+02
1.970207570207570313e+01 -1.492430060357318951e+02
1.972161172161172260e+01 -1.493449428021000074e+02
1.974114774114774207e+01 -1.493643124533394086e+02
1.976068376068376153e+01 -1.493379954607936497e+02
1.978021978021978100e+01 -1.493382794480176017e+02
1.979975579975580047e+01 -1.494607988955826556e+02
1.981929181929181993e+01 -1.496711936284990543e+02
1.983882783882783940e+01 -1.496982526137200296e+02
1.985836385836385887e+01 -1.497529971781395943e+02
1.987789987789987833e+01 -1.497938415358388511e+02
1.989743589743589780e+01 -1.498711284740957979e+02
1.991697191697191727e+01 -1.496000587754872697e+02
1.993650793650793673e+01 -1.494138060940000230e+02
1.995604395604395620e+01 -1.491913474573767360e+02
1.997557997557997567e+01 -1.491957720580879254e+02
1.999511599511599513e+01 -1.491184556627300992e+02
2.001465201465201460e+01 -1.491727965002254166e+02
2.003418803418803407e+01 -1.491522597940739274e+02
2.005372405372405353e+01 -1.491391486872146857e+02
2.007326007326007300e+01 -1.490767945285964515e+02
2.009279609279609247e+01 -1.490004879956342165e+02
2.011233211233211193e+01 -1.490367311468854723e+02
2.013186813186813140e+01 -1.492320425129573209e+02
2.015140415140415087e+01 -1.492453093509924713e+02
2.017094017094017033e+01 -1.492933024459511557e+02
2.019047619047618980e+01 -1.492655619977184642e+02
2.021001221001220927e+01 -1.494792489721713196e+02
2.022954822954822873e+01 -1.495568306665356886e+02
2.024908424908424820e+01 -1.495619275455257764e+02
2.026862026862026767e+01 -1.496154219419020421e+02
2.028815628815628713e+01 -1.499006730450981308e+02
2.030769230769230660e+01 -1.499795468321502199e+02
2.032722832722832607e+01 -1.505533143351567560e+02
2.034676434676434553e+01 -1.510929042226900378e+02
2.036630036630036500e+01 -1.510988480061389510e+02
2.038583638583638447e+01 -1.509073537051596645e+02
2.040537240537240393e+01 -1.509223026784395927e+02
2.042490842490842340e+01 -1.508454926297484633e+02
2.044444444444444287e+01 -1.507844460945525498e+02
2.046398046398046233e+01 -1.506603518406023454e+02
2.048351648351648180e+01 -1.505991858016761569e+02
2.050305250305250127e+01 -1.506436676003945934e+02
2.052258852258852073e+01 -1.506629150810053943e+02
2.054212454212454020e+01 -1.505083132927596807e+02
2.056166056166055967e+01 -1.504437100556890243e+02
2.058119658119657913e+01 -1.503823031008788575e+02
2.060073260073259860e+01 -1.502572335607434866e+02
2.062026862026861806e+01 -1.502788660009171906e+02
2.063980463980463753e+01 -1.503037181992950764e+02
2.065934065934065700e+01 -1.502601734078943707e+02
2.067887667887667646e+01 -1.502651467408794304e+02
2.069841269841269593e+01 -1.502722209409039067e+02
2.071794871794871540e+01 -1.502628608922675824e+02
2.073748473748473486e+01 -1.501993475050200004e+02
2.075702075702075433e+01 -1.502122561520158968e+02
2.077655677655677380e+01 -1.500449446151289123e+02
2.079609279609279326e+01 -1.503185974212271390e+02
2.081562881562881273e+01 -1.505248289337186236e+02
2.083516483516483220e+01 -1.507750550112601786e+02
2.085470085470085166e+01 -1.504717661222416041e+02
2.087423687423687113e+01 -1.504075669011282912e+02
2.089377289377289060e+01 -1.504065458860558522e+02
2.091330891330891006e+01 -1.504545345323010110e+02
2.093284493284492953e+01 -1.504907721297508942e+02
2.095238095238094900e+01 -1.505900207330337537e+02
2.097191697191696846e+01 -1.506273211711404372e+02
2.099145299145298793e+01 -1.505748856919969398e+02
2.101098901098900740e+01 -1.506142403307555355e+02
2.103052503052503397e+01 -1.505975946361486137e+02
2.105006105006105344e+01 -1.505438212057879923e+02
2.106959706959707290e+01 -1.506690548477308482e+02
2.108913308913309237e+01 -1.502465881866266955e+02
2.110866910866911184e+01 -1.498269273159501722e+02
2.112820512820513130e+01 -1.499187618070478436e+02
2.114774114774115077e+01 -1.498495164954089205e+02
2.116727716727717024e+01 -1.497733365981820270e+02
2.118681318681318970e+01 -1.499630627398182696e+02
2.120634920634920917e+01 -1.498911730174371826e+02
2.122588522588522864e+01 -1.498663260319938502e+02
2.124542124542124810e+01 -1.496667654182128899e+02
2.126495726495726757e+01 -1.496257010455665863e+02
2.128449328449328704e+01 -1.496941854586365821e+02
2.130402930402930650e+01 -1.498037422629265052e+02
2.132356532356532597e+01 -1.497663365607598394e+02
2.134310134310134544e+01 -1.496054448629564320e+02
2.136263736263736490e+01 -1.496176204181726916e+02
2.138217338217338437e+01 -1.493763536982450546e+02
2.140170940170940383e+01 -1.493265193503318642e+02
2.142124542124542330e+01 -1.494418064395920283e+02
2.144078144078144277e+01 -1.494837825951525474e+02
2.146031746031746223e+01 -1.495186281744538519e+02
2.147985347985348170e+01 -1.495874799791756118e+02
2.149938949938950117e+01 -1.495793243080743480e+02
2.151892551892552063e+01 -1.496907500164977591e+02
2.153846153846154010e+01 -1.497208167736339419e+02
2.155799755799755957e+01 -1.496425849575210520e+02
2.157753357753357903e+01 -1.495791636510454055e+02
2.159706959706959850e+01 -1.495325079820973713e+02
2.161660561660561797e+01 -1.495596805721622786e+02
2.163614163614163743e+01 -1.495913281108837793e+02
2.165567765567765690e+01 -1.496087294150358389e+02
2.167521367521367637e+01 -1.496993440574135263e+02
2.169474969474969583e+01 -1.495523678264229659e+02
2.171428571428571530e+01 -1.495929280878275733e+02
2.173382173382173477e+01 -1.497459957115721068e+02
2.175335775335775423e+01 -1.498298006696653033e+02
2.177289377289377370e+01 -1.498053487963620398e+02
2.179242979242979317e+01 -1.498963664393338888e+02
2.181196581196581263e+01 -1.498246563421895701e+02
2.183150183150183210e+01 -1.498524412464008151e+02
2.185103785103785157e+01 -1.497945977402061146e+02
2.187057387057387103e+01 -1.498230234865327475e+02
2.189010989010989050e+01 -1.498427197824270252e+02
2.190964590964590997e+01 -1.497523809161318411e+02
2.192918192918192943e+01 -1.496432156870590973e+02
2.194871794871794890e+01 -1.496520842384888965e+02
2.196825396825396837e+01 -1.497523259109383673e+02
2.198778998778998783e+01 -1.501676067690997343e+02
2.200732600732600730e+01 -1.501008693837723058e+02
2.202686202686202677e+01 -1.501750413429433024e+02
2.204639804639804623e+01 -1.501770630772717254e+02
2.206593406593406570e+01 -1.498999496508878337e+02
2.208547008547008517e+01 -1.498133442343992101e+02
2.210500610500610463e+01 -1.498127780111649940e+02
2.212454212454212410e+01 -1.499341685429388065e+02
2.214407814407814357e+01 -1.501543263352629083e+02
2.216361416361416303e+01 -1.500876881501854427e+02
2.218315018315018250e+01 -1.501382367665977711e+02
2.220268620268620197e+01 -1.500522690919667639e+02
2.222222222222222143e+01 -1.503388605499573032e+02
2.224175824175824090e+01 -1.501747448940145375e+02
2.226129426129426037e+01 -1.504493772645450917e+02
2.228083028083027983e+01 -1.501269432958133336e+02
2.230036630036629930e+01 -1.500683049735412737e+02
2.231990231990231877e+01 -1.498927895490132869e+02
2.233943833943833823e+01 -1.497769876400558360e+02
2.235897435897435770e+01 -1.497921329963785695e+02
2.237851037851037717e+01 -1.498011728330755545e+02
2.239804639804639663e+01 -1.494903364557924306e+02
2.241758241758241610e+01 -1.493771575838610204e+02
2.243711843711843557e+01 -1.491183157628362892e+02
2.245665445665445503e+01 -1.490333728767670891e+02
2.247619047619047450e+01 -1.490674938454968128e+02
2.249572649572649397e+01 -1.491756432112128152e+02
2.251526251526251343e+01 -1.491492876582086637e+02
2.253479853479853290e+01 -1.492856594373987207e+02
2.255433455433455237e+01 -1.492803451111642232e+02
2.257387057387057183e+01 -1.494066323763442199e+02
2.259340659340659130e+01 -1.493297192326451466e+02
2.261294261294261077e+01 -1.494313366009978381e+02
2.263247863247863023e+01 -1.494017008201169006e+02
2.265201465201464970e+01 -1.494133931985299739e+02
2.267155067155066916e+01 -1.493938181852869889e+02
2.269108669108668863e+01 -1.494700789581497133e+02
2.271062271062270810e+01 -1.493032636040578041e+02
2.273015873015872756e+01 -1.494178653562088925e+02
2.274969474969474703e+01 -1.493374164735278669e+02
2.276923076923076650e+01 -1.492506876171696604e+02
2.278876678876678596e+01 -1.493142751978691081e+02
2.280830280830280543e+01 -1.494159967368618425e+02
2.282783882783882490e+01 -1.493771520203603131e+02
2.284737484737484436e+01 -1.495927729832376372e+02
2.286691086691086383e+01 -1.494670443207725441e+02
2.288644688644688330e+01 -1.494947548069634706e+02
2.290598290598290276e+01 -1.494941635439222409e+02
2.292551892551892223e+01 -1.495811749012509040e+02
2.294505494505494170e+01 -1.497549842296878353e+02
2.296459096459096116e+01 -1.499847637913756841e+02
2.298412698412698063e+01 -1.496605619374056744e+02
2.300366300366300010e+01 -1.495179487596795411e+02
2.302319902319902667e+01 -1.494813549577259550e+02
2.304273504273504614e+01 -1.494786593234479994e+02
2.306227106227106560e+01 -1.494556431220912600e+02
2.308180708180708507e+01 -1.495594103175683074e+02
2.310134310134310454e+01 -1.495447619781390074e+02
2.312087912087912400e+01 -1.497178499539377583e+02
2.314041514041514347e+01 -1.496842532319573991e+02
2.315995115995116294e+01 -1.499899513479928714e+02
2.317948717948718240e+01 -1.499566066952392021e+02
2.319902319902320187e+01 -1.501215823032337084e+02
2.321855921855922134e+01 -1.502145820333812480e+02
2.323809523809524080e+01 -1.501619831738753419e+02
2.325763125763126027e+01 -1.501732818894880097e+02
2.327716727716727974e+01 -1.505460893666704010e+02
2.329670329670329920e+01 -1.506499461825494848e+02
2.331623931623931867e+01 -1.510200988054151878e+02
2.333577533577533814e+01 -1.512730796051800439e+02
2.335531135531135760e+01 -1.512569080824696357e+02
2.337484737484737707e+01 -1.512129052653960457e+02
2.339438339438339653e+01 -1.511930854940588631e+02
2.341391941391941600e+01 -1.512444074514883425e+02
2.343345543345543547e+01 -1.512608142668552773e+02
2.345299145299145493e+01 -1.512382466047504010e+02
2.347252747252747440e+01 -1.513174471121885176e+02
2.349206349206349387e+01 -1.513022196328775522e+02
2.351159951159951333e+01 -1.513658859062396118e+02
2.353113553113553280e+01 -1.513121597756988876e+02
2.355067155067155227e+01 -1.513571270259141386e+02
2.357020757020757173e+01 -1.512274845246220139e+02
2.358974358974359120e+01 -1.514910203729671991e+02
2.360927960927961067e+01 -1.513788949909983614e+02
2.362881562881563013e+01 -1.514739792816330919e+02
2.364835164835164960e+01 -1.515334222876264505e+02
2.366788766788766907e+01 -1.514368119465298719e+02
2.368742368742368853e+01 -1.515434646293648200e+02
2.370695970695970800e+01 -1.515614634448259039e+02
2.372649572649572747e+01 -1.514966118940351123e+02
2.374603174603174693e+01 -1.517082963456319931e+02
2.376556776556776640e+01 -1.517627272544876007e+02
2.378510378510378587e+01 -1.517373334878930109e+02
2.380463980463980533e+01 -1.517156798782436056e+02
2.382417582417582480e+01 -1.517325313717473421e+02
2.384371184371184427e+01 -1.517135492550323193e+02
2.386324786324786373e+01 -1.522855793922791463e+02
2.388278388278388320e+01 -1.526121812818914805e+02
2.390231990231990267e+01 -1.526465851881800404e+02
2.392185592185592213e+01 -1.527359897978582808e+02
2.394139194139194160e+01 -1.527232809268466269e+02
2.396092796092796107e+01 -1.528425370698055019e+02
2.398046398046398053e+01 -1.528504676079708986e+02
2.400000000000000000e+01 -1.528678639503838212e+02
2.401953601953601947e+01 -1.529885216365049416e+02
2.403907203907203893e+01 -1.529813348022539117e+02
2.405860805860805840e+01 -1.531148903356929054e+02
2.407814407814407787e+01 -1.531190832947269485e+02
2.409768009768009733e+01 -1.531077118159957422e+02
2.411721611721611680e+01 -1.532431707019775615e+02
2.413675213675213627e+01 -1.532762797764911795e+02
2.415628815628815573e+01 -1.532762456785127370e+02
2.417582417582417520e+01 -1.533162837725874965e+02
2.419536019536019467e+01 -1.534986148564741484e+02
2.421489621489621413e+01 -1.534271625292090562e+02
2.423443223443223360e+01 -1.533607000339449939e+02
2.425396825396825307e+01 -1.532199777212027527e+02
2.427350427350427253e+01 -1.533686432054937541e+02
2.429304029304029200e+01 -1.532539311922994330e+02
2.431257631257631147e+01 -1.532702844124644912e+02
2.433211233211233093e+01 -1.533347926937120178e+02
2.435164835164835040e+01 -1.533900548054505748e+02
2.437118437118436987e+01 -1.534129795672117780e+02
2.439072039072038933e+01 -1.535348235569872202e+02
2.441025641025640880e+01 -1.537265951086091036e+02
2.442979242979242827e+01 -1.536293839113853039e+02
2.444932844932844773e+01 -1.538602308941748333e+02
2.446886446886446720e+01 -1.538726895746537480e+02
2.448840048840048667e+01 -1.540604178073463117e+02
2.450793650793650613e+01 -1.538875672364530658e+02
2.452747252747252560e+01 -1.537784867331954501e+02
2.454700854700854507e+01 -1.540098769182067429e+02
2.456654456654456453e+01 -1.538571912193846174e+02
2.458608058608058400e+01 -1.539039298073087707e+02
2.460561660561660347e+01 -1.540138314500450463e+02
2.462515262515262293e+01 -1.541745848133663799e+02
2.464468864468864240e+01 -1.541123580748577808e+02
2.466422466422466186e+01 -1.541956211643183110e+02
2.468376068376068133e+01 -1.540496289761580613e+02
2.470329670329670080e+01 -1.541381904384423081e+02
2.472283272283272026e+01 -1.539634481880274279e+02
2.474236874236873973e+01 -1.539097347052492637e+02
2.476190476190475920e+01 -1.538906274440874711e+02
2.478144078144077866e+01 -1.539410917934163763e+02
2.480097680097679813e+01 -1.538594843213165575e+02
2.482051282051281760e+01 -1.539695548148861519e+02
2.484004884004883706e+01 -1.538368528861966524e+02
2.485958485958485653e+01 -1.538461064705278147e+02
2.487912087912087600e+01 -1.538483868260361760e+02
2.489865689865689546e+01 -1.538402830002429198e+02
2.491819291819291493e+01 -1.539503905326108963e+02
2.493772893772893440e+01 -1.537472285109512882e+02
2.495726495726495386e+01 -1.533509255487448684e+02
2.497680097680097333e+01 -1.534094990833470433e+02
2.499633699633699280e+01 -1.533431306164918055e+02
2.501587301587301226e+01 -1.533918378768911452e+02
2.503540903540903173e+01 -1.532651402903919973e+02
2.505494505494505120e+01 -1.533779845901565295e+02
2.507448107448107066e+01 -1.532534087967017626e+02
2.509401709401709013e+01 -1.533033569899832571e+02
2.511355311355310960e+01 -1.533892144264037256e+02
2.513308913308912906e+01 -1.536098237392842236e+02
2.515262515262514853e+01 -1.536430599673057316e+02
2.517216117216116800e+01 -1.536592089172635269e+02
2.519169719169718746e+01 -1.534885562151573026e+02
2.521123321123320693e+01 -1.535357330462203436e+02
2.523076923076922640e+01 -1.533717444351005668e+02
2.525030525030524586e+01 -1.533717872008106440e+02
2.526984126984126533e+01 -1.533058921415899931e+02
2.528937728937728480e+01 -1.533020300848602915e+02
2.530891330891330426e+01 -1.532039219695511747e+02
2.532844932844932373e+01 -1.532350951467130074e+02
2.534798534798534320e+01 -1.531619975560364537e+02
2.536752136752136266e+01 -1.531737384021036803e+02
2.538705738705738213e+01 -1.534731100937198960e+02
2.540659340659340160e+01 -1.536710750372471068e+02
2.542612942612942106e+01 -1.536259842322750728e+02
2.544566544566544053e+01 -1.535019674947744761e+02
2.546520146520146000e+01 -1.532695743800325090e+02
2.548473748473747946e+01 -1.533449755871063189e+02
2.550427350427349893e+01 -1.531996298418155220e+02
2.552380952380951840e+01 -1.532736431283867660e+02
2.554334554334553786e+01 -1.531287976877871984e+02
2.556288156288155733e+01 -1.532734595879683184e+02
2.558241758241757680e+01 -1.532102898201110577e+02
2.560195360195359626e+01 -1.533352004444319618e+02
2.562148962148961573e+01 -1.533411334163463948e+02
2.564102564102563520e+01 -1.534955569505968072e+02
2.566056166056165466e+01 -1.534559908683755793e+02
2.568009768009767413e+01 -1.536034887090790164e+02
2.569963369963369360e+01 -1.535613388806264652e+02
2.571916971916971306e+01 -1.536533151679138030e+02
2.573870573870573253e+01 -1.536579801598144286e+02
2.575824175824175200e+01 -1.535245673496364134e+02
2.577777777777777146e+01 -1.533962995948726302e+02
2.579731379731379093e+01 -1.533738231968031869e+02
2.581684981684981040e+01 -1.534228123499647154e+02
2.583638583638582986e+01 -1.539066810649887316e+02
2.585592185592184933e+01 -1.537043684706516160e+02
2.587545787545786879e+01 -1.537676730776551040e+02
2.589499389499388826e+01 -1.536198815561292861e+02
2.591452991452990773e+01 -1.537416833428800942e+02
2.593406593406592719e+01 -1.536535565711313609e+02
2.595360195360194666e+01 -1.538337215895628560e+02
2.597313797313796613e+01 -1.537887868688364961e+02
2.599267399267398559e+01 -1.537534117157935043e+02
2.601221001221000506e+01 -1.535803744299487335e+02
2.603174603174603874e+01 -1.535517702819260535e+02
2.605128205128205821e+01 -1.535528468384400185e+02
2.607081807081807767e+01 -1.536574844475750297e+02
2.609035409035409714e+01 -1.536070380923573282e+02
2.610989010989011661e+01 -1.537526948927208821e+02
2.612942612942613607e+01 -1.533761943920192152e+02
2.614896214896215554e+01 -1.534079623290633947e+02
2.616849816849817500e+01 -1.532370034720770775e+02
2.618803418803419447e+01 -1.533304163173770576e+02
2.620757020757021394e+01 -1.532940206781303800e+02
2.622710622710623340e+01 -1.533492689167505034e+02
2.624664224664225287e+01 -1.533694652096916400e+02
2.626617826617827234e+01 -1.533089225696542997e+02
2.628571428571429180e+01 -1.532352186740502304e+02
2.630525030525031127e+01 -1.532215504860272404e+02
2.632478632478633074e+01 -1.533999534549113832e+02
2.634432234432235020e+01 -1.536158878048715337e+02
2.636385836385836967e+01 -1.535062898832734675e+02
2.638339438339438914e+01 -1.537087168481614299e+02
2.640293040293040860e+01 -1.535731061421520565e+02
2.642246642246642807e+01 -1.537321562944658524e+02
2.644200244200244754e+01 -1.535429253502715312e+02
2.646153846153846700e+01 -1.536591891882154073e+02
2.648107448107448647e+01 -1.536479188671769975e+02
2.650061050061050594e+01 -1.536947649628567660e+02
2.652014652014652540e+01 -1.535867196450803362e+02
2.653968253968254487e+01 -1.535607244320625568e+02
2.655921855921856434e+01 -1.535608249053843224e+02
2.657875457875458380e+01 -1.536308843474001264e+02
2.659829059829060327e+01 -1.536229565766330154e+02
2.661782661782662274e+01 -1.536529906504770508e+02
2.663736263736264220e+01 -1.537693902613764294e+02
2.665689865689866167e+01 -1.538949149324875236e+02
2.667643467643468114e+01 -1.538265455556382335e+02
2.669597069597070060e+01 -1.539685769472053209e+02
2.671550671550672007e+01 -1.538890566346080107e+02
2.673504273504273954e+01 -1.541663922382825831e+02
2.675457875457875900e+01 -1.540044788668709259e+02
2.677411477411477847e+01 -1.541243614999213492e+02
2.679365079365079794e+01 -1.541386715027216781e+02
2.681318681318681740e+01 -1.541945132273100967e+02
2.683272283272283687e+01 -1.540590494980999949e+02
2.685225885225885634e+01 -1.540537649458759120e+02
2.687179487179487580e+01 -1.541454555580698980e+02
2.689133089133089527e+01 -1.543748740704129148e+02
2.691086691086691474e+01 -1.542486656445282733e+02
2.693040293040293420e+01 -1.543169122499414243e+02
2.694993894993895367e+01 -1.542786062996476346e+02
2.696947496947497314e+01 -1.542769812556826423e+02
2.698901098901099260e+01 -1.542448279539964915e+02
2.700854700854701207e+01 -1.546575295952878264e+02
2.702808302808303154e+01 -1.546626601285965421e+02
2.704761904761905100e+01 -1.548752151352672968e+02
2.706715506715507047e+01 -1.549092900007624678e+02
2.708669108669108994e+01 -1.548514072056841542e+02
2.710622710622710940e+01 -1.548345066071387350e+02
2.712576312576312887e+01 -1.548016723417334788e+02
2.714529914529914834e+01 -1.548590120085381443e+02
2.716483516483516780e+01 -1.550126947274997349e+02
2.718437118437118727e+01 -1.549994042829155489e+02
2.720390720390720674e+01 -1.549432563251730528e+02
2.722344322344322620e+01 -1.550263995179479934e+02
2.724297924297924567e+01 -1.550481484292720040e+02
2.726251526251526514e+01 -1.550327221701078599e+02
2.728205128205128460e+01 -1.552214307643160964e+02
2.730158730158730407e+01 -1.552410990048368831e+02
2.732112332112332354e+01 -1.554501706670439773e+02
2.734065934065934300e+01 -1.554181602432132081e+02
2.736019536019536247e+01 -1.554489968260861872e+02
2.737973137973138194e+01 -1.554043842060648899e+02
2.739926739926740140e+01 -1.555394465816169145e+02
2.741880341880342087e+01 -1.555132219787977021e+02
2.743833943833944033e+01 -1.555013405206265134e+02
2.745787545787545980e+01 -1.554105276605885706e+02
2.747741147741147927e+01 -1.553632955779668237e+02
2.749694749694749873e+01 -1.552740145905230804e+02
2.751648351648351820e+01 -1.551426534445189418e+02
2.753601953601953767e+01 -1.551912988975967664e+02
2.755555555555555713e+01 -1.552618554317512576e+02
2.757509157509157660e+01 -1.553738044085594652e+02
2.759462759462759607e+01 -1.553899633463243504e+02
2.761416361416361553e+01 -1.553788978162392027e+02
2.763369963369963500e+01 -1.555670931974911184e+02
2.765323565323565447e+01 -1.555190821779002590e+02
2.767277167277167393e+01 -1.555934786083369943e+02
2.769230769230769340e+01 -1.554867493541166539e+02
2.771184371184371287e+01 -1.556145934815182557e+02
2.773137973137973233e+01 -1.556533597932416910e+02
2.775091575091575180e+01 -1.556291138737122992e+02
2.777045177045177127e+01 -1.554483614660445028e+02
2.778998778998779073e+01 -1.554834989094684090e+02
2.780952380952381020e+01 -1.554917144624161551e+02
2.782905982905982967e+01 -1.554231192873364193e+02
2.784859584859584913e+01 -1.555021944794229114e+02
2.786813186813186860e+01 -1.554016749896610463e+02
2.788766788766788807e+01 -1.554256975560781768e+02
2.790720390720390753e+01 -1.553509914187887375e+02
2.792673992673992700e+01 -1.553648370348288381e+02
2.794627594627594647e+01 -1.553543741087935643e+02
2.796581196581196593e+01 -1.554508570264200671e+02
2.798534798534798540e+01 -1.554851304192409316e+02
2.800488400488400487e+01 -1.555437311067228734e+02
2.802442002442002433e+01 -1.554565598973346709e+02
2.804395604395604380e+01 -1.554442169820260347e+02
2.806349206349206327e+01 -1.554398282633069073e+02
2.808302808302808273e+01 -1.556303303249592034e+02
2.810256410256410220e+01 -1.554790986613371899e+02
2.812210012210012167e+01 -1.556136112181184217e+02
2.814163614163614113e+01 -1.555500630986862518e+02
2.816117216117216060e+01 -1.555216096881565306e+02
2.818070818070818007e+01 -1.555110350030329585e+02
2.820024420024419953e+01 -1.555669706035754984e+02
2.821978021978021900e+01 -1.556461487045709475e+02
2.823931623931623847e+01 -1.556628268638900465e+02
2.825885225885225793e+01 -1.556156881038822917e+02
2.827838827838827740e+01 -1.556676957492911981e+02
2.829792429792429687e+01 -1.557726982823352841e+02
2.831746031746031633e+01 -1.558218613526480283e+02
2.833699633699633580e+01 -1.558880037906406528e+02
2.835653235653235527e+01 -1.559835857599979931e+02
2.837606837606837473e+01 -1.559330033985133070e+02
2.839560439560439420e+01 -1.561904264781826726e+02
2.841514041514041367e+01 -1.561190612719612716e+02
2.843467643467643313e+01 -1.561701828406483514e+02
2.845421245421245260e+01 -1.560720774907972555e+02
2.847374847374847207e+01 -1.562098019582904271e+02
2.849328449328449153e+01 -1.562227585000134127e+02
2.851282051282051100e+01 -1.562466974846674930e+02
2.853235653235653047e+01 -1.562676000599123256e+02
2.855189255189254993e+01 -1.562211008849826612e+02
2.857142857142856940e+01 -1.561962009902771911e+02
2.859096459096458887e+01 -1.562302452677760982e+02
2.861050061050060833e+01 -1.561979670729230065e+02
2.863003663003662780e+01 -1.562304347570371874e+02
2.864957264957264726e+01 -1.561890743745396435e+02
2.866910866910866673e+01 -1.563986643064328632e+02
2.868864468864468620e+01 -1.563534980473087614e+02
2.870818070818070566e+01 -1.565786082902654357e+02
2.872771672771672513e+01 -1.565768183841148016e+02
2.874725274725274460e+01 -1.568415129450860661e+02
2.876678876678876406e+01 -1.568006514483301714e+02
2.878632478632478353e+01 -1.569572936533794518e+02
2.880586080586080300e+01 -1.568994403970746987e+02
2.882539682539682246e+01 -1.570784007366025889e+02
2.884493284493284193e+01 -1.568630009494061142e+02
2.886446886446886140e+01 -1.569714610246962536e+02
2.888400488400488086e+01 -1.568922871581652601e+02
2.890354090354090033e+01 -1.570358771998907059e+02
2.892307692307691980e+01 -1.569920466035273137e+02
2.894261294261293926e+01 -1.572363411339839558e+02
2.896214896214895873e+01 -1.571470707316343578e+02
2.898168498168497820e+01 -1.573493574215385422e+02
2.900122100122099766e+01 -1.573452753934487021e+02
2.902075702075701713e+01 -1.574584867664111414e+02
2.904029304029303660e+01 -1.574161712705577827e+02
2.905982905982905606e+01 -1.574910050534926143e+02
2.907936507936507553e+01 -1.573640807995594741e+02
2.909890109890109500e+01 -1.573946128350032723e+02
2.911843711843711446e+01 -1.573584549567088970e+02
2.913797313797313393e+01 -1.575284221905245090e+02
2.915750915750915340e+01 -1.573850522036688346e+02
2.917704517704517286e+01 -1.574913166627530359e+02
2.919658119658119233e+01 -1.573293584867413983e+02
2.921611721611721180e+01 -1.574220633420678155e+02
2.923565323565323126e+01 -1.573147988557988981e+02
2.925518925518925073e+01 -1.574926010227300424e+02
2.927472527472527020e+01 -1.574598126901324520e+02
2.929426129426128966e+01 -1.575274262122306652e+02
2.931379731379730913e+01 -1.575185971317462190e+02
2.933333333333332860e+01 -1.576523889549397381e+02
2.935286935286934806e+01 -1.575897053836589521e+02
2.937240537240536753e+01 -1.576022115552949572e+02
2.939194139194138700e+01 -1.575886148083700959e+02
2.941147741147740646e+01 -1.577796763895566983e+02
2.943101343101342593e+01 -1.576491037261340864e+02
2.945054945054944540e+01 -1.579397402449030778e+02
2.947008547008546486e+01 -1.578943842444333541e+02
2.948962148962148433e+01 -1.579839271030881491e+02
2.950915750915750380e+01 -1.579700452992929911e+02
2.952869352869352326e+01 -1.583651637836650536e+02
2.954822954822954273e+01 -1.583212113911682479e+02
2.956776556776556220e+01 -1.585504192111377790e+02
2.958730158730158166e+01 -1.585561700549133093e+02
2.960683760683760113e+01 -1.585984696931861890e+02
2.962637362637362060e+01 -1.585436894461711290e+02
2.964590964590964006e+01 -1.586979442282886339e+02
2.966544566544565953e+01 -1.586752602852932341e+02
2.968498168498167900e+01 -1.588509300736388070e+02
2.970451770451769846e+01 -1.587843034518675154e+02
2.972405372405371793e+01 -1.592255390817256284e+02
2.974358974358973740e+01 -1.591339662337768459e+02
2.976312576312575686e+01 -1.593496638398849257e+02
2.978266178266177633e+01 -1.592328326236576288e+02
2.980219780219779580e+01 -1.593648995696177622e+02
2.982173382173381526e+01 -1.593015997536250268e+02
2.984126984126983473e+01 -1.593759045242884724e+02
2.986080586080585419e+01 -1.593220286448043908e+02
2.988034188034187366e+01 -1.594377508173327556e+02
2.989987789987789313e+01 -1.592559932012691775e+02
2.991941391941391259e+01 -1.593855965890554671e+02
2.993894993894993206e+01 -1.593795902162256368e+02
2.995848595848595153e+01 -1.596590484772162597e+02
2.997802197802197099e+01 -1.593936551997464903e+02
2.999755799755799046e+01 -1.595449073795965091e+02
3.001709401709402414e+01 -1.594322724522750150e+02
3.003663003663004361e+01 -1.596729551026527361e+02
3.005616605616606307e+01 -1.595455606716395778e+02
3.007570207570208254e+01 -1.598189534454886314e+02
3.009523809523810201e+01 -1.596863062728875207e+02
3.011477411477412147e+01 -1.599050777592975408e+02
3.013431013431014094e+01 -1.599283266103275878e+02
3.015384615384616041e+01 -1.599183878650816268e+02
3.017338217338217987e+01 -1.596194807657233810e+02
3.019291819291819934e+01 -1.596426656215181481e+02
3.021245421245421880e+01 -1.595887104098599423e+02
3.023199023199023827e+01 -1.596609458807679403e+02
3.025152625152625774e+01 -1.596029139381966218e+02
3.027106227106227720e+01 -1.597773648327410854e+02
3.029059829059829667e+01 -1.597244956044603441e+02
3.031013431013431614e+01 -1.600607932580547299e+02
3.032967032967033560e+01 -1.598001063304129161e+02
3.034920634920635507e+01 -1.599342594854512072e+02
3.036874236874237454e+01 -1.598932822508679692e+02
3.038827838827839400e+01 -1.598677425687988318e+02
3.040781440781441347e+01 -1.597373301088145752e+02
3.042735042735043294e+01 -1.597436192731200606e+02
3.044688644688645240e+01 -1.595743792010970878e+02
3.046642246642247187e+01 -1.596076711972083046e+02
3.048595848595849134e+01 -1.595568041380317368e+02
3.050549450549451080e+01 -1.596252421781937301e+02
3.052503052503053027e+01 -1.594107162870737966e+02
3.054456654456654974e+01 -1.594300674223670171e+02
3.056410256410256920e+01 -1.593110253464691652e+02
3.058363858363858867e+01 -1.592792341983889912e+02
3.060317460317460814e+01 -1.592506528451495171e+02
3.062271062271062760e+01 -1.593360988389298143e+02
3.064224664224664707e+01 -1.592772708621866684e+02
3.066178266178266654e+01 -1.594213915291522028e+02
3.068131868131868600e+01 -1.592999736976426846e+02
3.070085470085470547e+01 -1.593310580670213028e+02
3.072039072039072494e+01 -1.592399566048624422e+02
3.073992673992674440e+01 -1.592812120425618332e+02
3.075946275946276387e+01 -1.592576053787547039e+02
3.077899877899878334e+01 -1.593999967578793076e+02
3.079853479853480280e+01 -1.593548614119181366e+02
3.081807081807082227e+01 -1.594260683297421792e+02
3.083760683760684174e+01 -1.592324405577346340e+02
3.085714285714286120e+01 -1.594568443412414638e+02
3.087667887667888067e+01 -1.593081868496677203e+02
3.089621489621490014e+01 -1.593301762727149367e+02
3.091575091575091960e+01 -1.592371984866455534e+02
3.093528693528693907e+01 -1.592376873637362564e+02
3.095482295482295854e+01 -1.591999110943226583e+02
3.097435897435897800e+01 -1.592234885131329634e+02
3.099389499389499747e+01 -1.592102998827292311e+02
3.101343101343101694e+01 -1.591790646627799788e+02
3.103296703296703640e+01 -1.591812889243268501e+02
3.105250305250305587e+01 -1.592632479237996961e+02
3.107203907203907534e+01 -1.592940265008183474e+02
3.109157509157509480e+01 -1.594005853719809522e+02
3.111111111111111427e+01 -1.593626921180527631e+02
3.113064713064713374e+01 -1.593695418034536715e+02
3.115018315018315320e+01 -1.592701183520271684e+02
3.116971916971917267e+01 -1.591827380572867128e+02
3.118925518925519214e+01 -1.591316864310356607e+02
3.120879120879121160e+01 -1.592114565286289292e+02
3.122832722832723107e+01 -1.592645441702730693e+02
3.124786324786325054e+01 -1.593805016595134987e+02
3.126739926739927000e+01 -1.594578408737828852e+02
3.128693528693528947e+01 -1.595887892979523031e+02
3.130647130647130894e+01 -1.594563631122649383e+02
3.132600732600732840e+01 -1.594319016872612451e+02
3.134554334554334787e+01 -1.594629136728741514e+02
3.136507936507936734e+01 -1.593632112918762118e+02
3.138461538461538680e+01 -1.593383464153936018e+02
3.140415140415140627e+01 -1.594629649340929234e+02
3.142368742368742573e+01 -1.595350774537887446e+02
3.144322344322344520e+01 -1.596407365480149281e+02
3.146275946275946467e+01 -1.597171204982893471e+02
3.148229548229548413e+01 -1.596620734574986216e+02
3.150183150183150360e+01 -1.596526200681115597e+02
3.152136752136752307e+01 -1.596277709657597939e+02
3.154090354090354253e+01 -1.596182036167506055e+02
3.156043956043956200e+01 -1.595907507942895904e+02
3.157997557997558147e+01 -1.596440921067747354e+02
3.159951159951160093e+01 -1.597796427538140449e+02
3.161904761904762040e+01 -1.599033144538293243e+02
3.163858363858363987e+01 -1.598305130263941294e+02
3.165811965811965933e+01 -1.598677015126707204e+02
3.167765567765567880e+01 -1.597854561680402412e+02
3.169719169719169827e+01 -1.597759304244615635e+02
3.171672771672771773e+01 -1.598682392668373495e+02
3.173626373626373720e+01 -1.599072786727369362e+02
3.175579975579975667e+01 -1.600414318819646553e+02
3.177533577533577613e+01 -1.601767525040981468e+02
3.179487179487179560e+01 -1.602846213680749088e+02
3.181440781440781507e+01 -1.604279072769823244e+02
3.183394383394383453e+01 -1.604675046580416904e+02
3.185347985347985400e+01 -1.606013242864662800e+02
3.187301587301587347e+01 -1.605604918298990356e+02
3.189255189255189293e+01 -1.606483513821810050e+02
3.191208791208791240e+01 -1.607429058240208803e+02
3.193162393162393187e+01 -1.609109727348443641e+02
3.195115995115995133e+01 -1.607960077104537788e+02
3.197069597069597080e+01 -1.607434768193784009e+02
3.199023199023199027e+01 -1.607908925984042696e+02
3.200976800976800973e+01 -1.607970626101381413e+02
3.202930402930402920e+01 -1.608221187776375132e+02
3.204884004884004867e+01 -1.609657227527746954e+02
3.206837606837606813e+01 -1.608240468225073698e+02
3.208791208791208760e+01 -1.610512929939040134e+02
3.210744810744810707e+01 -1.607938800198957097e+02
3.212698412698412653e+01 -1.608560091050975700e+02
3.214652014652014600e+01 -1.607772234373833271e+02
3.216605616605616547e+01 -1.607419521448789794e+02
3.218559218559218493e+01 -1.608414294197106074e+02
3.220512820512820440e+01 -1.611118365253624063e+02
3.222466422466422387e+01 -1.610738924808650268e+02
3.224420024420024333e+01 -1.613031179176655883e+02
3.226373626373626280e+01 -1.611496754841217580e+02
3.228327228327228227e+01 -1.612439117254482142e+02
3.230280830280830173e+01 -1.609854749157678953e+02
3.232234432234432120e+01 -1.609274927513592388e+02
3.234188034188034067e+01 -1.608484366726002861e+02
3.236141636141636013e+01 -1.609544127552442774e+02
3.238095238095237960e+01 -1.609971667515308127e+02
3.240048840048839907e+01 -1.610983979785576139e+02
3.242002442002441853e+01 -1.610294226191173266e+02
3.243956043956043800e+01 -1.612555057823382754e+02
3.245909645909645747e+01 -1.611941476350747564e+02
3.247863247863247693e+01 -1.611752868365233553e+02
3.249816849816849640e+01 -1.610640731977040332e+02
3.251770451770451587e+01 -1.611033782824472098e+02
3.253724053724053533e+01 -1.607372010059683589e+02
3.255677655677655480e+01 -1.609224861710228822e+02
3.257631257631257427e+01 -1.606793621581510934e+02
3.259584859584859373e+01 -1.608254346421625769e+02
3.261538461538461320e+01 -1.607032162182923400e+02
3.263492063492063266e+01 -1.607793853716871126e+02
3.265445665445665213e+01 -1.605909951928934447e+02
3.267399267399267160e+01 -1.606156775179074998e+02
3.269352869352869106e+01 -1.605639981536491518e+02
3.271306471306471053e+01 -1.606243546276043332e+02
3.273260073260073000e+01 -1.605416372228604587e+02
3.275213675213674946e+01 -1.606541598279162031e+02
3.277167277167276893e+01 -1.605250895380399925e+02
3.279120879120878840e+01 -1.605381454144534814e+02
3.281074481074480786e+01 -1.606034325507559117e+02
3.283028083028082733e+01 -1.607448288394746783e+02
3.284981684981684680e+01 -1.606584796288998973e+02
3.286935286935286626e+01 -1.607172083539591085e+02
3.288888888888888573e+01 -1.607626937324878327e+02
3.290842490842490520e+01 -1.608847191940804464e+02
3.292796092796092466e+01 -1.608637586174573926e+02
3.294749694749694413e+01 -1.610870990776726330e+02
3.296703296703296360e+01 -1.609629001730463642e+02
3.298656898656898306e+01 -1.612131606405558841e+02
3.300610500610500253e+01 -1.611472528248815479e+02
3.302564102564102200e+01 -1.612203195705425287e+02
3.304517704517704146e+01 -1.611601672468184461e+02
3.306471306471306093e+01 -1.613219582578935274e+02
3.308424908424908040e+01 -1.612701262199226164e+02
3.310378510378509986e+01 -1.613521706083247977e+02
3.312332112332111933e+01 -1.611719119066646329e+02
3.314285714285713880e+01 -1.613619666949830105e+02
3.316239316239315826e+01 -1.613611073663813045e+02
3.318192918192917773e+01 -1.616286347192861683e+02
3.320146520146519720e+01 -1.615432877450856495e+02
3.322100122100121666e+01 -1.617504561166971371e+02
3.324053724053723613e+01 -1.615678377649631159e+02
3.326007326007325560e+01 -1.615823594958392277e+02
3.327960927960927506e+01 -1.614719503261298712e+02
3.329914529914529453e+01 -1.615917626469865809e+02
3.331868131868131400e+01 -1.613905606773750492e+02
3.333821733821733346e+01 -1.613870337985297283e+02
3.335775335775335293e+01 -1.614113034758656227e+02
3.337728937728937240e+01 -1.615978377934869172e+02
3.339682539682539186e+01 -1.616262431596108229e+02
3.341636141636141133e+01 -1.621203213235382918e+02
3.343589743589743080e+01 -1.620335728542120819e+02
3.345543345543345026e+01 -1.623642667440603873e+02
3.347496947496946973e+01 -1.622471070237446042e+02
3.349450549450548920e+01 -1.623808364509413877e+02
3.351404151404150866e+01 -1.623477937525367736e+02
3.353357753357752813e+01 -1.626104404060454840e+02
3.355311355311354760e+01 -1.625775823161930305e+02
3.357264957264956706e+01 -1.626396503317711222e+02
3.359218559218558653e+01 -1.624607838811608076e+02
3.361172161172160600e+01 -1.625628276456405104e+02
3.363125763125762546e+01 -1.624939011303652592e+02
3.365079365079364493e+01 -1.626911440905464588e+02
3.367032967032966440e+01 -1.626967436166773666e+02
3.368986568986568386e+01 -1.627841423823487332e+02
3.370940170940170333e+01 -1.625859033620461958e+02
3.372893772893772280e+01 -1.627773685403224420e+02
3.374847374847374226e+01 -1.627479570444907040e+02
3.376800976800976173e+01 -1.628160794949246792e+02
3.378754578754578120e+01 -1.626838135414007809e+02
3.380708180708180066e+01 -1.625807147220986053e+02
3.382661782661782013e+01 -1.623135182257681777e+02
3.384615384615383959e+01 -1.625003762773900462e+02
3.386568986568985906e+01 -1.624591387298012819e+02
3.388522588522587853e+01 -1.625021055293685208e+02
3.390476190476189799e+01 -1.624883566243602502e+02
3.392429792429791746e+01 -1.625825953051570139e+02
3.394383394383393693e+01 -1.625944386548692933e+02
3.396336996336995639e+01 -1.626732163795672648e+02
3.398290598290597586e+01 -1.625533168712507575e+02
3.400244200244199533e+01 -1.628235611330470647e+02
3.402197802197802901e+01 -1.627563737376479764e+02
3.404151404151404847e+01 -1.627738044267032365e+02
3.406105006105006794e+01 -1.627178280955631635e+02
3.408058608058608741e+01 -1.628883750418542036e+02
3.410012210012210687e+01 -1.628317711089896420e+02
3.411965811965812634e+01 -1.631084280794925405e+02
3.413919413919414581e+01 -1.630591014388885469e+02
3.415873015873016527e+01 -1.632759882647172844e+02
3.417826617826618474e+01 -1.630448551218588875e+02
3.419780219780220420e+01 -1.633089793065834101e+02
3.421733821733822367e+01 -1.633008120814255335e+02
3.423687423687424314e+01 -1.633764773654904161e+02
3.425641025641026260e+01 -1.633409391387721143e+02
3.427594627594628207e+01 -1.632495264784270717e+02
3.429548229548230154e+01 -1.628985781458537758e+02
3.431501831501832100e+01 -1.629385467072364690e+02
3.433455433455434047e+01 -1.629256574986749229e+02
3.435409035409035994e+01 -1.630839131462937530e+02
3.437362637362637940e+01 -1.628491203259690963e+02
3.439316239316239887e+01 -1.627367045322475860e+02
3.441269841269841834e+01 -1.626988058555888870e+02
3.443223443223443780e+01 -1.627221739286020181e+02
3.445177045177045727e+01 -1.625884249656428437e+02
3.447130647130647674e+01 -1.625875048266817942e+02
3.449084249084249620e+01 -1.626571110610685196e+02
3.451037851037851567e+01 -1.627096614051882852e+02
3.452991452991453514e+01 -1.626964385218329028e+02
3.454945054945055460e+01 -1.626806126883744525e+02
3.456898656898657407e+01 -1.625902274524041502e+02
3.458852258852259354e+01 -1.626589779457021905e+02
3.460805860805861300e+01 -1.626327686061999884e+02
3.462759462759463247e+01 -1.626531221198784465e+02
3.464713064713065194e+01 -1.625402725502790702e+02
3.466666666666667140e+01 -1.625140177700569382e+02
3.468620268620269087e+01 -1.627281389062266896e+02
3.470573870573871034e+01 -1.628539130969834332e+02
3.472527472527472980e+01 -1.628891867646866842e+02
3.474481074481074927e+01 -1.629089473431598094e+02
3.476434676434676874e+01 -1.629750314877025517e+02
3.478388278388278820e+01 -1.629611915996717642e+02
3.480341880341880767e+01 -1.628986038911139644e+02
3.482295482295482714e+01 -1.629278454534788807e+02
3.484249084249084660e+01 -1.627683097848556031e+02
3.486202686202686607e+01 -1.628751105227908909e+02
3.488156288156288554e+01 -1.628142225016903240e+02
3.490109890109890500e+01 -1.628461996227877648e+02
3.492063492063492447e+01 -1.628516781348844233e+02
3.494017094017094394e+01 -1.629399131367299560e+02
3.495970695970696340e+01 -1.629603950080029904e+02
3.497924297924298287e+01 -1.629702359433971992e+02
3.499877899877900234e+01 -1.629356152656968959e+02
3.501831501831502180e+01 -1.629847154680195160e+02
3.503785103785104127e+01 -1.628759030326231994e+02
3.505738705738706074e+01 -1.630117338253177479e+02
3.507692307692308020e+01 -1.629235201719570796e+02
3.509645909645909967e+01 -1.628755382854923823e+02
3.511599511599511914e+01 -1.628600380977799205e+02
3.513553113553113860e+01 -1.628078753658289770e+02
3.515506715506715807e+01 -1.629163690621687977e+02
3.517460317460317754e+01 -1.630895490657201776e+02
3.519413919413919700e+01 -1.631001460571997654e+02
3.521367521367521647e+01 -1.630221514506590097e+02
3.523321123321123594e+01 -1.629929404453463917e+02
3.525274725274725540e+01 -1.631353553896252606e+02
3.527228327228327487e+01 -1.632941047785243427e+02
3.529181929181929434e+01 -1.631701033406367003e+02
3.531135531135531380e+01 -1.630188369510376560e+02
3.533089133089133327e+01 -1.631341891484225357e+02
3.535042735042735274e+01 -1.632520174444021563e+02
3.536996336996337220e+01 -1.630532960683400461e+02
3.538949938949939167e+01 -1.630395413827727396e+02
3.540903540903541113e+01 -1.630001171060248453e+02
3.542857142857143060e+01 -1.628767644551179217e+02
3.544810744810745007e+01 -1.629772803842440965e+02
3.546764346764346953e+01 -1.630904063861179338e+02
3.548717948717948900e+01 -1.631050291599193258e+02
3.550671550671550847e+01 -1.630448051674952410e+02
3.552625152625152793e+01 -1.629628160215899015e+02
3.554578754578754740e+01 -1.630839253032922613e+02
3.556532356532356687e+01 -1.628980422603619331e+02
3.558485958485958633e+01 -1.630114497953645980e+02
3.560439560439560580e+01 -1.629412672398043753e+02
3.562393162393162527e+01 -1.629861323173525420e+02
3.564346764346764473e+01 -1.628467612484486722e+02
3.566300366300366420e+01 -1.628503911263171915e+02
3.568253968253968367e+01 -1.629559194473098955e+02
3.570207570207570313e+01 -1.629232435698824304e+02
3.572161172161172260e+01 -1.630688696527869297e+02
3.574114774114774207e+01 -1.630506101231847822e+02
3.576068376068376153e+01 -1.629583798476249967e+02
3.578021978021978100e+01 -1.630404037709102454e+02
3.579975579975580047e+01 -1.628631832862742499e+02
3.581929181929181993e+01 -1.626293736793479070e+02
3.583882783882783940e+01 -1.625367256565176035e+02
3.585836385836385887e+01 -1.625773116005162251e+02
3.587789987789987833e+01 -1.624602392675029705e+02
3.589743589743589780e+01 -1.624658719554909965e+02
3.591697191697191727e+01 -1.625339068345546423e+02
3.593650793650793673e+01 -1.626141268761159324e+02
3.595604395604395620e+01 -1.626345951167784847e+02
3.597557997557997567e+01 -1.627559281054287226e+02
3.599511599511599513e+01 -1.627934705848625470e+02
3.601465201465201460e+01 -1.629075343541861116e+02
3.603418803418803407e+01 -1.629202862530855782e+02
3.605372405372405353e+01 -1.631169576805476424e+02
3.607326007326007300e+01 -1.630756602794494086e+02
3.609279609279609247e+01 -1.631406751196918208e+02
3.611233211233211193e+01 -1.630679157663783201e+02
3.613186813186813140e+01 -1.631394991209153318e+02
3.615140415140415087e+01 -1.631363274638590894e+02
3.617094017094017033e+01 -1.632942313893230164e+02
3.619047619047618980e+01 -1.634669173238127087e+02
3.621001221001220927e+01 -1.635132146965372328e+02
3.622954822954822873e+01 -1.634586601869258971e+02
3.624908424908424820e+01 -1.636676416834619658e+02
3.626862026862026767e+01 -1.635372850064156864e+02
3.628815628815628713e+01 -1.636253350527220505e+02
3.630769230769230660e+01 -1.637114139570686007e+02
3.632722832722832607e+01 -1.636918959424938294e+02
3.634676434676434553e+01 -1.636823772084209168e+02
3.636630036630036500e+01 -1.637570879328197293e+02
3.638583638583638447e+01 -1.638035490144837922e+02
3.640537240537240393e+01 -1.640542816116715699e+02
3.642490842490842340e+01 -1.640549784724964297e+02
3.644444444444444287e+01 -1.641395031723851332e+02
3.646398046398046233e+01 -1.641415607195723965e+02
3.648351648351648180e+01 -1.642121294394607673e+02
3.650305250305250127e+01 -1.640897014720158325e+02
3.652258852258852073e+01 -1.642446321825519533e+02
3.654212454212454020e+01 -1.642352752541853249e+02
3.656166056166055967e+01 -1.641207446242773926e+02
3.658119658119657913e+01 -1.641225632305736895e+02
3.660073260073259860e+01 -1.640482929119301048e+02
3.662026862026861806e+01 -1.640735050893995322e+02
3.663980463980463753e+01 -1.643113495503347394e+02
3.665934065934065700e+01 -1.641146573899991381e+02
3.667887667887667646e+01 -1.642299095774920374e+02
3.669841269841269593e+01 -1.645523414998968406e+02
3.671794871794871540e+01 -1.647444933370249203e+02
3.673748473748473486e+01 -1.647142111266169024e+02
3.675702075702075433e+01 -1.647385723243869506e+02
3.677655677655677380e+01 -1.646900815897915038e+02
3.679609279609279326e+01 -1.647910509583183796e+02
3.681562881562881273e+01 -1.647859804564604929e+02
3.683516483516483220e+01 -1.648765022821849868e+02
3.685470085470085166e+01 -1.649026852721810599e+02
3.687423687423687113e+01 -1.648300016399061860e+02
3.689377289377289060e+01 -1.647864501082703441e+02
3.691330891330891006e+01 -1.647530670124735934e+02
3.693284493284492953e+01 -1.646469721607570591e+02
3.695238095238094900e+01 -1.646961578444387726e+02
3.697191697191696846e+01 -1.647413647785967612e+02
3.699145299145298793e+01 -1.648640385859776814e+02
3.701098901098900740e+01 -1.650141522350914158e+02
3.703052503052502686e+01 -1.649177167380069875e+02
3.705006105006104633e+01 -1.648278037230073778e+02
3.706959706959706580e+01 -1.647724804873453763e+02
3.708913308913308526e+01 -1.648318973245671089e+02
3.710866910866910473e+01 -1.648966678658748606e+02
3.712820512820512420e+01 -1.648696439381630512e+02
3.714774114774114366e+01 -1.649761424930423743e+02
3.716727716727716313e+01 -1.649370174975930752e+02
3.718681318681318260e+01 -1.649773839106294986e+02
3.720634920634920206e+01 -1.649400390041955689e+02
3.722588522588522153e+01 -1.649607121767518834e+02
3.724542124542124100e+01 -1.648768490782464937e+02
3.726495726495726046e+01 -1.649252031993176502e+02
3.728449328449327993e+01 -1.649404187406452706e+02
3.730402930402929940e+01 -1.650383201769848540e+02
3.732356532356531886e+01 -1.652650737760444599e+02
3.734310134310133833e+01 -1.653226637339261629e+02
3.736263736263735780e+01 -1.653944901132067002e+02
3.738217338217337726e+01 -1.653043154308758744e+02
3.740170940170939673e+01 -1.652685375136694006e+02
3.742124542124541620e+01 -1.651577013227945940e+02
3.744078144078143566e+01 -1.652277429455949402e+02
3.746031746031745513e+01 -1.651587268271594837e+02
3.747985347985347460e+01 -1.652124033596932691e+02
3.749938949938949406e+01 -1.651117607190535352e+02
3.751892551892551353e+01 -1.650289034025382477e+02
3.753846153846153300e+01 -1.651991968662380827e+02
3.755799755799755246e+01 -1.652794250513865393e+02
3.757753357753357193e+01 -1.652813111735236191e+02
3.759706959706959140e+01 -1.652845198956249533e+02
3.761660561660561086e+01 -1.652685257308904738e+02
3.763614163614163033e+01 -1.654765756109288191e+02
3.765567765567764980e+01 -1.655007859858336587e+02
3.767521367521366926e+01 -1.654901684485389808e+02
3.769474969474968873e+01 -1.654413205014709547e+02
3.771428571428570820e+01 -1.655046268617955718e+02
3.773382173382172766e+01 -1.652363654676369151e+02
3.775335775335774713e+01 -1.651105798828343723e+02
3.777289377289376660e+01 -1.649936112134585358e+02
3.779242979242978606e+01 -1.647778510129463712e+02
3.781196581196580553e+01 -1.648777921900190790e+02
3.783150183150182500e+01 -1.648154244441704748e+02
3.785103785103784446e+01 -1.648496358441761629e+02
3.787057387057386393e+01 -1.647428546169233528e+02
3.789010989010988339e+01 -1.646378065461488234e+02
3.790964590964590286e+01 -1.646631204157494892e+02
3.792918192918192233e+01 -1.648154046528088656e+02
3.794871794871794179e+01 -1.648758128435887329e+02
3.796825396825396126e+01 -1.648718143187962824e+02
3.798778998778998073e+01 -1.649840444221168241e+02
3.800732600732600019e+01 -1.649650892292809203e+02
3.802686202686203387e+01 -1.650570589664050090e+02
3.804639804639805334e+01 -1.651129080585715201e+02
3.806593406593407281e+01 -1.650901020328295772e+02
3.808547008547009227e+01 -1.651931401049698707e+02
3.810500610500611174e+01 -1.650184898892173635e+02
3.812454212454213121e+01 -1.649213778954739382e+02
3.814407814407815067e+01 -1.649584079599668769e+02
3.816361416361417014e+01 -1.646926488223185459e+02
3.818315018315018960e+01 -1.644256559830412243e+02
3.820268620268620907e+01 -1.643539924529450786e+02
3.822222222222222854e+01 -1.642669790629906856e+02
3.824175824175824800e+01 -1.642509686443194141e+02
3.826129426129426747e+01 -1.642719446684347702e+02
3.828083028083028694e+01 -1.642514574398481955e+02
3.830036630036630640e+01 -1.641634376359077123e+02
3.831990231990232587e+01 -1.641928655834879862e+02
3.833943833943834534e+01 -1.642064872730542220e+02
3.835897435897436480e+01 -1.642235412124599065e+02
3.837851037851038427e+01 -1.643115164903095433e+02
3.839804639804640374e+01 -1.643275792785871943e+02
3.841758241758242320e+01 -1.642628601819716323e+02
3.843711843711844267e+01 -1.643650405144262834e+02
3.845665445665446214e+01 -1.643359125476508211e+02
3.847619047619048160e+01 -1.642930951001844448e+02
3.849572649572650107e+01 -1.642171057171029247e+02
3.851526251526252054e+01 -1.642540356287636314e+02
3.853479853479854000e+01 -1.641798158507623384e+02
3.855433455433455947e+01 -1.641942853697708244e+02
3.857387057387057894e+01 -1.640804258610800161e+02
3.859340659340659840e+01 -1.641113652270754812e+02
3.861294261294261787e+01 -1.642732824645609071e+02
3.863247863247863734e+01 -1.644607618076844062e+02
3.865201465201465680e+01 -1.644700269726764645e+02
3.867155067155067627e+01 -1.647220221610914450e+02
3.869108669108669574e+01 -1.646912463322606754e+02
3.871062271062271520e+01 -1.648434255544191274e+02
3.873015873015873467e+01 -1.646958443604654576e+02
3.874969474969475414e+01 -1.647940542685823857e+02
3.876923076923077360e+01 -1.646842646616117349e+02
3.878876678876679307e+01 -1.646851655896493298e+02
3.880830280830281254e+01 -1.646000895617257811e+02
3.882783882783883200e+01 -1.645915081451246635e+02
3.884737484737485147e+01 -1.645120947744582054e+02
3.886691086691087094e+01 -1.645444061594044172e+02
3.888644688644689040e+01 -1.645628110741680246e+02
3.890598290598290987e+01 -1.645792464976614724e+02
3.892551892551892934e+01 -1.645713665148421967e+02
3.894505494505494880e+01 -1.646410029483496658e+02
3.896459096459096827e+01 -1.646472438529980309e+02
3.898412698412698774e+01 -1.647933064640085377e+02
3.900366300366300720e+01 -1.647913578059173290e+02
3.902319902319902667e+01 -1.647812249664571311e+02
3.904273504273504614e+01 -1.648485565827846528e+02
3.906227106227106560e+01 -1.651266754488362665e+02
3.908180708180708507e+01 -1.648920073428508033e+02
3.910134310134310454e+01 -1.649998460714849102e+02
3.912087912087912400e+01 -1.648089604644820270e+02
3.914041514041514347e+01 -1.649847545197650902e+02
3.915995115995116294e+01 -1.649866386627326165e+02
3.917948717948718240e+01 -1.652779980324800135e+02
3.919902319902320187e+01 -1.652413817549116288e+02
3.921855921855922134e+01 -1.653329504904860130e+02
3.923809523809524080e+01 -1.651588375935903912e+02
3.925763125763126027e+01 -1.651561495903634977e+02
3.927716727716727974e+01 -1.651317648563298235e+02
3.929670329670329920e+01 -1.652914495700951534e+02
3.931623931623931867e+01 -1.651053995774182113e+02
3.933577533577533814e+01 -1.651691863243599983e+02
3.935531135531135760e+01 -1.651363505123266577e+02
3.937484737484737707e+01 -1.652740621738809352e+02
3.939438339438339653e+01 -1.651299531910142093e+02
3.941391941391941600e+01 -1.651502304643751984e+02
3.943345543345543547e+01 -1.648989135289502315e+02
3.945299145299145493e+01 -1.650432731136361895e+02
3.947252747252747440e+01 -1.649655263941603778e+02
3.949206349206349387e+01 -1.650140750359229003e+02
3.951159951159951333e+01 -1.647821228198749850e+02
3.953113553113553280e+01 -1.649014893348264081e+02
3.955067155067155227e+01 -1.649095273868960589e+02
3.957020757020757173e+01 -1.649148437465654524e+02
3.958974358974359120e+01 -1.649081504071290851e+02
3.960927960927961067e+01 -1.649014673675844165e+02
3.962881562881563013e+01 -1.648947945962805193e+02
3.964835164835164960e+01 -1.648881320617122981e+02
3.966788766788766907e+01 -1.648814797325194377e+02
3.968742368742368853e+01 -1.648748375774853798e+02
3.970695970695970800e+01 -1.648682055655367549e+02
3.972649572649572747e+01 -1.648615836657421596e+02
3.974603174603174693e+01 -1.648549718473115888e+02
3.976556776556776640e+01 -1.648483700795953837e+02
3.978510378510378587e+01 -1.648417783320834644e+02
3.980463980463980533e+01 -1.648351965744044492e+02
3.982417582417582480e+01 -1.648286247763248866e+02
3.984371184371184427e+01 -1.648220629077482613e+02
3.986324786324786373e+01 -1.648155109387144250e+02
3.988278388278388320e+01 -1.648089688393984886e+02
3.990231990231990267e+01 -1.648024365801101965e+02
3.992185592185592213e+01 -1.647959141312930456e+02
3.994139194139194160e+01 -1.647894014635235465e+02
3.996092796092796107e+01 -1.647828985475103423e+02
3.998046398046398053e+01 -1.647764053540934128e+02
4.000000000000000000e+01 -1.647699218542435062e+02


==> fig/data/NLyTestLinCancFFT.dat <==
-4.000000000000000000e+01 -1.679646065494209211e+02
-3.998046398046398053e+01 -1.679834815061020663e+02
-3.996092796092796107e+01 -1.680024388538099060e+02
-3.994139194139194160e+01 -1.680214793149888237e+02
-3.992185592185592213e+01 -1.680406036216272980e+02
-3.990231990231990267e+01 -1.680598125154264721e+02
-3.988278388278388320e+01 -1.680791067479730145e+02
-3.986324786324786373e+01 -1.680984870809155041e+02
-3.984371184371184427e+01 -1.681179542861447374e+02
-3.982417582417582480e+01 -1.681375091459783562e+02
-3.980463980463980533e+01 -1.681571524533493118e+02
-3.978510378510378587e+01 -1.681768850119990759e+02
-3.976556776556776640e+01 -1.681967076366745459e+02
-3.974603174603174693e+01 -1.682166211533303795e+02
-3.972649572649572747e+01 -1.682366263993351367e+02
-3.970695970695970800e+01 -1.682567242236827383e+02
-3.968742368742368853e+01 -1.682769154872086688e+02
-3.966788766788766907e+01 -1.682972010628110979e+02
-3.964835164835164960e+01 -1.683175818356774016e+02
-3.962881562881563013e+01 -1.683380587035159692e+02
-3.960927960927961067e+01 -1.683586325767933829e+02
-3.958974358974359120e+01 -1.683793043789775083e+02
-3.957020757020757173e+01 -1.684000750467858438e+02
-3.955067155067155227e+01 -1.684555768029468936e+02
-3.953113553113553280e+01 -1.683959732335420085e+02
-3.951159951159951333e+01 -1.686381976047324542e+02
-3.949206349206349387e+01 -1.687058182716834267e+02
-3.947252747252747440e+01 -1.685250471289805603e+02
-3.945299145299145493e+01 -1.685531136548095503e+02
-3.943345543345543547e+01 -1.686725752199484987e+02
-3.941391941391941600e+01 -1.687147929958407531e+02
-3.939438339438339653e+01 -1.687110649733807293e+02
-3.937484737484737707e+01 -1.683745904443032941e+02
-3.935531135531135760e+01 -1.681349747909028736e+02
-3.933577533577533814e+01 -1.682395585473281869e+02
-3.931623931623931867e+01 -1.681675705935272163e+02
-3.929670329670329920e+01 -1.681203970143090203e+02
-3.927716727716727974e+01 -1.680182605402740421e+02
-3.925763125763126027e+01 -1.680192046981964609e+02
-3.923809523809524080e+01 -1.679683769557495339e+02
-3.921855921855922134e+01 -1.677261759272701056e+02
-3.919902319902320187e+01 -1.677373826114882149e+02
-3.917948717948718240e+01 -1.676965784154566848e+02
-3.915995115995116294e+01 -1.677170023220258486e+02
-3.914041514041514347e+01 -1.678664079735726204e+02
-3.912087912087912400e+01 -1.678681528837387020e+02
-3.910134310134310454e+01 -1.679659550467177098e+02
-3.908180708180708507e+01 -1.678562663491036346e+02
-3.906227106227106560e+01 -1.677352720703383966e+02
-3.904273504273504614e+01 -1.677179274693479272e+02
-3.902319902319902667e+01 -1.673809502521528998e+02
-3.900366300366300720e+01 -1.673622321575319631e+02
-3.898412698412698774e+01 -1.674584595139875773e+02
-3.896459096459096116e+01 -1.673534837121733858e+02
-3.894505494505494170e+01 -1.673433430151791868e+02
-3.892551892551892223e+01 -1.673374581659741693e+02
-3.890598290598290276e+01 -1.672072426170781796e+02
-3.888644688644688330e+01 -1.670465424164084993e+02
-3.886691086691086383e+01 -1.670591640413599634e+02
-3.884737484737484436e+01 -1.669494561707630851e+02
-3.882783882783882490e+01 -1.669706968272344909e+02
-3.880830280830280543e+01 -1.669382730183845354e+02
-3.878876678876678596e+01 -1.669612924688039186e+02
-3.876923076923076650e+01 -1.670873583677829117e+02
-3.874969474969474703e+01 -1.668379168736167628e+02
-3.873015873015872756e+01 -1.669091331767810402e+02
-3.871062271062270810e+01 -1.669277857312517028e+02
-3.869108669108668863e+01 -1.668620293820393385e+02
-3.867155067155066916e+01 -1.668811895105233418e+02
-3.865201465201464970e+01 -1.668968548083497581e+02
-3.863247863247863023e+01 -1.668835753178056507e+02
-3.861294261294261077e+01 -1.669185614587202338e+02
-3.859340659340659130e+01 -1.669758978108852148e+02
-3.857387057387057183e+01 -1.668180775196150023e+02
-3.855433455433455237e+01 -1.667973717167690779e+02
-3.853479853479853290e+01 -1.665855518039396372e+02
-3.851526251526251343e+01 -1.665955762313790274e+02
-3.849572649572649397e+01 -1.665592537934884376e+02
-3.847619047619047450e+01 -1.666699419258611101e+02
-3.845665445665445503e+01 -1.666256046747085122e+02
-3.843711843711843557e+01 -1.666711445158161951e+02
-3.841758241758241610e+01 -1.664587206903598826e+02
-3.839804639804639663e+01 -1.665182073524482007e+02
-3.837851037851037717e+01 -1.664488982330658473e+02
-3.835897435897435770e+01 -1.663457663053344504e+02
-3.833943833943833823e+01 -1.663776062563696030e+02
-3.831990231990231877e+01 -1.664132999130890482e+02
-3.830036630036629930e+01 -1.661111688376398661e+02
-3.828083028083027983e+01 -1.659992183290473236e+02
-3.826129426129426037e+01 -1.659915272676089160e+02
-3.824175824175824090e+01 -1.659582297052577928e+02
-3.822222222222222143e+01 -1.659435790675506155e+02
-3.820268620268620197e+01 -1.660241599288177667e+02
-3.818315018315018250e+01 -1.661451536829576696e+02
-3.816361416361416303e+01 -1.662367646058312403e+02
-3.814407814407814357e+01 -1.662786878342659520e+02
-3.812454212454212410e+01 -1.663818653128804215e+02
-3.810500610500610463e+01 -1.663503935557558293e+02
-3.808547008547008517e+01 -1.663708368732664837e+02
-3.806593406593406570e+01 -1.663590783730630562e+02
-3.804639804639804623e+01 -1.662968519750642145e+02
-3.802686202686202677e+01 -1.662146083995993706e+02
-3.800732600732600730e+01 -1.663178214203761627e+02
-3.798778998778998783e+01 -1.661915255857255431e+02
-3.796825396825396837e+01 -1.661555560318178948e+02
-3.794871794871794890e+01 -1.661629467286238366e+02
-3.792918192918192943e+01 -1.661968125786873713e+02
-3.790964590964590997e+01 -1.661683239911496912e+02
-3.789010989010989050e+01 -1.660084577903604099e+02
-3.787057387057387103e+01 -1.660779541035641955e+02
-3.785103785103785157e+01 -1.659913748026413032e+02
-3.783150183150183210e+01 -1.659534991965039126e+02
-3.781196581196581263e+01 -1.659820177551422375e+02
-3.779242979242979317e+01 -1.657091629783393216e+02
-3.777289377289377370e+01 -1.657004427815001861e+02
-3.775335775335775423e+01 -1.656614624441112369e+02
-3.773382173382173477e+01 -1.657239689301217993e+02
-3.771428571428571530e+01 -1.657306849806963669e+02
-3.769474969474969583e+01 -1.658146682942074222e+02
-3.767521367521367637e+01 -1.658095514875533922e+02
-3.765567765567765690e+01 -1.658878216817586519e+02
-3.763614163614163743e+01 -1.658796205431773387e+02
-3.761660561660561797e+01 -1.660828803733984671e+02
-3.759706959706959850e+01 -1.660045389736214076e+02
-3.757753357753357903e+01 -1.659332772790104116e+02
-3.755799755799755957e+01 -1.658829644711140361e+02
-3.753846153846154010e+01 -1.659910417831837890e+02
-3.751892551892552063e+01 -1.660334063782650276e+02
-3.749938949938950117e+01 -1.660613234031867762e+02
-3.747985347985348170e+01 -1.661322067082992362e+02
-3.746031746031746223e+01 -1.660774574095800631e+02
-3.744078144078144277e+01 -1.660676827109698479e+02
-3.742124542124542330e+01 -1.663770765030364487e+02
-3.740170940170940383e+01 -1.665573493206707951e+02
-3.738217338217338437e+01 -1.665185703360384082e+02
-3.736263736263736490e+01 -1.664741493045430332e+02
-3.734310134310134544e+01 -1.664300504393342806e+02
-3.732356532356532597e+01 -1.664674331055334449e+02
-3.730402930402930650e+01 -1.664065146063069278e+02
-3.728449328449328704e+01 -1.664196782937372348e+02
-3.726495726495726757e+01 -1.665826279829570922e+02
-3.724542124542124810e+01 -1.666161426229303402e+02
-3.722588522588522864e+01 -1.665748180970088299e+02
-3.720634920634920917e+01 -1.665450272331860901e+02
-3.718681318681318970e+01 -1.664207916699189127e+02
-3.716727716727717024e+01 -1.665239560460631196e+02
-3.714774114774115077e+01 -1.666961940843183356e+02
-3.712820512820513130e+01 -1.667016056785011813e+02
-3.710866910866911184e+01 -1.667790876135387350e+02
-3.708913308913309237e+01 -1.669346525370315533e+02
-3.706959706959707290e+01 -1.667344108488791505e+02
-3.705006105006104633e+01 -1.665550097373505878e+02
-3.703052503052502686e+01 -1.665624470985323740e+02
-3.701098901098900740e+01 -1.667946367481843879e+02
-3.699145299145298793e+01 -1.668752565771440288e+02
-3.697191697191696846e+01 -1.670423748947333991e+02
-3.695238095238094900e+01 -1.670303546917411381e+02
-3.693284493284492953e+01 -1.667744262736761414e+02
-3.691330891330891006e+01 -1.668307033800180648e+02
-3.689377289377289060e+01 -1.668580953882589313e+02
-3.687423687423687113e+01 -1.668163144692689741e+02
-3.685470085470085166e+01 -1.668431543610122958e+02
-3.683516483516483220e+01 -1.669102762094301511e+02
-3.681562881562881273e+01 -1.669268710947098100e+02
-3.679609279609279326e+01 -1.666988757006056687e+02
-3.677655677655677380e+01 -1.667535721512515750e+02
-3.675702075702075433e+01 -1.668228154249536601e+02
-3.673748473748473486e+01 -1.668719410737405440e+02
-3.671794871794871540e+01 -1.669942404287625948e+02
-3.669841269841269593e+01 -1.671127503487137460e+02
-3.667887667887667646e+01 -1.671775334869113578e+02
-3.665934065934065700e+01 -1.670958885239622305e+02
-3.663980463980463753e+01 -1.666836252513570855e+02
-3.662026862026861806e+01 -1.667046837326145408e+02
-3.660073260073259860e+01 -1.663797375549503386e+02
-3.658119658119657913e+01 -1.662700624983915816e+02
-3.656166056166055967e+01 -1.662764463591682897e+02
-3.654212454212454020e+01 -1.661499643887051718e+02
-3.652258852258852073e+01 -1.661085265327185994e+02
-3.650305250305250127e+01 -1.660989040351803965e+02
-3.648351648351648180e+01 -1.661690424336042042e+02
-3.646398046398046233e+01 -1.662045133209055052e+02
-3.644444444444444287e+01 -1.661525277417926816e+02
-3.642490842490842340e+01 -1.661737614770008236e+02
-3.640537240537240393e+01 -1.661721796702863401e+02
-3.638583638583638447e+01 -1.661860635905514982e+02
-3.636630036630036500e+01 -1.660672728216523524e+02
-3.634676434676434553e+01 -1.661388616117084212e+02
-3.632722832722832607e+01 -1.662049074267225137e+02
-3.630769230769230660e+01 -1.663740430521282860e+02
-3.628815628815628713e+01 -1.663695851042094773e+02
-3.626862026862026767e+01 -1.661349290376113856e+02
-3.624908424908424820e+01 -1.660346271423884446e+02
-3.622954822954822873e+01 -1.660220117071831680e+02
-3.621001221001220927e+01 -1.657902355708600339e+02
-3.619047619047618980e+01 -1.659645980989782288e+02
-3.617094017094017033e+01 -1.658154907425748661e+02
-3.615140415140415087e+01 -1.657645930552011464e+02
-3.613186813186813140e+01 -1.657036053651011684e+02
-3.611233211233211193e+01 -1.656734248556425086e+02
-3.609279609279609247e+01 -1.656593261886569906e+02
-3.607326007326007300e+01 -1.656329389942160901e+02
-3.605372405372405353e+01 -1.657802224095609063e+02
-3.603418803418803407e+01 -1.659934206878449743e+02
-3.601465201465201460e+01 -1.659382212070692617e+02
-3.599511599511599513e+01 -1.659292397490785049e+02
-3.597557997557997567e+01 -1.659257871177118773e+02
-3.595604395604395620e+01 -1.659149452032478678e+02
-3.593650793650793673e+01 -1.659085562734402970e+02
-3.591697191697191727e+01 -1.659749197928711055e+02
-3.589743589743589780e+01 -1.658164567958500868e+02
-3.587789987789987833e+01 -1.657007875683885914e+02
-3.585836385836385887e+01 -1.657077558864502009e+02
-3.583882783882783940e+01 -1.657388089113461547e+02
-3.581929181929181993e+01 -1.655754068111471895e+02
-3.579975579975580047e+01 -1.653763561191529163e+02
-3.578021978021978100e+01 -1.655280910717237646e+02
-3.576068376068376153e+01 -1.656730288736598595e+02
-3.574114774114774207e+01 -1.656052018603279521e+02
-3.572161172161172260e+01 -1.659120314178788931e+02
-3.570207570207570313e+01 -1.661017276048038127e+02
-3.568253968253968367e+01 -1.661142941043370342e+02
-3.566300366300366420e+01 -1.661572211160658412e+02
-3.564346764346764473e+01 -1.661261192774496749e+02
-3.562393162393162527e+01 -1.661160657965899361e+02
-3.560439560439560580e+01 -1.657626961737922215e+02
-3.558485958485958633e+01 -1.656674833796771225e+02
-3.556532356532356687e+01 -1.656950117459100795e+02
-3.554578754578754740e+01 -1.657163080924540282e+02
-3.552625152625152793e+01 -1.656445970059743900e+02
-3.550671550671550847e+01 -1.656070379280037628e+02
-3.548717948717948900e+01 -1.655564441520830599e+02
-3.546764346764346953e+01 -1.652467811449403996e+02
-3.544810744810745007e+01 -1.651624642176093687e+02
-3.542857142857143060e+01 -1.651529526193925506e+02
-3.540903540903541113e+01 -1.649964965975988491e+02
-3.538949938949939167e+01 -1.650049742513040201e+02
-3.536996336996337220e+01 -1.650387098900569640e+02
-3.535042735042735274e+01 -1.650449506241728272e+02
-3.533089133089133327e+01 -1.652193370393642340e+02
-3.531135531135531380e+01 -1.651440163181712535e+02
-3.529181929181929434e+01 -1.653177548104521577e+02
-3.527228327228327487e+01 -1.653965137875165965e+02
-3.525274725274725540e+01 -1.653928848907928284e+02
-3.523321123321123594e+01 -1.654006654935357687e+02
-3.521367521367521647e+01 -1.653304583958844773e+02
-3.519413919413919700e+01 -1.650776690536019657e+02
-3.517460317460317754e+01 -1.648395732937587184e+02
-3.515506715506715807e+01 -1.648452806906493038e+02
-3.513553113553113860e+01 -1.648185890474255189e+02
-3.511599511599511914e+01 -1.649054934182141210e+02
-3.509645909645909967e+01 -1.648187058619074605e+02
-3.507692307692308020e+01 -1.646581287630627060e+02
-3.505738705738706074e+01 -1.646575923754579378e+02
-3.503785103785104127e+01 -1.645372378135317035e+02
-3.501831501831502180e+01 -1.644516782903001513e+02
-3.499877899877900234e+01 -1.644489277155243201e+02
-3.497924297924298287e+01 -1.642907284044219409e+02
-3.495970695970696340e+01 -1.642101177935972487e+02
-3.494017094017094394e+01 -1.643276242184645071e+02
-3.492063492063492447e+01 -1.644609638571325263e+02
-3.490109890109890500e+01 -1.642977661892796277e+02
-3.488156288156288554e+01 -1.643750187061884560e+02
-3.486202686202685896e+01 -1.644503386790410104e+02
-3.484249084249083950e+01 -1.644727435063842051e+02
-3.482295482295482003e+01 -1.644666286727635622e+02
-3.480341880341880056e+01 -1.642985031178529027e+02
-3.478388278388278110e+01 -1.643683006711454482e+02
-3.476434676434676163e+01 -1.643559616500034508e+02
-3.474481074481074216e+01 -1.643416294834478038e+02
-3.472527472527472270e+01 -1.645252289580846536e+02
-3.470573870573870323e+01 -1.645344718374559534e+02
-3.468620268620268376e+01 -1.645003537521223507e+02
-3.466666666666666430e+01 -1.645015922767705945e+02
-3.464713064713064483e+01 -1.645479174693990672e+02
-3.462759462759462536e+01 -1.645797771051903169e+02
-3.460805860805860590e+01 -1.647015088745208118e+02
-3.458852258852258643e+01 -1.649656562314939947e+02
-3.456898656898656697e+01 -1.650224043141743095e+02
-3.454945054945054750e+01 -1.650521042375023910e+02
-3.452991452991452803e+01 -1.652245260135240983e+02
-3.451037851037850857e+01 -1.653779393929827108e+02
-3.449084249084248910e+01 -1.654152859892556648e+02
-3.447130647130646963e+01 -1.654580313715142097e+02
-3.445177045177045017e+01 -1.654777647434763992e+02
-3.443223443223443070e+01 -1.654806431671698590e+02
-3.441269841269841123e+01 -1.653981352928541924e+02
-3.439316239316239177e+01 -1.653124917151499176e+02
-3.437362637362637230e+01 -1.653845495276315205e+02
-3.435409035409035283e+01 -1.654195590855148623e+02
-3.433455433455433337e+01 -1.654646411520144227e+02
-3.431501831501831390e+01 -1.657132914475463110e+02
-3.429548229548229443e+01 -1.660326441389220520e+02
-3.427594627594627497e+01 -1.659187003226412003e+02
-3.425641025641025550e+01 -1.658295240484085298e+02
-3.423687423687423603e+01 -1.658312310664837526e+02
-3.421733821733821657e+01 -1.659217623779656776e+02
-3.419780219780219710e+01 -1.661440534867953147e+02
-3.417826617826617763e+01 -1.661321436854186118e+02
-3.415873015873015817e+01 -1.663886956087177964e+02
-3.413919413919413870e+01 -1.662860843195961706e+02
-3.411965811965811923e+01 -1.661060184374380242e+02
-3.410012210012209977e+01 -1.662623687126947232e+02
-3.408058608058608030e+01 -1.663916538146218898e+02
-3.406105006105006083e+01 -1.663222568395697465e+02
-3.404151404151404137e+01 -1.663249501487020439e+02
-3.402197802197802190e+01 -1.665090445264853258e+02
-3.400244200244200243e+01 -1.664359263208828850e+02
-3.398290598290598297e+01 -1.664168851216426219e+02
-3.396336996336996350e+01 -1.662240357856498179e+02
-3.394383394383394403e+01 -1.663682470005778100e+02
-3.392429792429792457e+01 -1.661946010127135196e+02
-3.390476190476190510e+01 -1.659146135244178311e+02
-3.388522588522588563e+01 -1.659770982665411907e+02
-3.386568986568986617e+01 -1.660064503188479819e+02
-3.384615384615384670e+01 -1.659781225924704700e+02
-3.382661782661782723e+01 -1.660126743531346278e+02
-3.380708180708180777e+01 -1.660655382966823481e+02
-3.378754578754578830e+01 -1.659687242378617498e+02
-3.376800976800976883e+01 -1.659328198352898767e+02
-3.374847374847374937e+01 -1.658353980694642189e+02
-3.372893772893772990e+01 -1.658429164109609815e+02
-3.370940170940171043e+01 -1.657585654363616641e+02
-3.368986568986569097e+01 -1.656611186307035268e+02
-3.367032967032967150e+01 -1.656532304597609482e+02
-3.365079365079365203e+01 -1.654844823394718674e+02
-3.363125763125763257e+01 -1.653818512327623580e+02
-3.361172161172161310e+01 -1.653720816407559937e+02
-3.359218559218559363e+01 -1.651818802800458741e+02
-3.357264957264957417e+01 -1.651298626896204098e+02
-3.355311355311355470e+01 -1.651393455813124547e+02
-3.353357753357753523e+01 -1.651547595346792150e+02
-3.351404151404151577e+01 -1.651282068941875707e+02
-3.349450549450549630e+01 -1.650570485260934390e+02
-3.347496947496947683e+01 -1.645513740703978556e+02
-3.345543345543345737e+01 -1.644290208727426545e+02
-3.343589743589743790e+01 -1.644987516511056640e+02
-3.341636141636141843e+01 -1.644910598661249423e+02
-3.339682539682539897e+01 -1.645577906500182621e+02
-3.337728937728937950e+01 -1.646829231289931386e+02
-3.335775335775336004e+01 -1.646219994029918325e+02
-3.333821733821734057e+01 -1.645452681592956878e+02
-3.331868131868132110e+01 -1.645502313463197481e+02
-3.329914529914530164e+01 -1.645295188631041583e+02
-3.327960927960928217e+01 -1.645603736287721404e+02
-3.326007326007326270e+01 -1.647764234478516414e+02
-3.324053724053724324e+01 -1.650064368342223986e+02
-3.322100122100122377e+01 -1.650746168099459510e+02
-3.320146520146520430e+01 -1.650076024406668296e+02
-3.318192918192918484e+01 -1.649311205692877991e+02
-3.316239316239316537e+01 -1.649699451614362715e+02
-3.314285714285714590e+01 -1.649227510786489859e+02
-3.312332112332111933e+01 -1.649917914408764545e+02
-3.310378510378509986e+01 -1.649766853596620990e+02
-3.308424908424908040e+01 -1.651032623574127456e+02
-3.306471306471306093e+01 -1.650535244243898205e+02
-3.304517704517704146e+01 -1.654041678402834350e+02
-3.302564102564102200e+01 -1.656633970550634842e+02
-3.300610500610500253e+01 -1.656648762137382960e+02
-3.298656898656898306e+01 -1.656630739845961102e+02
-3.296703296703296360e+01 -1.657814008566670338e+02
-3.294749694749694413e+01 -1.658857730026592776e+02
-3.292796092796092466e+01 -1.658566789904225516e+02
-3.290842490842490520e+01 -1.657639738070030830e+02
-3.288888888888888573e+01 -1.657627309391996278e+02
-3.286935286935286626e+01 -1.658830329138072273e+02
-3.284981684981684680e+01 -1.658752963874473494e+02
-3.283028083028082733e+01 -1.660004820390312261e+02
-3.281074481074480786e+01 -1.661326766241092514e+02
-3.279120879120878840e+01 -1.660001556559708433e+02
-3.277167277167276893e+01 -1.659850901370415670e+02
-3.275213675213674946e+01 -1.661207198706893280e+02
-3.273260073260073000e+01 -1.660294867512970995e+02
-3.271306471306471053e+01 -1.660873191936020135e+02
-3.269352869352869106e+01 -1.661361828916949719e+02
-3.267399267399267160e+01 -1.659225731336820218e+02
-3.265445665445665213e+01 -1.660196107534284806e+02
-3.263492063492063266e+01 -1.660007828541278627e+02
-3.261538461538461320e+01 -1.660670802816294156e+02
-3.259584859584859373e+01 -1.667991253598583512e+02
-3.257631257631257427e+01 -1.668445907962570800e+02
-3.255677655677655480e+01 -1.666660901449841674e+02
-3.253724053724053533e+01 -1.666661808037631545e+02
-3.251770451770451587e+01 -1.666620948868124401e+02
-3.249816849816849640e+01 -1.664893105690930781e+02
-3.247863247863247693e+01 -1.662373042277265256e+02
-3.245909645909645747e+01 -1.662021811512297518e+02
-3.243956043956043800e+01 -1.661543595143565994e+02
-3.242002442002441853e+01 -1.660618620354572386e+02
-3.240048840048839907e+01 -1.659646161960516224e+02
-3.238095238095237960e+01 -1.660088799087877476e+02
-3.236141636141636013e+01 -1.653577246926778912e+02
-3.234188034188034067e+01 -1.651580128336456994e+02
-3.232234432234432120e+01 -1.652335733457086917e+02
-3.230280830280830173e+01 -1.653413597856358308e+02
-3.228327228327228227e+01 -1.652354782882174504e+02
-3.226373626373626280e+01 -1.652952166644809608e+02
-3.224420024420024333e+01 -1.649714222973345841e+02
-3.222466422466422387e+01 -1.649614422128086062e+02
-3.220512820512820440e+01 -1.646767589791494686e+02
-3.218559218559218493e+01 -1.644859586239237785e+02
-3.216605616605616547e+01 -1.644812533992290753e+02
-3.214652014652014600e+01 -1.644369639462370287e+02
-3.212698412698412653e+01 -1.644256053008612355e+02
-3.210744810744810707e+01 -1.644402691359212838e+02
-3.208791208791208760e+01 -1.642871349215647570e+02
-3.206837606837606813e+01 -1.641814550063685374e+02
-3.204884004884004867e+01 -1.641148421302266343e+02
-3.202930402930402920e+01 -1.640940571767781648e+02
-3.200976800976800973e+01 -1.640918773711440508e+02
-3.199023199023199027e+01 -1.638843649906227142e+02
-3.197069597069597080e+01 -1.638402396438274593e+02
-3.195115995115995133e+01 -1.638091462601453259e+02
-3.193162393162393187e+01 -1.637928067124812515e+02
-3.191208791208791240e+01 -1.638078207317640249e+02
-3.189255189255189293e+01 -1.639280574080671045e+02
-3.187301587301587347e+01 -1.639399011827015897e+02
-3.185347985347985400e+01 -1.640170028811959924e+02
-3.183394383394383453e+01 -1.639821444137559183e+02
-3.181440781440781507e+01 -1.638435116785579737e+02
-3.179487179487179560e+01 -1.639794457328511328e+02
-3.177533577533577613e+01 -1.640585158082334942e+02
-3.175579975579975667e+01 -1.641448623231756301e+02
-3.173626373626373720e+01 -1.640942870557759363e+02
-3.171672771672771773e+01 -1.640228227494516489e+02
-3.169719169719169827e+01 -1.641367938515972753e+02
-3.167765567765567880e+01 -1.642448206978468477e+02
-3.165811965811965933e+01 -1.642026435613253739e+02
-3.163858363858363987e+01 -1.641193499016864052e+02
-3.161904761904762040e+01 -1.641569154747957100e+02
-3.159951159951160093e+01 -1.643449048147653571e+02
-3.157997557997558147e+01 -1.644599754518596342e+02
-3.156043956043956200e+01 -1.644440251112823148e+02
-3.154090354090354253e+01 -1.645650406384863231e+02
-3.152136752136752307e+01 -1.646329265449697914e+02
-3.150183150183150360e+01 -1.647078156880087079e+02
-3.148229548229548413e+01 -1.652213690475552426e+02
-3.146275946275946467e+01 -1.654047264829868880e+02
-3.144322344322344520e+01 -1.652763996630576457e+02
-3.142368742368742573e+01 -1.651332381332577199e+02
-3.140415140415140627e+01 -1.652203107979943013e+02
-3.138461538461538680e+01 -1.650691437469710081e+02
-3.136507936507936734e+01 -1.654067151076263542e+02
-3.134554334554334787e+01 -1.653489506347293059e+02
-3.132600732600732840e+01 -1.655333354867220805e+02
-3.130647130647130894e+01 -1.657221059515375146e+02
-3.128693528693528947e+01 -1.656020761360130109e+02
-3.126739926739927000e+01 -1.656426077158547514e+02
-3.124786324786324698e+01 -1.656628749135585110e+02
-3.122832722832722752e+01 -1.656161533862028818e+02
-3.120879120879120805e+01 -1.656401378667662243e+02
-3.118925518925518858e+01 -1.656558631019910592e+02
-3.116971916971916912e+01 -1.656920277852691470e+02
-3.115018315018314965e+01 -1.658877689203546879e+02
-3.113064713064713018e+01 -1.658618868660223882e+02
-3.111111111111111072e+01 -1.661022457041541145e+02
-3.109157509157509125e+01 -1.660137923723506503e+02
-3.107203907203907178e+01 -1.653867726149986197e+02
-3.105250305250305232e+01 -1.651286921951178215e+02
-3.103296703296703285e+01 -1.651499204353520440e+02
-3.101343101343101338e+01 -1.649568256260071735e+02
-3.099389499389499392e+01 -1.648689451243189126e+02
-3.097435897435897445e+01 -1.647130655962767776e+02
-3.095482295482295498e+01 -1.648698631371949830e+02
-3.093528693528693552e+01 -1.650533730967100894e+02
-3.091575091575091605e+01 -1.651128702478140724e+02
-3.089621489621489658e+01 -1.651044371042700050e+02
-3.087667887667887712e+01 -1.650388340778939096e+02
-3.085714285714285765e+01 -1.649888648847552872e+02
-3.083760683760683818e+01 -1.650865345503614776e+02
-3.081807081807081872e+01 -1.650156083748895242e+02
-3.079853479853479925e+01 -1.649622308336749938e+02
-3.077899877899877978e+01 -1.650274786068107176e+02
-3.075946275946276032e+01 -1.650888311386469240e+02
-3.073992673992673730e+01 -1.651480350818713418e+02
-3.072039072039071783e+01 -1.651633718161527327e+02
-3.070085470085469836e+01 -1.650998994039834997e+02
-3.068131868131867890e+01 -1.651496080950380758e+02
-3.066178266178265943e+01 -1.651341473884439210e+02
-3.064224664224663996e+01 -1.651786757009617190e+02
-3.062271062271062050e+01 -1.651828029789083701e+02
-3.060317460317460103e+01 -1.651738814951677909e+02
-3.058363858363858157e+01 -1.650044750947624550e+02
-3.056410256410256210e+01 -1.650508798170122304e+02
-3.054456654456654263e+01 -1.652340637026194941e+02
-3.052503052503052317e+01 -1.651599366339445965e+02
-3.050549450549450370e+01 -1.651925505274809325e+02
-3.048595848595848423e+01 -1.651475898435828356e+02
-3.046642246642246477e+01 -1.650734923005289545e+02
-3.044688644688644530e+01 -1.651116595362894657e+02
-3.042735042735042583e+01 -1.652035757138926328e+02
-3.040781440781440637e+01 -1.652114385164178429e+02
-3.038827838827838690e+01 -1.651436735991356670e+02
-3.036874236874236743e+01 -1.650415558490545322e+02
-3.034920634920634797e+01 -1.651080681992210941e+02
-3.032967032967032850e+01 -1.651189116227930640e+02
-3.031013431013430903e+01 -1.649602178858078219e+02
-3.029059829059828957e+01 -1.649078591292625617e+02
-3.027106227106227010e+01 -1.649244334825633587e+02
-3.025152625152625063e+01 -1.649917843791616008e+02
-3.023199023199023117e+01 -1.650643303321717781e+02
-3.021245421245421170e+01 -1.651729877330324996e+02
-3.019291819291819223e+01 -1.656618629974827286e+02
-3.017338217338217277e+01 -1.658089244578202965e+02
-3.015384615384615330e+01 -1.656652766650595083e+02
-3.013431013431013383e+01 -1.656564369247327306e+02
-3.011477411477411437e+01 -1.657807853798173028e+02
-3.009523809523809490e+01 -1.658213756065251800e+02
-3.007570207570207543e+01 -1.657871490942897594e+02
-3.005616605616605597e+01 -1.655632839031125627e+02
-3.003663003663003650e+01 -1.654604456226616662e+02
-3.001709401709401703e+01 -1.654315568113679262e+02
-2.999755799755799757e+01 -1.654406091468396482e+02
-2.997802197802197810e+01 -1.655911888429305918e+02
-2.995848595848595863e+01 -1.656173655914819847e+02
-2.993894993894993917e+01 -1.656644123677554887e+02
-2.991941391941391970e+01 -1.656813567785057444e+02
-2.989987789987790023e+01 -1.657066586335925251e+02
-2.988034188034188077e+01 -1.657026840116944300e+02
-2.986080586080586130e+01 -1.655785838405411710e+02
-2.984126984126984183e+01 -1.654924713989291263e+02
-2.982173382173382237e+01 -1.655741001243390258e+02
-2.980219780219780290e+01 -1.655658076657215645e+02
-2.978266178266178343e+01 -1.653708669738231265e+02
-2.976312576312576397e+01 -1.652679582885945138e+02
-2.974358974358974450e+01 -1.651350175515365493e+02
-2.972405372405372503e+01 -1.649618212378325097e+02
-2.970451770451770557e+01 -1.651497100918135459e+02
-2.968498168498168610e+01 -1.649862097607808380e+02
-2.966544566544566663e+01 -1.648192767475819664e+02
-2.964590964590964717e+01 -1.648049724535505050e+02
-2.962637362637362770e+01 -1.647976374644940449e+02
-2.960683760683760823e+01 -1.647535211039865999e+02
-2.958730158730158877e+01 -1.648857779280642148e+02
-2.956776556776556930e+01 -1.648495909394848127e+02
-2.954822954822954983e+01 -1.646718108286197548e+02
-2.952869352869353037e+01 -1.646927197728124952e+02
-2.950915750915751090e+01 -1.647466025010085104e+02
-2.948962148962149143e+01 -1.648213672787830149e+02
-2.947008547008547197e+01 -1.647045773134099136e+02
-2.945054945054945250e+01 -1.644423247555729404e+02
-2.943101343101343303e+01 -1.645157014229845061e+02
-2.941147741147741357e+01 -1.643848441052505223e+02
-2.939194139194139410e+01 -1.643873907253941411e+02
-2.937240537240537464e+01 -1.642347265941457124e+02
-2.935286935286935517e+01 -1.642158626718595542e+02
-2.933333333333333570e+01 -1.640662466107696673e+02
-2.931379731379731624e+01 -1.639365422817623426e+02
-2.929426129426129677e+01 -1.640555519799119395e+02
-2.927472527472527730e+01 -1.640686569416548934e+02
-2.925518925518925784e+01 -1.638690500733788724e+02
-2.923565323565323482e+01 -1.636707746088297313e+02
-2.921611721611721535e+01 -1.636837847461062267e+02
-2.919658119658119588e+01 -1.636900220984742305e+02
-2.917704517704517642e+01 -1.638223553271541846e+02
-2.915750915750915695e+01 -1.638047353170699125e+02
-2.913797313797313748e+01 -1.637639161329478839e+02
-2.911843711843711802e+01 -1.636661063728414547e+02
-2.909890109890109855e+01 -1.633492687026590033e+02
-2.907936507936507908e+01 -1.629949637732525218e+02
-2.905982905982905962e+01 -1.629137407388625718e+02
-2.904029304029304015e+01 -1.629269289423598934e+02
-2.902075702075702068e+01 -1.628165998776252650e+02
-2.900122100122100122e+01 -1.628501947189499219e+02
-2.898168498168498175e+01 -1.629260979685247435e+02
-2.896214896214896228e+01 -1.629532879713337650e+02
-2.894261294261294282e+01 -1.629048014105793527e+02
-2.892307692307692335e+01 -1.628732885306746709e+02
-2.890354090354090388e+01 -1.628466315877142847e+02
-2.888400488400488442e+01 -1.628408543749214061e+02
-2.886446886446886495e+01 -1.628212307538513244e+02
-2.884493284493284548e+01 -1.629045165163723823e+02
-2.882539682539682602e+01 -1.629014324778908644e+02
-2.880586080586080655e+01 -1.629613001988038263e+02
-2.878632478632478708e+01 -1.628355910312741912e+02
-2.876678876678876762e+01 -1.628243887721153556e+02
-2.874725274725274815e+01 -1.628824240167949711e+02
-2.872771672771672513e+01 -1.628202492052403443e+02
-2.870818070818070566e+01 -1.627876579224701743e+02
-2.868864468864468620e+01 -1.628464315773292128e+02
-2.866910866910866673e+01 -1.629627158578114745e+02
-2.864957264957264726e+01 -1.628605160913497514e+02
-2.863003663003662780e+01 -1.626884364609058480e+02
-2.861050061050060833e+01 -1.626795102866686307e+02
-2.859096459096458887e+01 -1.623270740737230540e+02
-2.857142857142856940e+01 -1.624089693277957736e+02
-2.855189255189254993e+01 -1.623034963608419901e+02
-2.853235653235653047e+01 -1.622122685574667003e+02
-2.851282051282051100e+01 -1.621622284800617422e+02
-2.849328449328449153e+01 -1.619279034902622243e+02
-2.847374847374847207e+01 -1.617180576728731012e+02
-2.845421245421245260e+01 -1.618166011579831149e+02
-2.843467643467643313e+01 -1.618947279608690621e+02
-2.841514041514041367e+01 -1.618445245083528903e+02
-2.839560439560439420e+01 -1.619302099368537142e+02
-2.837606837606837473e+01 -1.621001885780862040e+02
-2.835653235653235527e+01 -1.621859298851674680e+02
-2.833699633699633580e+01 -1.621888424559464852e+02
-2.831746031746031633e+01 -1.620421542848649779e+02
-2.829792429792429687e+01 -1.619173927790777157e+02
-2.827838827838827740e+01 -1.617210389924750871e+02
-2.825885225885225793e+01 -1.616952125238319411e+02
-2.823931623931623847e+01 -1.617469027633322582e+02
-2.821978021978021900e+01 -1.618592565117473328e+02
-2.820024420024419953e+01 -1.617085585586216325e+02
-2.818070818070818007e+01 -1.615565631217228315e+02
-2.816117216117216060e+01 -1.614002690178751322e+02
-2.814163614163614113e+01 -1.614219063623777402e+02
-2.812210012210012167e+01 -1.611308129530295332e+02
-2.810256410256410220e+01 -1.608165565761417497e+02
-2.808302808302808273e+01 -1.608043241307396443e+02
-2.806349206349206327e+01 -1.608171163220939093e+02
-2.804395604395604380e+01 -1.608290265706178843e+02
-2.802442002442002433e+01 -1.608499556784632034e+02
-2.800488400488400487e+01 -1.608873765108132261e+02
-2.798534798534798540e+01 -1.609088501365633022e+02
-2.796581196581196593e+01 -1.609010276044659236e+02
-2.794627594627594647e+01 -1.608996346151469936e+02
-2.792673992673992700e+01 -1.609422846718254050e+02
-2.790720390720390753e+01 -1.609193816749851464e+02
-2.788766788766788807e+01 -1.606821152607432168e+02
-2.786813186813186860e+01 -1.605014532442166058e+02
-2.784859584859584913e+01 -1.600889125568086797e+02
-2.782905982905982967e+01 -1.599416124147959408e+02
-2.780952380952381020e+01 -1.599382284247903669e+02
-2.778998778998779073e+01 -1.599392224579572144e+02
-2.777045177045177127e+01 -1.598356623441585498e+02
-2.775091575091575180e+01 -1.596792583928694285e+02
-2.773137973137973233e+01 -1.596062276350199340e+02
-2.771184371184371287e+01 -1.598188890177113137e+02
-2.769230769230769340e+01 -1.597453791735331379e+02
-2.767277167277167393e+01 -1.597482014988269157e+02
-2.765323565323565447e+01 -1.598715012364903885e+02
-2.763369963369963500e+01 -1.598662028154413122e+02
-2.761416361416361553e+01 -1.598920390057538157e+02
-2.759462759462759607e+01 -1.598630141727897751e+02
-2.757509157509157660e+01 -1.597791782750059610e+02
-2.755555555555555713e+01 -1.598018453819284730e+02
-2.753601953601953767e+01 -1.597074035088880350e+02
-2.751648351648351820e+01 -1.595375701044959555e+02
-2.749694749694749873e+01 -1.595502214013414459e+02
-2.747741147741147927e+01 -1.594735628185008807e+02
-2.745787545787545980e+01 -1.594091973250245644e+02
-2.743833943833944033e+01 -1.594934069700364319e+02
-2.741880341880342087e+01 -1.595063892002438592e+02
-2.739926739926740140e+01 -1.596223157055586626e+02
-2.737973137973138194e+01 -1.595842715604467514e+02
-2.736019536019536247e+01 -1.593232338209213026e+02
-2.734065934065934300e+01 -1.590516438730064124e+02
-2.732112332112332354e+01 -1.590756372135799666e+02
-2.730158730158730407e+01 -1.590816850573167471e+02
-2.728205128205128460e+01 -1.589781878516040194e+02
-2.726251526251526514e+01 -1.589697166357217952e+02
-2.724297924297924212e+01 -1.591428519265179204e+02
-2.722344322344322265e+01 -1.592094451065295857e+02
-2.720390720390720318e+01 -1.590023836148030512e+02
-2.718437118437118372e+01 -1.588479010082167520e+02
-2.716483516483516425e+01 -1.587002361053216077e+02
-2.714529914529914478e+01 -1.587328468456666712e+02
-2.712576312576312532e+01 -1.586066321115383744e+02
-2.710622710622710585e+01 -1.585452057821433698e+02
-2.708669108669108638e+01 -1.584525754762363192e+02
-2.706715506715506692e+01 -1.583998040758349646e+02
-2.704761904761904745e+01 -1.582421610356253723e+02
-2.702808302808302798e+01 -1.583011694651435732e+02
-2.700854700854700852e+01 -1.584198414036080180e+02
-2.698901098901098905e+01 -1.584234839485309578e+02
-2.696947496947496958e+01 -1.586862530519400707e+02
-2.694993894993895012e+01 -1.588193584727457903e+02
-2.693040293040293065e+01 -1.588171394614858229e+02
-2.691086691086691118e+01 -1.587778175974856367e+02
-2.689133089133089172e+01 -1.588828568987243841e+02
-2.687179487179487225e+01 -1.590676140243529630e+02
-2.685225885225885278e+01 -1.591140077032769966e+02
-2.683272283272283332e+01 -1.590053308669725141e+02
-2.681318681318681385e+01 -1.588445253472758054e+02
-2.679365079365079438e+01 -1.588592645612842205e+02
-2.677411477411477492e+01 -1.586927958506922778e+02
-2.675457875457875545e+01 -1.586888491403357762e+02
-2.673504273504273243e+01 -1.586984339451268227e+02
-2.671550671550671296e+01 -1.588223759897254865e+02
-2.669597069597069350e+01 -1.588295105472269029e+02
-2.667643467643467403e+01 -1.588441432446367401e+02
-2.665689865689865456e+01 -1.587798925533562624e+02
-2.663736263736263510e+01 -1.588686803342675944e+02
-2.661782661782661563e+01 -1.587933281648714399e+02
-2.659829059829059617e+01 -1.587406574015966498e+02
-2.657875457875457670e+01 -1.588115461485296578e+02
-2.655921855921855723e+01 -1.587374335210569427e+02
-2.653968253968253777e+01 -1.585674235396671747e+02
-2.652014652014651830e+01 -1.585865251438011967e+02
-2.650061050061049883e+01 -1.584877348788027120e+02
-2.648107448107447937e+01 -1.586378466414132618e+02
-2.646153846153845990e+01 -1.587588593526171508e+02
-2.644200244200244043e+01 -1.587004443617701668e+02
-2.642246642246642097e+01 -1.584322510789354226e+02
-2.640293040293040150e+01 -1.583020059879957557e+02
-2.638339438339438203e+01 -1.580573444881310650e+02
-2.636385836385836257e+01 -1.578681351090356486e+02
-2.634432234432234310e+01 -1.579278169027826380e+02
-2.632478632478632363e+01 -1.579231852881262910e+02
-2.630525030525030417e+01 -1.579833176828652768e+02
-2.628571428571428470e+01 -1.580083253308818882e+02
-2.626617826617826523e+01 -1.579980960079651595e+02
-2.624664224664224577e+01 -1.579223828697461727e+02
-2.622710622710622630e+01 -1.577641144286013741e+02
-2.620757020757020683e+01 -1.578177096954564149e+02
-2.618803418803418737e+01 -1.578337555298067798e+02
-2.616849816849816790e+01 -1.579786106451996659e+02
-2.614896214896214843e+01 -1.578830483498932722e+02
-2.612942612942612897e+01 -1.577524385493298666e+02
-2.610989010989010950e+01 -1.578521307316490834e+02
-2.609035409035409003e+01 -1.577937079757520280e+02
-2.607081807081807057e+01 -1.577723703811973905e+02
-2.605128205128205110e+01 -1.577383196830400607e+02
-2.603174603174603163e+01 -1.577350806989708758e+02
-2.601221001221001217e+01 -1.577566995903209204e+02
-2.599267399267399270e+01 -1.577599144407224401e+02
-2.597313797313797323e+01 -1.577452560445336189e+02
-2.595360195360195377e+01 -1.578275490535071128e+02
-2.593406593406593430e+01 -1.579645148940441857e+02
-2.591452991452991483e+01 -1.577931507750953983e+02
-2.589499389499389537e+01 -1.577878083901958064e+02
-2.587545787545787590e+01 -1.575635956247749334e+02
-2.585592185592185643e+01 -1.575108761918100697e+02
-2.583638583638583697e+01 -1.575161972843067133e+02
-2.581684981684981750e+01 -1.575152327291130234e+02
-2.579731379731379803e+01 -1.575021251418250756e+02
-2.577777777777777857e+01 -1.575943192502097645e+02
-2.575824175824175910e+01 -1.575982804640231336e+02
-2.573870573870573963e+01 -1.576628737107777170e+02
-2.571916971916972017e+01 -1.576270006947201239e+02
-2.569963369963370070e+01 -1.575401983768952618e+02
-2.568009768009768123e+01 -1.575796210446203531e+02
-2.566056166056166177e+01 -1.577365907340073932e+02
-2.564102564102564230e+01 -1.577335016859320831e+02
-2.562148962148962283e+01 -1.578168376418803689e+02
-2.560195360195360337e+01 -1.576222926870903507e+02
-2.558241758241758390e+01 -1.576029570560057209e+02
-2.556288156288156443e+01 -1.577358974844853208e+02
-2.554334554334554497e+01 -1.577840321490298834e+02
-2.552380952380952550e+01 -1.580021755575332918e+02
-2.550427350427350603e+01 -1.581383764411811512e+02
-2.548473748473748657e+01 -1.583259547469691313e+02
-2.546520146520146710e+01 -1.581732652990002066e+02
-2.544566544566544763e+01 -1.579264601067842193e+02
-2.542612942612942817e+01 -1.579360192660536200e+02
-2.540659340659340870e+01 -1.578349330853378092e+02
-2.538705738705738923e+01 -1.573015408220200868e+02
-2.536752136752136977e+01 -1.572417605676872654e+02
-2.534798534798535030e+01 -1.574350708017798866e+02
-2.532844932844933084e+01 -1.573977097190549728e+02
-2.530891330891331137e+01 -1.570492043692525499e+02
-2.528937728937729190e+01 -1.567201303936452064e+02
-2.526984126984127244e+01 -1.567158544934688109e+02
-2.525030525030525297e+01 -1.568313076112306135e+02
-2.523076923076922995e+01 -1.568327567467048027e+02
-2.521123321123321048e+01 -1.569135117808868358e+02
-2.519169719169719102e+01 -1.569278316862478846e+02
-2.517216117216117155e+01 -1.569268187151654672e+02
-2.515262515262515208e+01 -1.567968765281548258e+02
-2.513308913308913262e+01 -1.565551673903636072e+02
-2.511355311355311315e+01 -1.564401812075615510e+02
-2.509401709401709368e+01 -1.564297079928739720e+02
-2.507448107448107422e+01 -1.563923559015696583e+02
-2.505494505494505475e+01 -1.564432729569287801e+02
-2.503540903540903528e+01 -1.565637123966664319e+02
-2.501587301587301582e+01 -1.565607952649835397e+02
-2.499633699633699635e+01 -1.567243425988524734e+02
-2.497680097680097688e+01 -1.567967186468391674e+02
-2.495726495726495742e+01 -1.565241730259626820e+02
-2.493772893772893795e+01 -1.563150420346192959e+02
-2.491819291819291848e+01 -1.561188146178809291e+02
-2.489865689865689902e+01 -1.558833143733631914e+02
-2.487912087912087955e+01 -1.558195897832615344e+02
-2.485958485958486008e+01 -1.557881699063026417e+02
-2.484004884004884062e+01 -1.558765095898876325e+02
-2.482051282051282115e+01 -1.558374818300171114e+02
-2.480097680097680168e+01 -1.557041997411926673e+02
-2.478144078144078222e+01 -1.556403977735209878e+02
-2.476190476190476275e+01 -1.555902115362669065e+02
-2.474236874236873973e+01 -1.555777120016865069e+02
-2.472283272283272026e+01 -1.556733773074021769e+02
-2.470329670329670080e+01 -1.556689600967317801e+02
-2.468376068376068133e+01 -1.556080919447441886e+02
-2.466422466422466186e+01 -1.557282015450617791e+02
-2.464468864468864240e+01 -1.557369355504656596e+02
-2.462515262515262293e+01 -1.557751333012533053e+02
-2.460561660561660347e+01 -1.557835474220128731e+02
-2.458608058608058400e+01 -1.557985011717802877e+02
-2.456654456654456453e+01 -1.559330607447200805e+02
-2.454700854700854507e+01 -1.557112104688025056e+02
-2.452747252747252560e+01 -1.556007846830852941e+02
-2.450793650793650613e+01 -1.559356350914087557e+02
-2.448840048840048667e+01 -1.559541546136353247e+02
-2.446886446886446720e+01 -1.556152258009667548e+02
-2.444932844932844773e+01 -1.555874908717555059e+02
-2.442979242979242827e+01 -1.556854649408636533e+02
-2.441025641025640880e+01 -1.557411257591505773e+02
-2.439072039072038933e+01 -1.557595871950968274e+02
-2.437118437118436987e+01 -1.556867509390557132e+02
-2.435164835164835040e+01 -1.556693320185279958e+02
-2.433211233211233093e+01 -1.556423984298138521e+02
-2.431257631257631147e+01 -1.555962479036339516e+02
-2.429304029304029200e+01 -1.556076950859186354e+02
-2.427350427350427253e+01 -1.556642438543536286e+02
-2.425396825396825307e+01 -1.555821436601538608e+02
-2.423443223443223360e+01 -1.553616228783096744e+02
-2.421489621489621413e+01 -1.552675050397488405e+02
-2.419536019536019467e+01 -1.552710161217520408e+02
-2.417582417582417520e+01 -1.552035894110563845e+02
-2.415628815628815573e+01 -1.552407710959602980e+02
-2.413675213675213627e+01 -1.552588845524312831e+02
-2.411721611721611680e+01 -1.551397675886991010e+02
-2.409768009768009733e+01 -1.549712967651741735e+02
-2.407814407814407787e+01 -1.549357518610249258e+02
-2.405860805860805840e+01 -1.549133801453752426e+02
-2.403907203907203893e+01 -1.549629651103554693e+02
-2.401953601953601947e+01 -1.551533271570940826e+02
-2.400000000000000000e+01 -1.552012778694596307e+02
-2.398046398046398053e+01 -1.551445207153240347e+02
-2.396092796092796107e+01 -1.548836413147740529e+02
-2.394139194139194160e+01 -1.547493753546863786e+02
-2.392185592185592213e+01 -1.548487971517079984e+02
-2.390231990231990267e+01 -1.545825075083389777e+02
-2.388278388278388320e+01 -1.544827246513170280e+02
-2.386324786324786373e+01 -1.545138341081495241e+02
-2.384371184371184427e+01 -1.545032762925421252e+02
-2.382417582417582480e+01 -1.543825821320880038e+02
-2.380463980463980533e+01 -1.543874485565018517e+02
-2.378510378510378587e+01 -1.544164021104158735e+02
-2.376556776556776640e+01 -1.544351800582906549e+02
-2.374603174603174693e+01 -1.543529133195182794e+02
-2.372649572649572747e+01 -1.542201646596259081e+02
-2.370695970695970800e+01 -1.541979534590888363e+02
-2.368742368742368853e+01 -1.537645386397505831e+02
-2.366788766788766907e+01 -1.534597339324147072e+02
-2.364835164835164960e+01 -1.535288845532436142e+02
-2.362881562881563013e+01 -1.535307674298175300e+02
-2.360927960927961067e+01 -1.535771938430654586e+02
-2.358974358974359120e+01 -1.536058631288324818e+02
-2.357020757020757173e+01 -1.535680633885793895e+02
-2.355067155067155227e+01 -1.536423091784558892e+02
-2.353113553113553280e+01 -1.537413617480267476e+02
-2.351159951159951333e+01 -1.536682871811837288e+02
-2.349206349206349032e+01 -1.535933252727658100e+02
-2.347252747252747085e+01 -1.534472634910522117e+02
-2.345299145299145138e+01 -1.533852560177255668e+02
-2.343345543345543192e+01 -1.534110301666694340e+02
-2.341391941391941245e+01 -1.533713947878194688e+02
-2.339438339438339298e+01 -1.533749451002103115e+02
-2.337484737484737352e+01 -1.534645304656735334e+02
-2.335531135531135405e+01 -1.534547677346094758e+02
-2.333577533577533458e+01 -1.534428029508830775e+02
-2.331623931623931512e+01 -1.533667229356666724e+02
-2.329670329670329565e+01 -1.533414522363007109e+02
-2.327716727716727618e+01 -1.532553127212073321e+02
-2.325763125763125672e+01 -1.532379989234149491e+02
-2.323809523809523725e+01 -1.533287048926462717e+02
-2.321855921855921778e+01 -1.534484242276961652e+02
-2.319902319902319832e+01 -1.535966239804984639e+02
-2.317948717948717885e+01 -1.537428013415936903e+02
-2.315995115995115938e+01 -1.537857983327914724e+02
-2.314041514041513992e+01 -1.537596476448241845e+02
-2.312087912087912045e+01 -1.536999417071565404e+02
-2.310134310134310098e+01 -1.536921051441327393e+02
-2.308180708180708152e+01 -1.537155213103704341e+02
-2.306227106227106205e+01 -1.537143505581115619e+02
-2.304273504273504258e+01 -1.536084551046155866e+02
-2.302319902319902312e+01 -1.537345005325476563e+02
-2.300366300366300365e+01 -1.537697280462737695e+02
-2.298412698412698418e+01 -1.536711809608618182e+02
-2.296459096459096472e+01 -1.536697144863073277e+02
-2.294505494505494525e+01 -1.537939612172976638e+02
-2.292551892551892578e+01 -1.535743537072978881e+02
-2.290598290598290632e+01 -1.534717916367685859e+02
-2.288644688644688685e+01 -1.534050392971092265e+02
-2.286691086691086738e+01 -1.533329943609198835e+02
-2.284737484737484792e+01 -1.532718435991934598e+02
-2.282783882783882845e+01 -1.530949395035252394e+02
-2.280830280830280898e+01 -1.534454365672258120e+02
-2.278876678876678952e+01 -1.538302619546521726e+02
-2.276923076923077005e+01 -1.538118879215821266e+02
-2.274969474969475058e+01 -1.538000320434160813e+02
-2.273015873015873112e+01 -1.538088043865596148e+02
-2.271062271062271165e+01 -1.539448717983418362e+02
-2.269108669108669218e+01 -1.539932191713893701e+02
-2.267155067155067272e+01 -1.539900857154831328e+02
-2.265201465201465325e+01 -1.539556838512033323e+02
-2.263247863247863378e+01 -1.540635154458856562e+02
-2.261294261294261432e+01 -1.536649611769612420e+02
-2.259340659340659485e+01 -1.526618036516103132e+02
-2.257387057387057538e+01 -1.522975482105888432e+02
-2.255433455433455592e+01 -1.521484627164709025e+02
-2.253479853479853645e+01 -1.521659425905427838e+02
-2.251526251526251698e+01 -1.520338873945562170e+02
-2.249572649572649397e+01 -1.518433295130557212e+02
-2.247619047619047450e+01 -1.519036587118144723e+02
-2.245665445665445503e+01 -1.519385974332237197e+02
-2.243711843711843557e+01 -1.519734732037882452e+02
-2.241758241758241610e+01 -1.520118219298499866e+02
-2.239804639804639663e+01 -1.518980913148147067e+02
-2.237851037851037717e+01 -1.517009610370690211e+02
-2.235897435897435770e+01 -1.516243173413996885e+02
-2.233943833943833823e+01 -1.516291956948982715e+02
-2.231990231990231877e+01 -1.516251587343538461e+02
-2.230036630036629930e+01 -1.516233537161982667e+02
-2.228083028083027983e+01 -1.516100060892627539e+02
-2.226129426129426037e+01 -1.516149772450140460e+02
-2.224175824175824090e+01 -1.516140545653890115e+02
-2.222222222222222143e+01 -1.515409679920314829e+02
-2.220268620268620197e+01 -1.516223274735042423e+02
-2.218315018315018250e+01 -1.517269359309751735e+02
-2.216361416361416303e+01 -1.518012486771231409e+02
-2.214407814407814357e+01 -1.518177107895540985e+02
-2.212454212454212410e+01 -1.517830648972146150e+02
-2.210500610500610463e+01 -1.518324643413294552e+02
-2.208547008547008517e+01 -1.518449348049447281e+02
-2.206593406593406570e+01 -1.517359113883393320e+02
-2.204639804639804623e+01 -1.518367315038915990e+02
-2.202686202686202677e+01 -1.518441567441166455e+02
-2.200732600732600730e+01 -1.515749668244216366e+02
-2.198778998778998783e+01 -1.514499690978307740e+02
-2.196825396825396837e+01 -1.513796090333443658e+02
-2.194871794871794890e+01 -1.512184843430175931e+02
-2.192918192918192943e+01 -1.509738590268761413e+02
-2.190964590964590997e+01 -1.509290869758109750e+02
-2.189010989010989050e+01 -1.508828914748469003e+02
-2.187057387057387103e+01 -1.508171337681778255e+02
-2.185103785103785157e+01 -1.508096732515850249e+02
-2.183150183150183210e+01 -1.507305599732484040e+02
-2.181196581196581263e+01 -1.506869251399226641e+02
-2.179242979242979317e+01 -1.506857894813655037e+02
-2.177289377289377370e+01 -1.506401964008437062e+02
-2.175335775335775423e+01 -1.506036238010929083e+02
-2.173382173382173477e+01 -1.508545312324556846e+02
-2.171428571428571530e+01 -1.514935983146861531e+02
-2.169474969474969583e+01 -1.517746354051904802e+02
-2.167521367521367637e+01 -1.517736937229513785e+02
-2.165567765567765690e+01 -1.515569299248582240e+02
-2.163614163614163743e+01 -1.515540112528305485e+02
-2.161660561660561797e+01 -1.514223519363821140e+02
-2.159706959706959850e+01 -1.513784077232525078e+02
-2.157753357753357903e+01 -1.512771586700413309e+02
-2.155799755799755957e+01 -1.509854784369342156e+02
-2.153846153846154010e+01 -1.509470917080914774e+02
-2.151892551892552063e+01 -1.510688631594651099e+02
-2.149938949938950117e+01 -1.512325186477100374e+02
-2.147985347985347815e+01 -1.512055277746843558e+02
-2.146031746031745868e+01 -1.511271016147194928e+02
-2.144078144078143922e+01 -1.510788334646287296e+02
-2.142124542124541975e+01 -1.509328713803918163e+02
-2.140170940170940028e+01 -1.508917776294576640e+02
-2.138217338217338082e+01 -1.507788901510515416e+02
-2.136263736263736135e+01 -1.505862141132315060e+02
-2.134310134310134188e+01 -1.506400160852301440e+02
-2.132356532356532242e+01 -1.505716294037108582e+02
-2.130402930402930295e+01 -1.504108090171707204e+02
-2.128449328449328348e+01 -1.503003311352284754e+02
-2.126495726495726402e+01 -1.503365168387544486e+02
-2.124542124542124455e+01 -1.502958024359712113e+02
-2.122588522588522508e+01 -1.502367300437366850e+02
-2.120634920634920562e+01 -1.502492069817238871e+02
-2.118681318681318615e+01 -1.502791590060310796e+02
-2.116727716727716668e+01 -1.502703770541124868e+02
-2.114774114774114722e+01 -1.503115610311447767e+02
-2.112820512820512775e+01 -1.503875842794225832e+02
-2.110866910866910828e+01 -1.502379578506738937e+02
-2.108913308913308882e+01 -1.501373826351253342e+02
-2.106959706959706935e+01 -1.503297469998126985e+02
-2.105006105006104988e+01 -1.505499304106087379e+02
-2.103052503052503042e+01 -1.506018049565866193e+02
-2.101098901098901095e+01 -1.506541785566870999e+02
-2.099145299145299148e+01 -1.507108985462172654e+02
-2.097191697191697202e+01 -1.506838296053181239e+02
-2.095238095238095255e+01 -1.506763849695812780e+02
-2.093284493284493308e+01 -1.505870173497344240e+02
-2.091330891330891362e+01 -1.505297210831678569e+02
-2.089377289377289415e+01 -1.505194080662927831e+02
-2.087423687423687468e+01 -1.505237475836828196e+02
-2.085470085470085522e+01 -1.505125367898162665e+02
-2.083516483516483575e+01 -1.505626748736692662e+02
-2.081562881562881628e+01 -1.505696838858691819e+02
-2.079609279609279682e+01 -1.505045787615370330e+02
-2.077655677655677735e+01 -1.503657547452649794e+02
-2.075702075702075788e+01 -1.502660557284694107e+02
-2.073748473748473842e+01 -1.504979359190892581e+02
-2.071794871794871895e+01 -1.503869736140074451e+02
-2.069841269841269948e+01 -1.503043885977129435e+02
-2.067887667887668002e+01 -1.505304309065484745e+02
-2.065934065934066055e+01 -1.505144840282463008e+02
-2.063980463980464108e+01 -1.505221423658342417e+02
-2.062026862026862162e+01 -1.503300556011488993e+02
-2.060073260073260215e+01 -1.503163530631281333e+02
-2.058119658119658268e+01 -1.503373971349691089e+02
-2.056166056166056322e+01 -1.502793752448467330e+02
-2.054212454212454375e+01 -1.503073306611130135e+02
-2.052258852258852428e+01 -1.501436263172100496e+02
-2.050305250305250482e+01 -1.502392153535434431e+02
-2.048351648351648180e+01 -1.503025180375963998e+02
-2.046398046398046233e+01 -1.502459998981533147e+02
-2.044444444444444287e+01 -1.503213944039000580e+02
-2.042490842490842340e+01 -1.504410210862698136e+02
-2.040537240537240393e+01 -1.504284921352267190e+02
-2.038583638583638447e+01 -1.503430277895177767e+02
-2.036630036630036500e+01 -1.504434073849897686e+02
-2.034676434676434553e+01 -1.503443803445815945e+02
-2.032722832722832607e+01 -1.500674700994975979e+02
-2.030769230769230660e+01 -1.499941843312738570e+02
-2.028815628815628713e+01 -1.500430813018889467e+02
-2.026862026862026767e+01 -1.500125185902784608e+02
-2.024908424908424820e+01 -1.500491254067408704e+02
-2.022954822954822873e+01 -1.500500846881911343e+02
-2.021001221001220927e+01 -1.498455389094405916e+02
-2.019047619047618980e+01 -1.497709531035352484e+02
-2.017094017094017033e+01 -1.497938905642960776e+02
-2.015140415140415087e+01 -1.497883896807711039e+02
-2.013186813186813140e+01 -1.497147132863626382e+02
-2.011233211233211193e+01 -1.497299311775522881e+02
-2.009279609279609247e+01 -1.496782490806992030e+02
-2.007326007326007300e+01 -1.497470142922982745e+02
-2.005372405372405353e+01 -1.496719200391731306e+02
-2.003418803418803407e+01 -1.495138897050379683e+02
-2.001465201465201460e+01 -1.495702066997298516e+02
-1.999511599511599513e+01 -1.495306360610090337e+02
-1.997557997557997567e+01 -1.495308706020721274e+02
-1.995604395604395620e+01 -1.495503410235465083e+02
-1.993650793650793673e+01 -1.495832842076668499e+02
-1.991697191697191727e+01 -1.496984958520140481e+02
-1.989743589743589780e+01 -1.499654280697054105e+02
-1.987789987789987833e+01 -1.499973347596439908e+02
-1.985836385836385887e+01 -1.497892102142753004e+02
-1.983882783882783940e+01 -1.498637432342452485e+02
-1.981929181929181993e+01 -1.499625497166858850e+02
-1.979975579975580047e+01 -1.499704109806197039e+02
-1.978021978021978100e+01 -1.499970708683633518e+02
-1.976068376068376153e+01 -1.498024879222025447e+02
-1.974114774114774207e+01 -1.498152996974045834e+02
-1.972161172161172260e+01 -1.498025675773331216e+02
-1.970207570207570313e+01 -1.498313494299310094e+02
-1.968253968253968367e+01 -1.498740604152355615e+02
-1.966300366300366420e+01 -1.497188900699995600e+02
-1.964346764346764473e+01 -1.496446365960782998e+02
-1.962393162393162527e+01 -1.495289057080215116e+02
-1.960439560439560580e+01 -1.496290513462947160e+02
-1.958485958485958633e+01 -1.495814416446484927e+02
-1.956532356532356687e+01 -1.495505632253280623e+02
-1.954578754578754740e+01 -1.495644580138291246e+02
-1.952625152625152793e+01 -1.496497176529749993e+02
-1.950671550671550847e+01 -1.496851260010354281e+02
-1.948717948717948545e+01 -1.495715986813337111e+02
-1.946764346764346598e+01 -1.496807787958846063e+02
-1.944810744810744652e+01 -1.498376999118524395e+02
-1.942857142857142705e+01 -1.498541194807537238e+02
-1.940903540903540758e+01 -1.498115508079871745e+02
-1.938949938949938812e+01 -1.497769297013422829e+02
-1.936996336996336865e+01 -1.498531117760822156e+02
-1.935042735042734918e+01 -1.497209742244390327e+02
-1.933089133089132972e+01 -1.497469936013270342e+02
-1.931135531135531025e+01 -1.498291409079959919e+02
-1.929181929181929078e+01 -1.498224856915461203e+02
-1.927228327228327132e+01 -1.496962412819895576e+02
-1.925274725274725185e+01 -1.495081138648907313e+02
-1.923321123321123238e+01 -1.495021848515934266e+02
-1.921367521367521292e+01 -1.493475105560055738e+02
-1.919413919413919345e+01 -1.490608113309656630e+02
-1.917460317460317398e+01 -1.491965862866405814e+02
-1.915506715506715452e+01 -1.493767175208902813e+02
-1.913553113553113505e+01 -1.493639626076590332e+02
-1.911599511599511558e+01 -1.494090741367527357e+02
-1.909645909645909612e+01 -1.493966585671334997e+02
-1.907692307692307665e+01 -1.493607151574109935e+02
-1.905738705738705718e+01 -1.492307618125178408e+02
-1.903785103785103772e+01 -1.492430085787244138e+02
-1.901831501831501825e+01 -1.491067903188933883e+02
-1.899877899877899878e+01 -1.490422188794154010e+02
-1.897924297924297932e+01 -1.492242361114043661e+02
-1.895970695970695985e+01 -1.491977745969028888e+02
-1.894017094017094038e+01 -1.492331840938344385e+02
-1.892063492063492092e+01 -1.491735727123354138e+02
-1.890109890109890145e+01 -1.491125877598208831e+02
-1.888156288156288198e+01 -1.492565689125974302e+02
-1.886202686202686252e+01 -1.491613437609421453e+02
-1.884249084249084305e+01 -1.490085199114595866e+02
-1.882295482295482358e+01 -1.488944907076102879e+02
-1.880341880341880412e+01 -1.489366668556223487e+02
-1.878388278388278465e+01 -1.490166106358862237e+02
-1.876434676434676518e+01 -1.491119236075040533e+02
-1.874481074481074572e+01 -1.491234796920459189e+02
-1.872527472527472625e+01 -1.490339010624752234e+02
-1.870573870573870678e+01 -1.491411276929045187e+02
-1.868620268620268732e+01 -1.491091779524781487e+02
-1.866666666666666785e+01 -1.490430309084550800e+02
-1.864713064713064838e+01 -1.490152553246449258e+02
-1.862759462759462892e+01 -1.489655899725843256e+02
-1.860805860805860945e+01 -1.489316020861429593e+02
-1.858852258852258998e+01 -1.489043912258939599e+02
-1.856898656898657052e+01 -1.487619429466850534e+02
-1.854945054945055105e+01 -1.481540151718120910e+02
-1.852991452991453158e+01 -1.479101598978294589e+02
-1.851037851037851212e+01 -1.479384497937356286e+02
-1.849084249084248910e+01 -1.479231635666385500e+02
-1.847130647130646963e+01 -1.481170938812382474e+02
-1.845177045177045017e+01 -1.481238422925389386e+02
-1.843223443223443070e+01 -1.480177906424733010e+02
-1.841269841269841123e+01 -1.479878471909589450e+02
-1.839316239316239177e+01 -1.480550952082143397e+02
-1.837362637362637230e+01 -1.482158327255911274e+02
-1.835409035409035283e+01 -1.482022395856337198e+02
-1.833455433455433337e+01 -1.483807847695142641e+02
-1.831501831501831390e+01 -1.486260896536408040e+02
-1.829548229548229443e+01 -1.486451083782430658e+02
-1.827594627594627497e+01 -1.485862940379449242e+02
-1.825641025641025550e+01 -1.485082008400142968e+02
-1.823687423687423603e+01 -1.484720679263304248e+02
-1.821733821733821657e+01 -1.483664739907374894e+02
-1.819780219780219710e+01 -1.483172370285720376e+02
-1.817826617826617763e+01 -1.482697548313510651e+02
-1.815873015873015817e+01 -1.480700778475156767e+02
-1.813919413919413870e+01 -1.480957694845204458e+02
-1.811965811965811923e+01 -1.481234380163920719e+02
-1.810012210012209977e+01 -1.480094649662631241e+02
-1.808058608058608030e+01 -1.480227667642041638e+02
-1.806105006105006083e+01 -1.479884275747377558e+02
-1.804151404151404137e+01 -1.480331870028400090e+02
-1.802197802197802190e+01 -1.480593228818844125e+02
-1.800244200244200243e+01 -1.480362404552508053e+02
-1.798290598290598297e+01 -1.481941000580352465e+02
-1.796336996336996350e+01 -1.483409800120300019e+02
-1.794383394383394403e+01 -1.484066831630067327e+02
-1.792429792429792457e+01 -1.483713940083266607e+02
-1.790476190476190510e+01 -1.484553290230950040e+02
-1.788522588522588563e+01 -1.485764518220908315e+02
-1.786568986568986617e+01 -1.486313525028103300e+02
-1.784615384615384670e+01 -1.486644867471826501e+02
-1.782661782661782723e+01 -1.486651419686469637e+02
-1.780708180708180777e+01 -1.486700505772899135e+02
-1.778754578754578830e+01 -1.486629447286935886e+02
-1.776800976800976883e+01 -1.486590012618942183e+02
-1.774847374847374937e+01 -1.487176785814885989e+02
-1.772893772893772990e+01 -1.487761244723143363e+02
-1.770940170940171043e+01 -1.485972417492897364e+02
-1.768986568986569097e+01 -1.485576714082312435e+02
-1.767032967032967150e+01 -1.492210742766737042e+02
-1.765079365079365203e+01 -1.495922384196583721e+02
-1.763125763125763257e+01 -1.494041732241264810e+02
-1.761172161172161310e+01 -1.488375530693268445e+02
-1.759218559218559363e+01 -1.482019264705268711e+02
-1.757264957264957417e+01 -1.480888719091879580e+02
-1.755311355311355470e+01 -1.481348841903297853e+02
-1.753357753357753523e+01 -1.481090555283458343e+02
-1.751404151404151577e+01 -1.480531871729583315e+02
-1.749450549450549630e+01 -1.480539778015844661e+02
-1.747496947496947328e+01 -1.479202613824576531e+02
-1.745543345543345382e+01 -1.477687799463776059e+02
-1.743589743589743435e+01 -1.477661680574373122e+02
-1.741636141636141488e+01 -1.477724229153055262e+02
-1.739682539682539542e+01 -1.478227106059736400e+02
-1.737728937728937595e+01 -1.477394310316051644e+02
-1.735775335775335648e+01 -1.476410935865857539e+02
-1.733821733821733702e+01 -1.477420675633771907e+02
-1.731868131868131755e+01 -1.477769371816840760e+02
-1.729914529914529808e+01 -1.478962169143076153e+02
-1.727960927960927862e+01 -1.480818931917480086e+02
-1.726007326007325915e+01 -1.481207516473690760e+02
-1.724053724053723968e+01 -1.481868141579773237e+02
-1.722100122100122022e+01 -1.482830126445326755e+02
-1.720146520146520075e+01 -1.482590014864614432e+02
-1.718192918192918128e+01 -1.482612221321830077e+02
-1.716239316239316182e+01 -1.481361098746222069e+02
-1.714285714285714235e+01 -1.476998307924538096e+02
-1.712332112332112288e+01 -1.474910235853673726e+02
-1.710378510378510342e+01 -1.475239940881349412e+02
-1.708424908424908395e+01 -1.475273253711714574e+02
-1.706471306471306448e+01 -1.475499268428729067e+02
-1.704517704517704502e+01 -1.475084510247308458e+02
-1.702564102564102555e+01 -1.474027921915326829e+02
-1.700610500610500608e+01 -1.472858494369166920e+02
-1.698656898656898662e+01 -1.472064034211710748e+02
-1.696703296703296715e+01 -1.472045605866842379e+02
-1.694749694749694768e+01 -1.470850912761206928e+02
-1.692796092796092822e+01 -1.468819307987940306e+02
-1.690842490842490875e+01 -1.467436107534000485e+02
-1.688888888888888928e+01 -1.467354366515915558e+02
-1.686935286935286982e+01 -1.467459775165863505e+02
-1.684981684981685035e+01 -1.467869965340658780e+02
-1.683028083028083088e+01 -1.468704647553350924e+02
-1.681074481074481142e+01 -1.470106719937905950e+02
-1.679120879120879195e+01 -1.469517297450833269e+02
-1.677167277167277248e+01 -1.467413462384273259e+02
-1.675213675213675302e+01 -1.468240933567531670e+02
-1.673260073260073355e+01 -1.471584192850734780e+02
-1.671306471306471408e+01 -1.476128886099718045e+02
-1.669352869352869462e+01 -1.478075356226593158e+02
-1.667399267399267515e+01 -1.476962946339503162e+02
-1.665445665445665568e+01 -1.476106674662110549e+02
-1.663492063492063622e+01 -1.476586429694897902e+02
-1.661538461538461675e+01 -1.475536624360204883e+02
-1.659584859584859728e+01 -1.476009700228811141e+02
-1.657631257631257782e+01 -1.476573927463122970e+02
-1.655677655677655835e+01 -1.475589815265977904e+02
-1.653724053724053888e+01 -1.475534536119962468e+02
-1.651770451770451942e+01 -1.475456467990291287e+02
-1.649816849816849995e+01 -1.476753508138677660e+02
-1.647863247863247693e+01 -1.478020427505032330e+02
-1.645909645909645747e+01 -1.477209796967705131e+02
-1.643956043956043800e+01 -1.476741871907636892e+02
-1.642002442002441853e+01 -1.475585118548107459e+02
-1.640048840048839907e+01 -1.473501564871528728e+02
-1.638095238095237960e+01 -1.472778174945903800e+02
-1.636141636141636013e+01 -1.472833660169696373e+02
-1.634188034188034067e+01 -1.469826144991444323e+02
-1.632234432234432120e+01 -1.468337464809288520e+02
-1.630280830280830173e+01 -1.468492009657462631e+02
-1.628327228327228227e+01 -1.469185395592922134e+02
-1.626373626373626280e+01 -1.471815301482576785e+02
-1.624420024420024333e+01 -1.470912422569010687e+02
-1.622466422466422387e+01 -1.468906804375410218e+02
-1.620512820512820440e+01 -1.468883586074146592e+02
-1.618559218559218493e+01 -1.468712460122029313e+02
-1.616605616605616547e+01 -1.468308849837648609e+02
-1.614652014652014600e+01 -1.467241919996804143e+02
-1.612698412698412653e+01 -1.466301717108030971e+02
-1.610744810744810707e+01 -1.466855823810074924e+02
-1.608791208791208760e+01 -1.466996585238003661e+02
-1.606837606837606813e+01 -1.467990465065420267e+02
-1.604884004884004867e+01 -1.470227552402168953e+02
-1.602930402930402920e+01 -1.471828340984652641e+02
-1.600976800976800973e+01 -1.470225809124788725e+02
-1.599023199023199027e+01 -1.468797006528628799e+02
-1.597069597069597080e+01 -1.468612025533249152e+02
-1.595115995115995133e+01 -1.467972748485623811e+02
-1.593162393162393187e+01 -1.468045979357917759e+02
-1.591208791208791240e+01 -1.468388583019166163e+02
-1.589255189255189293e+01 -1.469387427320369852e+02
-1.587301587301587347e+01 -1.468882075196027586e+02
-1.585347985347985400e+01 -1.467958853059237185e+02
-1.583394383394383453e+01 -1.464772749240762835e+02
-1.581440781440781507e+01 -1.461464565262803319e+02
-1.579487179487179560e+01 -1.461555440401711508e+02
-1.577533577533577613e+01 -1.461083327985472806e+02
-1.575579975579975667e+01 -1.460898977130948992e+02
-1.573626373626373720e+01 -1.459712677843703261e+02
-1.571672771672771773e+01 -1.458735566160777921e+02
-1.569719169719169827e+01 -1.459314408235973985e+02
-1.567765567765567880e+01 -1.459928483801866719e+02
-1.565811965811965933e+01 -1.459884631039686269e+02
-1.563858363858363987e+01 -1.459498758737499315e+02
-1.561904761904762040e+01 -1.458159045520093571e+02
-1.559951159951160093e+01 -1.457566949772036935e+02
-1.557997557997558147e+01 -1.457915055959795154e+02
-1.556043956043956200e+01 -1.457415201185223168e+02
-1.554090354090354253e+01 -1.457926706251210476e+02
-1.552136752136752307e+01 -1.459273238791405447e+02
-1.550183150183150360e+01 -1.459770708528901366e+02
-1.548229548229548058e+01 -1.459910478630436899e+02
-1.546275946275946112e+01 -1.462133564971761928e+02
-1.544322344322344165e+01 -1.462476356863571993e+02
-1.542368742368742218e+01 -1.461606084356035069e+02
-1.540415140415140272e+01 -1.461822064695406027e+02
-1.538461538461538325e+01 -1.462779725668908952e+02
-1.536507936507936378e+01 -1.464997757981918767e+02
-1.534554334554334432e+01 -1.465552109907994520e+02
-1.532600732600732485e+01 -1.463712759754600938e+02
-1.530647130647130538e+01 -1.462253429104999896e+02
-1.528693528693528592e+01 -1.462722122709793098e+02
-1.526739926739926645e+01 -1.464374365526452948e+02
-1.524786324786324698e+01 -1.464646879892255811e+02
-1.522832722832722752e+01 -1.463855825910277133e+02
-1.520879120879120805e+01 -1.463785034817389601e+02
-1.518925518925518858e+01 -1.462296673843790131e+02
-1.516971916971916912e+01 -1.459714936324780012e+02
-1.515018315018314965e+01 -1.459231703954333454e+02
-1.513064713064713018e+01 -1.459701131642247560e+02
-1.511111111111111072e+01 -1.459125679036528993e+02
-1.509157509157509125e+01 -1.458794923035705153e+02
-1.507203907203907178e+01 -1.458605536674843393e+02
-1.505250305250305232e+01 -1.458051597277364522e+02
-1.503296703296703285e+01 -1.458694305804585838e+02
-1.501343101343101338e+01 -1.459493143316642545e+02
-1.499389499389499392e+01 -1.459688171208191818e+02
-1.497435897435897445e+01 -1.458667894720473157e+02
-1.495482295482295498e+01 -1.460558357817110391e+02
-1.493528693528693552e+01 -1.463699916697122205e+02
-1.491575091575091605e+01 -1.464831696783708423e+02
-1.489621489621489658e+01 -1.465645692023587969e+02
-1.487667887667887712e+01 -1.465737702259643811e+02
-1.485714285714285765e+01 -1.465706389368966427e+02
-1.483760683760683818e+01 -1.464073506615077349e+02
-1.481807081807081872e+01 -1.463485583916815358e+02
-1.479853479853479925e+01 -1.463592002095373630e+02
-1.477899877899877978e+01 -1.463029060475976166e+02
-1.475946275946276032e+01 -1.462142425787742468e+02
-1.473992673992674085e+01 -1.461851874641015741e+02
-1.472039072039072138e+01 -1.461416784261619455e+02
-1.470085470085470192e+01 -1.459455005494390605e+02
-1.468131868131868245e+01 -1.458298773499506922e+02
-1.466178266178266298e+01 -1.458638196041064816e+02
-1.464224664224664352e+01 -1.458167681818915469e+02
-1.462271062271062405e+01 -1.458284316606031155e+02
-1.460317460317460458e+01 -1.458178093649687241e+02
-1.458363858363858512e+01 -1.457837159470841755e+02
-1.456410256410256565e+01 -1.458037269073098514e+02
-1.454456654456654618e+01 -1.458468220761843099e+02
-1.452503052503052672e+01 -1.457606231789543756e+02
-1.450549450549450725e+01 -1.456998315159427762e+02
-1.448595848595848423e+01 -1.457218709493010351e+02
-1.446642246642246477e+01 -1.456911630968726854e+02
-1.444688644688644530e+01 -1.458000207385590556e+02
-1.442735042735042583e+01 -1.459104456899786157e+02
-1.440781440781440637e+01 -1.459003762239142077e+02
-1.438827838827838690e+01 -1.459070070890269051e+02
-1.436874236874236743e+01 -1.460186355389894004e+02
-1.434920634920634797e+01 -1.460328462837987331e+02
-1.432967032967032850e+01 -1.458770920040004455e+02
-1.431013431013430903e+01 -1.459125077730584223e+02
-1.429059829059828957e+01 -1.461654671044389886e+02
-1.427106227106227010e+01 -1.462246565240647840e+02
-1.425152625152625063e+01 -1.463334391963176699e+02
-1.423199023199023117e+01 -1.465242630355893709e+02
-1.421245421245421170e+01 -1.465692761652157117e+02
-1.419291819291819223e+01 -1.467098422718063659e+02
-1.417338217338217277e+01 -1.467712437286257057e+02
-1.415384615384615330e+01 -1.466564742907670507e+02
-1.413431013431013383e+01 -1.464258825436691893e+02
-1.411477411477411437e+01 -1.462494407718076559e+02
-1.409523809523809490e+01 -1.463256240988449690e+02
-1.407570207570207543e+01 -1.464504883665760246e+02
-1.405616605616605597e+01 -1.462677879522032924e+02
-1.403663003663003650e+01 -1.456662615347975702e+02
-1.401709401709401703e+01 -1.455062197062928817e+02
-1.399755799755799757e+01 -1.455276169179569763e+02
-1.397802197802197810e+01 -1.455978201988104956e+02
-1.395848595848595863e+01 -1.458490883857900826e+02
-1.393894993894993917e+01 -1.459034006486298551e+02
-1.391941391941391970e+01 -1.459045789308719350e+02
-1.389987789987790023e+01 -1.459624230903309012e+02
-1.388034188034188077e+01 -1.461001603655507495e+02
-1.386080586080586130e+01 -1.462525688992307664e+02
-1.384126984126984183e+01 -1.463469996202130687e+02
-1.382173382173382237e+01 -1.465657031765447869e+02
-1.380219780219780290e+01 -1.467980811966150441e+02
-1.378266178266178343e+01 -1.467854186806868597e+02
-1.376312576312576397e+01 -1.466836093469860884e+02
-1.374358974358974450e+01 -1.465871456593310143e+02
-1.372405372405372503e+01 -1.466086967992317796e+02
-1.370451770451770557e+01 -1.466746379711325403e+02
-1.368498168498168610e+01 -1.468046979899430085e+02
-1.366544566544566663e+01 -1.467588456557335803e+02
-1.364590964590964717e+01 -1.467438567979504853e+02
-1.362637362637362770e+01 -1.467880533782253565e+02
-1.360683760683760823e+01 -1.467373487283081772e+02
-1.358730158730158877e+01 -1.468662544837959274e+02
-1.356776556776556930e+01 -1.469181942977104711e+02
-1.354822954822954983e+01 -1.468758846143373091e+02
-1.352869352869353037e+01 -1.468848183117085284e+02
-1.350915750915751090e+01 -1.468973126344286868e+02
-1.348962148962148788e+01 -1.467353578165197519e+02
-1.347008547008546842e+01 -1.466201129182767033e+02
-1.345054945054944895e+01 -1.468070114921770823e+02
-1.343101343101342948e+01 -1.469098929537241816e+02
-1.341147741147741002e+01 -1.468925638581408464e+02
-1.339194139194139055e+01 -1.468975629293774148e+02
-1.337240537240537108e+01 -1.467380282283575355e+02
-1.335286935286935162e+01 -1.466977838199391897e+02
-1.333333333333333215e+01 -1.463942087224501449e+02
-1.331379731379731268e+01 -1.461459438631891032e+02
-1.329426129426129322e+01 -1.461425991563783668e+02
-1.327472527472527375e+01 -1.459036624219296812e+02
-1.325518925518925428e+01 -1.460597238262898543e+02
-1.323565323565323482e+01 -1.461721313645381031e+02
-1.321611721611721535e+01 -1.462214671553182939e+02
-1.319658119658119588e+01 -1.462485833378131872e+02
-1.317704517704517642e+01 -1.464795225489857557e+02
-1.315750915750915695e+01 -1.472195433270401281e+02
-1.313797313797313748e+01 -1.473047625003074472e+02
-1.311843711843711802e+01 -1.471532677712542068e+02
-1.309890109890109855e+01 -1.472774632635768342e+02
-1.307936507936507908e+01 -1.471917013097816778e+02
-1.305982905982905962e+01 -1.468912569241148844e+02
-1.304029304029304015e+01 -1.466710035501786251e+02
-1.302075702075702068e+01 -1.465981327801496832e+02
-1.300122100122100122e+01 -1.465692233518362571e+02
-1.298168498168498175e+01 -1.465562329259246894e+02
-1.296214896214896228e+01 -1.463740869807572267e+02
-1.294261294261294282e+01 -1.459620513375383553e+02
-1.292307692307692335e+01 -1.456571145165315784e+02
-1.290354090354090388e+01 -1.456177673603133940e+02
-1.288400488400488442e+01 -1.457048088821243255e+02
-1.286446886446886495e+01 -1.457652895308623613e+02
-1.284493284493284548e+01 -1.457532283252766092e+02
-1.282539682539682602e+01 -1.456959359117437884e+02
-1.280586080586080655e+01 -1.456911128919219607e+02
-1.278632478632478708e+01 -1.456617250651546840e+02
-1.276678876678876762e+01 -1.456941315452400829e+02
-1.274725274725274815e+01 -1.456588210305933160e+02
-1.272771672771672868e+01 -1.455771163805611081e+02
-1.270818070818070922e+01 -1.455961618058115619e+02
-1.268864468864468975e+01 -1.455624162138838074e+02
-1.266910866910867028e+01 -1.455816726030760435e+02
-1.264957264957265082e+01 -1.456138271723443438e+02
-1.263003663003663135e+01 -1.455767789546323741e+02
-1.261050061050061188e+01 -1.454962622505945262e+02
-1.259096459096459242e+01 -1.454202139749318121e+02
-1.257142857142857295e+01 -1.453884357736603761e+02
-1.255189255189255348e+01 -1.453438087368406286e+02
-1.253235653235653402e+01 -1.453228699763220106e+02
-1.251282051282051455e+01 -1.453384563274616141e+02
-1.249328449328449153e+01 -1.454181474518410653e+02
-1.247374847374847207e+01 -1.453745523341791568e+02
-1.245421245421245260e+01 -1.455039036681532423e+02
-1.243467643467643313e+01 -1.456782509001156427e+02
-1.241514041514041367e+01 -1.455259505447517654e+02
-1.239560439560439420e+01 -1.453285651726428114e+02
-1.237606837606837473e+01 -1.450108144518062829e+02
-1.235653235653235527e+01 -1.449640614440219508e+02
-1.233699633699633580e+01 -1.449749612256570117e+02
-1.231746031746031633e+01 -1.449300963646258253e+02
-1.229792429792429687e+01 -1.449709543838978902e+02
-1.227838827838827740e+01 -1.448114856780950674e+02
-1.225885225885225793e+01 -1.445500626830160513e+02
-1.223931623931623847e+01 -1.445039479301876781e+02
-1.221978021978021900e+01 -1.445369391800080336e+02
-1.220024420024419953e+01 -1.445981792541525408e+02
-1.218070818070818007e+01 -1.446681083950497850e+02
-1.216117216117216060e+01 -1.444700718707091482e+02
-1.214163614163614113e+01 -1.442864062731575530e+02
-1.212210012210012167e+01 -1.442525820563055277e+02
-1.210256410256410220e+01 -1.442589332600780097e+02
-1.208302808302808273e+01 -1.443839371405623524e+02
-1.206349206349206327e+01 -1.446264146542295350e+02
-1.204395604395604380e+01 -1.448024276717285659e+02
-1.202442002442002433e+01 -1.446519039077424225e+02
-1.200488400488400487e+01 -1.445265078081633874e+02
-1.198534798534798540e+01 -1.445103419287103179e+02
-1.196581196581196593e+01 -1.444954104742004404e+02
-1.194627594627594647e+01 -1.444454975066893780e+02
-1.192673992673992700e+01 -1.443592536288217048e+02
-1.190720390720390753e+01 -1.444131958679013223e+02
-1.188766788766788807e+01 -1.444319836718397028e+02
-1.186813186813186860e+01 -1.444761407407470415e+02
-1.184859584859584913e+01 -1.445779406472206858e+02
-1.182905982905982967e+01 -1.445126786890817243e+02
-1.180952380952381020e+01 -1.443960537819686749e+02
-1.178998778998779073e+01 -1.443178764869052202e+02
-1.177045177045177127e+01 -1.441103167368817424e+02
-1.175091575091575180e+01 -1.439770565444345038e+02
-1.173137973137973233e+01 -1.441364850378382130e+02
-1.171184371184371287e+01 -1.442560341820869780e+02
-1.169230769230769340e+01 -1.442406856232892665e+02
-1.167277167277167393e+01 -1.442914381537547968e+02
-1.165323565323565447e+01 -1.443178319394511959e+02
-1.163369963369963500e+01 -1.443197703611338625e+02
-1.161416361416361553e+01 -1.443015440917067451e+02
-1.159462759462759607e+01 -1.443016016961344974e+02
-1.157509157509157660e+01 -1.443917856655000946e+02
-1.155555555555555713e+01 -1.443779564684249976e+02
-1.153601953601953767e+01 -1.444848024155546966e+02
-1.151648351648351820e+01 -1.448784553676063922e+02
-1.149694749694749873e+01 -1.451866128174615369e+02
-1.147741147741147572e+01 -1.452985371534699084e+02
-1.145787545787545625e+01 -1.453323023698901295e+02
-1.143833943833943678e+01 -1.453981980920404169e+02
-1.141880341880341732e+01 -1.453851547963389805e+02
-1.139926739926739785e+01 -1.455772955633528341e+02
-1.137973137973137838e+01 -1.459967521878003254e+02
-1.136019536019535892e+01 -1.459858307913448527e+02
-1.134065934065933945e+01 -1.457189091683675883e+02
-1.132112332112331998e+01 -1.453823044607857469e+02
-1.130158730158730052e+01 -1.453263912830123274e+02
-1.128205128205128105e+01 -1.457409215395020681e+02
-1.126251526251526158e+01 -1.459260401024192788e+02
-1.124297924297924212e+01 -1.459383922051802926e+02
-1.122344322344322265e+01 -1.459526229729486886e+02
-1.120390720390720318e+01 -1.459416825401554547e+02
-1.118437118437118372e+01 -1.457547272334948616e+02
-1.116483516483516425e+01 -1.457100500436518473e+02
-1.114529914529914478e+01 -1.459480157085017424e+02
-1.112576312576312532e+01 -1.461615506258592632e+02
-1.110622710622710585e+01 -1.460758318983156130e+02
-1.108669108669108638e+01 -1.456154804426592193e+02
-1.106715506715506692e+01 -1.455612939782002684e+02
-1.104761904761904745e+01 -1.455744257711506577e+02
-1.102808302808302798e+01 -1.453354991223247055e+02
-1.100854700854700852e+01 -1.450576066720227004e+02
-1.098901098901098905e+01 -1.449818329559690255e+02
-1.096947496947496958e+01 -1.449679250212734019e+02
-1.094993894993895012e+01 -1.449313344984159926e+02
-1.093040293040293065e+01 -1.449742347128633355e+02
-1.091086691086691118e+01 -1.450666777184218290e+02
-1.089133089133089172e+01 -1.450611927904802485e+02
-1.087179487179487225e+01 -1.450528117522602258e+02
-1.085225885225885278e+01 -1.449700473229789850e+02
-1.083272283272283332e+01 -1.446155273805604793e+02
-1.081318681318681385e+01 -1.444911960239866744e+02
-1.079365079365079438e+01 -1.444686022168446584e+02
-1.077411477411477492e+01 -1.444712941805240689e+02
-1.075457875457875545e+01 -1.443658133637137837e+02
-1.073504273504273598e+01 -1.443373435247689827e+02
-1.071550671550671652e+01 -1.443918182512100827e+02
-1.069597069597069705e+01 -1.442866978826486388e+02
-1.067643467643467758e+01 -1.443106838360861275e+02
-1.065689865689865812e+01 -1.442436116981001248e+02
-1.063736263736263865e+01 -1.440283181918853757e+02
-1.061782661782661918e+01 -1.440116948270457158e+02
-1.059829059829059972e+01 -1.439609486885354954e+02
-1.057875457875458025e+01 -1.439803973558207133e+02
-1.055921855921856078e+01 -1.437750775566113646e+02
-1.053968253968254132e+01 -1.434992767825196722e+02
-1.052014652014652185e+01 -1.434256212945575726e+02
-1.050061050061050238e+01 -1.434391206913435894e+02
-1.048107448107447937e+01 -1.435070500825717374e+02
-1.046153846153845990e+01 -1.434212060573448468e+02
-1.044200244200244043e+01 -1.433659344154067981e+02
-1.042246642246642097e+01 -1.434002945410251755e+02
-1.040293040293040150e+01 -1.434015507867119368e+02
-1.038339438339438203e+01 -1.434738449959429261e+02
-1.036385836385836257e+01 -1.435057515308613745e+02
-1.034432234432234310e+01 -1.435043767028989521e+02
-1.032478632478632363e+01 -1.434215644154625693e+02
-1.030525030525030417e+01 -1.433352301678893070e+02
-1.028571428571428470e+01 -1.432649113498629276e+02
-1.026617826617826523e+01 -1.432083209737936897e+02
-1.024664224664224577e+01 -1.431729625263287744e+02
-1.022710622710622630e+01 -1.432389311499767359e+02
-1.020757020757020683e+01 -1.434621513468053422e+02
-1.018803418803418737e+01 -1.433652001586737867e+02
-1.016849816849816790e+01 -1.434100409330477532e+02
-1.014896214896214843e+01 -1.434606339688238847e+02
-1.012942612942612897e+01 -1.433991887260740157e+02
-1.010989010989010950e+01 -1.433924701432744655e+02
-1.009035409035409003e+01 -1.433824125175536039e+02
-1.007081807081807057e+01 -1.434338333153338567e+02
-1.005128205128205110e+01 -1.435230924811506270e+02
-1.003174603174603163e+01 -1.435431673385506599e+02
-1.001221001221001217e+01 -1.436963122962148134e+02
-9.992673992673992700e+00 -1.437616212212918185e+02
-9.973137973137973233e+00 -1.437508745036724065e+02
-9.953601953601953767e+00 -1.440599445579748021e+02
-9.934065934065934300e+00 -1.441840642754360431e+02
-9.914529914529914834e+00 -1.441688127805425950e+02
-9.894993894993895367e+00 -1.441542224836534274e+02
-9.875457875457875900e+00 -1.441702781843732737e+02
-9.855921855921856434e+00 -1.441813050279025958e+02
-9.836385836385836967e+00 -1.441785339077600838e+02
-9.816849816849817500e+00 -1.442762265347817561e+02
-9.797313797313798034e+00 -1.442974266295836117e+02
-9.777777777777778567e+00 -1.443558706289418581e+02
-9.758241758241759101e+00 -1.445708255303875660e+02
-9.738705738705739634e+00 -1.446148588829084360e+02
-9.719169719169720167e+00 -1.445126495710300105e+02
-9.699633699633700701e+00 -1.444755343527726552e+02
-9.680097680097681234e+00 -1.445668513068654306e+02
-9.660561660561661768e+00 -1.445304533850481050e+02
-9.641025641025642301e+00 -1.445015410988835356e+02
-9.621489621489622834e+00 -1.443438950245298145e+02
-9.601953601953603368e+00 -1.441548330928858093e+02
-9.582417582417583901e+00 -1.443151800274291645e+02
-9.562881562881564435e+00 -1.445251873207437825e+02
-9.543345543345544968e+00 -1.443955036116082908e+02
-9.523809523809525501e+00 -1.441890655155903005e+02
-9.504273504273506035e+00 -1.441869944305011018e+02
-9.484737484737483015e+00 -1.440766570864475398e+02
-9.465201465201463549e+00 -1.440596521591326962e+02
-9.445665445665444082e+00 -1.440950199931565407e+02
-9.426129426129424616e+00 -1.442799475216002065e+02
-9.406593406593405149e+00 -1.444650099424753193e+02
-9.387057387057385682e+00 -1.445472865935363984e+02
-9.367521367521366216e+00 -1.444524653855802114e+02
-9.347985347985346749e+00 -1.441505297652309139e+02
-9.328449328449327282e+00 -1.441208918984864056e+02
-9.308913308913307816e+00 -1.443701773589492063e+02
-9.289377289377288349e+00 -1.442793716775873918e+02
-9.269841269841268883e+00 -1.443528570135605662e+02
-9.250305250305249416e+00 -1.446187149876486160e+02
-9.230769230769229949e+00 -1.445734164066180938e+02
-9.211233211233210483e+00 -1.445153722049512623e+02
-9.191697191697191016e+00 -1.443893945141855966e+02
-9.172161172161171550e+00 -1.443299859504672895e+02
-9.152625152625152083e+00 -1.443391188759210593e+02
-9.133089133089132616e+00 -1.443142182785979912e+02
-9.113553113553113150e+00 -1.441973465435645494e+02
-9.094017094017093683e+00 -1.440417895293343804e+02
-9.074481074481074216e+00 -1.440084192421675482e+02
-9.054945054945054750e+00 -1.440474407168718471e+02
-9.035409035409035283e+00 -1.440129985567478172e+02
-9.015873015873015817e+00 -1.439176403429640914e+02
-8.996336996336996350e+00 -1.438431012889471106e+02
-8.976800976800976883e+00 -1.438511632232462887e+02
-8.957264957264957417e+00 -1.438451617908781088e+02
-8.937728937728937950e+00 -1.437027909702584623e+02
-8.918192918192918484e+00 -1.432814455385245651e+02
-8.898656898656899017e+00 -1.431812603706875962e+02
-8.879120879120879550e+00 -1.430404416822525775e+02
-8.859584859584860084e+00 -1.428369516679260300e+02
-8.840048840048840617e+00 -1.429526491422849404e+02
-8.820512820512821150e+00 -1.428687022057948468e+02
-8.800976800976801684e+00 -1.429333966449802347e+02
-8.781440781440782217e+00 -1.431775832665054793e+02
-8.761904761904762751e+00 -1.431960021537896637e+02
-8.742368742368743284e+00 -1.432860378893383881e+02
-8.722832722832723817e+00 -1.433361707537767700e+02
-8.703296703296704351e+00 -1.433044144626422280e+02
-8.683760683760684884e+00 -1.433877289999746552e+02
-8.664224664224665418e+00 -1.435508451521736504e+02
-8.644688644688645951e+00 -1.436386824170959358e+02
-8.625152625152626484e+00 -1.435595642050381571e+02
-8.605616605616607018e+00 -1.436492546935154166e+02
-8.586080586080587551e+00 -1.435727030661265928e+02
-8.566544566544568085e+00 -1.434847407200041687e+02
-8.547008547008548618e+00 -1.435440173397446699e+02
-8.527472527472529151e+00 -1.435230388897317937e+02
-8.507936507936509685e+00 -1.434071977378584677e+02
-8.488400488400486665e+00 -1.434378004070410668e+02
-8.468864468864467199e+00 -1.436697858079714365e+02
-8.449328449328447732e+00 -1.437524234277251480e+02
-8.429792429792428266e+00 -1.437171988615506564e+02
-8.410256410256408799e+00 -1.436234696555373773e+02
-8.390720390720389332e+00 -1.434692621262862531e+02
-8.371184371184369866e+00 -1.434904183944991019e+02
-8.351648351648350399e+00 -1.435721968504102506e+02
-8.332112332112330932e+00 -1.436386725838980567e+02
-8.312576312576311466e+00 -1.437376537025451455e+02
-8.293040293040291999e+00 -1.436943416718606557e+02
-8.273504273504272533e+00 -1.436385614312007988e+02
-8.253968253968253066e+00 -1.436530764565985123e+02
-8.234432234432233599e+00 -1.437969049171767608e+02
-8.214896214896214133e+00 -1.440153091631193547e+02
-8.195360195360194666e+00 -1.440610302536288430e+02
-8.175824175824175200e+00 -1.440095367998439428e+02
-8.156288156288155733e+00 -1.439826154402565521e+02
-8.136752136752136266e+00 -1.439681800912192955e+02
-8.117216117216116800e+00 -1.439789113992940770e+02
-8.097680097680097333e+00 -1.439630657010820585e+02
-8.078144078144077866e+00 -1.439715173408190196e+02
-8.058608058608058400e+00 -1.439650874650747028e+02
-8.039072039072038933e+00 -1.441201663228826533e+02
-8.019536019536019467e+00 -1.439780693723295713e+02
-8.000000000000000000e+00 -1.440777113855901632e+02
-7.980463980463980533e+00 -1.442843980903424779e+02
-7.960927960927961067e+00 -1.442384079181688321e+02
-7.941391941391941600e+00 -1.443924278554114835e+02
-7.921855921855922134e+00 -1.443773293368612372e+02
-7.902319902319902667e+00 -1.443826068231753084e+02
-7.882783882783883200e+00 -1.444774934783586673e+02
-7.863247863247863734e+00 -1.445530081930773747e+02
-7.843711843711844267e+00 -1.446351594605440880e+02
-7.824175824175824800e+00 -1.445285176064038524e+02
-7.804639804639805334e+00 -1.443273504119903805e+02
-7.785103785103785867e+00 -1.442992658811826630e+02
-7.765567765567766401e+00 -1.442193691654337613e+02
-7.746031746031746934e+00 -1.436852176349765386e+02
-7.726495726495727467e+00 -1.429871194768516602e+02
-7.706959706959708001e+00 -1.427436427010910620e+02
-7.687423687423688534e+00 -1.427480784235529825e+02
-7.667887667887669068e+00 -1.426903580610402571e+02
-7.648351648351649601e+00 -1.426900495609231996e+02
-7.628815628815630134e+00 -1.426781004410520950e+02
-7.609279609279610668e+00 -1.426504543962796561e+02
-7.589743589743591201e+00 -1.426643813884671772e+02
-7.570207570207571734e+00 -1.426496297580808914e+02
-7.550671550671552268e+00 -1.426611113293632798e+02
-7.531135531135532801e+00 -1.427499978724016785e+02
-7.511599511599513335e+00 -1.427961339727436325e+02
-7.492063492063493868e+00 -1.427215866402756035e+02
-7.472527472527474401e+00 -1.426841029774468268e+02
-7.452991452991454935e+00 -1.426822265184636933e+02
-7.433455433455435468e+00 -1.426509777604516387e+02
-7.413919413919416002e+00 -1.425461948163257944e+02
-7.394383394383396535e+00 -1.424358869344763150e+02
-7.374847374847377068e+00 -1.423779340442664250e+02
-7.355311355311357602e+00 -1.423504708468009312e+02
-7.335775335775338135e+00 -1.423314254723370027e+02
-7.316239316239318669e+00 -1.422985349186029964e+02
-7.296703296703299202e+00 -1.423040768218414769e+02
-7.277167277167279735e+00 -1.423516852776581061e+02
-7.257631257631260269e+00 -1.423613853932851612e+02
-7.238095238095240802e+00 -1.423340163574085580e+02
-7.218559218559221335e+00 -1.422420409458745780e+02
-7.199023199023201869e+00 -1.421446016027882138e+02
-7.179487179487182402e+00 -1.421482718250463222e+02
-7.159951159951162936e+00 -1.422859502417258284e+02
-7.140415140415143469e+00 -1.424663968094303073e+02
-7.120879120879124002e+00 -1.425113672687203916e+02
-7.101343101343104536e+00 -1.425520103183021661e+02
-7.081807081807085069e+00 -1.425865240571046115e+02
-7.062271062271065603e+00 -1.425879938635163455e+02
-7.042735042735046136e+00 -1.426136516807816008e+02
-7.023199023199026669e+00 -1.425550171573616751e+02
-7.003663003663007203e+00 -1.424348010187254090e+02
-6.984126984126980631e+00 -1.424143198967300066e+02
-6.964590964590961164e+00 -1.424392391752105311e+02
-6.945054945054941697e+00 -1.425222504051830867e+02
-6.925518925518922231e+00 -1.425802450203231047e+02
-6.905982905982902764e+00 -1.425034214567620268e+02
-6.886446886446883298e+00 -1.425840800591832362e+02
-6.866910866910863831e+00 -1.430572015736058802e+02
-6.847374847374844364e+00 -1.437559489950982652e+02
-6.827838827838824898e+00 -1.440865952864427300e+02
-6.808302808302805431e+00 -1.440644290670044541e+02
-6.788766788766785965e+00 -1.440094375384693421e+02
-6.769230769230766498e+00 -1.439926042838756644e+02
-6.749694749694747031e+00 -1.441301030872082265e+02
-6.730158730158727565e+00 -1.442077373174537911e+02
-6.710622710622708098e+00 -1.439334734682921919e+02
-6.691086691086688631e+00 -1.436101454802299884e+02
-6.671550671550669165e+00 -1.434964185445462022e+02
-6.652014652014649698e+00 -1.435528677035105716e+02
-6.632478632478630232e+00 -1.436919404229619204e+02
-6.612942612942610765e+00 -1.437767746789409102e+02
-6.593406593406591298e+00 -1.436617282610469033e+02
-6.573870573870571832e+00 -1.434085502630755684e+02
-6.554334554334552365e+00 -1.434078124264422058e+02
-6.534798534798532899e+00 -1.435919745445760043e+02
-6.515262515262513432e+00 -1.437005913242333577e+02
-6.495726495726493965e+00 -1.437765342319908086e+02
-6.476190476190474499e+00 -1.437490524114223831e+02
-6.456654456654455032e+00 -1.437287491245701574e+02
-6.437118437118435565e+00 -1.437803385102128289e+02
-6.417582417582416099e+00 -1.437162933560672400e+02
-6.398046398046396632e+00 -1.434872441057143817e+02
-6.378510378510377166e+00 -1.434199703937501056e+02
-6.358974358974357699e+00 -1.435767332156023883e+02
-6.339438339438338232e+00 -1.436729840147709183e+02
-6.319902319902318766e+00 -1.437535850378812370e+02
-6.300366300366299299e+00 -1.439029405099183236e+02
-6.280830280830279833e+00 -1.440045927659767813e+02
-6.261294261294260366e+00 -1.440361880634596616e+02
-6.241758241758240899e+00 -1.440329542143194885e+02
-6.222222222222221433e+00 -1.438423059757807891e+02
-6.202686202686201966e+00 -1.436078781660705204e+02
-6.183150183150182500e+00 -1.435484142362571731e+02
-6.163614163614163033e+00 -1.435394042854207157e+02
-6.144078144078143566e+00 -1.436321572813622822e+02
-6.124542124542124100e+00 -1.437244499935784177e+02
-6.105006105006104633e+00 -1.434844499092627075e+02
-6.085470085470085166e+00 -1.433360083884380174e+02
-6.065934065934065700e+00 -1.432980968880218029e+02
-6.046398046398046233e+00 -1.432447340023796585e+02
-6.026862026862026767e+00 -1.432937055719047521e+02
-6.007326007326007300e+00 -1.432812979345459325e+02
-5.987789987789987833e+00 -1.431714975360532094e+02
-5.968253968253968367e+00 -1.431059233046073871e+02
-5.948717948717948900e+00 -1.431604752016828002e+02
-5.929181929181929434e+00 -1.432755443525960573e+02
-5.909645909645909967e+00 -1.433298654313494751e+02
-5.890109890109890500e+00 -1.432170634456230118e+02
-5.870573870573871034e+00 -1.431725349536575891e+02
-5.851037851037851567e+00 -1.432081630230626388e+02
-5.831501831501832100e+00 -1.433937646826340142e+02
-5.811965811965812634e+00 -1.436794703565465170e+02
-5.792429792429793167e+00 -1.437845791840095444e+02
-5.772893772893773701e+00 -1.437826055060060355e+02
-5.753357753357754234e+00 -1.436774864982533870e+02
-5.733821733821734767e+00 -1.432322775204561367e+02
-5.714285714285715301e+00 -1.426512460504912667e+02
-5.694749694749695834e+00 -1.422990236558136701e+02
-5.675213675213676368e+00 -1.421285909455388605e+02
-5.655677655677656901e+00 -1.421258019991542483e+02
-5.636141636141637434e+00 -1.421814220424340931e+02
-5.616605616605617968e+00 -1.421535919003111701e+02
-5.597069597069598501e+00 -1.420403388768434638e+02
-5.577533577533579034e+00 -1.418769322668371444e+02
-5.557997557997559568e+00 -1.418000294484623964e+02
-5.538461538461540101e+00 -1.418536517342908780e+02
-5.518925518925520635e+00 -1.420206774798967047e+02
-5.499389499389501168e+00 -1.420746481612413845e+02
-5.479853479853481701e+00 -1.419539742220345033e+02
-5.460317460317462235e+00 -1.419194095726338674e+02
-5.440781440781442768e+00 -1.419113747361519700e+02
-5.421245421245423302e+00 -1.418681368140036909e+02
-5.401709401709403835e+00 -1.418165462081063879e+02
-5.382173382173384368e+00 -1.417096909775896734e+02
-5.362637362637364902e+00 -1.416063749835099657e+02
-5.343101343101345435e+00 -1.417099367272467134e+02
-5.323565323565325969e+00 -1.417619498174351520e+02
-5.304029304029306502e+00 -1.415464227768494538e+02
-5.284493284493287035e+00 -1.414239086516843145e+02
-5.264957264957267569e+00 -1.413716484514861520e+02
-5.245421245421248102e+00 -1.413452487716340897e+02
-5.225885225885228635e+00 -1.414978845348318828e+02
-5.206349206349209169e+00 -1.416210284880094434e+02
-5.186813186813189702e+00 -1.417010139909980353e+02
-5.167277167277170236e+00 -1.417948533194257834e+02
-5.147741147741150769e+00 -1.417629590365187084e+02
-5.128205128205131302e+00 -1.417410742045524898e+02
-5.108669108669111836e+00 -1.416757305625013714e+02
-5.089133089133092369e+00 -1.414278071728487021e+02
-5.069597069597072903e+00 -1.411988103975050421e+02
-5.050061050061053436e+00 -1.410911168931179702e+02
-5.030525030525033969e+00 -1.410525514320025877e+02
-5.010989010989014503e+00 -1.410771562491796089e+02
-4.991452991452987931e+00 -1.410591655296493911e+02
-4.971916971916968464e+00 -1.410552625101144599e+02
-4.952380952380948997e+00 -1.410873074595547223e+02
-4.932844932844929531e+00 -1.410829247994260243e+02
-4.913308913308910064e+00 -1.410958964167906231e+02
-4.893772893772890598e+00 -1.410686387920919174e+02
-4.874236874236871131e+00 -1.410539322397318642e+02
-4.854700854700851664e+00 -1.413023180200317483e+02
-4.835164835164832198e+00 -1.418042093399996872e+02
-4.815628815628812731e+00 -1.422180323336398544e+02
-4.796092796092793265e+00 -1.422991144735136118e+02
-4.776556776556773798e+00 -1.422738754294467469e+02
-4.757020757020754331e+00 -1.422722437215987838e+02
-4.737484737484734865e+00 -1.423144667767936937e+02
-4.717948717948715398e+00 -1.424979411059700851e+02
-4.698412698412695931e+00 -1.427285781358988856e+02
-4.678876678876676465e+00 -1.427954655071755212e+02
-4.659340659340656998e+00 -1.426336845429794380e+02
-4.639804639804637532e+00 -1.423279726474389690e+02
-4.620268620268618065e+00 -1.422840178314514787e+02
-4.600732600732598598e+00 -1.424222402143986415e+02
-4.581196581196579132e+00 -1.425304034624977589e+02
-4.561660561660559665e+00 -1.425809096902968918e+02
-4.542124542124540199e+00 -1.426283023030452739e+02
-4.522588522588520732e+00 -1.425987120026883019e+02
-4.503052503052501265e+00 -1.425944616636824662e+02
-4.483516483516481799e+00 -1.427429569178482609e+02
-4.463980463980462332e+00 -1.427646554172801814e+02
-4.444444444444442865e+00 -1.428082346515493555e+02
-4.424908424908423399e+00 -1.429470614820052674e+02
-4.405372405372403932e+00 -1.429417877539094945e+02
-4.385836385836384466e+00 -1.427868725574298594e+02
-4.366300366300364999e+00 -1.426691947848877078e+02
-4.346764346764345532e+00 -1.426675649860199542e+02
-4.327228327228326066e+00 -1.426071255380418847e+02
-4.307692307692306599e+00 -1.425075954285675834e+02
-4.288156288156287133e+00 -1.425136772765909825e+02
-4.268620268620267666e+00 -1.425449705654149568e+02
-4.249084249084248199e+00 -1.426076146332606811e+02
-4.229548229548228733e+00 -1.427781174249237779e+02
-4.210012210012209266e+00 -1.432066112546951047e+02
-4.190476190476189799e+00 -1.434486693623423719e+02
-4.170940170940170333e+00 -1.434547685905542949e+02
-4.151404151404150866e+00 -1.436009706741268701e+02
-4.131868131868131400e+00 -1.435405577074006942e+02
-4.112332112332111933e+00 -1.433952343226571600e+02
-4.092796092796092466e+00 -1.432815314900868771e+02
-4.073260073260073000e+00 -1.431723351977913978e+02
-4.053724053724053533e+00 -1.431717297394311004e+02
-4.034188034188034067e+00 -1.430662426358790924e+02
-4.014652014652014600e+00 -1.430911866950139597e+02
-3.995115995115995133e+00 -1.429792057307475091e+02
-3.975579975579975667e+00 -1.429522394923035904e+02
-3.956043956043956200e+00 -1.429670173063111633e+02
-3.936507936507936734e+00 -1.429833803557837655e+02
-3.916971916971917267e+00 -1.429326493464961629e+02
-3.897435897435897800e+00 -1.428381364068362416e+02
-3.877899877899878334e+00 -1.428383667372099239e+02
-3.858363858363858867e+00 -1.428498947755621771e+02
-3.838827838827839400e+00 -1.428328983173824156e+02
-3.819291819291819934e+00 -1.428214726264463366e+02
-3.799755799755800467e+00 -1.427694248129643029e+02
-3.780219780219781001e+00 -1.428489570017092660e+02
-3.760683760683761534e+00 -1.431187198120823894e+02
-3.741147741147742067e+00 -1.427101867756335025e+02
-3.721611721611722601e+00 -1.425675596245893644e+02
-3.702075702075703134e+00 -1.425306937417763891e+02
-3.682539682539683668e+00 -1.425169236678811728e+02
-3.663003663003664201e+00 -1.423187200765608793e+02
-3.643467643467644734e+00 -1.419055722638788382e+02
-3.623931623931625268e+00 -1.419055229066715640e+02
-3.604395604395605801e+00 -1.418265651115349328e+02
-3.584859584859586334e+00 -1.415629072136232480e+02
-3.565323565323566868e+00 -1.414835644503934873e+02
-3.545787545787547401e+00 -1.415963607678210678e+02
-3.526251526251527935e+00 -1.417304489736008861e+02
-3.506715506715508468e+00 -1.418757480298513656e+02
-3.487179487179489001e+00 -1.420092232895455027e+02
-3.467643467643469535e+00 -1.420258224593319483e+02
-3.448107448107450068e+00 -1.419373460526685164e+02
-3.428571428571430602e+00 -1.416539083942392949e+02
-3.409035409035411135e+00 -1.413884966565016725e+02
-3.389499389499391668e+00 -1.413841956664636541e+02
-3.369963369963372202e+00 -1.413758165787767496e+02
-3.350427350427352735e+00 -1.413816466921500137e+02
-3.330891330891333268e+00 -1.413727597339849922e+02
-3.311355311355313802e+00 -1.414594195389756521e+02
-3.291819291819294335e+00 -1.415527199183817686e+02
-3.272283272283274869e+00 -1.414271531651502585e+02
-3.252747252747255402e+00 -1.412881743649231225e+02
-3.233211233211235935e+00 -1.412298477210237309e+02
-3.213675213675216469e+00 -1.412359201957226844e+02
-3.194139194139197002e+00 -1.412542661701874636e+02
-3.174603174603177536e+00 -1.412777927670104532e+02
-3.155067155067158069e+00 -1.413313241008191596e+02
-3.135531135531138602e+00 -1.413279692155827547e+02
-3.115995115995119136e+00 -1.414170032964341033e+02
-3.096459096459099669e+00 -1.414410890244894858e+02
-3.076923076923080203e+00 -1.414406864175757335e+02
-3.057387057387060736e+00 -1.413630039525924644e+02
-3.037851037851041269e+00 -1.414629343711255274e+02
-3.018315018315021803e+00 -1.415762967635462246e+02
-2.998778998779002336e+00 -1.415771215093525370e+02
-2.979242979242975764e+00 -1.415270526040186496e+02
-2.959706959706956297e+00 -1.413541256608034189e+02
-2.940170940170936831e+00 -1.412768117843409925e+02
-2.920634920634917364e+00 -1.413132245113073395e+02
-2.901098901098897898e+00 -1.413078601286937044e+02
-2.881562881562878431e+00 -1.411690652958424437e+02
-2.862026862026858964e+00 -1.413968295925627388e+02
-2.842490842490839498e+00 -1.414934039029747055e+02
-2.822954822954820031e+00 -1.414970322587469980e+02
-2.803418803418800564e+00 -1.413824284248771619e+02
-2.783882783882781098e+00 -1.414663030547766880e+02
-2.764346764346761631e+00 -1.419124339368027563e+02
-2.744810744810742165e+00 -1.419122251898060654e+02
-2.725274725274722698e+00 -1.419147364573680647e+02
-2.705738705738703231e+00 -1.421107081347423673e+02
-2.686202686202683765e+00 -1.421312995592642778e+02
-2.666666666666664298e+00 -1.419650267458236499e+02
-2.647130647130644832e+00 -1.419233743803364973e+02
-2.627594627594625365e+00 -1.419312968946801163e+02
-2.608058608058605898e+00 -1.419019291741711868e+02
-2.588522588522586432e+00 -1.418771526203869087e+02
-2.568986568986566965e+00 -1.419701060387790221e+02
-2.549450549450547499e+00 -1.423182832097702430e+02
-2.529914529914528032e+00 -1.425782799439952839e+02
-2.510378510378508565e+00 -1.426084923073997004e+02
-2.490842490842489099e+00 -1.425759755377118267e+02
-2.471306471306469632e+00 -1.425784229940397552e+02
-2.451770451770450165e+00 -1.425692919157213794e+02
-2.432234432234430699e+00 -1.425510718396090226e+02
-2.412698412698411232e+00 -1.426038954261356650e+02
-2.393162393162391766e+00 -1.427433514313679268e+02
-2.373626373626372299e+00 -1.428576793206572120e+02
-2.354090354090352832e+00 -1.428665569438078649e+02
-2.334554334554333366e+00 -1.429592841091377409e+02
-2.315018315018313899e+00 -1.429742454972804637e+02
-2.295482295482294433e+00 -1.429006853578284506e+02
-2.275946275946274966e+00 -1.428303425118992607e+02
-2.256410256410255499e+00 -1.428086970900827453e+02
-2.236874236874236033e+00 -1.429077984867597593e+02
-2.217338217338216566e+00 -1.429373137848061219e+02
-2.197802197802197099e+00 -1.428347564881534595e+02
-2.178266178266177633e+00 -1.428358899650133367e+02
-2.158730158730158166e+00 -1.427273812606516969e+02
-2.139194139194138700e+00 -1.426379574098129979e+02
-2.119658119658119233e+00 -1.426360590344466175e+02
-2.100122100122099766e+00 -1.426959546149494429e+02
-2.080586080586080300e+00 -1.428254198177915555e+02
-2.061050061050060833e+00 -1.428734393830964677e+02
-2.041514041514041367e+00 -1.428140896720561557e+02
-2.021978021978021900e+00 -1.426520359380620278e+02
-2.002442002442002433e+00 -1.428810651944991150e+02
-1.982905982905982967e+00 -1.429998688301162986e+02
-1.963369963369963500e+00 -1.429770529711633458e+02
-1.943833943833944033e+00 -1.429275150908686385e+02
-1.924297924297924567e+00 -1.427707775631148763e+02
-1.904761904761905100e+00 -1.427328436377442813e+02
-1.885225885225885634e+00 -1.426869178478131630e+02
-1.865689865689866167e+00 -1.423983031900677929e+02
-1.846153846153846700e+00 -1.422868508729202404e+02
-1.826617826617827234e+00 -1.423658783500874279e+02
-1.807081807081807767e+00 -1.423755533705783876e+02
-1.787545787545788301e+00 -1.425861194797492146e+02
-1.768009768009768834e+00 -1.426144129528208566e+02
-1.748473748473749367e+00 -1.426233520289643479e+02
-1.728937728937729901e+00 -1.426609253808506708e+02
-1.709401709401710434e+00 -1.425114888731378642e+02
-1.689865689865690968e+00 -1.423765999987325586e+02
-1.670329670329671501e+00 -1.423401779502088402e+02
-1.650793650793652034e+00 -1.423891239731226221e+02
-1.631257631257632568e+00 -1.424271461124554037e+02
-1.611721611721613101e+00 -1.424810657033235657e+02
-1.592185592185593634e+00 -1.424675832706273297e+02
-1.572649572649574168e+00 -1.423677749542331412e+02
-1.553113553113554701e+00 -1.422991042320790882e+02
-1.533577533577535235e+00 -1.422904823868548760e+02
-1.514041514041515768e+00 -1.423040621465842719e+02
-1.494505494505496301e+00 -1.425130029554851490e+02
-1.474969474969476835e+00 -1.427713157486462308e+02
-1.455433455433457368e+00 -1.427704310734466446e+02
-1.435897435897437902e+00 -1.428009132782090376e+02
-1.416361416361418435e+00 -1.428755051285256457e+02
-1.396825396825398968e+00 -1.429641809201767728e+02
-1.377289377289379502e+00 -1.429629061742994907e+02
-1.357753357753360035e+00 -1.428008375889221213e+02
-1.338217338217340568e+00 -1.426433933205764788e+02
-1.318681318681321102e+00 -1.426848645485528948e+02
-1.299145299145301635e+00 -1.428176066990350250e+02
-1.279609279609282169e+00 -1.429899722144767225e+02
-1.260073260073262702e+00 -1.428284206945297967e+02
-1.240537240537243235e+00 -1.421946053423533556e+02
-1.221001221001223769e+00 -1.417148222973773954e+02
-1.201465201465204302e+00 -1.416200530126949673e+02
-1.181929181929184836e+00 -1.414820297239102729e+02
-1.162393162393165369e+00 -1.414685823659828543e+02
-1.142857142857145902e+00 -1.416514994818038247e+02
-1.123321123321126436e+00 -1.416111348440518611e+02
-1.103785103785106969e+00 -1.415440646514695970e+02
-1.084249084249087502e+00 -1.415464798701079872e+02
-1.064713064713068036e+00 -1.415401664346427992e+02
-1.045177045177048569e+00 -1.417571538756278926e+02
-1.025641025641029103e+00 -1.418130733540198207e+02
-1.006105006105009636e+00 -1.416424935675371444e+02
-9.865689865689830640e-01 -1.419138847053353345e+02
-9.670329670329635974e-01 -1.419281857786428986e+02
-9.474969474969441308e-01 -1.417159943066838537e+02
-9.279609279609246641e-01 -1.417665765864708192e+02
-9.084249084249051975e-01 -1.417757105642520514e+02
-8.888888888888857309e-01 -1.418114634958749321e+02
-8.693528693528662643e-01 -1.417875382218289531e+02
-8.498168498168467977e-01 -1.416973016841376989e+02
-8.302808302808273311e-01 -1.417806402219034680e+02
-8.107448107448078645e-01 -1.419515332177232096e+02
-7.912087912087883979e-01 -1.420370264256480368e+02
-7.716727716727689312e-01 -1.420002172041698145e+02
-7.521367521367494646e-01 -1.419570939088419266e+02
-7.326007326007299980e-01 -1.419134457382227481e+02
-7.130647130647105314e-01 -1.417942231741605212e+02
-6.935286935286910648e-01 -1.417594240595338704e+02
-6.739926739926715982e-01 -1.418201900306721939e+02
-6.544566544566521316e-01 -1.418165453153631859e+02
-6.349206349206326649e-01 -1.417194154698307500e+02
-6.153846153846131983e-01 -1.415548224137169200e+02
-5.958485958485937317e-01 -1.413678762336763270e+02
-5.763125763125742651e-01 -1.411995972609031753e+02
-5.567765567765547985e-01 -1.411759715988969788e+02
-5.372405372405353319e-01 -1.411027886987205306e+02
-5.177045177045158653e-01 -1.406932759341590042e+02
-4.981684981684963986e-01 -1.404771610721246304e+02
-4.786324786324769320e-01 -1.405020154230156493e+02
-4.590964590964574654e-01 -1.405778795226146940e+02
-4.395604395604379988e-01 -1.398202289514056815e+02
-4.200244200244185322e-01 -1.383691354848593278e+02
-4.004884004883990656e-01 -1.377976968761259400e+02
-3.809523809523795990e-01 -1.378638851562146499e+02
-3.614163614163601324e-01 -1.380366255950613663e+02
-3.418803418803406657e-01 -1.382269838251535248e+02
-3.223443223443211991e-01 -1.383099887230681020e+02
-3.028083028083017325e-01 -1.383738040218482297e+02
-2.832722832722822659e-01 -1.384120822421857042e+02
-2.637362637362627993e-01 -1.383777773951102290e+02
-2.442002442002433327e-01 -1.383643064417873063e+02
-2.246642246642238661e-01 -1.384210860891312791e+02
-2.051282051282043994e-01 -1.384095600802835122e+02
-1.855921855921849328e-01 -1.384400641488183510e+02
-1.660561660561654662e-01 -1.384522488939071536e+02
-1.465201465201459996e-01 -1.384790406802839584e+02
-1.269841269841265330e-01 -1.385609448901575718e+02
-1.074481074481070664e-01 -1.385776261301015211e+02
-8.791208791208759976e-02 -1.386535278272498601e+02
-6.837606837606813315e-02 -1.387534361920581887e+02
-4.884004884004866653e-02 -1.387757006777368076e+02
-2.930402930402919992e-02 -1.387594041801285982e+02
-9.768009768009733307e-03 -1.387410923947584251e+02
9.768009768009733307e-03 -1.387394873705720784e+02
2.930402930402919992e-02 -1.388035590930487047e+02
4.884004884004866653e-02 -1.387942644515043185e+02
6.837606837606813315e-02 -1.387395472293699470e+02
8.791208791208759976e-02 -1.387286766387777845e+02
1.074481074481070664e-01 -1.387029470935263760e+02
1.269841269841265330e-01 -1.386990071470842736e+02
1.465201465201459996e-01 -1.387209276369313500e+02
1.660561660561654662e-01 -1.387678166363226069e+02
1.855921855921849328e-01 -1.387694727141821431e+02
2.051282051282043994e-01 -1.387414575432219976e+02
2.246642246642238661e-01 -1.386995677552010591e+02
2.442002442002433327e-01 -1.387052163054585208e+02
2.637362637362627993e-01 -1.387889749046715337e+02
2.832722832722822659e-01 -1.388748847697943063e+02
3.028083028083017325e-01 -1.389486640544810996e+02
3.223443223443211991e-01 -1.389570638613494680e+02
3.418803418803406657e-01 -1.389763558370433714e+02
3.614163614163601324e-01 -1.391879103751556386e+02
3.809523809523795990e-01 -1.393256782822926994e+02
4.004884004883990656e-01 -1.393683897543027683e+02
4.200244200244185322e-01 -1.393833692475475630e+02
4.395604395604379988e-01 -1.400768223382085580e+02
4.590964590964574654e-01 -1.424888033874925952e+02
4.786324786324769320e-01 -1.443567777932939293e+02
4.981684981684963986e-01 -1.441907901413865432e+02
5.177045177045158653e-01 -1.444007515887472266e+02
5.372405372405353319e-01 -1.442984705092081299e+02
5.567765567765547985e-01 -1.440284703696927977e+02
5.763125763125742651e-01 -1.439444909276531916e+02
5.958485958485937317e-01 -1.437745499628495622e+02
6.153846153846131983e-01 -1.438209749746382045e+02
6.349206349206326649e-01 -1.439904127519479573e+02
6.544566544566521316e-01 -1.438296512108481977e+02
6.739926739926715982e-01 -1.437689785046295299e+02
6.935286935286910648e-01 -1.437690147205365747e+02
7.130647130647105314e-01 -1.437922443798209429e+02
7.326007326007299980e-01 -1.437783973621990867e+02
7.521367521367494646e-01 -1.437195942429410991e+02
7.716727716727689312e-01 -1.435096983229828709e+02
7.912087912087883979e-01 -1.432997906740820895e+02
8.107448107448078645e-01 -1.432513503138005149e+02
8.302808302808273311e-01 -1.432190611738184884e+02
8.498168498168467977e-01 -1.430741104187464146e+02
8.693528693528662643e-01 -1.428723398788678765e+02
8.888888888888857309e-01 -1.428166462356856528e+02
9.084249084249051975e-01 -1.428110423166104397e+02
9.279609279609246641e-01 -1.429065709292679003e+02
9.474969474969441308e-01 -1.430422433619614822e+02
9.670329670329635974e-01 -1.430244155904043737e+02
9.865689865689830640e-01 -1.429935229667526357e+02
1.006105006105002531e+00 -1.428072552561752389e+02
1.025641025641029103e+00 -1.424813107437630606e+02
1.045177045177048569e+00 -1.421219555349840675e+02
1.064713064713068036e+00 -1.420931142597106884e+02
1.084249084249087502e+00 -1.421631570278476033e+02
1.103785103785106969e+00 -1.422377717939742752e+02
1.123321123321126436e+00 -1.421729516980312837e+02
1.142857142857145902e+00 -1.420992765752827438e+02
1.162393162393165369e+00 -1.420737608139892814e+02
1.181929181929184836e+00 -1.418844340557950261e+02
1.201465201465204302e+00 -1.417597265020357895e+02
1.221001221001223769e+00 -1.416427595071023973e+02
1.240537240537243235e+00 -1.414024633906995518e+02
1.260073260073262702e+00 -1.411290339938205136e+02
1.279609279609282169e+00 -1.409331020089777837e+02
1.299145299145301635e+00 -1.407550591502651400e+02
1.318681318681321102e+00 -1.407012761488442436e+02
1.338217338217340568e+00 -1.406786886526127489e+02
1.357753357753360035e+00 -1.407104514936145847e+02
1.377289377289379502e+00 -1.408181781482659858e+02
1.396825396825398968e+00 -1.408123139144055642e+02
1.416361416361418435e+00 -1.408607796674446035e+02
1.435897435897437902e+00 -1.409928818779729056e+02
1.455433455433457368e+00 -1.410888146729415951e+02
1.474969474969476835e+00 -1.411393163497214402e+02
1.494505494505496301e+00 -1.411309800254671245e+02
1.514041514041515768e+00 -1.411125599661173737e+02
1.533577533577535235e+00 -1.410844972467160403e+02
1.553113553113554701e+00 -1.409585931571384094e+02
1.572649572649574168e+00 -1.409147764761039525e+02
1.592185592185593634e+00 -1.408001602686966294e+02
1.611721611721613101e+00 -1.404934018643621698e+02
1.631257631257632568e+00 -1.404421872680755712e+02
1.650793650793652034e+00 -1.405559439314129406e+02
1.670329670329671501e+00 -1.406472554754032558e+02
1.689865689865690968e+00 -1.406884020628178007e+02
1.709401709401710434e+00 -1.407228626873400117e+02
1.728937728937729901e+00 -1.407916626980765500e+02
1.748473748473749367e+00 -1.407552754494240332e+02
1.768009768009768834e+00 -1.406398968004280334e+02
1.787545787545788301e+00 -1.405879642987578393e+02
1.807081807081807767e+00 -1.405868949973045687e+02
1.826617826617827234e+00 -1.405154906118157498e+02
1.846153846153846700e+00 -1.404856329650865803e+02
1.865689865689866167e+00 -1.405693775586036622e+02
1.885225885225885634e+00 -1.407117285185291280e+02
1.904761904761905100e+00 -1.408761908502766005e+02
1.924297924297924567e+00 -1.409894469625826332e+02
1.943833943833944033e+00 -1.410534383762964694e+02
1.963369963369963500e+00 -1.410630239764392115e+02
1.982905982905982967e+00 -1.410806103864809415e+02
2.002442002442002433e+00 -1.411243960744928643e+02
2.021978021978021900e+00 -1.409961280319827779e+02
2.041514041514041367e+00 -1.409957145147302242e+02
2.061050061050060833e+00 -1.412072789837440041e+02
2.080586080586080300e+00 -1.413481011320092762e+02
2.100122100122099766e+00 -1.413970988637661037e+02
2.119658119658119233e+00 -1.415762094988273816e+02
2.139194139194138700e+00 -1.419631671232258157e+02
2.158730158730158166e+00 -1.421793335820143511e+02
2.178266178266177633e+00 -1.424295995956961178e+02
2.197802197802197099e+00 -1.422081172534741427e+02
2.217338217338216566e+00 -1.417257192278423474e+02
2.236874236874236033e+00 -1.416698353832987607e+02
2.256410256410255499e+00 -1.415422626711338978e+02
2.275946275946274966e+00 -1.411803637365585473e+02
2.295482295482294433e+00 -1.410039509846706380e+02
2.315018315018313899e+00 -1.410020722170601459e+02
2.334554334554333366e+00 -1.409936086887242652e+02
2.354090354090352832e+00 -1.409820725230442235e+02
2.373626373626372299e+00 -1.408777418745148395e+02
2.393162393162391766e+00 -1.408615390300565764e+02
2.412698412698411232e+00 -1.409807602626621588e+02
2.432234432234430699e+00 -1.411834674041101039e+02
2.451770451770450165e+00 -1.411862322972095285e+02
2.471306471306469632e+00 -1.412834184449648660e+02
2.490842490842489099e+00 -1.415159046911888083e+02
2.510378510378508565e+00 -1.415761270105742256e+02
2.529914529914528032e+00 -1.415125042381222613e+02
2.549450549450547499e+00 -1.413318050945327116e+02
2.568986568986566965e+00 -1.412105336657619432e+02
2.588522588522586432e+00 -1.410512077439404095e+02
2.608058608058605898e+00 -1.410085493396520349e+02
2.627594627594625365e+00 -1.411463909455114560e+02
2.647130647130644832e+00 -1.413029096350748830e+02
2.666666666666664298e+00 -1.413168488358847696e+02
2.686202686202683765e+00 -1.413175376158066001e+02
2.705738705738703231e+00 -1.413479353977878077e+02
2.725274725274722698e+00 -1.413637702067358362e+02
2.744810744810742165e+00 -1.413841465415567313e+02
2.764346764346761631e+00 -1.413455230303176222e+02
2.783882783882781098e+00 -1.412924577664234675e+02
2.803418803418800564e+00 -1.414180722981960798e+02
2.822954822954820031e+00 -1.414306073895798193e+02
2.842490842490839498e+00 -1.413331783665684895e+02
2.862026862026858964e+00 -1.412657691109175175e+02
2.881562881562878431e+00 -1.412917441822103228e+02
2.901098901098897898e+00 -1.414537912889745144e+02
2.920634920634917364e+00 -1.415085615768840626e+02
2.940170940170936831e+00 -1.414387477492235803e+02
2.959706959706956297e+00 -1.413337540796966039e+02
2.979242979242975764e+00 -1.414205175685418396e+02
2.998778998778995231e+00 -1.415893625075234468e+02
3.018315018315021803e+00 -1.415944837195427795e+02
3.037851037851041269e+00 -1.416334052013477560e+02
3.057387057387060736e+00 -1.415232214659309591e+02
3.076923076923080203e+00 -1.417023558470990565e+02
3.096459096459099669e+00 -1.422148670581761394e+02
3.115995115995119136e+00 -1.422628039849294339e+02
3.135531135531138602e+00 -1.423317074309185273e+02
3.155067155067158069e+00 -1.428095907732395631e+02
3.174603174603177536e+00 -1.430566987204107363e+02
3.194139194139197002e+00 -1.427958837692911516e+02
3.213675213675216469e+00 -1.423743800106487072e+02
3.233211233211235935e+00 -1.423477813662018150e+02
3.252747252747255402e+00 -1.425401479023864795e+02
3.272283272283274869e+00 -1.424078503698090117e+02
3.291819291819294335e+00 -1.423766923165722460e+02
3.311355311355313802e+00 -1.423296211487090943e+02
3.330891330891333268e+00 -1.421462963796851113e+02
3.350427350427352735e+00 -1.419996737650759542e+02
3.369963369963372202e+00 -1.421601559644557824e+02
3.389499389499391668e+00 -1.421684982078956239e+02
3.409035409035411135e+00 -1.421437298523545962e+02
3.428571428571430602e+00 -1.421940671919806505e+02
3.448107448107450068e+00 -1.423062646731161180e+02
3.467643467643469535e+00 -1.423359144390300344e+02
3.487179487179489001e+00 -1.419040845895269172e+02
3.506715506715508468e+00 -1.417490494553027531e+02
3.526251526251527935e+00 -1.417763412934542657e+02
3.545787545787547401e+00 -1.418160907804611099e+02
3.565323565323566868e+00 -1.417686882381417206e+02
3.584859584859586334e+00 -1.416907890057132704e+02
3.604395604395605801e+00 -1.417367148750602155e+02
3.623931623931625268e+00 -1.417349323283919205e+02
3.643467643467644734e+00 -1.417617028356411595e+02
3.663003663003664201e+00 -1.418271415222305620e+02
3.682539682539683668e+00 -1.418935504044440279e+02
3.702075702075703134e+00 -1.419086163042584019e+02
3.721611721611722601e+00 -1.419231810170805659e+02
3.741147741147742067e+00 -1.419630458549343359e+02
3.760683760683761534e+00 -1.420275687057018956e+02
3.780219780219781001e+00 -1.420589142663825442e+02
3.799755799755800467e+00 -1.419373362998886137e+02
3.819291819291819934e+00 -1.418510579148564261e+02
3.838827838827839400e+00 -1.417787579545147878e+02
3.858363858363858867e+00 -1.415988064439888490e+02
3.877899877899878334e+00 -1.415243893518598952e+02
3.897435897435897800e+00 -1.415314514119152705e+02
3.916971916971917267e+00 -1.415470197641807601e+02
3.936507936507936734e+00 -1.416793721246842210e+02
3.956043956043956200e+00 -1.417979549967124626e+02
3.975579975579975667e+00 -1.417360638031666156e+02
3.995115995115995133e+00 -1.415485719301973973e+02
4.014652014652014600e+00 -1.413739237014578407e+02
4.034188034188034067e+00 -1.412945856437519296e+02
4.053724053724053533e+00 -1.413112078865301271e+02
4.073260073260073000e+00 -1.414663942161554928e+02
4.092796092796092466e+00 -1.417316362512312935e+02
4.112332112332111933e+00 -1.418066551017685128e+02
4.131868131868131400e+00 -1.418379443382525835e+02
4.151404151404150866e+00 -1.419175719320055293e+02
4.170940170940170333e+00 -1.418950606911963916e+02
4.190476190476189799e+00 -1.418916010804755103e+02
4.210012210012209266e+00 -1.418634600839417317e+02
4.229548229548228733e+00 -1.418396922336542332e+02
4.249084249084248199e+00 -1.418253531313874589e+02
4.268620268620267666e+00 -1.418748682181774257e+02
4.288156288156287133e+00 -1.419509351006584268e+02
4.307692307692306599e+00 -1.420621437197964951e+02
4.327228327228326066e+00 -1.420915626559790041e+02
4.346764346764345532e+00 -1.422572870304025514e+02
4.366300366300364999e+00 -1.428206442513859145e+02
4.385836385836384466e+00 -1.429881546470610374e+02
4.405372405372403932e+00 -1.428953774468004099e+02
4.424908424908423399e+00 -1.428654277210980865e+02
4.444444444444442865e+00 -1.428886206922280451e+02
4.463980463980462332e+00 -1.429748104059032983e+02
4.483516483516481799e+00 -1.428859504611689317e+02
4.503052503052501265e+00 -1.428834245969934216e+02
4.522588522588520732e+00 -1.428944709311764996e+02
4.542124542124540199e+00 -1.429568006810869178e+02
4.561660561660559665e+00 -1.429592879263140333e+02
4.581196581196579132e+00 -1.430220072809830754e+02
4.600732600732598598e+00 -1.430886056023108495e+02
4.620268620268618065e+00 -1.429417549657015911e+02
4.639804639804637532e+00 -1.428909964146741061e+02
4.659340659340656998e+00 -1.428764380159821030e+02
4.678876678876676465e+00 -1.429733400071037579e+02
4.698412698412695931e+00 -1.430253756540571715e+02
4.717948717948715398e+00 -1.429903084046214872e+02
4.737484737484734865e+00 -1.430681866257983472e+02
4.757020757020754331e+00 -1.430962285549194917e+02
4.776556776556773798e+00 -1.430789456811541243e+02
4.796092796092793265e+00 -1.430795498278804985e+02
4.815628815628812731e+00 -1.430212667644008206e+02
4.835164835164832198e+00 -1.429968486368672700e+02
4.854700854700851664e+00 -1.430707139027830692e+02
4.874236874236871131e+00 -1.433417212592917451e+02
4.893772893772890598e+00 -1.436814533279851105e+02
4.913308913308910064e+00 -1.436529395458956344e+02
4.932844932844929531e+00 -1.435229170657625559e+02
4.952380952380948997e+00 -1.435946578879573678e+02
4.971916971916968464e+00 -1.436787040378338247e+02
4.991452991452987931e+00 -1.434904926327920123e+02
5.010989010989007397e+00 -1.432215795957094713e+02
5.030525030525033969e+00 -1.431844264434231775e+02
5.050061050061053436e+00 -1.432133768600065196e+02
5.069597069597072903e+00 -1.432461557567282284e+02
5.089133089133092369e+00 -1.434919062487467158e+02
5.108669108669111836e+00 -1.436181488883347015e+02
5.128205128205131302e+00 -1.435824332464904103e+02
5.147741147741150769e+00 -1.436241170945853014e+02
5.167277167277170236e+00 -1.436772032289345873e+02
5.186813186813189702e+00 -1.438021311160077289e+02
5.206349206349209169e+00 -1.437693573957730564e+02
5.225885225885228635e+00 -1.435663578497287460e+02
5.245421245421248102e+00 -1.434493736204830157e+02
5.264957264957267569e+00 -1.435839028837248748e+02
5.284493284493287035e+00 -1.437511755883323303e+02
5.304029304029306502e+00 -1.438156366811249427e+02
5.323565323565325969e+00 -1.438807274531280314e+02
5.343101343101345435e+00 -1.440122446378470329e+02
5.362637362637364902e+00 -1.441599414795043685e+02
5.382173382173384368e+00 -1.441710997266485776e+02
5.401709401709403835e+00 -1.441685449093408238e+02
5.421245421245423302e+00 -1.439775607277799168e+02
5.440781440781442768e+00 -1.437991041937478371e+02
5.460317460317462235e+00 -1.436917629867317601e+02
5.479853479853481701e+00 -1.436761154665934157e+02
5.499389499389501168e+00 -1.438313770986133306e+02
5.518925518925520635e+00 -1.437631651176706953e+02
5.538461538461540101e+00 -1.434307229783674131e+02
5.557997557997559568e+00 -1.432076018764463754e+02
5.577533577533579034e+00 -1.433509297011839863e+02
5.597069597069598501e+00 -1.435832635606159329e+02
5.616605616605617968e+00 -1.437942268168263809e+02
5.636141636141637434e+00 -1.437611342239951000e+02
5.655677655677656901e+00 -1.436882448308170126e+02
5.675213675213676368e+00 -1.435890373815579437e+02
5.694749694749695834e+00 -1.435322754305529145e+02
5.714285714285715301e+00 -1.435444673799198085e+02
5.733821733821734767e+00 -1.432474286485891639e+02
5.753357753357754234e+00 -1.430934985450426780e+02
5.772893772893773701e+00 -1.430492344616562832e+02
5.792429792429793167e+00 -1.431381324294304136e+02
5.811965811965812634e+00 -1.432902223896544456e+02
5.831501831501832100e+00 -1.431818484256898500e+02
5.851037851037851567e+00 -1.431181192227522843e+02
5.870573870573871034e+00 -1.433102182609014221e+02
5.890109890109890500e+00 -1.435600098617642004e+02
5.909645909645909967e+00 -1.435370111768759500e+02
5.929181929181929434e+00 -1.433606738432888790e+02
5.948717948717948900e+00 -1.431834767621450055e+02
5.968253968253968367e+00 -1.431095365478097108e+02
5.987789987789987833e+00 -1.432166711134748596e+02
6.007326007326007300e+00 -1.432474966739302999e+02
6.026862026862026767e+00 -1.431859453316571376e+02
6.046398046398046233e+00 -1.430970525157883912e+02
6.065934065934065700e+00 -1.429134577194856774e+02
6.085470085470085166e+00 -1.428611653942027147e+02
6.105006105006104633e+00 -1.429268641393835253e+02
6.124542124542124100e+00 -1.429104228771201974e+02
6.144078144078143566e+00 -1.428859990466739021e+02
6.163614163614163033e+00 -1.427651369972654720e+02
6.183150183150182500e+00 -1.425815474290854752e+02
6.202686202686201966e+00 -1.424411451397656379e+02
6.222222222222221433e+00 -1.422799088814296624e+02
6.241758241758240899e+00 -1.421603335429503545e+02
6.261294261294260366e+00 -1.421135216627530724e+02
6.280830280830279833e+00 -1.421323843446170940e+02
6.300366300366299299e+00 -1.422635695320799982e+02
6.319902319902318766e+00 -1.423624429247328749e+02
6.339438339438338232e+00 -1.422765900553735605e+02
6.358974358974357699e+00 -1.422081194430515438e+02
6.378510378510377166e+00 -1.422690619702779600e+02
6.398046398046396632e+00 -1.422174499611895726e+02
6.417582417582416099e+00 -1.423167858982241114e+02
6.437118437118435565e+00 -1.422777450472592022e+02
6.456654456654455032e+00 -1.420398757462729691e+02
6.476190476190474499e+00 -1.420575223535543614e+02
6.495726495726493965e+00 -1.420645666493957151e+02
6.515262515262513432e+00 -1.421560673319517036e+02
6.534798534798532899e+00 -1.421830989054794259e+02
6.554334554334552365e+00 -1.422147289455159296e+02
6.573870573870571832e+00 -1.423056568500951755e+02
6.593406593406591298e+00 -1.422482636039156603e+02
6.612942612942610765e+00 -1.424662024582598292e+02
6.632478632478630232e+00 -1.425821695614920941e+02
6.652014652014649698e+00 -1.425628545807299190e+02
6.671550671550669165e+00 -1.426322114192307140e+02
6.691086691086688631e+00 -1.426263399461483345e+02
6.710622710622708098e+00 -1.426901052567351371e+02
6.730158730158727565e+00 -1.426829695201555239e+02
6.749694749694747031e+00 -1.426720396522219687e+02
6.769230769230766498e+00 -1.426352558783948439e+02
6.788766788766785965e+00 -1.426419018659622964e+02
6.808302808302805431e+00 -1.427456946196249703e+02
6.827838827838824898e+00 -1.428363425307707928e+02
6.847374847374844364e+00 -1.428621765695775139e+02
6.866910866910863831e+00 -1.427251495465165192e+02
6.886446886446883298e+00 -1.426415173812435171e+02
6.905982905982902764e+00 -1.426865414284737312e+02
6.925518925518922231e+00 -1.427811275937056621e+02
6.945054945054941697e+00 -1.429592697442755593e+02
6.964590964590961164e+00 -1.430473561907078590e+02
6.984126984126980631e+00 -1.430292112033821752e+02
7.003663003663000097e+00 -1.430459718508827223e+02
7.023199023199026669e+00 -1.430754905386800999e+02
7.042735042735046136e+00 -1.431019701705575358e+02
7.062271062271065603e+00 -1.431667985027264933e+02
7.081807081807085069e+00 -1.431512445115344860e+02
7.101343101343104536e+00 -1.431252198902185739e+02
7.120879120879124002e+00 -1.432592966684422890e+02
7.140415140415143469e+00 -1.432807687137350001e+02
7.159951159951162936e+00 -1.431124842984825420e+02
7.179487179487182402e+00 -1.428213847321600269e+02
7.199023199023201869e+00 -1.427173640142564750e+02
7.218559218559221335e+00 -1.429119828455548031e+02
7.238095238095240802e+00 -1.430362894701799519e+02
7.257631257631260269e+00 -1.430299595306931053e+02
7.277167277167279735e+00 -1.431509864411265482e+02
7.296703296703299202e+00 -1.433663650719409759e+02
7.316239316239318669e+00 -1.436911579976518567e+02
7.335775335775338135e+00 -1.440570871057128102e+02
7.355311355311357602e+00 -1.440464150101284133e+02
7.374847374847377068e+00 -1.439685172831795228e+02
7.394383394383396535e+00 -1.439622746397273261e+02
7.413919413919416002e+00 -1.439096609374151399e+02
7.433455433455435468e+00 -1.438504943395127214e+02
7.452991452991454935e+00 -1.438526080380736119e+02
7.472527472527474401e+00 -1.437399505609595565e+02
7.492063492063493868e+00 -1.435511351688884645e+02
7.511599511599513335e+00 -1.435856244369801402e+02
7.531135531135532801e+00 -1.436881098847143505e+02
7.550671550671552268e+00 -1.436618217580237626e+02
7.570207570207571734e+00 -1.436078402888818744e+02
7.589743589743591201e+00 -1.436402612977649369e+02
7.609279609279610668e+00 -1.437042444329544537e+02
7.628815628815630134e+00 -1.435749371225263076e+02
7.648351648351649601e+00 -1.436168789247358859e+02
7.667887667887669068e+00 -1.436305517137923573e+02
7.687423687423688534e+00 -1.436404955747778445e+02
7.706959706959708001e+00 -1.436011210486767027e+02
7.726495726495727467e+00 -1.436517674724413780e+02
7.746031746031746934e+00 -1.438633079285430938e+02
7.765567765567766401e+00 -1.439406841680149682e+02
7.785103785103785867e+00 -1.438442578759297135e+02
7.804639804639805334e+00 -1.436597626995540224e+02
7.824175824175824800e+00 -1.435898227813555081e+02
7.843711843711844267e+00 -1.432974943858532413e+02
7.863247863247863734e+00 -1.433497748052317888e+02
7.882783882783883200e+00 -1.434077158912458287e+02
7.902319902319902667e+00 -1.429922199876397428e+02
7.921855921855922134e+00 -1.428733670476635496e+02
7.941391941391941600e+00 -1.429992047218011066e+02
7.960927960927961067e+00 -1.431547856584473664e+02
7.980463980463980533e+00 -1.432463207750626850e+02
8.000000000000000000e+00 -1.430113010224362995e+02
8.019536019536019467e+00 -1.428623851374592562e+02
8.039072039072038933e+00 -1.429078542517587493e+02
8.058608058608058400e+00 -1.431994683759123177e+02
8.078144078144077866e+00 -1.432694779950717816e+02
8.097680097680097333e+00 -1.431645217504825780e+02
8.117216117216116800e+00 -1.431968045417798976e+02
8.136752136752136266e+00 -1.431702103042995304e+02
8.156288156288155733e+00 -1.430902529226985962e+02
8.175824175824175200e+00 -1.428631599270039771e+02
8.195360195360194666e+00 -1.427483423638072679e+02
8.214896214896214133e+00 -1.426880330455386741e+02
8.234432234432233599e+00 -1.426565318398549493e+02
8.253968253968253066e+00 -1.426006749292810696e+02
8.273504273504272533e+00 -1.424925142587098037e+02
8.293040293040291999e+00 -1.425287290917000291e+02
8.312576312576311466e+00 -1.425715077582748620e+02
8.332112332112330932e+00 -1.424972941492845564e+02
8.351648351648350399e+00 -1.425236695135377829e+02
8.371184371184369866e+00 -1.426537873612495844e+02
8.390720390720389332e+00 -1.426761777992241491e+02
8.410256410256408799e+00 -1.426516538380149086e+02
8.429792429792428266e+00 -1.426633763860177169e+02
8.449328449328447732e+00 -1.427025493210224170e+02
8.468864468864467199e+00 -1.427154394532080062e+02
8.488400488400486665e+00 -1.427612851146772641e+02
8.507936507936506132e+00 -1.428657266084174466e+02
8.527472527472525599e+00 -1.428921088702407474e+02
8.547008547008545065e+00 -1.430283628315565068e+02
8.566544566544564532e+00 -1.430948367499777589e+02
8.586080586080583998e+00 -1.430741416680338602e+02
8.605616605616603465e+00 -1.430827121553636516e+02
8.625152625152622932e+00 -1.430620381010988353e+02
8.644688644688642398e+00 -1.429005550685010633e+02
8.664224664224661865e+00 -1.428625186216580687e+02
8.683760683760681331e+00 -1.429923697952279724e+02
8.703296703296700798e+00 -1.430523860692388780e+02
8.722832722832720265e+00 -1.433291996943282243e+02
8.742368742368739731e+00 -1.434044095358682114e+02
8.761904761904759198e+00 -1.434612124366987302e+02
8.781440781440778665e+00 -1.438254840725936106e+02
8.800976800976798131e+00 -1.440385953458588801e+02
8.820512820512817598e+00 -1.440160831007902402e+02
8.840048840048837064e+00 -1.439142315809681349e+02
8.859584859584856531e+00 -1.440373877209449347e+02
8.879120879120875998e+00 -1.441969432495548347e+02
8.898656898656895464e+00 -1.443717432256333950e+02
8.918192918192914931e+00 -1.445426413385318369e+02
8.937728937728934397e+00 -1.445506517444487145e+02
8.957264957264953864e+00 -1.445609052125773246e+02
8.976800976800973331e+00 -1.444938465682864717e+02
8.996336996336992797e+00 -1.444369118899865896e+02
9.015873015873019369e+00 -1.444311643737410122e+02
9.035409035409038836e+00 -1.446161114888238899e+02
9.054945054945058303e+00 -1.449688930659510504e+02
9.074481074481077769e+00 -1.451274743735527863e+02
9.094017094017097236e+00 -1.451741793362239150e+02
9.113553113553116702e+00 -1.453358007055678627e+02
9.133089133089136169e+00 -1.455211109044356590e+02
9.152625152625155636e+00 -1.456789352156296786e+02
9.172161172161175102e+00 -1.456573539918280176e+02
9.191697191697194569e+00 -1.454303126313331802e+02
9.211233211233214035e+00 -1.451869270712903131e+02
9.230769230769233502e+00 -1.453161902010572533e+02
9.250305250305252969e+00 -1.453420560439977578e+02
9.269841269841272435e+00 -1.452515334879909972e+02
9.289377289377291902e+00 -1.452747147718903591e+02
9.308913308913311369e+00 -1.452240331108131670e+02
9.328449328449330835e+00 -1.450948173658456710e+02
9.347985347985350302e+00 -1.450181073050403597e+02
9.367521367521369768e+00 -1.449497203489894730e+02
9.387057387057389235e+00 -1.449075010400567294e+02
9.406593406593408702e+00 -1.448887771668192954e+02
9.426129426129428168e+00 -1.448460498111926995e+02
9.445665445665447635e+00 -1.448452086463221917e+02
9.465201465201467101e+00 -1.450685500697844645e+02
9.484737484737486568e+00 -1.452104931047783225e+02
9.504273504273506035e+00 -1.452477841201901185e+02
9.523809523809525501e+00 -1.456162058337519341e+02
9.543345543345544968e+00 -1.458601328419241270e+02
9.562881562881564435e+00 -1.458750531119362961e+02
9.582417582417583901e+00 -1.458472357716358374e+02
9.601953601953603368e+00 -1.458660317854680954e+02
9.621489621489622834e+00 -1.459080398345241179e+02
9.641025641025642301e+00 -1.459820669323543143e+02
9.660561660561661768e+00 -1.460574667232351374e+02
9.680097680097681234e+00 -1.459579503578260073e+02
9.699633699633700701e+00 -1.458515706977003958e+02
9.719169719169720167e+00 -1.459979868474387104e+02
9.738705738705739634e+00 -1.460485553711930038e+02
9.758241758241759101e+00 -1.461868283609282457e+02
9.777777777777778567e+00 -1.462099951667482003e+02
9.797313797313798034e+00 -1.461937068404060085e+02
9.816849816849817500e+00 -1.461378974521558405e+02
9.836385836385836967e+00 -1.463209137582155108e+02
9.855921855921856434e+00 -1.465785708504353977e+02
9.875457875457875900e+00 -1.464792673652830786e+02
9.894993894993895367e+00 -1.463614485368845237e+02
9.914529914529914834e+00 -1.461027618217173654e+02
9.934065934065934300e+00 -1.456003234795008723e+02
9.953601953601953767e+00 -1.449502276506150906e+02
9.973137973137973233e+00 -1.446822816409215875e+02
9.992673992673992700e+00 -1.446824246539795240e+02
1.001221001221001217e+01 -1.445555497433919356e+02
1.003174603174603163e+01 -1.443987495584247824e+02
1.005128205128205110e+01 -1.443762712665265440e+02
1.007081807081807057e+01 -1.443959275336840733e+02
1.009035409035409003e+01 -1.444135426408882381e+02
1.010989010989010950e+01 -1.444601183373088702e+02
1.012942612942612897e+01 -1.444910308763970477e+02
1.014896214896214843e+01 -1.445309066075938063e+02
1.016849816849816790e+01 -1.445761996447786544e+02
1.018803418803418737e+01 -1.445434232462468174e+02
1.020757020757020683e+01 -1.444876905350210734e+02
1.022710622710622630e+01 -1.444751411054493246e+02
1.024664224664224577e+01 -1.445286914019655740e+02
1.026617826617826523e+01 -1.445139821147705845e+02
1.028571428571428470e+01 -1.443861823635248811e+02
1.030525030525030417e+01 -1.443683971130903672e+02
1.032478632478632363e+01 -1.443688153335444895e+02
1.034432234432234310e+01 -1.442636441069552973e+02
1.036385836385836257e+01 -1.441465573822864883e+02
1.038339438339438203e+01 -1.440553284819582132e+02
1.040293040293040150e+01 -1.439843593823262040e+02
1.042246642246642097e+01 -1.439550629928300225e+02
1.044200244200244043e+01 -1.439699383910947006e+02
1.046153846153845990e+01 -1.439828541140634286e+02
1.048107448107447937e+01 -1.439575488523422280e+02
1.050061050061049883e+01 -1.438491858364982932e+02
1.052014652014651830e+01 -1.437359059622911559e+02
1.053968253968253777e+01 -1.437283569569365511e+02
1.055921855921855723e+01 -1.436907739877351560e+02
1.057875457875457670e+01 -1.436168693592838679e+02
1.059829059829059617e+01 -1.436127702052334030e+02
1.061782661782661563e+01 -1.435812779907197694e+02
1.063736263736263510e+01 -1.436538309006255361e+02
1.065689865689865456e+01 -1.436672238055986384e+02
1.067643467643467403e+01 -1.436355501726529269e+02
1.069597069597069350e+01 -1.436136015814843176e+02
1.071550671550671296e+01 -1.433503666834626529e+02
1.073504273504273243e+01 -1.431805875983692715e+02
1.075457875457875190e+01 -1.432457665652244145e+02
1.077411477411477136e+01 -1.433082404048069236e+02
1.079365079365079083e+01 -1.433225061713396826e+02
1.081318681318681030e+01 -1.435197479457577288e+02
1.083272283272282976e+01 -1.440317688286841928e+02
1.085225885225884923e+01 -1.443193982118883412e+02
1.087179487179486870e+01 -1.442962732891622295e+02
1.089133089133088816e+01 -1.442870162692593112e+02
1.091086691086690763e+01 -1.444184717744632280e+02
1.093040293040292710e+01 -1.444877355840325492e+02
1.094993894993894656e+01 -1.446063587209848151e+02
1.096947496947496603e+01 -1.449022522379914903e+02
1.098901098901098550e+01 -1.449176977888837996e+02
1.100854700854700496e+01 -1.449419735802424896e+02
1.102808302808303154e+01 -1.449787115165862019e+02
1.104761904761905100e+01 -1.449264382952911205e+02
1.106715506715507047e+01 -1.449770295482462643e+02
1.108669108669108994e+01 -1.451160331505704164e+02
1.110622710622710940e+01 -1.449944699991902723e+02
1.112576312576312887e+01 -1.447630678967759081e+02
1.114529914529914834e+01 -1.446387642441859498e+02
1.116483516483516780e+01 -1.444285909090854432e+02
1.118437118437118727e+01 -1.442293715926433322e+02
1.120390720390720674e+01 -1.442258633765875118e+02
1.122344322344322620e+01 -1.443214729686121132e+02
1.124297924297924567e+01 -1.444163248163119135e+02
1.126251526251526514e+01 -1.444222063769141187e+02
1.128205128205128460e+01 -1.443706929967717656e+02
1.130158730158730407e+01 -1.443660943728365851e+02
1.132112332112332354e+01 -1.443156680460337782e+02
1.134065934065934300e+01 -1.443109267362827381e+02
1.136019536019536247e+01 -1.443074674140335674e+02
1.137973137973138194e+01 -1.443343921473318119e+02
1.139926739926740140e+01 -1.442548542587967404e+02
1.141880341880342087e+01 -1.441033965055333681e+02
1.143833943833944033e+01 -1.442645938630786873e+02
1.145787545787545980e+01 -1.443137086123425377e+02
1.147741147741147927e+01 -1.442076225028489205e+02
1.149694749694749873e+01 -1.442382518025842444e+02
1.151648351648351820e+01 -1.441480505286552045e+02
1.153601953601953767e+01 -1.441952570459355627e+02
1.155555555555555713e+01 -1.441461650032331931e+02
1.157509157509157660e+01 -1.441282586232800327e+02
1.159462759462759607e+01 -1.444324173460052521e+02
1.161416361416361553e+01 -1.446098473067601731e+02
1.163369963369963500e+01 -1.443927218181694911e+02
1.165323565323565447e+01 -1.441160824763220489e+02
1.167277167277167393e+01 -1.442350112969407121e+02
1.169230769230769340e+01 -1.442975466041785921e+02
1.171184371184371287e+01 -1.442696638906396345e+02
1.173137973137973233e+01 -1.442579766083746051e+02
1.175091575091575180e+01 -1.441915771029477469e+02
1.177045177045177127e+01 -1.443053458998033136e+02
1.178998778998779073e+01 -1.443063115080753676e+02
1.180952380952381020e+01 -1.442022348086121610e+02
1.182905982905982967e+01 -1.441791817091974792e+02
1.184859584859584913e+01 -1.441709817509658933e+02
1.186813186813186860e+01 -1.442106986673020401e+02
1.188766788766788807e+01 -1.442211986641980275e+02
1.190720390720390753e+01 -1.442341002667453438e+02
1.192673992673992700e+01 -1.442150351494050255e+02
1.194627594627594647e+01 -1.441046878789147172e+02
1.196581196581196593e+01 -1.440064634535753214e+02
1.198534798534798540e+01 -1.439999551349155240e+02
1.200488400488400487e+01 -1.440880083886927139e+02
1.202442002442002433e+01 -1.442214404432068022e+02
1.204395604395604380e+01 -1.444190360008270488e+02
1.206349206349206327e+01 -1.445433698024490639e+02
1.208302808302808273e+01 -1.443964094226946600e+02
1.210256410256410220e+01 -1.443686710976615473e+02
1.212210012210012167e+01 -1.444028244975013990e+02
1.214163614163614113e+01 -1.445000882761514163e+02
1.216117216117216060e+01 -1.445912517949375342e+02
1.218070818070818007e+01 -1.446275631547783860e+02
1.220024420024419953e+01 -1.445873614619407590e+02
1.221978021978021900e+01 -1.443989995997708604e+02
1.223931623931623847e+01 -1.443832938113473006e+02
1.225885225885225793e+01 -1.444309484617027977e+02
1.227838827838827740e+01 -1.446307829193259238e+02
1.229792429792429687e+01 -1.448822220783940224e+02
1.231746031746031633e+01 -1.448459983360651506e+02
1.233699633699633580e+01 -1.449715946551598904e+02
1.235653235653235527e+01 -1.450931099308304510e+02
1.237606837606837473e+01 -1.450205835422051166e+02
1.239560439560439420e+01 -1.450972225645183471e+02
1.241514041514041367e+01 -1.450495048117626880e+02
1.243467643467643313e+01 -1.451295855215466304e+02
1.245421245421245260e+01 -1.452235342194864529e+02
1.247374847374847207e+01 -1.452427080400874786e+02
1.249328449328449153e+01 -1.453523870661150568e+02
1.251282051282051100e+01 -1.456237942967209165e+02
1.253235653235653047e+01 -1.460348323626296292e+02
1.255189255189254993e+01 -1.460782631817899642e+02
1.257142857142856940e+01 -1.459840262830544759e+02
1.259096459096458887e+01 -1.458273167386593059e+02
1.261050061050060833e+01 -1.458237792925210954e+02
1.263003663003662780e+01 -1.457870300221044317e+02
1.264957264957264726e+01 -1.457748919653558346e+02
1.266910866910866673e+01 -1.457997809124410651e+02
1.268864468864468620e+01 -1.456627634677288086e+02
1.270818070818070566e+01 -1.457243507413527368e+02
1.272771672771672513e+01 -1.457475229326128670e+02
1.274725274725274460e+01 -1.456889921738376188e+02
1.276678876678876406e+01 -1.456576658616570512e+02
1.278632478632478353e+01 -1.456634471339955610e+02
1.280586080586080300e+01 -1.457510626234499398e+02
1.282539682539682246e+01 -1.459222873401288325e+02
1.284493284493284193e+01 -1.458854297563844398e+02
1.286446886446886140e+01 -1.456848475527050937e+02
1.288400488400488086e+01 -1.455868642673019906e+02
1.290354090354090033e+01 -1.456505974496916735e+02
1.292307692307691980e+01 -1.457913471575576807e+02
1.294261294261293926e+01 -1.457802647917113461e+02
1.296214896214895873e+01 -1.458674191116114400e+02
1.298168498168497820e+01 -1.459406619249924120e+02
1.300122100122099766e+01 -1.459059401778858387e+02
1.302075702075702424e+01 -1.458182141291356402e+02
1.304029304029304370e+01 -1.458429799405864742e+02
1.305982905982906317e+01 -1.457939712323750427e+02
1.307936507936508264e+01 -1.457014749012234915e+02
1.309890109890110210e+01 -1.458828348630309790e+02
1.311843711843712157e+01 -1.458754813313190937e+02
1.313797313797314104e+01 -1.458232670897177172e+02
1.315750915750916050e+01 -1.457576498074853362e+02
1.317704517704517997e+01 -1.457501009741521329e+02
1.319658119658119944e+01 -1.456932456402747391e+02
1.321611721611721890e+01 -1.456110177685018812e+02
1.323565323565323837e+01 -1.456558213913057216e+02
1.325518925518925784e+01 -1.455054021819976526e+02
1.327472527472527730e+01 -1.454924304206437569e+02
1.329426129426129677e+01 -1.454452295934726749e+02
1.331379731379731624e+01 -1.453520420804733533e+02
1.333333333333333570e+01 -1.453121852992779566e+02
1.335286935286935517e+01 -1.452900809300644482e+02
1.337240537240537464e+01 -1.451259336512703442e+02
1.339194139194139410e+01 -1.449353692206988171e+02
1.341147741147741357e+01 -1.449535709222014646e+02
1.343101343101343303e+01 -1.449603919351985439e+02
1.345054945054945250e+01 -1.450287130460231708e+02
1.347008547008547197e+01 -1.451841631301770406e+02
1.348962148962149143e+01 -1.451243756422879301e+02
1.350915750915751090e+01 -1.449863496970758945e+02
1.352869352869353037e+01 -1.449409732804604118e+02
1.354822954822954983e+01 -1.449973558966357530e+02
1.356776556776556930e+01 -1.452753213292476460e+02
1.358730158730158877e+01 -1.453312016716702431e+02
1.360683760683760823e+01 -1.453200913017631422e+02
1.362637362637362770e+01 -1.453723674031094504e+02
1.364590964590964717e+01 -1.453526083082690548e+02
1.366544566544566663e+01 -1.453237025846617314e+02
1.368498168498168610e+01 -1.453066462746850789e+02
1.370451770451770557e+01 -1.453364065729360561e+02
1.372405372405372503e+01 -1.455372028443571537e+02
1.374358974358974450e+01 -1.459684540501018262e+02
1.376312576312576397e+01 -1.462597102887533822e+02
1.378266178266178343e+01 -1.462748869789417085e+02
1.380219780219780290e+01 -1.463678953834862284e+02
1.382173382173382237e+01 -1.465998878746696334e+02
1.384126984126984183e+01 -1.467111367943250855e+02
1.386080586080586130e+01 -1.466094981468645813e+02
1.388034188034188077e+01 -1.466344168477895664e+02
1.389987789987790023e+01 -1.463539245878092743e+02
1.391941391941391970e+01 -1.462436163061696845e+02
1.393894993894993917e+01 -1.462801434333143220e+02
1.395848595848595863e+01 -1.464675570139933143e+02
1.397802197802197810e+01 -1.464530769564683794e+02
1.399755799755799757e+01 -1.462268147387526653e+02
1.401709401709401703e+01 -1.462747587341397661e+02
1.403663003663003650e+01 -1.461057833023762669e+02
1.405616605616605597e+01 -1.459123966543408528e+02
1.407570207570207543e+01 -1.459420906254992474e+02
1.409523809523809490e+01 -1.458755862336473967e+02
1.411477411477411437e+01 -1.457450142771768924e+02
1.413431013431013383e+01 -1.459672522773465175e+02
1.415384615384615330e+01 -1.459223102680008992e+02
1.417338217338217277e+01 -1.458778035666344692e+02
1.419291819291819223e+01 -1.459386796179444445e+02
1.421245421245421170e+01 -1.459475082565247988e+02
1.423199023199023117e+01 -1.459716763755655791e+02
1.425152625152625063e+01 -1.461326214117054008e+02
1.427106227106227010e+01 -1.463624535979545271e+02
1.429059829059828957e+01 -1.463530290072679634e+02
1.431013431013430903e+01 -1.463363976726942894e+02
1.432967032967032850e+01 -1.464008209658062754e+02
1.434920634920634797e+01 -1.463830996887932088e+02
1.436874236874236743e+01 -1.464381522700861353e+02
1.438827838827838690e+01 -1.467698160787466577e+02
1.440781440781440637e+01 -1.468914603118233515e+02
1.442735042735042583e+01 -1.468818132304197093e+02
1.444688644688644530e+01 -1.468546017384056483e+02
1.446642246642246477e+01 -1.468313714298292041e+02
1.448595848595848423e+01 -1.468002865245020132e+02
1.450549450549450370e+01 -1.467795127543862179e+02
1.452503052503052317e+01 -1.467981494743012263e+02
1.454456654456654263e+01 -1.467396398039066412e+02
1.456410256410256210e+01 -1.465467740292512531e+02
1.458363858363858157e+01 -1.463604924627949515e+02
1.460317460317460103e+01 -1.463376946011006794e+02
1.462271062271062050e+01 -1.462998858891081113e+02
1.464224664224663996e+01 -1.462780140615756750e+02
1.466178266178265943e+01 -1.462728763541291528e+02
1.468131868131867890e+01 -1.461496646361220542e+02
1.470085470085469836e+01 -1.458287587667465175e+02
1.472039072039071783e+01 -1.457177800629056037e+02
1.473992673992673730e+01 -1.457574713322572393e+02
1.475946275946275676e+01 -1.457457270206286353e+02
1.477899877899877623e+01 -1.460167066685508246e+02
1.479853479853479570e+01 -1.460170152092690614e+02
1.481807081807081516e+01 -1.459927552820247172e+02
1.483760683760683463e+01 -1.460599990742543355e+02
1.485714285714285410e+01 -1.461518919122710827e+02
1.487667887667887356e+01 -1.463851428600346765e+02
1.489621489621489303e+01 -1.464123346441161857e+02
1.491575091575091250e+01 -1.466774313717704388e+02
1.493528693528693196e+01 -1.469155174870913925e+02
1.495482295482295143e+01 -1.470451125676567870e+02
1.497435897435897090e+01 -1.473110852327111502e+02
1.499389499389499036e+01 -1.475070023881597763e+02
1.501343101343101694e+01 -1.475103277323818816e+02
1.503296703296703640e+01 -1.475570466237865901e+02
1.505250305250305587e+01 -1.475804465118743565e+02
1.507203907203907534e+01 -1.475511526123331123e+02
1.509157509157509480e+01 -1.474951833302447994e+02
1.511111111111111427e+01 -1.474411179155286504e+02
1.513064713064713374e+01 -1.474766638104103151e+02
1.515018315018315320e+01 -1.474675032833385444e+02
1.516971916971917267e+01 -1.475185087778982904e+02
1.518925518925519214e+01 -1.474923621384091064e+02
1.520879120879121160e+01 -1.472914953735597408e+02
1.522832722832723107e+01 -1.472812092296717594e+02
1.524786324786325054e+01 -1.472785111299206449e+02
1.526739926739927000e+01 -1.471769515083714737e+02
1.528693528693528947e+01 -1.470835952533932414e+02
1.530647130647130894e+01 -1.468734786400731878e+02
1.532600732600732840e+01 -1.468691527073197847e+02
1.534554334554334787e+01 -1.469654089984340999e+02
1.536507936507936734e+01 -1.470311956763034118e+02
1.538461538461538680e+01 -1.469998460876573461e+02
1.540415140415140627e+01 -1.470022695935084585e+02
1.542368742368742573e+01 -1.471202935639055340e+02
1.544322344322344520e+01 -1.473284719939437366e+02
1.546275946275946467e+01 -1.475866356766955789e+02
1.548229548229548413e+01 -1.476157051110789666e+02
1.550183150183150360e+01 -1.476008488083309373e+02
1.552136752136752307e+01 -1.475564974190226337e+02
1.554090354090354253e+01 -1.474017962671453290e+02
1.556043956043956200e+01 -1.474662921128077073e+02
1.557997557997558147e+01 -1.479011645578370349e+02
1.559951159951160093e+01 -1.479228406520514341e+02
1.561904761904762040e+01 -1.479398230407148276e+02
1.563858363858363987e+01 -1.479095738022148794e+02
1.565811965811965933e+01 -1.477416381764010112e+02
1.567765567765567880e+01 -1.475609925110993288e+02
1.569719169719169827e+01 -1.471683283556732817e+02
1.571672771672771773e+01 -1.469322468894087592e+02
1.573626373626373720e+01 -1.468554013616817429e+02
1.575579975579975667e+01 -1.469034083856226403e+02
1.577533577533577613e+01 -1.469611493765920613e+02
1.579487179487179560e+01 -1.468316502940691635e+02
1.581440781440781507e+01 -1.465086147899551463e+02
1.583394383394383453e+01 -1.463497737130188057e+02
1.585347985347985400e+01 -1.463394295132198977e+02
1.587301587301587347e+01 -1.463387422934769972e+02
1.589255189255189293e+01 -1.463290107418494017e+02
1.591208791208791240e+01 -1.463884797460559923e+02
1.593162393162393187e+01 -1.464868898683025691e+02
1.595115995115995133e+01 -1.465607045558851382e+02
1.597069597069597080e+01 -1.466067276850571659e+02
1.599023199023199027e+01 -1.464772437860885930e+02
1.600976800976800973e+01 -1.464410206022821512e+02
1.602930402930402920e+01 -1.464707649164525947e+02
1.604884004884004867e+01 -1.463540245877782127e+02
1.606837606837606813e+01 -1.463394682663037543e+02
1.608791208791208760e+01 -1.464387155290088458e+02
1.610744810744810707e+01 -1.462702924990643965e+02
1.612698412698412653e+01 -1.461638792730808234e+02
1.614652014652014600e+01 -1.462716967624652682e+02
1.616605616605616547e+01 -1.462097965461402964e+02
1.618559218559218493e+01 -1.462424184760917285e+02
1.620512820512820440e+01 -1.462868532048894110e+02
1.622466422466422387e+01 -1.462514816604272880e+02
1.624420024420024333e+01 -1.462277137767282227e+02
1.626373626373626280e+01 -1.462320878011516356e+02
1.628327228327228227e+01 -1.462693819431827364e+02
1.630280830280830173e+01 -1.462190341167458030e+02
1.632234432234432120e+01 -1.461650616753413772e+02
1.634188034188034067e+01 -1.461701124505425469e+02
1.636141636141636013e+01 -1.462188636765284286e+02
1.638095238095237960e+01 -1.462194218379152630e+02
1.640048840048839907e+01 -1.461295321762761148e+02
1.642002442002441853e+01 -1.461975031414219188e+02
1.643956043956043800e+01 -1.461094784046238146e+02
1.645909645909645747e+01 -1.459612156128176537e+02
1.647863247863247693e+01 -1.460559445593245300e+02
1.649816849816849640e+01 -1.460243857507045391e+02
1.651770451770451587e+01 -1.460782661331182339e+02
1.653724053724053533e+01 -1.461765590354695803e+02
1.655677655677655480e+01 -1.462537242481406849e+02
1.657631257631257427e+01 -1.464970223965109426e+02
1.659584859584859373e+01 -1.466791791541384953e+02
1.661538461538461320e+01 -1.466547003411752144e+02
1.663492063492063266e+01 -1.465626335167714842e+02
1.665445665445665213e+01 -1.465528329653692765e+02
1.667399267399267160e+01 -1.466400588551105102e+02
1.669352869352869106e+01 -1.468935521376674558e+02
1.671306471306471053e+01 -1.470319178897992742e+02
1.673260073260073000e+01 -1.470475541442103804e+02
1.675213675213674946e+01 -1.468119965526300916e+02
1.677167277167276893e+01 -1.463999963619721711e+02
1.679120879120878840e+01 -1.462663739646654619e+02
1.681074481074480786e+01 -1.462907420270520333e+02
1.683028083028082733e+01 -1.462848941133661356e+02
1.684981684981684680e+01 -1.463333545239974853e+02
1.686935286935286626e+01 -1.464927913374758646e+02
1.688888888888888573e+01 -1.465299060618157796e+02
1.690842490842490520e+01 -1.464943288049788350e+02
1.692796092796092466e+01 -1.466271709904774241e+02
1.694749694749694413e+01 -1.465414596779801286e+02
1.696703296703296360e+01 -1.464508019896321400e+02
1.698656898656898306e+01 -1.466698223156148515e+02
1.700610500610500253e+01 -1.468485840420943305e+02
1.702564102564102910e+01 -1.468822443823594028e+02
1.704517704517704857e+01 -1.470659464012640001e+02
1.706471306471306804e+01 -1.472593649346862605e+02
1.708424908424908750e+01 -1.471891894737846940e+02
1.710378510378510697e+01 -1.470390028304747432e+02
1.712332112332112644e+01 -1.469343496187386506e+02
1.714285714285714590e+01 -1.469643303670331989e+02
1.716239316239316537e+01 -1.469660769944259187e+02
1.718192918192918484e+01 -1.469734200422481365e+02
1.720146520146520430e+01 -1.469961762030177397e+02
1.722100122100122377e+01 -1.469535592417689429e+02
1.724053724053724324e+01 -1.469046576586374044e+02
1.726007326007326270e+01 -1.470023645438035658e+02
1.727960927960928217e+01 -1.471371944284794324e+02
1.729914529914530164e+01 -1.470706555490638152e+02
1.731868131868132110e+01 -1.472160209178022114e+02
1.733821733821734057e+01 -1.474126104986481209e+02
1.735775335775336004e+01 -1.473760690187291971e+02
1.737728937728937950e+01 -1.472978329507804744e+02
1.739682539682539897e+01 -1.472525142094753505e+02
1.741636141636141843e+01 -1.472759379860019067e+02
1.743589743589743790e+01 -1.473802586900164897e+02
1.745543345543345737e+01 -1.474734353707983985e+02
1.747496947496947683e+01 -1.471975285070732866e+02
1.749450549450549630e+01 -1.472151396950677622e+02
1.751404151404151577e+01 -1.473034595109688780e+02
1.753357753357753523e+01 -1.472881503952434059e+02
1.755311355311355470e+01 -1.473155578127441174e+02
1.757264957264957417e+01 -1.473516564324047522e+02
1.759218559218559363e+01 -1.473409034852192860e+02
1.761172161172161310e+01 -1.469529046932883887e+02
1.763125763125763257e+01 -1.470416111506561379e+02
1.765079365079365203e+01 -1.475530329594431862e+02
1.767032967032967150e+01 -1.476410689877820630e+02
1.768986568986569097e+01 -1.476877605133539362e+02
1.770940170940171043e+01 -1.477705702898108768e+02
1.772893772893772990e+01 -1.477115874281671495e+02
1.774847374847374937e+01 -1.475604016299710963e+02
1.776800976800976883e+01 -1.475453395784852546e+02
1.778754578754578830e+01 -1.475625601356067023e+02
1.780708180708180777e+01 -1.474950297517802369e+02
1.782661782661782723e+01 -1.476774192775770302e+02
1.784615384615384670e+01 -1.478814337505610581e+02
1.786568986568986617e+01 -1.478052216923989874e+02
1.788522588522588563e+01 -1.477573574269586629e+02
1.790476190476190510e+01 -1.477613654230625571e+02
1.792429792429792457e+01 -1.478092173853113138e+02
1.794383394383394403e+01 -1.477730626365747355e+02
1.796336996336996350e+01 -1.478054173851231212e+02
1.798290598290598297e+01 -1.480482832468659353e+02
1.800244200244200243e+01 -1.481613879538595597e+02
1.802197802197802190e+01 -1.479664848839052524e+02
1.804151404151404137e+01 -1.477120378597310264e+02
1.806105006105006083e+01 -1.476785023954712415e+02
1.808058608058608030e+01 -1.477632345754582559e+02
1.810012210012209977e+01 -1.478182102378585796e+02
1.811965811965811923e+01 -1.478634264542219228e+02
1.813919413919413870e+01 -1.477189546913149627e+02
1.815873015873015817e+01 -1.477455735984876242e+02
1.817826617826617763e+01 -1.476933458269632524e+02
1.819780219780219710e+01 -1.475299201366176476e+02
1.821733821733821657e+01 -1.475525325475167051e+02
1.823687423687423603e+01 -1.476601005040149062e+02
1.825641025641025550e+01 -1.478051693740424355e+02
1.827594627594627497e+01 -1.475847218947801593e+02
1.829548229548229443e+01 -1.475967005651301065e+02
1.831501831501831390e+01 -1.476890188980246137e+02
1.833455433455433337e+01 -1.474296586433625862e+02
1.835409035409035283e+01 -1.476154726128735888e+02
1.837362637362637230e+01 -1.477278161219722108e+02
1.839316239316239177e+01 -1.477693804661220724e+02
1.841269841269841123e+01 -1.477812142405794589e+02
1.843223443223443070e+01 -1.478244727868917323e+02
1.845177045177045017e+01 -1.477753088527912837e+02
1.847130647130646963e+01 -1.474717507052070573e+02
1.849084249084248910e+01 -1.478177427503580930e+02
1.851037851037850857e+01 -1.479329644128805512e+02
1.852991452991452803e+01 -1.477772216333057997e+02
1.854945054945054750e+01 -1.478102500192911464e+02
1.856898656898656697e+01 -1.477887080513824571e+02
1.858852258852258643e+01 -1.477470405144466952e+02
1.860805860805860590e+01 -1.477220037928679517e+02
1.862759462759462536e+01 -1.478861338193796939e+02
1.864713064713064483e+01 -1.478841694888321285e+02
1.866666666666666430e+01 -1.479243557650086700e+02
1.868620268620268376e+01 -1.479956235456917852e+02
1.870573870573870323e+01 -1.479945440263064427e+02
1.872527472527472270e+01 -1.479554141843092907e+02
1.874481074481074216e+01 -1.479986267428282360e+02
1.876434676434676163e+01 -1.480122066702624295e+02
1.878388278388278110e+01 -1.477990533706407916e+02
1.880341880341880056e+01 -1.476500760358212290e+02
1.882295482295482003e+01 -1.475361324061326229e+02
1.884249084249083950e+01 -1.475262150855852212e+02
1.886202686202685896e+01 -1.475274043203389169e+02
1.888156288156287843e+01 -1.475314080686215163e+02
1.890109890109889790e+01 -1.477252789927448191e+02
1.892063492063491736e+01 -1.479197883005192296e+02
1.894017094017093683e+01 -1.478474149090423282e+02
1.895970695970695630e+01 -1.478367801783629716e+02
1.897924297924297576e+01 -1.476943711224397191e+02
1.899877899877899523e+01 -1.476145686121636231e+02
1.901831501831502180e+01 -1.477491687164425684e+02
1.903785103785104127e+01 -1.477297424574874185e+02
1.905738705738706074e+01 -1.478991938236223120e+02
1.907692307692308020e+01 -1.481617547645137449e+02
1.909645909645909967e+01 -1.481746885540545975e+02
1.911599511599511914e+01 -1.481871998610098444e+02
1.913553113553113860e+01 -1.482127636313269363e+02
1.915506715506715807e+01 -1.484243258520099005e+02
1.917460317460317754e+01 -1.484156016656452550e+02
1.919413919413919700e+01 -1.484512086277463254e+02
1.921367521367521647e+01 -1.488748197277046188e+02
1.923321123321123594e+01 -1.489960514104515994e+02
1.925274725274725540e+01 -1.489484632563648177e+02
1.927228327228327487e+01 -1.489685140002275148e+02
1.929181929181929434e+01 -1.489748810541175885e+02
1.931135531135531380e+01 -1.488693668062466884e+02
1.933089133089133327e+01 -1.489210716357899287e+02
1.935042735042735274e+01 -1.493436228577633358e+02
1.936996336996337220e+01 -1.494442777318376159e+02
1.938949938949939167e+01 -1.495449929051884510e+02
1.940903540903541113e+01 -1.495032280944835748e+02
1.942857142857143060e+01 -1.493109399087154259e+02
1.944810744810745007e+01 -1.490768695973625029e+02
1.946764346764346953e+01 -1.488425040215385025e+02
1.948717948717948900e+01 -1.488793587916311196e+02
1.950671550671550847e+01 -1.488873041360680531e+02
1.952625152625152793e+01 -1.488604836158050944e+02
1.954578754578754740e+01 -1.488235906647578872e+02
1.956532356532356687e+01 -1.487989015606775354e+02
1.958485958485958633e+01 -1.488172493660920281e+02
1.960439560439560580e+01 -1.489049912420702242e+02
1.962393162393162527e+01 -1.488955973469339824e+02
1.964346764346764473e+01 -1.489409421831132931e+02
1.966300366300366420e+01 -1.491998535337939984e+02
1.968253968253968367e+01 -1.493954024545804202e+02
1.970207570207570313e+01 -1.496353068697405888e+02
1.972161172161172260e+01 -1.497055923374662143e+02
1.974114774114774207e+01 -1.495687819443902811e+02
1.976068376068376153e+01 -1.495607543097667929e+02
1.978021978021978100e+01 -1.495746069980807818e+02
1.979975579975580047e+01 -1.496568136341539059e+02
1.981929181929181993e+01 -1.499170041956184320e+02
1.983882783882783940e+01 -1.498832076803470557e+02
1.985836385836385887e+01 -1.499587089132381266e+02
1.987789987789987833e+01 -1.501332010549043332e+02
1.989743589743589780e+01 -1.500342565273723494e+02
1.991697191697191727e+01 -1.499012418429894637e+02
1.993650793650793673e+01 -1.496946208064017867e+02
1.995604395604395620e+01 -1.495496072762912547e+02
1.997557997557997567e+01 -1.495937720801084652e+02
1.999511599511599513e+01 -1.495908364511937521e+02
2.001465201465201460e+01 -1.496184839765012953e+02
2.003418803418803407e+01 -1.497188664745246740e+02
2.005372405372405353e+01 -1.498015433441763378e+02
2.007326007326007300e+01 -1.498046080519422389e+02
2.009279609279609247e+01 -1.497551451877239970e+02
2.011233211233211193e+01 -1.498382684946259644e+02
2.013186813186813140e+01 -1.499458867175580679e+02
2.015140415140415087e+01 -1.499035929517804107e+02
2.017094017094017033e+01 -1.498546788774640959e+02
2.019047619047618980e+01 -1.499644260822734054e+02
2.021001221001220927e+01 -1.501053917104486857e+02
2.022954822954822873e+01 -1.501886775488887338e+02
2.024908424908424820e+01 -1.500969207326408537e+02
2.026862026862026767e+01 -1.501127897380179093e+02
2.028815628815628713e+01 -1.504291406918271434e+02
2.030769230769230660e+01 -1.507550168704622422e+02
2.032722832722832607e+01 -1.511413910015372721e+02
2.034676434676434553e+01 -1.516455644757892287e+02
2.036630036630036500e+01 -1.516907163659025173e+02
2.038583638583638447e+01 -1.514675131218808417e+02
2.040537240537240393e+01 -1.514602707180968935e+02
2.042490842490842340e+01 -1.515702797548409251e+02
2.044444444444444287e+01 -1.516279581317502902e+02
2.046398046398046233e+01 -1.516190254534369046e+02
2.048351648351648180e+01 -1.516097107702571520e+02
2.050305250305250127e+01 -1.517274428595781615e+02
2.052258852258852073e+01 -1.517488253589897340e+02
2.054212454212454020e+01 -1.517061959056600244e+02
2.056166056166055967e+01 -1.517103079879748009e+02
2.058119658119657913e+01 -1.516873902918277679e+02
2.060073260073259860e+01 -1.516947084707676652e+02
2.062026862026861806e+01 -1.517732282140806319e+02
2.063980463980463753e+01 -1.517643329164355066e+02
2.065934065934065700e+01 -1.517296983449636514e+02
2.067887667887667646e+01 -1.517580358620514289e+02
2.069841269841269593e+01 -1.517522238771983041e+02
2.071794871794871540e+01 -1.517382830067686257e+02
2.073748473748473486e+01 -1.518841162737017498e+02
2.075702075702075433e+01 -1.517400818676353822e+02
2.077655677655677380e+01 -1.516914743014946225e+02
2.079609279609279326e+01 -1.519737581351367055e+02
2.081562881562881273e+01 -1.523717755772321709e+02
2.083516483516483220e+01 -1.525269303972188482e+02
2.085470085470085166e+01 -1.522394642591060006e+02
2.087423687423687113e+01 -1.522054254309739179e+02
2.089377289377289060e+01 -1.522113040918031572e+02
2.091330891330891006e+01 -1.522449385070356698e+02
2.093284493284492953e+01 -1.522356842890420978e+02
2.095238095238094900e+01 -1.522733965836907259e+02
2.097191697191696846e+01 -1.522907873508285661e+02
2.099145299145298793e+01 -1.522866852384090635e+02
2.101098901098900740e+01 -1.523004625174365572e+02
2.103052503052503397e+01 -1.523783168813126849e+02
2.105006105006105344e+01 -1.524817907570659656e+02
2.106959706959707290e+01 -1.525100068769885411e+02
2.108913308913309237e+01 -1.520702705458665775e+02
2.110866910866911184e+01 -1.516932918666652768e+02
2.112820512820513130e+01 -1.518239786690475626e+02
2.114774114774115077e+01 -1.517713952855848731e+02
2.116727716727717024e+01 -1.517849070877654185e+02
2.118681318681318970e+01 -1.518947190048361335e+02
2.120634920634920917e+01 -1.518015970510391526e+02
2.122588522588522864e+01 -1.518379395770989504e+02
2.124542124542124810e+01 -1.517286270978570428e+02
2.126495726495726757e+01 -1.518217199836603299e+02
2.128449328449328704e+01 -1.519845552163726836e+02
2.130402930402930650e+01 -1.520701380806305281e+02
2.132356532356532597e+01 -1.519947648102860285e+02
2.134310134310134544e+01 -1.518283741130649958e+02
2.136263736263736490e+01 -1.517176756595034703e+02
2.138217338217338437e+01 -1.515411472860764945e+02
2.140170940170940383e+01 -1.514243602319108959e+02
2.142124542124542330e+01 -1.514463850153046565e+02
2.144078144078144277e+01 -1.514635938046683066e+02
2.146031746031746223e+01 -1.514898313654707920e+02
2.147985347985348170e+01 -1.515093960527851209e+02
2.149938949938950117e+01 -1.516482072323808836e+02
2.151892551892552063e+01 -1.518150424270538963e+02
2.153846153846154010e+01 -1.518508046463798848e+02
2.155799755799755957e+01 -1.517663519137864796e+02
2.157753357753357903e+01 -1.517645779138265141e+02
2.159706959706959850e+01 -1.518293598812858818e+02
2.161660561660561797e+01 -1.518981603166286618e+02
2.163614163614163743e+01 -1.520403120102982371e+02
2.165567765567765690e+01 -1.521739661447741412e+02
2.167521367521367637e+01 -1.521722826455018094e+02
2.169474969474969583e+01 -1.521398136599770226e+02
2.171428571428571530e+01 -1.522564742574668060e+02
2.173382173382173477e+01 -1.524662712920582806e+02
2.175335775335775423e+01 -1.524875831001456561e+02
2.177289377289377370e+01 -1.524858106400195084e+02
2.179242979242979317e+01 -1.525232603702451399e+02
2.181196581196581263e+01 -1.526066754567531802e+02
2.183150183150183210e+01 -1.527045910993899156e+02
2.185103785103785157e+01 -1.527066772550034557e+02
2.187057387057387103e+01 -1.526511363415377502e+02
2.189010989010989050e+01 -1.525891809094883627e+02
2.190964590964590997e+01 -1.524632968194300702e+02
2.192918192918192943e+01 -1.523840454119125241e+02
2.194871794871794890e+01 -1.523955416440540773e+02
2.196825396825396837e+01 -1.526760581635710139e+02
2.198778998778998783e+01 -1.529683777699829079e+02
2.200732600732600730e+01 -1.529052924299515723e+02
2.202686202686202677e+01 -1.529972072635827658e+02
2.204639804639804623e+01 -1.530455063207516559e+02
2.206593406593406570e+01 -1.527038726379055618e+02
2.208547008547008517e+01 -1.525085207629091428e+02
2.210500610500610463e+01 -1.524214938136335320e+02
2.212454212454212410e+01 -1.526452966177635631e+02
2.214407814407814357e+01 -1.528094377226256313e+02
2.216361416361416303e+01 -1.527957971291072568e+02
2.218315018315018250e+01 -1.528099516081628622e+02
2.220268620268620197e+01 -1.528054855696092602e+02
2.222222222222222143e+01 -1.530505844650249117e+02
2.224175824175824090e+01 -1.530722999766163070e+02
2.226129426129426037e+01 -1.532052375490544875e+02
2.228083028083027983e+01 -1.530192566359494037e+02
2.230036630036629930e+01 -1.530148042611581332e+02
2.231990231990231877e+01 -1.528948819762319999e+02
2.233943833943833823e+01 -1.526920193758909932e+02
2.235897435897435770e+01 -1.526883403487786381e+02
2.237851037851037717e+01 -1.526300499866484301e+02
2.239804639804639663e+01 -1.522342081717103497e+02
2.241758241758241610e+01 -1.518914881466678821e+02
2.243711843711843557e+01 -1.516318446449616886e+02
2.245665445665445503e+01 -1.514241520843543185e+02
2.247619047619047450e+01 -1.514624811896430572e+02
2.249572649572649397e+01 -1.514929496728891252e+02
2.251526251526251343e+01 -1.515040651185383922e+02
2.253479853479853290e+01 -1.515723212238223994e+02
2.255433455433455237e+01 -1.516093341325437791e+02
2.257387057387057183e+01 -1.516698444302178928e+02
2.259340659340659130e+01 -1.516276716970354244e+02
2.261294261294261077e+01 -1.516885330680403854e+02
2.263247863247863023e+01 -1.516986254467895492e+02
2.265201465201464970e+01 -1.516134191564296998e+02
2.267155067155066916e+01 -1.515918370770703234e+02
2.269108669108668863e+01 -1.515786198089692505e+02
2.271062271062270810e+01 -1.514782152376854469e+02
2.273015873015872756e+01 -1.515008797997281818e+02
2.274969474969474703e+01 -1.515032296751721788e+02
2.276923076923076650e+01 -1.514397264451831688e+02
2.278876678876678596e+01 -1.514590882785860231e+02
2.280830280830280543e+01 -1.514900059874295550e+02
2.282783882783882490e+01 -1.515114101464971554e+02
2.284737484737484436e+01 -1.516369220262469071e+02
2.286691086691086383e+01 -1.516697511711001027e+02
2.288644688644688330e+01 -1.517409003505800058e+02
2.290598290598290276e+01 -1.517654722427303682e+02
2.292551892551892223e+01 -1.518284762259614524e+02
2.294505494505494170e+01 -1.521402457783000273e+02
2.296459096459096116e+01 -1.524394392377654128e+02
2.298412698412698063e+01 -1.522069541727015292e+02
2.300366300366300010e+01 -1.518819614929687702e+02
2.302319902319902667e+01 -1.518159081841628506e+02
2.304273504273504614e+01 -1.517577753777680414e+02
2.306227106227106560e+01 -1.517761051553246432e+02
2.308180708180708507e+01 -1.518170194868222893e+02
2.310134310134310454e+01 -1.518214623554848117e+02
2.312087912087912400e+01 -1.519282292597316655e+02
2.314041514041514347e+01 -1.519395921526608504e+02
2.315995115995116294e+01 -1.521252548645000502e+02
2.317948717948718240e+01 -1.521489026345128366e+02
2.319902319902320187e+01 -1.522264643124805730e+02
2.321855921855922134e+01 -1.524057505154085561e+02
2.323809523809524080e+01 -1.523325966065362707e+02
2.325763125763126027e+01 -1.523404621285858127e+02
2.327716727716727974e+01 -1.527549097492718886e+02
2.329670329670329920e+01 -1.531560440192825183e+02
2.331623931623931867e+01 -1.535301790131802875e+02
2.333577533577533814e+01 -1.538751723869623902e+02
2.335531135531135760e+01 -1.538527593832619118e+02
2.337484737484737707e+01 -1.537567660786390888e+02
2.339438339438339653e+01 -1.536980260375424052e+02
2.341391941391941600e+01 -1.536422614019992068e+02
2.343345543345543547e+01 -1.535821438486752299e+02
2.345299145299145493e+01 -1.536025076975119248e+02
2.347252747252747440e+01 -1.536752670715976592e+02
2.349206349206349387e+01 -1.536681602590677187e+02
2.351159951159951333e+01 -1.536544077233376129e+02
2.353113553113553280e+01 -1.537141263713762100e+02
2.355067155067155227e+01 -1.537116741546563503e+02
2.357020757020757173e+01 -1.536913250396377464e+02
2.358974358974359120e+01 -1.538723866996988932e+02
2.360927960927961067e+01 -1.538561448267712990e+02
2.362881562881563013e+01 -1.538623046358647741e+02
2.364835164835164960e+01 -1.540220648494555746e+02
2.366788766788766907e+01 -1.540828987354005903e+02
2.368742368742368853e+01 -1.542042652436110188e+02
2.370695970695970800e+01 -1.541807439561537194e+02
2.372649572649572747e+01 -1.541442889284416538e+02
2.374603174603174693e+01 -1.542587332246411620e+02
2.376556776556776640e+01 -1.543469953452972163e+02
2.378510378510378587e+01 -1.542844334724668727e+02
2.380463980463980533e+01 -1.542398687006016758e+02
2.382417582417582480e+01 -1.542144007292649803e+02
2.384371184371184427e+01 -1.540757577665016811e+02
2.386324786324786373e+01 -1.544603573398708249e+02
2.388278388278388320e+01 -1.550621831943174129e+02
2.390231990231990267e+01 -1.551903872957184944e+02
2.392185592185592213e+01 -1.552829707126595622e+02
2.394139194139194160e+01 -1.552681878229223571e+02
2.396092796092796107e+01 -1.553389788060381989e+02
2.398046398046398053e+01 -1.553624467732769574e+02
2.400000000000000000e+01 -1.553778747424119047e+02
2.401953601953601947e+01 -1.555449937403647027e+02
2.403907203907203893e+01 -1.557832307914764840e+02
2.405860805860805840e+01 -1.558172638159832672e+02
2.407814407814407787e+01 -1.558246492159759384e+02
2.409768009768009733e+01 -1.557967128327362616e+02
2.411721611721611680e+01 -1.560549595112086649e+02
2.413675213675213627e+01 -1.561745892672751097e+02
2.415628815628815573e+01 -1.561270139078558259e+02
2.417582417582417520e+01 -1.561351167306351044e+02
2.419536019536019467e+01 -1.563500781731738414e+02
2.421489621489621413e+01 -1.562990700344454638e+02
2.423443223443223360e+01 -1.561393152983264940e+02
2.425396825396825307e+01 -1.561768866937532891e+02
2.427350427350427253e+01 -1.563127051247936947e+02
2.429304029304029200e+01 -1.564644601630681677e+02
2.431257631257631147e+01 -1.565009387010397575e+02
2.433211233211233093e+01 -1.565345112004807220e+02
2.435164835164835040e+01 -1.564917185230549705e+02
2.437118437118436987e+01 -1.564773246348857469e+02
2.439072039072038933e+01 -1.566563781554323214e+02
2.441025641025640880e+01 -1.567995357977241611e+02
2.442979242979242827e+01 -1.568526712674154453e+02
2.444932844932844773e+01 -1.569660499410581735e+02
2.446886446886446720e+01 -1.569720474828233137e+02
2.448840048840048667e+01 -1.568926760860439913e+02
2.450793650793650613e+01 -1.565325355923388031e+02
2.452747252747252560e+01 -1.564611407939276546e+02
2.454700854700854507e+01 -1.565571006298058592e+02
2.456654456654456453e+01 -1.564600241844400159e+02
2.458608058608058400e+01 -1.564989661231565208e+02
2.460561660561660347e+01 -1.566504743718736847e+02
2.462515262515262293e+01 -1.568115969382465664e+02
2.464468864468864240e+01 -1.567938802387708677e+02
2.466422466422466186e+01 -1.568524772064308195e+02
2.468376068376068133e+01 -1.568123397078809376e+02
2.470329670329670080e+01 -1.568616948213343960e+02
2.472283272283272026e+01 -1.570358040659757819e+02
2.474236874236873973e+01 -1.569953327675515879e+02
2.476190476190475920e+01 -1.568773734863337950e+02
2.478144078144077866e+01 -1.569470877319594990e+02
2.480097680097679813e+01 -1.569087423137402482e+02
2.482051282051281760e+01 -1.569577083386483594e+02
2.484004884004883706e+01 -1.569662262640266874e+02
2.485958485958485653e+01 -1.569359556515813097e+02
2.487912087912087600e+01 -1.569481002836425603e+02
2.489865689865689546e+01 -1.569564520931185996e+02
2.491819291819291493e+01 -1.569483720503205006e+02
2.493772893772893440e+01 -1.566921435359116686e+02
2.495726495726495386e+01 -1.562540383519514933e+02
2.497680097680097333e+01 -1.560631299177994720e+02
2.499633699633699280e+01 -1.560472779735534345e+02
2.501587301587301226e+01 -1.560203250968067152e+02
2.503540903540903173e+01 -1.560018278333207888e+02
2.505494505494505120e+01 -1.559999080076305518e+02
2.507448107448107066e+01 -1.559056087168552267e+02
2.509401709401709013e+01 -1.559615938946313634e+02
2.511355311355310960e+01 -1.561800994373198250e+02
2.513308913308912906e+01 -1.563258801663409656e+02
2.515262515262514853e+01 -1.562353733397268343e+02
2.517216117216116800e+01 -1.561211626627460021e+02
2.519169719169718746e+01 -1.561362051629098460e+02
2.521123321123320693e+01 -1.561440767913573211e+02
2.523076923076922640e+01 -1.561413743895535333e+02
2.525030525030524586e+01 -1.561291731192356735e+02
2.526984126984126533e+01 -1.561213517887021851e+02
2.528937728937728480e+01 -1.561083777952717355e+02
2.530891330891330426e+01 -1.559713970402111158e+02
2.532844932844932373e+01 -1.560081399331143075e+02
2.534798534798534320e+01 -1.559046338654076749e+02
2.536752136752136266e+01 -1.560184876812517132e+02
2.538705738705738213e+01 -1.564084787653034709e+02
2.540659340659340160e+01 -1.564973965439075414e+02
2.542612942612942106e+01 -1.564721986506640690e+02
2.544566544566544053e+01 -1.562203074182085345e+02
2.546520146520146000e+01 -1.560611909253546798e+02
2.548473748473747946e+01 -1.560926745375915345e+02
2.550427350427349893e+01 -1.561125021308662326e+02
2.552380952380951840e+01 -1.561451693695046288e+02
2.554334554334553786e+01 -1.561016305969761788e+02
2.556288156288155733e+01 -1.561904829773103529e+02
2.558241758241757680e+01 -1.561489803644021777e+02
2.560195360195359626e+01 -1.562015229028556007e+02
2.562148962148961573e+01 -1.564070640085348032e+02
2.564102564102563520e+01 -1.565748382301117374e+02
2.566056166056165466e+01 -1.565589979748800147e+02
2.568009768009767413e+01 -1.566720456705760114e+02
2.569963369963369360e+01 -1.566881444846795546e+02
2.571916971916971306e+01 -1.566942333324105334e+02
2.573870573870573253e+01 -1.566958348667312180e+02
2.575824175824175200e+01 -1.564485126499746457e+02
2.577777777777777146e+01 -1.563324763819998395e+02
2.579731379731379093e+01 -1.563167853502971241e+02
2.581684981684981040e+01 -1.565183019559553372e+02
2.583638583638582986e+01 -1.569852031826690677e+02
2.585592185592184933e+01 -1.570345317041791873e+02
2.587545787545786879e+01 -1.570254190046065332e+02
2.589499389499388826e+01 -1.569995727251548487e+02
2.591452991452990773e+01 -1.570139406691347403e+02
2.593406593406592719e+01 -1.570700769719600771e+02
2.595360195360194666e+01 -1.572178468104228841e+02
2.597313797313796613e+01 -1.572030378082099560e+02
2.599267399267398559e+01 -1.570718956914647322e+02
2.601221001221000506e+01 -1.570289937211021822e+02
2.603174603174603874e+01 -1.571388124011152456e+02
2.605128205128205821e+01 -1.573230399516949376e+02
2.607081807081807767e+01 -1.573221774263159887e+02
2.609035409035409714e+01 -1.572628545620695775e+02
2.610989010989011661e+01 -1.572050743664912602e+02
2.612942612942613607e+01 -1.569141913769466328e+02
2.614896214896215554e+01 -1.568715191403452422e+02
2.616849816849817500e+01 -1.568385127653775726e+02
2.618803418803419447e+01 -1.568988248320299874e+02
2.620757020757021394e+01 -1.568901065341674155e+02
2.622710622710623340e+01 -1.569520138438789729e+02
2.624664224664225287e+01 -1.570392025944540535e+02
2.626617826617827234e+01 -1.570585011267829998e+02
2.628571428571429180e+01 -1.570874236278559977e+02
2.630525030525031127e+01 -1.571291590729862833e+02
2.632478632478633074e+01 -1.575893358829218300e+02
2.634432234432235020e+01 -1.577159866217920694e+02
2.636385836385836967e+01 -1.575321627676430012e+02
2.638339438339438914e+01 -1.576071465307063022e+02
2.640293040293040860e+01 -1.575432844648727837e+02
2.642246642246642807e+01 -1.576097920629068767e+02
2.644200244200244754e+01 -1.574778688608535901e+02
2.646153846153846700e+01 -1.575241014329401139e+02
2.648107448107448647e+01 -1.576017921801377213e+02
2.650061050061050594e+01 -1.576052380271681841e+02
2.652014652014652540e+01 -1.575715984631175104e+02
2.653968253968254487e+01 -1.574715623865924670e+02
2.655921855921856434e+01 -1.574884059538763381e+02
2.657875457875458380e+01 -1.575006716557890627e+02
2.659829059829060327e+01 -1.575320092947073931e+02
2.661782661782662274e+01 -1.575846186290795856e+02
2.663736263736264220e+01 -1.578805022276688135e+02
2.665689865689866167e+01 -1.580129120410531414e+02
2.667643467643468114e+01 -1.580690567996103084e+02
2.669597069597070060e+01 -1.581013137609556622e+02
2.671550671550672007e+01 -1.581431356068934519e+02
2.673504273504273954e+01 -1.584603547142507693e+02
2.675457875457875900e+01 -1.583377632929671677e+02
2.677411477411477847e+01 -1.583576288426821179e+02
2.679365079365079794e+01 -1.584585886700631647e+02
2.681318681318681740e+01 -1.584318799629066064e+02
2.683272283272283687e+01 -1.583480311891811994e+02
2.685225885225885634e+01 -1.583331283041261202e+02
2.687179487179487580e+01 -1.584963682583498894e+02
2.689133089133089527e+01 -1.585857312717372167e+02
2.691086691086691474e+01 -1.584879988604907908e+02
2.693040293040293420e+01 -1.584617019748546909e+02
2.694993894993895367e+01 -1.585338707244158911e+02
2.696947496947497314e+01 -1.585504261643514212e+02
2.698901098901099260e+01 -1.587216790444130936e+02
2.700854700854701207e+01 -1.592219184158493022e+02
2.702808302808303154e+01 -1.593193189505062151e+02
2.704761904761905100e+01 -1.594968445826444849e+02
2.706715506715507047e+01 -1.597638527623174980e+02
2.708669108669108994e+01 -1.596609532490285517e+02
2.710622710622710940e+01 -1.597225593679740427e+02
2.712576312576312887e+01 -1.596466863933275135e+02
2.714529914529914834e+01 -1.597895202283447986e+02
2.716483516483516780e+01 -1.598500105199518373e+02
2.718437118437118727e+01 -1.599835136235919038e+02
2.720390720390720674e+01 -1.597959301903551363e+02
2.722344322344322620e+01 -1.600232574687208569e+02
2.724297924297924567e+01 -1.601580110281335010e+02
2.726251526251526514e+01 -1.600792842960143503e+02
2.728205128205128460e+01 -1.601837801897976874e+02
2.730158730158730407e+01 -1.602905533598247416e+02
2.732112332112332354e+01 -1.604997991794896848e+02
2.734065934065934300e+01 -1.606085389162540764e+02
2.736019536019536247e+01 -1.605863265572391470e+02
2.737973137973138194e+01 -1.605732399602877365e+02
2.739926739926740140e+01 -1.606294158747920733e+02
2.741880341880342087e+01 -1.606777455254696179e+02
2.743833943833944033e+01 -1.606587525038135595e+02
2.745787545787545980e+01 -1.606018023153588388e+02
2.747741147741147927e+01 -1.605076452619604481e+02
2.749694749694749873e+01 -1.604759258122713845e+02
2.751648351648351820e+01 -1.602028267830179971e+02
2.753601953601953767e+01 -1.601792010062918337e+02
2.755555555555555713e+01 -1.601957613512520879e+02
2.757509157509157660e+01 -1.604239308423510408e+02
2.759462759462759607e+01 -1.604370011048409310e+02
2.761416361416361553e+01 -1.603770961633348406e+02
2.763369963369963500e+01 -1.605457106840515848e+02
2.765323565323565447e+01 -1.603623285802551095e+02
2.767277167277167393e+01 -1.602669000191112900e+02
2.769230769230769340e+01 -1.601657665124549226e+02
2.771184371184371287e+01 -1.602432939910669347e+02
2.773137973137973233e+01 -1.603992486745037809e+02
2.775091575091575180e+01 -1.604067754960850323e+02
2.777045177045177127e+01 -1.602911237172353083e+02
2.778998778998779073e+01 -1.603087850492326254e+02
2.780952380952381020e+01 -1.603159167219242818e+02
2.782905982905982967e+01 -1.601351940593449115e+02
2.784859584859584913e+01 -1.602467160907760899e+02
2.786813186813186860e+01 -1.600601822272212758e+02
2.788766788766788807e+01 -1.600701149267559344e+02
2.790720390720390753e+01 -1.599820027244263372e+02
2.792673992673992700e+01 -1.599679870595178102e+02
2.794627594627594647e+01 -1.599234243663142365e+02
2.796581196581196593e+01 -1.600032007173517741e+02
2.798534798534798540e+01 -1.600516114272583934e+02
2.800488400488400487e+01 -1.601115484735663017e+02
2.802442002442002433e+01 -1.600041993956041608e+02
2.804395604395604380e+01 -1.599829792342491430e+02
2.806349206349206327e+01 -1.599731089035356604e+02
2.808302808302808273e+01 -1.601890572686669998e+02
2.810256410256410220e+01 -1.599955716140211166e+02
2.812210012210012167e+01 -1.600371653376883501e+02
2.814163614163614113e+01 -1.601657557443426185e+02
2.816117216117216060e+01 -1.600639340226942693e+02
2.818070818070818007e+01 -1.600552115474259267e+02
2.820024420024419953e+01 -1.600237727474071789e+02
2.821978021978021900e+01 -1.599728441444894145e+02
2.823931623931623847e+01 -1.599605114556319734e+02
2.825885225885225793e+01 -1.599294157661946656e+02
2.827838827838827740e+01 -1.599547047641348456e+02
2.829792429792429687e+01 -1.601238546495738717e+02
2.831746031746031633e+01 -1.601581188175781278e+02
2.833699633699633580e+01 -1.602259164684880659e+02
2.835653235653235527e+01 -1.603251207449367826e+02
2.837606837606837473e+01 -1.602744940781047944e+02
2.839560439560439420e+01 -1.605517567023996151e+02
2.841514041514041367e+01 -1.606467443867770157e+02
2.843467643467643313e+01 -1.606535828861533162e+02
2.845421245421245260e+01 -1.606110064554285088e+02
2.847374847374847207e+01 -1.606790477460782540e+02
2.849328449328449153e+01 -1.607328648010935979e+02
2.851282051282051100e+01 -1.607700795573427115e+02
2.853235653235653047e+01 -1.610933763560334455e+02
2.855189255189254993e+01 -1.611793715658504595e+02
2.857142857142856940e+01 -1.611989409735230367e+02
2.859096459096458887e+01 -1.611379212978435476e+02
2.861050061050060833e+01 -1.610291807458567632e+02
2.863003663003662780e+01 -1.610736640097576071e+02
2.864957264957264726e+01 -1.610751004452717723e+02
2.866910866910866673e+01 -1.611887016210020533e+02
2.868864468864468620e+01 -1.612346736414033614e+02
2.870818070818070566e+01 -1.613089809334304903e+02
2.872771672771672513e+01 -1.612720228711234256e+02
2.874725274725274460e+01 -1.615654715269729422e+02
2.876678876678876406e+01 -1.616243944428086081e+02
2.878632478632478353e+01 -1.616855163179487249e+02
2.880586080586080300e+01 -1.616413834697416974e+02
2.882539682539682246e+01 -1.617669746982795402e+02
2.884493284493284193e+01 -1.616652435125424745e+02
2.886446886446886140e+01 -1.615943362347019558e+02
2.888400488400488086e+01 -1.615937779362421338e+02
2.890354090354090033e+01 -1.615711358034240845e+02
2.892307692307691980e+01 -1.615746205001760814e+02
2.894261294261293926e+01 -1.617121578394657035e+02
2.896214896214895873e+01 -1.616929118443214861e+02
2.898168498168497820e+01 -1.617497635684070190e+02
2.900122100122099766e+01 -1.619313941557284124e+02
2.902075702075701713e+01 -1.619426968973388909e+02
2.904029304029303660e+01 -1.620932649935984955e+02
2.905982905982905606e+01 -1.620435074649425360e+02
2.907936507936507553e+01 -1.619706643649552120e+02
2.909890109890109500e+01 -1.620652666802916428e+02
2.911843711843711446e+01 -1.620981099910819125e+02
2.913797313797313393e+01 -1.620838630730087004e+02
2.915750915750915340e+01 -1.620457527567351121e+02
2.917704517704517286e+01 -1.620478134836943127e+02
2.919658119658119233e+01 -1.619848970845788187e+02
2.921611721611721180e+01 -1.618931112074559735e+02
2.923565323565323126e+01 -1.618299984066456148e+02
2.925518925518925073e+01 -1.617929326032537460e+02
2.927472527472527020e+01 -1.618505389194917825e+02
2.929426129426128966e+01 -1.617861785589254850e+02
2.931379731379730913e+01 -1.618204151330678826e+02
2.933333333333332860e+01 -1.618040420178414820e+02
2.935286935286934806e+01 -1.618757706065129014e+02
2.937240537240536753e+01 -1.618828708068992910e+02
2.939194139194138700e+01 -1.619302165259272783e+02
2.941147741147740646e+01 -1.620011072106743484e+02
2.943101343101342593e+01 -1.619683540532819279e+02
2.945054945054944540e+01 -1.620824851655525549e+02
2.947008547008546486e+01 -1.622680351665301259e+02
2.948962148962148433e+01 -1.621934935156257893e+02
2.950915750915750380e+01 -1.620196940607228271e+02
2.952869352869352326e+01 -1.622726928582187043e+02
2.954822954822954273e+01 -1.624146943340393250e+02
2.956776556776556220e+01 -1.624983554549002633e+02
2.958730158730158166e+01 -1.628267249006360089e+02
2.960683760683760113e+01 -1.628471808670388725e+02
2.962637362637362060e+01 -1.627958342271967069e+02
2.964590964590964006e+01 -1.628105325849761016e+02
2.966544566544565953e+01 -1.628811623218803675e+02
2.968498168498167900e+01 -1.629933349421735045e+02
2.970451770451769846e+01 -1.629943576043143025e+02
2.972405372405371793e+01 -1.633151814525196528e+02
2.974358974358973740e+01 -1.635093448909722440e+02
2.976312576312575686e+01 -1.635689628845947823e+02
2.978266178266177633e+01 -1.638323096731581359e+02
2.980219780219779580e+01 -1.638626538600894946e+02
2.982173382173381526e+01 -1.639379026334454466e+02
2.984126984126983473e+01 -1.638617985896617597e+02
2.986080586080585419e+01 -1.640079882704197018e+02
2.988034188034187366e+01 -1.641044162131414055e+02
2.989987789987789313e+01 -1.640373225156258741e+02
2.991941391941391259e+01 -1.640079628493009807e+02
2.993894993894993206e+01 -1.641107538068846452e+02
2.995848595848595153e+01 -1.645314512387076604e+02
2.997802197802197099e+01 -1.645353174561011826e+02
2.999755799755799046e+01 -1.645358414249400880e+02
3.001709401709402414e+01 -1.647039804601885180e+02
3.003663003663004361e+01 -1.647797078989216857e+02
3.005616605616606307e+01 -1.647983810649689076e+02
3.007570207570208254e+01 -1.648800649065174468e+02
3.009523809523810201e+01 -1.649309588442761196e+02
3.011477411477412147e+01 -1.649507869406257328e+02
3.013431013431014094e+01 -1.651847853430943474e+02
3.015384615384616041e+01 -1.647569136576237838e+02
3.017338217338217987e+01 -1.645458740551174515e+02
3.019291819291819934e+01 -1.644683055938141081e+02
3.021245421245421880e+01 -1.646087320960565137e+02
3.023199023199023827e+01 -1.645891867969104965e+02
3.025152625152625774e+01 -1.645973992844770919e+02
3.027106227106227720e+01 -1.646652970884227614e+02
3.029059829059829667e+01 -1.646414389635845339e+02
3.031013431013431614e+01 -1.647383353285836733e+02
3.032967032967033560e+01 -1.647639784401269765e+02
3.034920634920635507e+01 -1.646718253469593662e+02
3.036874236874237454e+01 -1.651047132690687818e+02
3.038827838827839400e+01 -1.653031867741856615e+02
3.040781440781441347e+01 -1.651870028223873419e+02
3.042735042735043294e+01 -1.650805119126698060e+02
3.044688644688645240e+01 -1.650397533654420954e+02
3.046642246642247187e+01 -1.649558687187402768e+02
3.048595848595849134e+01 -1.649984055134250980e+02
3.050549450549451080e+01 -1.650885781341770553e+02
3.052503052503053027e+01 -1.649487533250458569e+02
3.054456654456654974e+01 -1.648836385576664725e+02
3.056410256410256920e+01 -1.649248313636186936e+02
3.058363858363858867e+01 -1.646620195609460495e+02
3.060317460317460814e+01 -1.645378817377860514e+02
3.062271062271062760e+01 -1.645058750563737249e+02
3.064224664224664707e+01 -1.645069664906714593e+02
3.066178266178266654e+01 -1.645364911851193597e+02
3.068131868131868600e+01 -1.645536466995707485e+02
3.070085470085470547e+01 -1.645253686410606235e+02
3.072039072039072494e+01 -1.646100789506175488e+02
3.073992673992674440e+01 -1.646349626823602534e+02
3.075946275946276387e+01 -1.644819467303127851e+02
3.077899877899878334e+01 -1.644703309473354125e+02
3.079853479853480280e+01 -1.644775068898688630e+02
3.081807081807082227e+01 -1.644751202589271770e+02
3.083760683760684174e+01 -1.644247089527923436e+02
3.085714285714286120e+01 -1.645351689675385956e+02
3.087667887667888067e+01 -1.645090893787515540e+02
3.089621489621490014e+01 -1.643838614274313272e+02
3.091575091575091960e+01 -1.643831884407071868e+02
3.093528693528693907e+01 -1.642646145823018742e+02
3.095482295482295854e+01 -1.642967231152223633e+02
3.097435897435897800e+01 -1.643186720728833166e+02
3.099389499389499747e+01 -1.644258144983390366e+02
3.101343101343101694e+01 -1.644578041134791420e+02
3.103296703296703640e+01 -1.648398662808834558e+02
3.105250305250305587e+01 -1.648114258483039976e+02
3.107203907203907534e+01 -1.646102920284357936e+02
3.109157509157509480e+01 -1.645819103073097551e+02
3.111111111111111427e+01 -1.646375772738113881e+02
3.113064713064713374e+01 -1.646237588217708776e+02
3.115018315018315320e+01 -1.645798304302871600e+02
3.116971916971917267e+01 -1.644677610951970621e+02
3.118925518925519214e+01 -1.645280804193906192e+02
3.120879120879121160e+01 -1.644618402111569821e+02
3.122832722832723107e+01 -1.644189087884280411e+02
3.124786324786325054e+01 -1.644535351245259562e+02
3.126739926739927000e+01 -1.645029360807986905e+02
3.128693528693528947e+01 -1.645957361820561005e+02
3.130647130647130894e+01 -1.645660485686920538e+02
3.132600732600732840e+01 -1.643970944533614897e+02
3.134554334554334787e+01 -1.643723929291543868e+02
3.136507936507936734e+01 -1.641565611540207783e+02
3.138461538461538680e+01 -1.640469081579023509e+02
3.140415140415140627e+01 -1.641329825023873923e+02
3.142368742368742573e+01 -1.641612947003484351e+02
3.144322344322344520e+01 -1.641548369110058161e+02
3.146275946275946467e+01 -1.643926472148389450e+02
3.148229548229548413e+01 -1.644861623451336357e+02
3.150183150183150360e+01 -1.645158983973847171e+02
3.152136752136752307e+01 -1.645020348173010234e+02
3.154090354090354253e+01 -1.645423621799671423e+02
3.156043956043956200e+01 -1.644348062675413189e+02
3.157997557997558147e+01 -1.643797015708640856e+02
3.159951159951160093e+01 -1.644347455110775513e+02
3.161904761904762040e+01 -1.646246802201904131e+02
3.163858363858363987e+01 -1.647649609263760340e+02
3.165811965811965933e+01 -1.648986803468499716e+02
3.167765567765567880e+01 -1.648644892258880645e+02
3.169719169719169827e+01 -1.648433721648286223e+02
3.171672771672771773e+01 -1.648951356178923220e+02
3.173626373626373720e+01 -1.647695632356516455e+02
3.175579975579975667e+01 -1.648597977676832897e+02
3.177533577533577613e+01 -1.649040531733335797e+02
3.179487179487179560e+01 -1.649312300334640042e+02
3.181440781440781507e+01 -1.650545814547495524e+02
3.183394383394383453e+01 -1.650561794450148057e+02
3.185347985347985400e+01 -1.651808725101749076e+02
3.187301587301587347e+01 -1.651535007646236295e+02
3.189255189255189293e+01 -1.649873852051890992e+02
3.191208791208791240e+01 -1.647851102890037396e+02
3.193162393162393187e+01 -1.650497105902641977e+02
3.195115995115995133e+01 -1.652734439793226784e+02
3.197069597069597080e+01 -1.652422795659792882e+02
3.199023199023199027e+01 -1.652624117206154608e+02
3.200976800976800973e+01 -1.652263470117603106e+02
3.202930402930402920e+01 -1.652472596017769035e+02
3.204884004884004867e+01 -1.654013767969428272e+02
3.206837606837606813e+01 -1.653033379483700855e+02
3.208791208791208760e+01 -1.655093354025669043e+02
3.210744810744810707e+01 -1.655450454125461306e+02
3.212698412698412653e+01 -1.654095378480167824e+02
3.214652014652014600e+01 -1.655275403644135679e+02
3.216605616605616547e+01 -1.655834286331963767e+02
3.218559218559218493e+01 -1.657051781065368061e+02
3.220512820512820440e+01 -1.659024107433910160e+02
3.222466422466422387e+01 -1.659902083491444387e+02
3.224420024420024333e+01 -1.663284080392979831e+02
3.226373626373626280e+01 -1.663992867800145348e+02
3.228327228327228227e+01 -1.662522043682838557e+02
3.230280830280830173e+01 -1.658424920682060701e+02
3.232234432234432120e+01 -1.655950935172408833e+02
3.234188034188034067e+01 -1.655403598427182601e+02
3.236141636141636013e+01 -1.653498641015464443e+02
3.238095238095237960e+01 -1.651816893565251689e+02
3.240048840048839907e+01 -1.652015111698978558e+02
3.242002442002441853e+01 -1.652012018161489948e+02
3.243956043956043800e+01 -1.653352610855239107e+02
3.245909645909645747e+01 -1.654310508191879876e+02
3.247863247863247693e+01 -1.653972806549965640e+02
3.249816849816849640e+01 -1.654029365242831204e+02
3.251770451770451587e+01 -1.652982947202166315e+02
3.253724053724053533e+01 -1.648999633758331811e+02
3.255677655677655480e+01 -1.649364833211797077e+02
3.257631257631257427e+01 -1.648749740388739724e+02
3.259584859584859373e+01 -1.648223237294079127e+02
3.261538461538461320e+01 -1.649276890739146779e+02
3.263492063492063266e+01 -1.648550978442028736e+02
3.265445665445665213e+01 -1.648873842770682074e+02
3.267399267399267160e+01 -1.647765396163570699e+02
3.269352869352869106e+01 -1.647946147387381188e+02
3.271306471306471053e+01 -1.647884311418671643e+02
3.273260073260073000e+01 -1.647844189411716229e+02
3.275213675213674946e+01 -1.647991260877137734e+02
3.277167277167276893e+01 -1.649963188494189410e+02
3.279120879120878840e+01 -1.651739062160775973e+02
3.281074481074480786e+01 -1.653183938779027073e+02
3.283028083028082733e+01 -1.653579286970272619e+02
3.284981684981684680e+01 -1.653839628130838832e+02
3.286935286935286626e+01 -1.652385322038434197e+02
3.288888888888888573e+01 -1.653128827317797231e+02
3.290842490842490520e+01 -1.652662255421205657e+02
3.292796092796092466e+01 -1.652151689489244859e+02
3.294749694749694413e+01 -1.653156905135618615e+02
3.296703296703296360e+01 -1.652934088037070524e+02
3.298656898656898306e+01 -1.653552242227088414e+02
3.300610500610500253e+01 -1.654289955750472814e+02
3.302564102564102200e+01 -1.653917405355147423e+02
3.304517704517704146e+01 -1.654244214843261318e+02
3.306471306471306093e+01 -1.654131618619432231e+02
3.308424908424908040e+01 -1.655105578785266118e+02
3.310378510378509986e+01 -1.655170308773720649e+02
3.312332112332111933e+01 -1.653822968366819168e+02
3.314285714285713880e+01 -1.653441961957690580e+02
3.316239316239315826e+01 -1.654658423560161395e+02
3.318192918192917773e+01 -1.658637576067184796e+02
3.320146520146519720e+01 -1.660959950698537853e+02
3.322100122100121666e+01 -1.661419926620557703e+02
3.324053724053723613e+01 -1.662948150382025005e+02
3.326007326007325560e+01 -1.664803322875382037e+02
3.327960927960927506e+01 -1.665024805823860277e+02
3.329914529914529453e+01 -1.664584285955864118e+02
3.331868131868131400e+01 -1.663914924343222594e+02
3.333821733821733346e+01 -1.662103670152503696e+02
3.335775335775335293e+01 -1.663108191153700091e+02
3.337728937728937240e+01 -1.662870896720503140e+02
3.339682539682539186e+01 -1.664597592992028297e+02
3.341636141636141133e+01 -1.669646351548472296e+02
3.343589743589743080e+01 -1.670465503212370209e+02
3.345543345543345026e+01 -1.671698901791440051e+02
3.347496947496946973e+01 -1.672879643314371378e+02
3.349450549450548920e+01 -1.671632479308729557e+02
3.351404151404150866e+01 -1.672780132632383925e+02
3.353357753357752813e+01 -1.673322463692898623e+02
3.355311355311354760e+01 -1.674020940189248279e+02
3.357264957264956706e+01 -1.673070603691761278e+02
3.359218559218558653e+01 -1.673023283317949108e+02
3.361172161172160600e+01 -1.671293681168377816e+02
3.363125763125762546e+01 -1.670391468551972025e+02
3.365079365079364493e+01 -1.669636968270637283e+02
3.367032967032966440e+01 -1.668398059354233851e+02
3.368986568986568386e+01 -1.667040089602012358e+02
3.370940170940170333e+01 -1.667196680828604372e+02
3.372893772893772280e+01 -1.666685661956574904e+02
3.374847374847374226e+01 -1.667710392597518307e+02
3.376800976800976173e+01 -1.667828425983591387e+02
3.378754578754578120e+01 -1.668056507005925369e+02
3.380708180708180066e+01 -1.664246927664828206e+02
3.382661782661782013e+01 -1.660573705928321147e+02
3.384615384615383959e+01 -1.660622338258238244e+02
3.386568986568985906e+01 -1.660882746242128292e+02
3.388522588522587853e+01 -1.660150745988000835e+02
3.390476190476189799e+01 -1.660207622512372723e+02
3.392429792429791746e+01 -1.659454598579308140e+02
3.394383394383393693e+01 -1.659207275322023065e+02
3.396336996336995639e+01 -1.658513256245478260e+02
3.398290598290597586e+01 -1.657754036937659237e+02
3.400244200244199533e+01 -1.659121442474621517e+02
3.402197802197802901e+01 -1.658234220581107081e+02
3.404151404151404847e+01 -1.658189037561339489e+02
3.406105006105006794e+01 -1.658445063759143068e+02
3.408058608058608741e+01 -1.657989878258119631e+02
3.410012210012210687e+01 -1.658078850116855847e+02
3.411965811965812634e+01 -1.659216083526843022e+02
3.413919413919414581e+01 -1.658736380879847161e+02
3.415873015873016527e+01 -1.658057816035849896e+02
3.417826617826618474e+01 -1.658045445353754417e+02
3.419780219780220420e+01 -1.658541248249470357e+02
3.421733821733822367e+01 -1.660726025010384319e+02
3.423687423687424314e+01 -1.660665109446392478e+02
3.425641025641026260e+01 -1.660195611373256384e+02
3.427594627594628207e+01 -1.656833950327363141e+02
3.429548229548230154e+01 -1.655181090734722602e+02
3.431501831501832100e+01 -1.654643796850941158e+02
3.433455433455434047e+01 -1.654832836965170486e+02
3.435409035409035994e+01 -1.655160875130088698e+02
3.437362637362637940e+01 -1.655161060998988205e+02
3.439316239316239887e+01 -1.652912012992066764e+02
3.441269841269841834e+01 -1.652890362479793680e+02
3.443223443223443780e+01 -1.653676541283141432e+02
3.445177045177045727e+01 -1.652822761862383913e+02
3.447130647130647674e+01 -1.651390765660398188e+02
3.449084249084249620e+01 -1.651699830968132687e+02
3.451037851037851567e+01 -1.652234485068158847e+02
3.452991452991453514e+01 -1.653170125929425183e+02
3.454945054945055460e+01 -1.654813224173500714e+02
3.456898656898657407e+01 -1.654669364127861400e+02
3.458852258852259354e+01 -1.653877329135389687e+02
3.460805860805861300e+01 -1.654600821248070019e+02
3.462759462759463247e+01 -1.655277152785462249e+02
3.464713064713065194e+01 -1.655241328261529929e+02
3.466666666666667140e+01 -1.654405258404448205e+02
3.468620268620269087e+01 -1.657332619916958265e+02
3.470573870573871034e+01 -1.659474558577243783e+02
3.472527472527472980e+01 -1.656387835615209099e+02
3.474481074481074927e+01 -1.656060678823132264e+02
3.476434676434676874e+01 -1.656682179578409091e+02
3.478388278388278820e+01 -1.655630464127499408e+02
3.480341880341880767e+01 -1.656112238555472800e+02
3.482295482295482714e+01 -1.656771141704903130e+02
3.484249084249084660e+01 -1.657078945700891097e+02
3.486202686202686607e+01 -1.658092972421699187e+02
3.488156288156288554e+01 -1.657887312482831703e+02
3.490109890109890500e+01 -1.659987982484180691e+02
3.492063492063492447e+01 -1.660287781893804890e+02
3.494017094017094394e+01 -1.661059003109386083e+02
3.495970695970696340e+01 -1.662058787764534884e+02
3.497924297924298287e+01 -1.662152607162321374e+02
3.499877899877900234e+01 -1.662057790348559934e+02
3.501831501831502180e+01 -1.662687332579798465e+02
3.503785103785104127e+01 -1.663289909354199665e+02
3.505738705738706074e+01 -1.663291710847908860e+02
3.507692307692308020e+01 -1.663387900074266099e+02
3.509645909645909967e+01 -1.662530203326666651e+02
3.511599511599511914e+01 -1.662632116206222577e+02
3.513553113553113860e+01 -1.662974898845363896e+02
3.515506715506715807e+01 -1.665657256197371794e+02
3.517460317460317754e+01 -1.667052555970188337e+02
3.519413919413919700e+01 -1.663426640623821129e+02
3.521367521367521647e+01 -1.662250324945268858e+02
3.523321123321123594e+01 -1.661718835901635600e+02
3.525274725274725540e+01 -1.660859286361868499e+02
3.527228327228327487e+01 -1.663735424515635373e+02
3.529181929181929434e+01 -1.661770709245855642e+02
3.531135531135531380e+01 -1.660380243772290783e+02
3.533089133089133327e+01 -1.662032324325482762e+02
3.535042735042735274e+01 -1.663886512086620257e+02
3.536996336996337220e+01 -1.663688139023960844e+02
3.538949938949939167e+01 -1.660590097760099866e+02
3.540903540903541113e+01 -1.657965811471486859e+02
3.542857142857143060e+01 -1.657206339161944868e+02
3.544810744810745007e+01 -1.658111623060208331e+02
3.546764346764346953e+01 -1.658877200679360158e+02
3.548717948717948900e+01 -1.658425423970159613e+02
3.550671550671550847e+01 -1.658174035758489708e+02
3.552625152625152793e+01 -1.656677899171721435e+02
3.554578754578754740e+01 -1.658141509586409086e+02
3.556532356532356687e+01 -1.657921510685531814e+02
3.558485958485958633e+01 -1.658372796632227448e+02
3.560439560439560580e+01 -1.662697880844943654e+02
3.562393162393162527e+01 -1.663612193181024281e+02
3.564346764346764473e+01 -1.663921851220962083e+02
3.566300366300366420e+01 -1.663273670220214910e+02
3.568253968253968367e+01 -1.662805861458009531e+02
3.570207570207570313e+01 -1.663121637596716482e+02
3.572161172161172260e+01 -1.663385282523574631e+02
3.574114774114774207e+01 -1.663526372916510923e+02
3.576068376068376153e+01 -1.663210382007719659e+02
3.578021978021978100e+01 -1.662278608221978686e+02
3.579975579975580047e+01 -1.659097474989886791e+02
3.581929181929181993e+01 -1.656304050744469123e+02
3.583882783882783940e+01 -1.655373414305720132e+02
3.585836385836385887e+01 -1.655118494334741399e+02
3.587789987789987833e+01 -1.654616859369225779e+02
3.589743589743589780e+01 -1.654076560253048740e+02
3.591697191697191727e+01 -1.654394074937664527e+02
3.593650793650793673e+01 -1.654546059114514946e+02
3.595604395604395620e+01 -1.654574660337074192e+02
3.597557997557997567e+01 -1.653767534880338701e+02
3.599511599511599513e+01 -1.653373096871506220e+02
3.601465201465201460e+01 -1.654165483816318556e+02
3.603418803418803407e+01 -1.654910772493223590e+02
3.605372405372405353e+01 -1.655600881523200769e+02
3.607326007326007300e+01 -1.657815034416843218e+02
3.609279609279609247e+01 -1.658883476463115869e+02
3.611233211233211193e+01 -1.658919775566905059e+02
3.613186813186813140e+01 -1.659837134850189386e+02
3.615140415140415087e+01 -1.659829983760963330e+02
3.617094017094017033e+01 -1.661955480531850355e+02
3.619047619047618980e+01 -1.662950340711327328e+02
3.621001221001220927e+01 -1.662216782662102617e+02
3.622954822954822873e+01 -1.661608080544875747e+02
3.624908424908424820e+01 -1.662968134474100452e+02
3.626862026862026767e+01 -1.665311919162284653e+02
3.628815628815628713e+01 -1.667621738381777163e+02
3.630769230769230660e+01 -1.668395134703945359e+02
3.632722832722832607e+01 -1.667734705432178259e+02
3.634676434676434553e+01 -1.668609517948457324e+02
3.636630036630036500e+01 -1.669063895138822318e+02
3.638583638583638447e+01 -1.669235657855243176e+02
3.640537240537240393e+01 -1.670356779750128453e+02
3.642490842490842340e+01 -1.667808506461254581e+02
3.644444444444444287e+01 -1.667747449173904215e+02
3.646398046398046233e+01 -1.668795068213823356e+02
3.648351648351648180e+01 -1.668747884489139324e+02
3.650305250305250127e+01 -1.669043066177895867e+02
3.652258852258852073e+01 -1.668999558177165454e+02
3.654212454212454020e+01 -1.671113835662499696e+02
3.656166056166055967e+01 -1.670931412637880271e+02
3.658119658119657913e+01 -1.670936026671135437e+02
3.660073260073259860e+01 -1.669997553029124902e+02
3.662026862026861806e+01 -1.669533483221018173e+02
3.663980463980463753e+01 -1.669935485038681406e+02
3.665934065934065700e+01 -1.669819640426604508e+02
3.667887667887667646e+01 -1.671862412900388222e+02
3.669841269841269593e+01 -1.675779874652784258e+02
3.671794871794871540e+01 -1.676103162936557283e+02
3.673748473748473486e+01 -1.673843199084006983e+02
3.675702075702075433e+01 -1.672655644891387396e+02
3.677655677655677380e+01 -1.673197025442154882e+02
3.679609279609279326e+01 -1.673194461537126188e+02
3.681562881562881273e+01 -1.672381081075765223e+02
3.683516483516483220e+01 -1.672223367818891404e+02
3.685470085470085166e+01 -1.673653900595666926e+02
3.687423687423687113e+01 -1.673949759651679301e+02
3.689377289377289060e+01 -1.673846914806331938e+02
3.691330891330891006e+01 -1.673336123725490552e+02
3.693284493284492953e+01 -1.673958770000497225e+02
3.695238095238094900e+01 -1.675088275093734751e+02
3.697191697191696846e+01 -1.674934508784554623e+02
3.699145299145298793e+01 -1.675905567331722352e+02
3.701098901098900740e+01 -1.677120362452545521e+02
3.703052503052502686e+01 -1.676066562062986520e+02
3.705006105006104633e+01 -1.676724100047111676e+02
3.706959706959706580e+01 -1.676603471565423149e+02
3.708913308913308526e+01 -1.676048627455816700e+02
3.710866910866910473e+01 -1.676249419653343011e+02
3.712820512820512420e+01 -1.676026431179059273e+02
3.714774114774114366e+01 -1.676682145162918403e+02
3.716727716727716313e+01 -1.677557618972439002e+02
3.718681318681318260e+01 -1.677788091457703672e+02
3.720634920634920206e+01 -1.678895976135886485e+02
3.722588522588522153e+01 -1.678517242835351908e+02
3.724542124542124100e+01 -1.678701008935291554e+02
3.726495726495726046e+01 -1.678190910208973605e+02
3.728449328449327993e+01 -1.678215062439186909e+02
3.730402930402929940e+01 -1.681780794915499939e+02
3.732356532356531886e+01 -1.681879627701855213e+02
3.734310134310133833e+01 -1.681856854869132007e+02
3.736263736263735780e+01 -1.679386092859536461e+02
3.738217338217337726e+01 -1.676822485788877941e+02
3.740170940170939673e+01 -1.677681547088295417e+02
3.742124542124541620e+01 -1.676818626358012239e+02
3.744078144078143566e+01 -1.677856922039167387e+02
3.746031746031745513e+01 -1.677361698215348156e+02
3.747985347985347460e+01 -1.678659973431274750e+02
3.749938949938949406e+01 -1.677896514317499737e+02
3.751892551892551353e+01 -1.675569334761119933e+02
3.753846153846153300e+01 -1.676997104190694472e+02
3.755799755799755246e+01 -1.676597959528216961e+02
3.757753357753357193e+01 -1.675156985999188919e+02
3.759706959706959140e+01 -1.676551252256059001e+02
3.761660561660561086e+01 -1.679166537748776022e+02
3.763614163614163033e+01 -1.681183268515598002e+02
3.765567765567764980e+01 -1.681458801224957824e+02
3.767521367521366926e+01 -1.681205882498094013e+02
3.769474969474968873e+01 -1.681456181242297134e+02
3.771428571428570820e+01 -1.681658941704540666e+02
3.773382173382172766e+01 -1.678922729654236150e+02
3.775335775335774713e+01 -1.678896303440319002e+02
3.777289377289376660e+01 -1.677410917573405413e+02
3.779242979242978606e+01 -1.675985545739443978e+02
3.781196581196580553e+01 -1.675903449028800196e+02
3.783150183150182500e+01 -1.676604232692638163e+02
3.785103785103784446e+01 -1.677166866763979840e+02
3.787057387057386393e+01 -1.677002229886114719e+02
3.789010989010988339e+01 -1.677090300106149812e+02
3.790964590964590286e+01 -1.677044065905886043e+02
3.792918192918192233e+01 -1.676892984118221364e+02
3.794871794871794179e+01 -1.677839818972433363e+02
3.796825396825396126e+01 -1.679411180527546605e+02
3.798778998778998073e+01 -1.680063580565748964e+02
3.800732600732600019e+01 -1.679890458349223366e+02
3.802686202686203387e+01 -1.680664577491455418e+02
3.804639804639805334e+01 -1.679763984172960818e+02
3.806593406593407281e+01 -1.680111113359006652e+02
3.808547008547009227e+01 -1.679494251581499498e+02
3.810500610500611174e+01 -1.678921951321289043e+02
3.812454212454213121e+01 -1.677829786743877207e+02
3.814407814407815067e+01 -1.678183283940693116e+02
3.816361416361417014e+01 -1.675744451853419150e+02
3.818315018315018960e+01 -1.674089510792913984e+02
3.820268620268620907e+01 -1.675421711469874424e+02
3.822222222222222854e+01 -1.674574961974552423e+02
3.824175824175824800e+01 -1.676445675044436712e+02
3.826129426129426747e+01 -1.678510019938481150e+02
3.828083028083028694e+01 -1.677972086175694812e+02
3.830036630036630640e+01 -1.677852363680743508e+02
3.831990231990232587e+01 -1.678081047412196369e+02
3.833943833943834534e+01 -1.678788228998206762e+02
3.835897435897436480e+01 -1.678717982734719953e+02
3.837851037851038427e+01 -1.679949576550350514e+02
3.839804639804640374e+01 -1.683045467148787679e+02
3.841758241758242320e+01 -1.682090218359572305e+02
3.843711843711844267e+01 -1.684900743535085610e+02
3.845665445665446214e+01 -1.686903225286684460e+02
3.847619047619048160e+01 -1.686337212962532135e+02
3.849572649572650107e+01 -1.685233769606917917e+02
3.851526251526252054e+01 -1.685259899012307017e+02
3.853479853479854000e+01 -1.685168225880653949e+02
3.855433455433455947e+01 -1.685172968749925531e+02
3.857387057387057894e+01 -1.685530346066566665e+02
3.859340659340659840e+01 -1.685259997415986390e+02
3.861294261294261787e+01 -1.689726658950603451e+02
3.863247863247863734e+01 -1.689678894424928899e+02
3.865201465201465680e+01 -1.691412286740034574e+02
3.867155067155067627e+01 -1.694587581215214414e+02
3.869108669108669574e+01 -1.694429190006667625e+02
3.871062271062271520e+01 -1.694252119810158490e+02
3.873015873015873467e+01 -1.694049962683384933e+02
3.874969474969475414e+01 -1.693956021348286072e+02
3.876923076923077360e+01 -1.693578230371728921e+02
3.878876678876679307e+01 -1.694628354196296982e+02
3.880830280830281254e+01 -1.694249031663525216e+02
3.882783882783883200e+01 -1.694590906656162872e+02
3.884737484737485147e+01 -1.693543878840719685e+02
3.886691086691087094e+01 -1.693359358190529633e+02
3.888644688644689040e+01 -1.694004557234222546e+02
3.890598290598290987e+01 -1.693631269516137934e+02
3.892551892551892934e+01 -1.695120673477250079e+02
3.894505494505494880e+01 -1.694597162781527686e+02
3.896459096459096827e+01 -1.695859229895340548e+02
3.898412698412698774e+01 -1.694932240532526464e+02
3.900366300366300720e+01 -1.695874495152988857e+02
3.902319902319902667e+01 -1.695553264650473295e+02
3.904273504273504614e+01 -1.700060482464496090e+02
3.906227106227106560e+01 -1.702522470526926668e+02
3.908180708180708507e+01 -1.699729873313522432e+02
3.910134310134310454e+01 -1.701272882957358661e+02
3.912087912087912400e+01 -1.700650077588799718e+02
3.914041514041514347e+01 -1.701110073704576848e+02
3.915995115995116294e+01 -1.701836741815240828e+02
3.917948717948718240e+01 -1.704829036536440867e+02
3.919902319902320187e+01 -1.705133513244327332e+02
3.921855921855922134e+01 -1.703911537178707931e+02
3.923809523809524080e+01 -1.702051517882883900e+02
3.925763125763126027e+01 -1.702526800286638320e+02
3.927716727716727974e+01 -1.702161313851200930e+02
3.929670329670329920e+01 -1.703059707484285354e+02
3.931623931623931867e+01 -1.702897161296604054e+02
3.933577533577533814e+01 -1.702797084624236845e+02
3.935531135531135760e+01 -1.703126721556094481e+02
3.937484737484737707e+01 -1.705454360370468976e+02
3.939438339438339653e+01 -1.705209227914977816e+02
3.941391941391941600e+01 -1.705483701826997844e+02
3.943345543345543547e+01 -1.703497173330183330e+02
3.945299145299145493e+01 -1.704519011223841858e+02
3.947252747252747440e+01 -1.705357831031832347e+02
3.949206349206349387e+01 -1.704614620022775284e+02
3.951159951159951333e+01 -1.703363282640748650e+02
3.953113553113553280e+01 -1.703216028661784947e+02
3.955067155067155227e+01 -1.703362001142026827e+02
3.957020757020757173e+01 -1.703444409575948839e+02
3.958974358974359120e+01 -1.703595780751787743e+02
3.960927960927961067e+01 -1.703747681370194300e+02
3.962881562881563013e+01 -1.703900115147776262e+02
3.964835164835164960e+01 -1.704053085840412791e+02
3.966788766788766907e+01 -1.704206597243812666e+02
3.968742368742368853e+01 -1.704360653194077031e+02
3.970695970695970800e+01 -1.704515257568275501e+02
3.972649572649572747e+01 -1.704670414285032791e+02
3.974603174603174693e+01 -1.704826127305122156e+02
3.976556776556776640e+01 -1.704982400632073620e+02
3.978510378510378587e+01 -1.705139238312792997e+02
3.980463980463980533e+01 -1.705296644438187172e+02
3.982417582417582480e+01 -1.705454623143807567e+02
3.984371184371184427e+01 -1.705613178610500427e+02
3.986324786324786373e+01 -1.705772315065071609e+02
3.988278388278388320e+01 -1.705932036780961596e+02
3.990231990231990267e+01 -1.706092348078935288e+02
3.992185592185592213e+01 -1.706253253327782318e+02
3.994139194139194160e+01 -1.706414756945032707e+02
3.996092796092796107e+01 -1.706576863397682757e+02
3.998046398046398053e+01 -1.706739577202938278e+02
4.000000000000000000e+01 -1.706902902928968331e+02


==> fig/data/NLyTestNonLinCancFFT.dat <==
-4.000000000000000000e+01 -1.685730008520368415e+02
-3.998046398046398053e+01 -1.685781824551115449e+02
-3.996092796092796107e+01 -1.685833702477849556e+02
-3.994139194139194160e+01 -1.685885642448621695e+02
-3.992185592185592213e+01 -1.685937644612013742e+02
-3.990231990231990267e+01 -1.685989709117142183e+02
-3.988278388278388320e+01 -1.686041836113661248e+02
-3.986324786324786373e+01 -1.686094025751764320e+02
-3.984371184371184427e+01 -1.686146278182185938e+02
-3.982417582417582480e+01 -1.686198593556206902e+02
-3.980463980463980533e+01 -1.686250972025653994e+02
-3.978510378510378587e+01 -1.686303413742904809e+02
-3.976556776556776640e+01 -1.686355918860889460e+02
-3.974603174603174693e+01 -1.686408487533093421e+02
-3.972649572649572747e+01 -1.686461119913560083e+02
-3.970695970695970800e+01 -1.686513816156893881e+02
-3.968742368742368853e+01 -1.686566576418262002e+02
-3.966788766788766907e+01 -1.686619400853398361e+02
-3.964835164835164960e+01 -1.686672289618606158e+02
-3.962881562881563013e+01 -1.686725242870759303e+02
-3.960927960927961067e+01 -1.686778260767307529e+02
-3.958974358974359120e+01 -1.686831343466276678e+02
-3.957020757020757173e+01 -1.686884491126273815e+02
-3.955067155067155227e+01 -1.687372515321480648e+02
-3.953113553113553280e+01 -1.686082866455129476e+02
-3.951159951159951333e+01 -1.687758327009362347e+02
-3.949206349206349387e+01 -1.688714501302040105e+02
-3.947252747252747440e+01 -1.687424822730742449e+02
-3.945299145299145493e+01 -1.687963984739444641e+02
-3.943345543345543547e+01 -1.689262661880185590e+02
-3.941391941391941600e+01 -1.689481544256868801e+02
-3.939438339438339653e+01 -1.689828425153109208e+02
-3.937484737484737707e+01 -1.687802813295513999e+02
-3.935531135531135760e+01 -1.685987557187097536e+02
-3.933577533577533814e+01 -1.687101137118798704e+02
-3.931623931623931867e+01 -1.686769123423613337e+02
-3.929670329670329920e+01 -1.686091504272544057e+02
-3.927716727716727974e+01 -1.684692399970759311e+02
-3.925763125763126027e+01 -1.684294139633749694e+02
-3.923809523809524080e+01 -1.684458388022305542e+02
-3.921855921855922134e+01 -1.682370016707672278e+02
-3.919902319902320187e+01 -1.682459312010940096e+02
-3.917948717948718240e+01 -1.681737801695490191e+02
-3.915995115995116294e+01 -1.682217437322869387e+02
-3.914041514041514347e+01 -1.684012471160629616e+02
-3.912087912087912400e+01 -1.684174326553390415e+02
-3.910134310134310454e+01 -1.684698246838302964e+02
-3.908180708180708507e+01 -1.683083611211448272e+02
-3.906227106227106560e+01 -1.681766430864874167e+02
-3.904273504273504614e+01 -1.682198356115774232e+02
-3.902319902319902667e+01 -1.679415491903896509e+02
-3.900366300366300720e+01 -1.680092130438177094e+02
-3.898412698412698774e+01 -1.680511155034518538e+02
-3.896459096459096116e+01 -1.678841580790543162e+02
-3.894505494505494170e+01 -1.677943614579990594e+02
-3.892551892551892223e+01 -1.677788623868512445e+02
-3.890598290598290276e+01 -1.676707862855579663e+02
-3.888644688644688330e+01 -1.675647322633601561e+02
-3.886691086691086383e+01 -1.675691495720189721e+02
-3.884737484737484436e+01 -1.675020891351521755e+02
-3.882783882783882490e+01 -1.675166567427047255e+02
-3.880830280830280543e+01 -1.674209131852524592e+02
-3.878876678876678596e+01 -1.674248136120629056e+02
-3.876923076923076650e+01 -1.675680554591161524e+02
-3.874969474969474703e+01 -1.673221066479457591e+02
-3.873015873015872756e+01 -1.674215858802160994e+02
-3.871062271062270810e+01 -1.674097536813015381e+02
-3.869108669108668863e+01 -1.673818895161067530e+02
-3.867155067155066916e+01 -1.673653037951840474e+02
-3.865201465201464970e+01 -1.674074578209412039e+02
-3.863247863247863023e+01 -1.673719218279647407e+02
-3.861294261294261077e+01 -1.673543628273313004e+02
-3.859340659340659130e+01 -1.673191409176923798e+02
-3.857387057387057183e+01 -1.671407084543427004e+02
-3.855433455433455237e+01 -1.670854625805876026e+02
-3.853479853479853290e+01 -1.668644169789278067e+02
-3.851526251526251343e+01 -1.668036272949469776e+02
-3.849572649572649397e+01 -1.667325403395834087e+02
-3.847619047619047450e+01 -1.668119651254228586e+02
-3.845665445665445503e+01 -1.667553672559170082e+02
-3.843711843711843557e+01 -1.668028802740754202e+02
-3.841758241758241610e+01 -1.666814950758811165e+02
-3.839804639804639663e+01 -1.666989363424320914e+02
-3.837851037851037717e+01 -1.666739957117677591e+02
-3.835897435897435770e+01 -1.665710717483651706e+02
-3.833943833943833823e+01 -1.665355908295231586e+02
-3.831990231990231877e+01 -1.665617921815220654e+02
-3.830036630036629930e+01 -1.663305588544111515e+02
-3.828083028083027983e+01 -1.662337248805619367e+02
-3.826129426129426037e+01 -1.662145133715576151e+02
-3.824175824175824090e+01 -1.661574772549500381e+02
-3.822222222222222143e+01 -1.661785490592861265e+02
-3.820268620268620197e+01 -1.662537060348793716e+02
-3.818315018315018250e+01 -1.664172142657853897e+02
-3.816361416361416303e+01 -1.664852887509919697e+02
-3.814407814407814357e+01 -1.664843524674398054e+02
-3.812454212454212410e+01 -1.665446198209229465e+02
-3.810500610500610463e+01 -1.665621968336836858e+02
-3.808547008547008517e+01 -1.666251195781323702e+02
-3.806593406593406570e+01 -1.666119354559870658e+02
-3.804639804639804623e+01 -1.664919332002549481e+02
-3.802686202686202677e+01 -1.663497698580690383e+02
-3.800732600732600730e+01 -1.664150293132082652e+02
-3.798778998778998783e+01 -1.662219240520012136e+02
-3.796825396825396837e+01 -1.660736797615301441e+02
-3.794871794871794890e+01 -1.660918367050979896e+02
-3.792918192918192943e+01 -1.661083647718039913e+02
-3.790964590964590997e+01 -1.661192502465936514e+02
-3.789010989010989050e+01 -1.659647264549437864e+02
-3.787057387057387103e+01 -1.660144168775356093e+02
-3.785103785103785157e+01 -1.658487019851692708e+02
-3.783150183150183210e+01 -1.657534756189879204e+02
-3.781196581196581263e+01 -1.657324121131386789e+02
-3.779242979242979317e+01 -1.654181430291589834e+02
-3.777289377289377370e+01 -1.653790222813759385e+02
-3.775335775335775423e+01 -1.653769108478207954e+02
-3.773382173382173477e+01 -1.654437155743406151e+02
-3.771428571428571530e+01 -1.654911661847411892e+02
-3.769474969474969583e+01 -1.655797475898633309e+02
-3.767521367521367637e+01 -1.655681952018711058e+02
-3.765567765567765690e+01 -1.655725876152940828e+02
-3.763614163614163743e+01 -1.655964771038254071e+02
-3.761660561660561797e+01 -1.657748210438503520e+02
-3.759706959706959850e+01 -1.656155261942095649e+02
-3.757753357753357903e+01 -1.655469167526699721e+02
-3.755799755799755957e+01 -1.654827905708356752e+02
-3.753846153846154010e+01 -1.655549365145191132e+02
-3.751892551892552063e+01 -1.655786609911533276e+02
-3.749938949938950117e+01 -1.655511966696889203e+02
-3.747985347985348170e+01 -1.655962286426000958e+02
-3.746031746031746223e+01 -1.655995991671594254e+02
-3.744078144078144277e+01 -1.656177076969855193e+02
-3.742124542124542330e+01 -1.658063446818785280e+02
-3.740170940170940383e+01 -1.659099054413999852e+02
-3.738217338217338437e+01 -1.658361595070288672e+02
-3.736263736263736490e+01 -1.657801110095117281e+02
-3.734310134310134544e+01 -1.657370806067942510e+02
-3.732356532356532597e+01 -1.657534791397304730e+02
-3.730402930402930650e+01 -1.656697964848269748e+02
-3.728449328449328704e+01 -1.656902070140482692e+02
-3.726495726495726757e+01 -1.657858392680878694e+02
-3.724542124542124810e+01 -1.658055809276423815e+02
-3.722588522588522864e+01 -1.657853644308697767e+02
-3.720634920634920917e+01 -1.657601670730242915e+02
-3.718681318681318970e+01 -1.656550700464412103e+02
-3.716727716727717024e+01 -1.657626486747869308e+02
-3.714774114774115077e+01 -1.659478698705118518e+02
-3.712820512820513130e+01 -1.659071729465893554e+02
-3.710866910866911184e+01 -1.659969709757297380e+02
-3.708913308913309237e+01 -1.662056131329444213e+02
-3.706959706959707290e+01 -1.660642357211004594e+02
-3.705006105006104633e+01 -1.658939604186810470e+02
-3.703052503052502686e+01 -1.658719277534366938e+02
-3.701098901098900740e+01 -1.660159685527007696e+02
-3.699145299145298793e+01 -1.659933065181422762e+02
-3.697191697191696846e+01 -1.661839149334417129e+02
-3.695238095238094900e+01 -1.662492108490259284e+02
-3.693284493284492953e+01 -1.660820775710249393e+02
-3.691330891330891006e+01 -1.662967592365814369e+02
-3.689377289377289060e+01 -1.663904186207099940e+02
-3.687423687423687113e+01 -1.663586784943834118e+02
-3.685470085470085166e+01 -1.663731796434288697e+02
-3.683516483516483220e+01 -1.663915507422221935e+02
-3.681562881562881273e+01 -1.663983355568453817e+02
-3.679609279609279326e+01 -1.661976394460512267e+02
-3.677655677655677380e+01 -1.662815364956070994e+02
-3.675702075702075433e+01 -1.663479058520125875e+02
-3.673748473748473486e+01 -1.663693394650917412e+02
-3.671794871794871540e+01 -1.664889603155580176e+02
-3.669841269841269593e+01 -1.665707711710671788e+02
-3.667887667887667646e+01 -1.666415910311836228e+02
-3.665934065934065700e+01 -1.664830043912583619e+02
-3.663980463980463753e+01 -1.661216165994522385e+02
-3.662026862026861806e+01 -1.661796440941933497e+02
-3.660073260073259860e+01 -1.659336678656345043e+02
-3.658119658119657913e+01 -1.657919437413970627e+02
-3.656166056166055967e+01 -1.658187558406374933e+02
-3.654212454212454020e+01 -1.657514552445479978e+02
-3.652258852258852073e+01 -1.656987506348887678e+02
-3.650305250305250127e+01 -1.657076421898961200e+02
-3.648351648351648180e+01 -1.657983695139732561e+02
-3.646398046398046233e+01 -1.657555900090858643e+02
-3.644444444444444287e+01 -1.657098561322936803e+02
-3.642490842490842340e+01 -1.657470681011503757e+02
-3.640537240537240393e+01 -1.657441378073259557e+02
-3.638583638583638447e+01 -1.657487961964826013e+02
-3.636630036630036500e+01 -1.656294026167531115e+02
-3.634676434676434553e+01 -1.656653451736052602e+02
-3.632722832722832607e+01 -1.657326474280052366e+02
-3.630769230769230660e+01 -1.659045101131415834e+02
-3.628815628815628713e+01 -1.659532005969358579e+02
-3.626862026862026767e+01 -1.657419136037347869e+02
-3.624908424908424820e+01 -1.656827414555736766e+02
-3.622954822954822873e+01 -1.656918720372930807e+02
-3.621001221001220927e+01 -1.655151697110549947e+02
-3.619047619047618980e+01 -1.656336111853403565e+02
-3.617094017094017033e+01 -1.655037731100663336e+02
-3.615140415140415087e+01 -1.654486657961645051e+02
-3.613186813186813140e+01 -1.654394508172835572e+02
-3.611233211233211193e+01 -1.654891082119831367e+02
-3.609279609279609247e+01 -1.654953600336429815e+02
-3.607326007326007300e+01 -1.654997677279494042e+02
-3.605372405372405353e+01 -1.655992189700239976e+02
-3.603418803418803407e+01 -1.657027767624404930e+02
-3.601465201465201460e+01 -1.656621656009123171e+02
-3.599511599511599513e+01 -1.656121551355627446e+02
-3.597557997557997567e+01 -1.655865777204967344e+02
-3.595604395604395620e+01 -1.655703655234078155e+02
-3.593650793650793673e+01 -1.655878779180256117e+02
-3.591697191697191727e+01 -1.657254758370200136e+02
-3.589743589743589780e+01 -1.656698935761894802e+02
-3.587789987789987833e+01 -1.655710897719438321e+02
-3.585836385836385887e+01 -1.655682439498104941e+02
-3.583882783882783940e+01 -1.656570763302410398e+02
-3.581929181929181993e+01 -1.656002853655284923e+02
-3.579975579975580047e+01 -1.654163652697653220e+02
-3.578021978021978100e+01 -1.655918031463888269e+02
-3.576068376068376153e+01 -1.658195332817358008e+02
-3.574114774114774207e+01 -1.658140673601269839e+02
-3.572161172161172260e+01 -1.660696614061587866e+02
-3.570207570207570313e+01 -1.662463630483036070e+02
-3.568253968253968367e+01 -1.662034749353192069e+02
-3.566300366300366420e+01 -1.662586189875382559e+02
-3.564346764346764473e+01 -1.662122174628903792e+02
-3.562393162393162527e+01 -1.662410266780750590e+02
-3.560439560439560580e+01 -1.659220047301100180e+02
-3.558485958485958633e+01 -1.659090384707152737e+02
-3.556532356532356687e+01 -1.659719184667709442e+02
-3.554578754578754740e+01 -1.660392800174628292e+02
-3.552625152625152793e+01 -1.659215544846710486e+02
-3.550671550671550847e+01 -1.658498194856286432e+02
-3.548717948717948900e+01 -1.658651256950391257e+02
-3.546764346764346953e+01 -1.656779437918220026e+02
-3.544810744810745007e+01 -1.656009717712313716e+02
-3.542857142857143060e+01 -1.656258972135975114e+02
-3.540903540903541113e+01 -1.654560135991353604e+02
-3.538949938949939167e+01 -1.655037308552508080e+02
-3.536996336996337220e+01 -1.655862531207555435e+02
-3.535042735042735274e+01 -1.656333470800812506e+02
-3.533089133089133327e+01 -1.658016904950862340e+02
-3.531135531135531380e+01 -1.657366703160322174e+02
-3.529181929181929434e+01 -1.659739153088735009e+02
-3.527228327228327487e+01 -1.660985555342037401e+02
-3.525274725274725540e+01 -1.660376767579307966e+02
-3.523321123321123594e+01 -1.660109443481591711e+02
-3.521367521367521647e+01 -1.659133666882025864e+02
-3.519413919413919700e+01 -1.656280795081354711e+02
-3.517460317460317754e+01 -1.653784486446651272e+02
-3.515506715506715807e+01 -1.654031618484772252e+02
-3.513553113553113860e+01 -1.653605669923485095e+02
-3.511599511599511914e+01 -1.654725395427018952e+02
-3.509645909645909967e+01 -1.653182815087938593e+02
-3.507692307692308020e+01 -1.652023786365867295e+02
-3.505738705738706074e+01 -1.651802355184159694e+02
-3.503785103785104127e+01 -1.649171284830604804e+02
-3.501831501831502180e+01 -1.647461554181877545e+02
-3.499877899877900234e+01 -1.647660145148210518e+02
-3.497924297924298287e+01 -1.646819188990208431e+02
-3.495970695970696340e+01 -1.646101936142939053e+02
-3.494017094017094394e+01 -1.646834803794353661e+02
-3.492063492063492447e+01 -1.647972075328245865e+02
-3.490109890109890500e+01 -1.645783838049711676e+02
-3.488156288156288554e+01 -1.646511780739396897e+02
-3.486202686202685896e+01 -1.646572073496536177e+02
-3.484249084249083950e+01 -1.646703609803837480e+02
-3.482295482295482003e+01 -1.647240774515869930e+02
-3.480341880341880056e+01 -1.646211906167372945e+02
-3.478388278388278110e+01 -1.646839365374107729e+02
-3.476434676434676163e+01 -1.646674596794761101e+02
-3.474481074481074216e+01 -1.646724503430751270e+02
-3.472527472527472270e+01 -1.648614695876098608e+02
-3.470573870573870323e+01 -1.648473900220926112e+02
-3.468620268620268376e+01 -1.647908519097984197e+02
-3.466666666666666430e+01 -1.647722582589797184e+02
-3.464713064713064483e+01 -1.648314905516380406e+02
-3.462759462759462536e+01 -1.648851114599248149e+02
-3.460805860805860590e+01 -1.649853491744430016e+02
-3.458852258852258643e+01 -1.651302267283448941e+02
-3.456898656898656697e+01 -1.651125113279121877e+02
-3.454945054945054750e+01 -1.651090309812607586e+02
-3.452991452991452803e+01 -1.652597939616133544e+02
-3.451037851037850857e+01 -1.653526335972555898e+02
-3.449084249084248910e+01 -1.653367979134346797e+02
-3.447130647130646963e+01 -1.653477968859187115e+02
-3.445177045177045017e+01 -1.653304783518825900e+02
-3.443223443223443070e+01 -1.652447895497408012e+02
-3.441269841269841123e+01 -1.651902636072948098e+02
-3.439316239316239177e+01 -1.651570875369537248e+02
-3.437362637362637230e+01 -1.652535890728289019e+02
-3.435409035409035283e+01 -1.653045008244415897e+02
-3.433455433455433337e+01 -1.653458617091309009e+02
-3.431501831501831390e+01 -1.654299186056412054e+02
-3.429548229548229443e+01 -1.656823593534019494e+02
-3.427594627594627497e+01 -1.656039545443185546e+02
-3.425641025641025550e+01 -1.655099399820722113e+02
-3.423687423687423603e+01 -1.655047586310924146e+02
-3.421733821733821657e+01 -1.656718161730951806e+02
-3.419780219780219710e+01 -1.658375317799411164e+02
-3.417826617826617763e+01 -1.657913818617557240e+02
-3.415873015873015817e+01 -1.660699285000026180e+02
-3.413919413919413870e+01 -1.661248766609522818e+02
-3.411965811965811923e+01 -1.660542175351908440e+02
-3.410012210012209977e+01 -1.661049652045888365e+02
-3.408058608058608030e+01 -1.662046001388088428e+02
-3.406105006105006083e+01 -1.661420284915855632e+02
-3.404151404151404137e+01 -1.661833944373042016e+02
-3.402197802197802190e+01 -1.664304652556355961e+02
-3.400244200244200243e+01 -1.664029149221782404e+02
-3.398290598290598297e+01 -1.664027079028450373e+02
-3.396336996336996350e+01 -1.661898665668936701e+02
-3.394383394383394403e+01 -1.662991752462143040e+02
-3.392429792429792457e+01 -1.660910570010477727e+02
-3.390476190476190510e+01 -1.657703547559128765e+02
-3.388522588522588563e+01 -1.658351998411541786e+02
-3.386568986568986617e+01 -1.658755904349085313e+02
-3.384615384615384670e+01 -1.658401543422471320e+02
-3.382661782661782723e+01 -1.658497604678906328e+02
-3.380708180708180777e+01 -1.658909296565176419e+02
-3.378754578754578830e+01 -1.658144934111422515e+02
-3.376800976800976883e+01 -1.658035412983798551e+02
-3.374847374847374937e+01 -1.657214106775601010e+02
-3.372893772893772990e+01 -1.657230858000570777e+02
-3.370940170940171043e+01 -1.656604696463051880e+02
-3.368986568986569097e+01 -1.656417582174863412e+02
-3.367032967032967150e+01 -1.656588970206647105e+02
-3.365079365079365203e+01 -1.654235857328976351e+02
-3.363125763125763257e+01 -1.652385556537109608e+02
-3.361172161172161310e+01 -1.652465531289216472e+02
-3.359218559218559363e+01 -1.651096960261899653e+02
-3.357264957264957417e+01 -1.651262259955138916e+02
-3.355311355311355470e+01 -1.652084006913694907e+02
-3.353357753357753523e+01 -1.652406876215059128e+02
-3.351404151404151577e+01 -1.651834760559675033e+02
-3.349450549450549630e+01 -1.650721784300736772e+02
-3.347496947496947683e+01 -1.645498960916468718e+02
-3.345543345543345737e+01 -1.644814272565475051e+02
-3.343589743589743790e+01 -1.646004235315687936e+02
-3.341636141636141843e+01 -1.646142713174728556e+02
-3.339682539682539897e+01 -1.646918277578712946e+02
-3.337728937728937950e+01 -1.648295062909140540e+02
-3.335775335775336004e+01 -1.646696411804680906e+02
-3.333821733821734057e+01 -1.646096457980314938e+02
-3.331868131868132110e+01 -1.645935588799085849e+02
-3.329914529914530164e+01 -1.645685247472397350e+02
-3.327960927960928217e+01 -1.646129760783772156e+02
-3.326007326007326270e+01 -1.648080489932074784e+02
-3.324053724053724324e+01 -1.649424806438494784e+02
-3.322100122100122377e+01 -1.649932656111096776e+02
-3.320146520146520430e+01 -1.649069862852116444e+02
-3.318192918192918484e+01 -1.649028024338596481e+02
-3.316239316239316537e+01 -1.649071970958159739e+02
-3.314285714285714590e+01 -1.648801664191226735e+02
-3.312332112332111933e+01 -1.649144022351964054e+02
-3.310378510378509986e+01 -1.649207928037685349e+02
-3.308424908424908040e+01 -1.650551731287533812e+02
-3.306471306471306093e+01 -1.650123180280511406e+02
-3.304517704517704146e+01 -1.653182762202389995e+02
-3.302564102564102200e+01 -1.655959145396615781e+02
-3.300610500610500253e+01 -1.656287251643737761e+02
-3.298656898656898306e+01 -1.655971032822828874e+02
-3.296703296703296360e+01 -1.656542456653127999e+02
-3.294749694749694413e+01 -1.657401967597309635e+02
-3.292796092796092466e+01 -1.657504068042091490e+02
-3.290842490842490520e+01 -1.657337435778339909e+02
-3.288888888888888573e+01 -1.657361137696312881e+02
-3.286935286935286626e+01 -1.658918089090015542e+02
-3.284981684981684680e+01 -1.658804155243683738e+02
-3.283028083028082733e+01 -1.660162420414897610e+02
-3.281074481074480786e+01 -1.661451412776315522e+02
-3.279120879120878840e+01 -1.660539222076621968e+02
-3.277167277167276893e+01 -1.660751866979685758e+02
-3.275213675213674946e+01 -1.663070741357001339e+02
-3.273260073260073000e+01 -1.662541914633861211e+02
-3.271306471306471053e+01 -1.663898767213250096e+02
-3.269352869352869106e+01 -1.663001476169254715e+02
-3.267399267399267160e+01 -1.661206993790618753e+02
-3.265445665445665213e+01 -1.662680192467974223e+02
-3.263492063492063266e+01 -1.663065219286256990e+02
-3.261538461538461320e+01 -1.664586807196274947e+02
-3.259584859584859373e+01 -1.673256966798867893e+02
-3.257631257631257427e+01 -1.673665681126532263e+02
-3.255677655677655480e+01 -1.672450795892032147e+02
-3.253724053724053533e+01 -1.671928279847682290e+02
-3.251770451770451587e+01 -1.671491638239939448e+02
-3.249816849816849640e+01 -1.668751755361539608e+02
-3.247863247863247693e+01 -1.668083555139818657e+02
-3.245909645909645747e+01 -1.668745677987686236e+02
-3.243956043956043800e+01 -1.669272930340147809e+02
-3.242002442002441853e+01 -1.668406082398590797e+02
-3.240048840048839907e+01 -1.667746793837126802e+02
-3.238095238095237960e+01 -1.666776600433562976e+02
-3.236141636141636013e+01 -1.658690914325438541e+02
-3.234188034188034067e+01 -1.656296146368831614e+02
-3.232234432234432120e+01 -1.657304812613410832e+02
-3.230280830280830173e+01 -1.657788380911175352e+02
-3.228327228327228227e+01 -1.656999169719859140e+02
-3.226373626373626280e+01 -1.657604117988580015e+02
-3.224420024420024333e+01 -1.655124447662946352e+02
-3.222466422466422387e+01 -1.654861443760812278e+02
-3.220512820512820440e+01 -1.652950112062042649e+02
-3.218559218559218493e+01 -1.652230453963331342e+02
-3.216605616605616547e+01 -1.652003781985322917e+02
-3.214652014652014600e+01 -1.651526686410252580e+02
-3.212698412698412653e+01 -1.651458210678012790e+02
-3.210744810744810707e+01 -1.651856335967423774e+02
-3.208791208791208760e+01 -1.650353239898761899e+02
-3.206837606837606813e+01 -1.649108742488823793e+02
-3.204884004884004867e+01 -1.648675592929162974e+02
-3.202930402930402920e+01 -1.648238444138539762e+02
-3.200976800976800973e+01 -1.647981017656877896e+02
-3.199023199023199027e+01 -1.645812038070843641e+02
-3.197069597069597080e+01 -1.645514659537731745e+02
-3.195115995115995133e+01 -1.645217045978364752e+02
-3.193162393162393187e+01 -1.644958788526725186e+02
-3.191208791208791240e+01 -1.645314217972790232e+02
-3.189255189255189293e+01 -1.647189409423245650e+02
-3.187301587301587347e+01 -1.647569849901871635e+02
-3.185347985347985400e+01 -1.648162561456560411e+02
-3.183394383394383453e+01 -1.647714371748620579e+02
-3.181440781440781507e+01 -1.647477834890023018e+02
-3.179487179487179560e+01 -1.649101388313978589e+02
-3.177533577533577613e+01 -1.649409151472553674e+02
-3.175579975579975667e+01 -1.649925828500613534e+02
-3.173626373626373720e+01 -1.649938700643419907e+02
-3.171672771672771773e+01 -1.649772315845949322e+02
-3.169719169719169827e+01 -1.650766410100723363e+02
-3.167765567765567880e+01 -1.652132645607738652e+02
-3.165811965811965933e+01 -1.652565006503926952e+02
-3.163858363858363987e+01 -1.652166741185243097e+02
-3.161904761904762040e+01 -1.653461583595176592e+02
-3.159951159951160093e+01 -1.655552575214486239e+02
-3.157997557997558147e+01 -1.655675892797157758e+02
-3.156043956043956200e+01 -1.653947293979690016e+02
-3.154090354090354253e+01 -1.654948987555394524e+02
-3.152136752136752307e+01 -1.655477614809649936e+02
-3.150183150183150360e+01 -1.656738979627973833e+02
-3.148229548229548413e+01 -1.663052704351779312e+02
-3.146275946275946467e+01 -1.665174101879143791e+02
-3.144322344322344520e+01 -1.662098545600565558e+02
-3.142368742368742573e+01 -1.659630236552935685e+02
-3.140415140415140627e+01 -1.660593425607497124e+02
-3.138461538461538680e+01 -1.658939884917797087e+02
-3.136507936507936734e+01 -1.661905736277420829e+02
-3.134554334554334787e+01 -1.661149067085996762e+02
-3.132600732600732840e+01 -1.661493752383370008e+02
-3.130647130647130894e+01 -1.661603907566362750e+02
-3.128693528693528947e+01 -1.660831367398881753e+02
-3.126739926739927000e+01 -1.661037633576101484e+02
-3.124786324786324698e+01 -1.661308839773408295e+02
-3.122832722832722752e+01 -1.659996311378735356e+02
-3.120879120879120805e+01 -1.660438779091244896e+02
-3.118925518925518858e+01 -1.660677417387055357e+02
-3.116971916971916912e+01 -1.659777386442982561e+02
-3.115018315018314965e+01 -1.660971226644930425e+02
-3.113064713064713018e+01 -1.661053314789397177e+02
-3.111111111111111072e+01 -1.663425421492612486e+02
-3.109157509157509125e+01 -1.663205799967293501e+02
-3.107203907203907178e+01 -1.659009182504655087e+02
-3.105250305250305232e+01 -1.657668640610708906e+02
-3.103296703296703285e+01 -1.657296567055626895e+02
-3.101343101343101338e+01 -1.654550202538182475e+02
-3.099389499389499392e+01 -1.653798223889189103e+02
-3.097435897435897445e+01 -1.653332176454881335e+02
-3.095482295482295498e+01 -1.654195991848492042e+02
-3.093528693528693552e+01 -1.655348661519775533e+02
-3.091575091575091605e+01 -1.655604029707083669e+02
-3.089621489621489658e+01 -1.655125343072891724e+02
-3.087667887667887712e+01 -1.654739032311341020e+02
-3.085714285714285765e+01 -1.654231570904975115e+02
-3.083760683760683818e+01 -1.654636450059082335e+02
-3.081807081807081872e+01 -1.653668051539046076e+02
-3.079853479853479925e+01 -1.652761037924359471e+02
-3.077899877899877978e+01 -1.652615630573964438e+02
-3.075946275946276032e+01 -1.652599625489968105e+02
-3.073992673992673730e+01 -1.652921670176372970e+02
-3.072039072039071783e+01 -1.653078712733554596e+02
-3.070085470085469836e+01 -1.652824490746536981e+02
-3.068131868131867890e+01 -1.654278696703819946e+02
-3.066178266178265943e+01 -1.654613839432676627e+02
-3.064224664224663996e+01 -1.655099841937014844e+02
-3.062271062271062050e+01 -1.655120802239360671e+02
-3.060317460317460103e+01 -1.656144807067530849e+02
-3.058363858363858157e+01 -1.655312399658939455e+02
-3.056410256410256210e+01 -1.657319747826727223e+02
-3.054456654456654263e+01 -1.659709094172436608e+02
-3.052503052503052317e+01 -1.659346481886716163e+02
-3.050549450549450370e+01 -1.661294468464160730e+02
-3.048595848595848423e+01 -1.661377135026864948e+02
-3.046642246642246477e+01 -1.661806799384580700e+02
-3.044688644688644530e+01 -1.663707537499776095e+02
-3.042735042735042583e+01 -1.664693510775383345e+02
-3.040781440781440637e+01 -1.663436387663944345e+02
-3.038827838827838690e+01 -1.661423534545151028e+02
-3.036874236874236743e+01 -1.659257326313690442e+02
-3.034920634920634797e+01 -1.660413637326581693e+02
-3.032967032967032850e+01 -1.661219053569292328e+02
-3.031013431013430903e+01 -1.660663274126420390e+02
-3.029059829059828957e+01 -1.661051454576595177e+02
-3.027106227106227010e+01 -1.661549430911233287e+02
-3.025152625152625063e+01 -1.662374400789970252e+02
-3.023199023199023117e+01 -1.662419829387951040e+02
-3.021245421245421170e+01 -1.662621591335897335e+02
-3.019291819291819223e+01 -1.667111040164654128e+02
-3.017338217338217277e+01 -1.667858646761365833e+02
-3.015384615384615330e+01 -1.665091813011620729e+02
-3.013431013431013383e+01 -1.664285122811177757e+02
-3.011477411477411437e+01 -1.665425241831389940e+02
-3.009523809523809490e+01 -1.664270855544077392e+02
-3.007570207570207543e+01 -1.664230797007859053e+02
-3.005616605616605597e+01 -1.662667113688078189e+02
-3.003663003663003650e+01 -1.662348472884015109e+02
-3.001709401709401703e+01 -1.662527747450917559e+02
-2.999755799755799757e+01 -1.662812511857231357e+02
-2.997802197802197810e+01 -1.663440713922099121e+02
-2.995848595848595863e+01 -1.663436535904795903e+02
-2.993894993894993917e+01 -1.664380914937532623e+02
-2.991941391941391970e+01 -1.665894009159448785e+02
-2.989987789987790023e+01 -1.666578026111602355e+02
-2.988034188034188077e+01 -1.666323985226164268e+02
-2.986080586080586130e+01 -1.664200393172326926e+02
-2.984126984126984183e+01 -1.663478273991985645e+02
-2.982173382173382237e+01 -1.664194035891680130e+02
-2.980219780219780290e+01 -1.664369093950984393e+02
-2.978266178266178343e+01 -1.662466389058741072e+02
-2.976312576312576397e+01 -1.660907714080681501e+02
-2.974358974358974450e+01 -1.660176754241686581e+02
-2.972405372405372503e+01 -1.659502040039928090e+02
-2.970451770451770557e+01 -1.660827645947193218e+02
-2.968498168498168610e+01 -1.658974700133794613e+02
-2.966544566544566663e+01 -1.656401814292800907e+02
-2.964590964590964717e+01 -1.656554513590417059e+02
-2.962637362637362770e+01 -1.654049941046843060e+02
-2.960683760683760823e+01 -1.651741595797051332e+02
-2.958730158730158877e+01 -1.652106883110858178e+02
-2.956776556776556930e+01 -1.651588039653291844e+02
-2.954822954822954983e+01 -1.650396402463391325e+02
-2.952869352869353037e+01 -1.651629450030172279e+02
-2.950915750915751090e+01 -1.653400809981593511e+02
-2.948962148962149143e+01 -1.654721012431895417e+02
-2.947008547008547197e+01 -1.654267031860026123e+02
-2.945054945054945250e+01 -1.653480156975209070e+02
-2.943101343101343303e+01 -1.654936834305693765e+02
-2.941147741147741357e+01 -1.654216574891664493e+02
-2.939194139194139410e+01 -1.654154275412614368e+02
-2.937240537240537464e+01 -1.653169264111182315e+02
-2.935286935286935517e+01 -1.652830157634668069e+02
-2.933333333333333570e+01 -1.652763035037931161e+02
-2.931379731379731624e+01 -1.652985440233629504e+02
-2.929426129426129677e+01 -1.653568417373196837e+02
-2.927472527472527730e+01 -1.654356730260039399e+02
-2.925518925518925784e+01 -1.655432165803125031e+02
-2.923565323565323482e+01 -1.654234861326110035e+02
-2.921611721611721535e+01 -1.655182206866656429e+02
-2.919658119658119588e+01 -1.654496614185827639e+02
-2.917704517704517642e+01 -1.655798138967840316e+02
-2.915750915750915695e+01 -1.655145308377715878e+02
-2.913797313797313748e+01 -1.654495376443816781e+02
-2.911843711843711802e+01 -1.653747813815239169e+02
-2.909890109890109855e+01 -1.651692062508410856e+02
-2.907936507936507908e+01 -1.647352605260831808e+02
-2.905982905982905962e+01 -1.644726781980157853e+02
-2.904029304029304015e+01 -1.644171200423835728e+02
-2.902075702075702068e+01 -1.643815814324900657e+02
-2.900122100122100122e+01 -1.644596032335295490e+02
-2.898168498168498175e+01 -1.645932962017951979e+02
-2.896214896214896228e+01 -1.646150220441213605e+02
-2.894261294261294282e+01 -1.646154953561780303e+02
-2.892307692307692335e+01 -1.646136676009184612e+02
-2.890354090354090388e+01 -1.647540449115111016e+02
-2.888400488400488442e+01 -1.647216976734696914e+02
-2.886446886446886495e+01 -1.646030581673516053e+02
-2.884493284493284548e+01 -1.645356686162740516e+02
-2.882539682539682602e+01 -1.644001399095908482e+02
-2.880586080586080655e+01 -1.643886538167945446e+02
-2.878632478632478708e+01 -1.644420229982379169e+02
-2.876678876678876762e+01 -1.644591045375154863e+02
-2.874725274725274815e+01 -1.645560978223712993e+02
-2.872771672771672513e+01 -1.646613976067507110e+02
-2.870818070818070566e+01 -1.646816192751212782e+02
-2.868864468864468620e+01 -1.647630036004314888e+02
-2.866910866910866673e+01 -1.648791064994778139e+02
-2.864957264957264726e+01 -1.648995355831788743e+02
-2.863003663003662780e+01 -1.647886754037687922e+02
-2.861050061050060833e+01 -1.648412500645396506e+02
-2.859096459096458887e+01 -1.646421994326574634e+02
-2.857142857142856940e+01 -1.646389084481454006e+02
-2.855189255189254993e+01 -1.646098919941970280e+02
-2.853235653235653047e+01 -1.646221769338745275e+02
-2.851282051282051100e+01 -1.646126434269841354e+02
-2.849328449328449153e+01 -1.643685574216286227e+02
-2.847374847374847207e+01 -1.642031597318638205e+02
-2.845421245421245260e+01 -1.641832141534405594e+02
-2.843467643467643313e+01 -1.641276812513885375e+02
-2.841514041514041367e+01 -1.641514258248249121e+02
-2.839560439560439420e+01 -1.643080318549445451e+02
-2.837606837606837473e+01 -1.644524889240754817e+02
-2.835653235653235527e+01 -1.644939747098619023e+02
-2.833699633699633580e+01 -1.643794283047143381e+02
-2.831746031746031633e+01 -1.643583694496670091e+02
-2.829792429792429687e+01 -1.642931723151834262e+02
-2.827838827838827740e+01 -1.641257512472596147e+02
-2.825885225885225793e+01 -1.641781156160864157e+02
-2.823931623931623847e+01 -1.641792549945099040e+02
-2.821978021978021900e+01 -1.641363442313120231e+02
-2.820024420024419953e+01 -1.640010710146975725e+02
-2.818070818070818007e+01 -1.639127146571729838e+02
-2.816117216117216060e+01 -1.638466648846670068e+02
-2.814163614163614113e+01 -1.638808477978138001e+02
-2.812210012210012167e+01 -1.638576812178511943e+02
-2.810256410256410220e+01 -1.638480022461465637e+02
-2.808302808302808273e+01 -1.638811492460130239e+02
-2.806349206349206327e+01 -1.638317435519008995e+02
-2.804395604395604380e+01 -1.638225623522484113e+02
-2.802442002442002433e+01 -1.638175840115750077e+02
-2.800488400488400487e+01 -1.639256014856150614e+02
-2.798534798534798540e+01 -1.640675146280418062e+02
-2.796581196581196593e+01 -1.641162008259146319e+02
-2.794627594627594647e+01 -1.642401123238469722e+02
-2.792673992673992700e+01 -1.643161896950078642e+02
-2.790720390720390753e+01 -1.643147169930905704e+02
-2.788766788766788807e+01 -1.642509897486287400e+02
-2.786813186813186860e+01 -1.642555366889432662e+02
-2.784859584859584913e+01 -1.642076876386297783e+02
-2.782905982905982967e+01 -1.642222094641106764e+02
-2.780952380952381020e+01 -1.639968342857446828e+02
-2.778998778998779073e+01 -1.639610929624847131e+02
-2.777045177045177127e+01 -1.639463482440525866e+02
-2.775091575091575180e+01 -1.640061337896453324e+02
-2.773137973137973233e+01 -1.639911398888590384e+02
-2.771184371184371287e+01 -1.642046436864629868e+02
-2.769230769230769340e+01 -1.642662746617515097e+02
-2.767277167277167393e+01 -1.642835549127986212e+02
-2.765323565323565447e+01 -1.644015652547162460e+02
-2.763369963369963500e+01 -1.644243490674836323e+02
-2.761416361416361553e+01 -1.646425572373605064e+02
-2.759462759462759607e+01 -1.647075432882638779e+02
-2.757509157509157660e+01 -1.646162753314112877e+02
-2.755555555555555713e+01 -1.646756537541571390e+02
-2.753601953601953767e+01 -1.645155659963975268e+02
-2.751648351648351820e+01 -1.643770290729255805e+02
-2.749694749694749873e+01 -1.644079682345103492e+02
-2.747741147741147927e+01 -1.643923771637166453e+02
-2.745787545787545980e+01 -1.644513458356632611e+02
-2.743833943833944033e+01 -1.645417144312093001e+02
-2.741880341880342087e+01 -1.644423551462312503e+02
-2.739926739926740140e+01 -1.645561273782910234e+02
-2.737973137973138194e+01 -1.645740356848955912e+02
-2.736019536019536247e+01 -1.644923729587077332e+02
-2.734065934065934300e+01 -1.644342180562679800e+02
-2.732112332112332354e+01 -1.648771853221605284e+02
-2.730158730158730407e+01 -1.652741750776844469e+02
-2.728205128205128460e+01 -1.652505696575036893e+02
-2.726251526251526514e+01 -1.651897174778182489e+02
-2.724297924297924212e+01 -1.651138817225131561e+02
-2.722344322344322265e+01 -1.649184025953784385e+02
-2.720390720390720318e+01 -1.648577404538601172e+02
-2.718437118437118372e+01 -1.648810041119399443e+02
-2.716483516483516425e+01 -1.647868969244256903e+02
-2.714529914529914478e+01 -1.647661913032131054e+02
-2.712576312576312532e+01 -1.647637882483206226e+02
-2.710622710622710585e+01 -1.646679500364460864e+02
-2.708669108669108638e+01 -1.646845051121680967e+02
-2.706715506715506692e+01 -1.645961418036814621e+02
-2.704761904761904745e+01 -1.644655354395578968e+02
-2.702808302808302798e+01 -1.646136489914349568e+02
-2.700854700854700852e+01 -1.646421759168302970e+02
-2.698901098901098905e+01 -1.647312669946674646e+02
-2.696947496947496958e+01 -1.648910755923910756e+02
-2.694993894993895012e+01 -1.649013515995468993e+02
-2.693040293040293065e+01 -1.651854210675128343e+02
-2.691086691086691118e+01 -1.651806839314005799e+02
-2.689133089133089172e+01 -1.651701614127900370e+02
-2.687179487179487225e+01 -1.650795138904739474e+02
-2.685225885225885278e+01 -1.650947940652150976e+02
-2.683272283272283332e+01 -1.648103740081485569e+02
-2.681318681318681385e+01 -1.646967691885106433e+02
-2.679365079365079438e+01 -1.646851354928242586e+02
-2.677411477411477492e+01 -1.645002406356212816e+02
-2.675457875457875545e+01 -1.643548293298759688e+02
-2.673504273504273243e+01 -1.640554449956319161e+02
-2.671550671550671296e+01 -1.642179706751803678e+02
-2.669597069597069350e+01 -1.641606303328213698e+02
-2.667643467643467403e+01 -1.641015148010362736e+02
-2.665689865689865456e+01 -1.642083191470619568e+02
-2.663736263736263510e+01 -1.643204394720652886e+02
-2.661782661782661563e+01 -1.641019414806189047e+02
-2.659829059829059617e+01 -1.639856951870772832e+02
-2.657875457875457670e+01 -1.638832439661602791e+02
-2.655921855921855723e+01 -1.638476875390464045e+02
-2.653968253968253777e+01 -1.639691382143324176e+02
-2.652014652014651830e+01 -1.640966591562116150e+02
-2.650061050061049883e+01 -1.640212179003075050e+02
-2.648107448107447937e+01 -1.641614815019623848e+02
-2.646153846153845990e+01 -1.641950506041013114e+02
-2.644200244200244043e+01 -1.642171895460353994e+02
-2.642246642246642097e+01 -1.640898374720056552e+02
-2.640293040293040150e+01 -1.640866010183219714e+02
-2.638339438339438203e+01 -1.640747473667996985e+02
-2.636385836385836257e+01 -1.641328210627460749e+02
-2.634432234432234310e+01 -1.642440578631454002e+02
-2.632478632478632363e+01 -1.641690546534910027e+02
-2.630525030525030417e+01 -1.640506077780736405e+02
-2.628571428571428470e+01 -1.638325838088458397e+02
-2.626617826617826523e+01 -1.636331900514414599e+02
-2.624664224664224577e+01 -1.635258478532698234e+02
-2.622710622710622630e+01 -1.635496165482079505e+02
-2.620757020757020683e+01 -1.635669164116596619e+02
-2.618803418803418737e+01 -1.636535495129709261e+02
-2.616849816849816790e+01 -1.638490577724616060e+02
-2.614896214896214843e+01 -1.637513604821552065e+02
-2.612942612942612897e+01 -1.636439782300556089e+02
-2.610989010989010950e+01 -1.636592164808859593e+02
-2.609035409035409003e+01 -1.636134809664418981e+02
-2.607081807081807057e+01 -1.635959853486028521e+02
-2.605128205128205110e+01 -1.633877480958328476e+02
-2.603174603174603163e+01 -1.633277829772669634e+02
-2.601221001221001217e+01 -1.633527196854242334e+02
-2.599267399267399270e+01 -1.634411861728332838e+02
-2.597313797313797323e+01 -1.634385294188315356e+02
-2.595360195360195377e+01 -1.636289173987637184e+02
-2.593406593406593430e+01 -1.637401189353182644e+02
-2.591452991452991483e+01 -1.636212096816414885e+02
-2.589499389499389537e+01 -1.636415016089944743e+02
-2.587545787545787590e+01 -1.637424096468057826e+02
-2.585592185592185643e+01 -1.640957542932059425e+02
-2.583638583638583697e+01 -1.638679729530246618e+02
-2.581684981684981750e+01 -1.636763015861641293e+02
-2.579731379731379803e+01 -1.636318487323399040e+02
-2.577777777777777857e+01 -1.636697163917420426e+02
-2.575824175824175910e+01 -1.636608005850158065e+02
-2.573870573870573963e+01 -1.638095770985604531e+02
-2.571916971916972017e+01 -1.638407722056826117e+02
-2.569963369963370070e+01 -1.640206761052799607e+02
-2.568009768009768123e+01 -1.640035235688011710e+02
-2.566056166056166177e+01 -1.639979540509708329e+02
-2.564102564102564230e+01 -1.640014098186853744e+02
-2.562148962148962283e+01 -1.640761709810577145e+02
-2.560195360195360337e+01 -1.640370134664136685e+02
-2.558241758241758390e+01 -1.642082245449017250e+02
-2.556288156288156443e+01 -1.642315378267315111e+02
-2.554334554334554497e+01 -1.643738992818298925e+02
-2.552380952380952550e+01 -1.643294358851022139e+02
-2.550427350427350603e+01 -1.642799284179620827e+02
-2.548473748473748657e+01 -1.642892379499056688e+02
-2.546520146520146710e+01 -1.642289902059741848e+02
-2.544566544566544763e+01 -1.642694444757919996e+02
-2.542612942612942817e+01 -1.644195564967890846e+02
-2.540659340659340870e+01 -1.647214086856015740e+02
-2.538705738705738923e+01 -1.649716047325687214e+02
-2.536752136752136977e+01 -1.651570615505787316e+02
-2.534798534798535030e+01 -1.652079442678075907e+02
-2.532844932844933084e+01 -1.650062821612881692e+02
-2.530891330891331137e+01 -1.645182460927895249e+02
-2.528937728937729190e+01 -1.642102413444706315e+02
-2.526984126984127244e+01 -1.641859205232313741e+02
-2.525030525030525297e+01 -1.642624157614611704e+02
-2.523076923076922995e+01 -1.642364757847653891e+02
-2.521123321123321048e+01 -1.642707781525695623e+02
-2.519169719169719102e+01 -1.642379500047647980e+02
-2.517216117216117155e+01 -1.644855742731669750e+02
-2.515262515262515208e+01 -1.645725272034915179e+02
-2.513308913308913262e+01 -1.645040249219972850e+02
-2.511355311355311315e+01 -1.644893359628193537e+02
-2.509401709401709368e+01 -1.644259835448825697e+02
-2.507448107448107422e+01 -1.641722409135654175e+02
-2.505494505494505475e+01 -1.639312024415436326e+02
-2.503540903540903528e+01 -1.639129147635398738e+02
-2.501587301587301582e+01 -1.639166213843277831e+02
-2.499633699633699635e+01 -1.639019676975837854e+02
-2.497680097680097688e+01 -1.639177286834784013e+02
-2.495726495726495742e+01 -1.640595005646724758e+02
-2.493772893772893795e+01 -1.640968658889394476e+02
-2.491819291819291848e+01 -1.640449870791578064e+02
-2.489865689865689902e+01 -1.640232744906177231e+02
-2.487912087912087955e+01 -1.640353820054198764e+02
-2.485958485958486008e+01 -1.639672078729961129e+02
-2.484004884004884062e+01 -1.638968412453715757e+02
-2.482051282051282115e+01 -1.638988525174444533e+02
-2.480097680097680168e+01 -1.638012922057745584e+02
-2.478144078144078222e+01 -1.636724652651029999e+02
-2.476190476190476275e+01 -1.636408221697830641e+02
-2.474236874236873973e+01 -1.635502182974364018e+02
-2.472283272283272026e+01 -1.635682368283079597e+02
-2.470329670329670080e+01 -1.635611086430395744e+02
-2.468376068376068133e+01 -1.635207447396314819e+02
-2.466422466422466186e+01 -1.634692561732137790e+02
-2.464468864468864240e+01 -1.636111567688924993e+02
-2.462515262515262293e+01 -1.637144424422820634e+02
-2.460561660561660347e+01 -1.637180671313528819e+02
-2.458608058608058400e+01 -1.636242543772401064e+02
-2.456654456654456453e+01 -1.633847531275649771e+02
-2.454700854700854507e+01 -1.633247090279182316e+02
-2.452747252747252560e+01 -1.633273409899207422e+02
-2.450793650793650613e+01 -1.633492049217099975e+02
-2.448840048840048667e+01 -1.633435928289239030e+02
-2.446886446886446720e+01 -1.632352422761135529e+02
-2.444932844932844773e+01 -1.632788280302238775e+02
-2.442979242979242827e+01 -1.635837402376150749e+02
-2.441025641025640880e+01 -1.636161998979767702e+02
-2.439072039072038933e+01 -1.636362599498175996e+02
-2.437118437118436987e+01 -1.636892225635619695e+02
-2.435164835164835040e+01 -1.637065408969820055e+02
-2.433211233211233093e+01 -1.636992564336856617e+02
-2.431257631257631147e+01 -1.636065894343370530e+02
-2.429304029304029200e+01 -1.633935233966283533e+02
-2.427350427350427253e+01 -1.634302673963990742e+02
-2.425396825396825307e+01 -1.633297098559646372e+02
-2.423443223443223360e+01 -1.631378279439132370e+02
-2.421489621489621413e+01 -1.631431997311293571e+02
-2.419536019536019467e+01 -1.633439767068271067e+02
-2.417582417582417520e+01 -1.635772634715840468e+02
-2.415628815628815573e+01 -1.636956911729177477e+02
-2.413675213675213627e+01 -1.635234646706722970e+02
-2.411721611721611680e+01 -1.632391676784208130e+02
-2.409768009768009733e+01 -1.630546220477773431e+02
-2.407814407814407787e+01 -1.630063131368495988e+02
-2.405860805860805840e+01 -1.632162215468194972e+02
-2.403907203907203893e+01 -1.633175710058622485e+02
-2.401953601953601947e+01 -1.633315204572675157e+02
-2.400000000000000000e+01 -1.633268307439413718e+02
-2.398046398046398053e+01 -1.633832115054549661e+02
-2.396092796092796107e+01 -1.635475077090756599e+02
-2.394139194139194160e+01 -1.633536877112715615e+02
-2.392185592185592213e+01 -1.633581738591127248e+02
-2.390231990231990267e+01 -1.634609761694990482e+02
-2.388278388278388320e+01 -1.634343459835386057e+02
-2.386324786324786373e+01 -1.634809668786728309e+02
-2.384371184371184427e+01 -1.634779334204851580e+02
-2.382417582417582480e+01 -1.634089593339840292e+02
-2.380463980463980533e+01 -1.634968014291928853e+02
-2.378510378510378587e+01 -1.634501276166591595e+02
-2.376556776556776640e+01 -1.633048234813253146e+02
-2.374603174603174693e+01 -1.632428208534348073e+02
-2.372649572649572747e+01 -1.631810154763719822e+02
-2.370695970695970800e+01 -1.633835745789351961e+02
-2.368742368742368853e+01 -1.634808410812455293e+02
-2.366788766788766907e+01 -1.631367470562773008e+02
-2.364835164835164960e+01 -1.630569168499409898e+02
-2.362881562881563013e+01 -1.630522842956696650e+02
-2.360927960927961067e+01 -1.630046384821210381e+02
-2.358974358974359120e+01 -1.631156775802061532e+02
-2.357020757020757173e+01 -1.632311734270307397e+02
-2.355067155067155227e+01 -1.632682282335925947e+02
-2.353113553113553280e+01 -1.634818488067661235e+02
-2.351159951159951333e+01 -1.634794041208127737e+02
-2.349206349206349032e+01 -1.633132859517793634e+02
-2.347252747252747085e+01 -1.632382764546610758e+02
-2.345299145299145138e+01 -1.631885518022357644e+02
-2.343345543345543192e+01 -1.633010073890001763e+02
-2.341391941391941245e+01 -1.634530287241990436e+02
-2.339438339438339298e+01 -1.633097622849017512e+02
-2.337484737484737352e+01 -1.634492189954545154e+02
-2.335531135531135405e+01 -1.636121094385741515e+02
-2.333577533577533458e+01 -1.635545981007948342e+02
-2.331623931623931512e+01 -1.635462463632228207e+02
-2.329670329670329565e+01 -1.634882132056796991e+02
-2.327716727716727618e+01 -1.634094134841816413e+02
-2.325763125763125672e+01 -1.636345425116900003e+02
-2.323809523809523725e+01 -1.639476277449071517e+02
-2.321855921855921778e+01 -1.641498399085587323e+02
-2.319902319902319832e+01 -1.642561670800792228e+02
-2.317948717948717885e+01 -1.642140797046089347e+02
-2.315995115995115938e+01 -1.641922695656462565e+02
-2.314041514041513992e+01 -1.641691409121003176e+02
-2.312087912087912045e+01 -1.640863194160897081e+02
-2.310134310134310098e+01 -1.639797789946577211e+02
-2.308180708180708152e+01 -1.637426364131368643e+02
-2.306227106227106205e+01 -1.638458866450362166e+02
-2.304273504273504258e+01 -1.639359595541513954e+02
-2.302319902319902312e+01 -1.639564956500182973e+02
-2.300366300366300365e+01 -1.640214857334677561e+02
-2.298412698412698418e+01 -1.640606273078442996e+02
-2.296459096459096472e+01 -1.640459295887305871e+02
-2.294505494505494525e+01 -1.641873047113028292e+02
-2.292551892551892578e+01 -1.641073410769300835e+02
-2.290598290598290632e+01 -1.641772458843875881e+02
-2.288644688644688685e+01 -1.643754956646034202e+02
-2.286691086691086738e+01 -1.644001374778773368e+02
-2.284737484737484792e+01 -1.643268154161992243e+02
-2.282783882783882845e+01 -1.641514360176348646e+02
-2.280830280830280898e+01 -1.644003481179172184e+02
-2.278876678876678952e+01 -1.649607722438123005e+02
-2.276923076923077005e+01 -1.651337487359602392e+02
-2.274969474969475058e+01 -1.651548447730431519e+02
-2.273015873015873112e+01 -1.652264598731150045e+02
-2.271062271062271165e+01 -1.651885725581009012e+02
-2.269108669108669218e+01 -1.651200089521303198e+02
-2.267155067155067272e+01 -1.649282981636522720e+02
-2.265201465201465325e+01 -1.644584882218561006e+02
-2.263247863247863378e+01 -1.644211853410038486e+02
-2.261294261294261432e+01 -1.645910755899795674e+02
-2.259340659340659485e+01 -1.645128955735421243e+02
-2.257387057387057538e+01 -1.645882832126350195e+02
-2.255433455433455592e+01 -1.644739538282058788e+02
-2.253479853479853645e+01 -1.645635560411193694e+02
-2.251526251526251698e+01 -1.645493803617996491e+02
-2.249572649572649397e+01 -1.644581871859299156e+02
-2.247619047619047450e+01 -1.645184804204562852e+02
-2.245665445665445503e+01 -1.645054478138168861e+02
-2.243711843711843557e+01 -1.644299880244767280e+02
-2.241758241758241610e+01 -1.643918397443630965e+02
-2.239804639804639663e+01 -1.641255894087921661e+02
-2.237851037851037717e+01 -1.639564069604427061e+02
-2.235897435897435770e+01 -1.639722016786534198e+02
-2.233943833943833823e+01 -1.640020876627123698e+02
-2.231990231990231877e+01 -1.640041305663935134e+02
-2.230036630036629930e+01 -1.641114616293575352e+02
-2.228083028083027983e+01 -1.641882519103279492e+02
-2.226129426129426037e+01 -1.642129351840854383e+02
-2.224175824175824090e+01 -1.643116408780300048e+02
-2.222222222222222143e+01 -1.644506754102631589e+02
-2.220268620268620197e+01 -1.647194766735286748e+02
-2.218315018315018250e+01 -1.647949982119237404e+02
-2.216361416361416303e+01 -1.647179556816371075e+02
-2.214407814407814357e+01 -1.645551891347205355e+02
-2.212454212454212410e+01 -1.644389991184381472e+02
-2.210500610500610463e+01 -1.644186226395383699e+02
-2.208547008547008517e+01 -1.644569644840906903e+02
-2.206593406593406570e+01 -1.644407048325826395e+02
-2.204639804639804623e+01 -1.644185904855567628e+02
-2.202686202686202677e+01 -1.644146808072767669e+02
-2.200732600732600730e+01 -1.643194433138277191e+02
-2.198778998778998783e+01 -1.639165498374050856e+02
-2.196825396825396837e+01 -1.638639352718835767e+02
-2.194871794871794890e+01 -1.640124615375526105e+02
-2.192918192918192943e+01 -1.639304748156813503e+02
-2.190964590964590997e+01 -1.639190804023276655e+02
-2.189010989010989050e+01 -1.637309668689874229e+02
-2.187057387057387103e+01 -1.636381666710113620e+02
-2.185103785103785157e+01 -1.635690200381445436e+02
-2.183150183150183210e+01 -1.635944230085414119e+02
-2.181196581196581263e+01 -1.636282277658492035e+02
-2.179242979242979317e+01 -1.637873952102573583e+02
-2.177289377289377370e+01 -1.640180760912210474e+02
-2.175335775335775423e+01 -1.640431311214404957e+02
-2.173382173382173477e+01 -1.641011727340206505e+02
-2.171428571428571530e+01 -1.641887511664318993e+02
-2.169474969474969583e+01 -1.641496304193607330e+02
-2.167521367521367637e+01 -1.642255397582735554e+02
-2.165567765567765690e+01 -1.641868526570037261e+02
-2.163614163614163743e+01 -1.643584484092601201e+02
-2.161660561660561797e+01 -1.643807956900085401e+02
-2.159706959706959850e+01 -1.643189149810358458e+02
-2.157753357753357903e+01 -1.644165399975188961e+02
-2.155799755799755957e+01 -1.644736077830767158e+02
-2.153846153846154010e+01 -1.645762232554280331e+02
-2.151892551892552063e+01 -1.650628907096815396e+02
-2.149938949938950117e+01 -1.653257535076758984e+02
-2.147985347985347815e+01 -1.651126395688865216e+02
-2.146031746031745868e+01 -1.650635686841231404e+02
-2.144078144078143922e+01 -1.651057296221692638e+02
-2.142124542124541975e+01 -1.651213864121231438e+02
-2.140170940170940028e+01 -1.649759501452629706e+02
-2.138217338217338082e+01 -1.648438952842614071e+02
-2.136263736263736135e+01 -1.648425996946984924e+02
-2.134310134310134188e+01 -1.647756387509622868e+02
-2.132356532356532242e+01 -1.647995073859985666e+02
-2.130402930402930295e+01 -1.647743539814889004e+02
-2.128449328449328348e+01 -1.648433015835503568e+02
-2.126495726495726402e+01 -1.649727765224751010e+02
-2.124542124542124455e+01 -1.650098297008676980e+02
-2.122588522588522508e+01 -1.646836816759131921e+02
-2.120634920634920562e+01 -1.645837520446665394e+02
-2.118681318681318615e+01 -1.645249980225006254e+02
-2.116727716727716668e+01 -1.644028053578101094e+02
-2.114774114774114722e+01 -1.641244647232044827e+02
-2.112820512820512775e+01 -1.638738349968181467e+02
-2.110866910866910828e+01 -1.639739367496923990e+02
-2.108913308913308882e+01 -1.640183829979850429e+02
-2.106959706959706935e+01 -1.639778754703544337e+02
-2.105006105006104988e+01 -1.640165939822341556e+02
-2.103052503052503042e+01 -1.639717835256323326e+02
-2.101098901098901095e+01 -1.641704242114121541e+02
-2.099145299145299148e+01 -1.641931378786388507e+02
-2.097191697191697202e+01 -1.642113341952597239e+02
-2.095238095238095255e+01 -1.639855841085643817e+02
-2.093284493284493308e+01 -1.637613783655388602e+02
-2.091330891330891362e+01 -1.637419618660243543e+02
-2.089377289377289415e+01 -1.639064858505348354e+02
-2.087423687423687468e+01 -1.639147263748871808e+02
-2.085470085470085522e+01 -1.637290877418101616e+02
-2.083516483516483575e+01 -1.637717277053013447e+02
-2.081562881562881628e+01 -1.637924332870123862e+02
-2.079609279609279682e+01 -1.636949755547447580e+02
-2.077655677655677735e+01 -1.636646441527537092e+02
-2.075702075702075788e+01 -1.636305926269322413e+02
-2.073748473748473842e+01 -1.636998884789040005e+02
-2.071794871794871895e+01 -1.636284053096385946e+02
-2.069841269841269948e+01 -1.633324670706525126e+02
-2.067887667887668002e+01 -1.633430018277529427e+02
-2.065934065934066055e+01 -1.632844250341286738e+02
-2.063980463980464108e+01 -1.632825302138826089e+02
-2.062026862026862162e+01 -1.633090153717405713e+02
-2.060073260073260215e+01 -1.634281731835644109e+02
-2.058119658119658268e+01 -1.633493349328916224e+02
-2.056166056166056322e+01 -1.632843259130914078e+02
-2.054212454212454375e+01 -1.632540246590377535e+02
-2.052258852258852428e+01 -1.632739984141790046e+02
-2.050305250305250482e+01 -1.633414652636907078e+02
-2.048351648351648180e+01 -1.632717168076960661e+02
-2.046398046398046233e+01 -1.632504551653730402e+02
-2.044444444444444287e+01 -1.632567223792913182e+02
-2.042490842490842340e+01 -1.630163294866844410e+02
-2.040537240537240393e+01 -1.627615700270473837e+02
-2.038583638583638447e+01 -1.627032610573217823e+02
-2.036630036630036500e+01 -1.626979841051819164e+02
-2.034676434676434553e+01 -1.628269011872673673e+02
-2.032722832722832607e+01 -1.628662991201426848e+02
-2.030769230769230660e+01 -1.629221027388206551e+02
-2.028815628815628713e+01 -1.630901062829681223e+02
-2.026862026862026767e+01 -1.633114699821064448e+02
-2.024908424908424820e+01 -1.635397298159575996e+02
-2.022954822954822873e+01 -1.638044295426287249e+02
-2.021001221001220927e+01 -1.639384272377484990e+02
-2.019047619047618980e+01 -1.639032768976788930e+02
-2.017094017094017033e+01 -1.639394390275614342e+02
-2.015140415140415087e+01 -1.639405344945230070e+02
-2.013186813186813140e+01 -1.638505318546895637e+02
-2.011233211233211193e+01 -1.638715091630286054e+02
-2.009279609279609247e+01 -1.639089557414330898e+02
-2.007326007326007300e+01 -1.639842662168414904e+02
-2.005372405372405353e+01 -1.640153918814170027e+02
-2.003418803418803407e+01 -1.640125592861552946e+02
-2.001465201465201460e+01 -1.639712729458765921e+02
-1.999511599511599513e+01 -1.640781164906637741e+02
-1.997557997557997567e+01 -1.642762411870841106e+02
-1.995604395604395620e+01 -1.642469747626651895e+02
-1.993650793650793673e+01 -1.642345982495920111e+02
-1.991697191697191727e+01 -1.643713622343352370e+02
-1.989743589743589780e+01 -1.642661356929627630e+02
-1.987789987789987833e+01 -1.642346822401223960e+02
-1.985836385836385887e+01 -1.641778590900352697e+02
-1.983882783882783940e+01 -1.640865386598764530e+02
-1.981929181929181993e+01 -1.643309814661140535e+02
-1.979975579975580047e+01 -1.643425725698042470e+02
-1.978021978021978100e+01 -1.643427415030020029e+02
-1.976068376068376153e+01 -1.642045600161683296e+02
-1.974114774114774207e+01 -1.641215023316763109e+02
-1.972161172161172260e+01 -1.641503320260879377e+02
-1.970207570207570313e+01 -1.642669340564658000e+02
-1.968253968253968367e+01 -1.642417872080458778e+02
-1.966300366300366420e+01 -1.641860359786823835e+02
-1.964346764346764473e+01 -1.642554812207569341e+02
-1.962393162393162527e+01 -1.642856136924484360e+02
-1.960439560439560580e+01 -1.643367984229302010e+02
-1.958485958485958633e+01 -1.642484413548740747e+02
-1.956532356532356687e+01 -1.640608277828201551e+02
-1.954578754578754740e+01 -1.644164569373532458e+02
-1.952625152625152793e+01 -1.648393862385485420e+02
-1.950671550671550847e+01 -1.649551426465815496e+02
-1.948717948717948545e+01 -1.649803288938192054e+02
-1.946764346764346598e+01 -1.651025030647818994e+02
-1.944810744810744652e+01 -1.650342588465855158e+02
-1.942857142857142705e+01 -1.649792229906860257e+02
-1.940903540903540758e+01 -1.649560696419139276e+02
-1.938949938949938812e+01 -1.647875622245412330e+02
-1.936996336996336865e+01 -1.647381602112090491e+02
-1.935042735042734918e+01 -1.648021501124518409e+02
-1.933089133089132972e+01 -1.648291556723559097e+02
-1.931135531135531025e+01 -1.649438851673089630e+02
-1.929181929181929078e+01 -1.649631657018970259e+02
-1.927228327228327132e+01 -1.650137223787476444e+02
-1.925274725274725185e+01 -1.651052768713147998e+02
-1.923321123321123238e+01 -1.651308310313465881e+02
-1.921367521367521292e+01 -1.650451624826591512e+02
-1.919413919413919345e+01 -1.651412172488322199e+02
-1.917460317460317398e+01 -1.653573518610095903e+02
-1.915506715506715452e+01 -1.652401053319698860e+02
-1.913553113553113505e+01 -1.651635776331667955e+02
-1.911599511599511558e+01 -1.650222786521785849e+02
-1.909645909645909612e+01 -1.646584737174747488e+02
-1.907692307692307665e+01 -1.645929033443368610e+02
-1.905738705738705718e+01 -1.645795602846997099e+02
-1.903785103785103772e+01 -1.644439066447380355e+02
-1.901831501831501825e+01 -1.645780997190000221e+02
-1.899877899877899878e+01 -1.645958505961272067e+02
-1.897924297924297932e+01 -1.645524921240424021e+02
-1.895970695970695985e+01 -1.646688059999869154e+02
-1.894017094017094038e+01 -1.647200066085832759e+02
-1.892063492063492092e+01 -1.647166755381699943e+02
-1.890109890109890145e+01 -1.648322113753887663e+02
-1.888156288156288198e+01 -1.650019893334329595e+02
-1.886202686202686252e+01 -1.651274421946955044e+02
-1.884249084249084305e+01 -1.651378935468065947e+02
-1.882295482295482358e+01 -1.651142532763148552e+02
-1.880341880341880412e+01 -1.652289663758112681e+02
-1.878388278388278465e+01 -1.653627041657799452e+02
-1.876434676434676518e+01 -1.653937097401139056e+02
-1.874481074481074572e+01 -1.651938778383903639e+02
-1.872527472527472625e+01 -1.647250246067409023e+02
-1.870573870573870678e+01 -1.646592441903359827e+02
-1.868620268620268732e+01 -1.648773257859519958e+02
-1.866666666666666785e+01 -1.648410476109307297e+02
-1.864713064713064838e+01 -1.648263690500774601e+02
-1.862759462759462892e+01 -1.648799437378619359e+02
-1.860805860805860945e+01 -1.649115382465721495e+02
-1.858852258852258998e+01 -1.648587436712976739e+02
-1.856898656898657052e+01 -1.649509821018257867e+02
-1.854945054945055105e+01 -1.649569299987751378e+02
-1.852991452991453158e+01 -1.649781550188421306e+02
-1.851037851037851212e+01 -1.652018415624107206e+02
-1.849084249084248910e+01 -1.651832809535838464e+02
-1.847130647130646963e+01 -1.648046657166557338e+02
-1.845177045177045017e+01 -1.646709880986007306e+02
-1.843223443223443070e+01 -1.646446756812041201e+02
-1.841269841269841123e+01 -1.646355470940591204e+02
-1.839316239316239177e+01 -1.645985944193400314e+02
-1.837362637362637230e+01 -1.644961629961752578e+02
-1.835409035409035283e+01 -1.645363053349003053e+02
-1.833455433455433337e+01 -1.645985107087036852e+02
-1.831501831501831390e+01 -1.645925263023655702e+02
-1.829548229548229443e+01 -1.645664350736506094e+02
-1.827594627594627497e+01 -1.646446338542189665e+02
-1.825641025641025550e+01 -1.646814011351219165e+02
-1.823687423687423603e+01 -1.647313938320024818e+02
-1.821733821733821657e+01 -1.651066504797637435e+02
-1.819780219780219710e+01 -1.651898584952341764e+02
-1.817826617826617763e+01 -1.651854809213117221e+02
-1.815873015873015817e+01 -1.653741503398966017e+02
-1.813919413919413870e+01 -1.653716405768885522e+02
-1.811965811965811923e+01 -1.654068723997268364e+02
-1.810012210012209977e+01 -1.654871561613713880e+02
-1.808058608058608030e+01 -1.656601268611143780e+02
-1.806105006105006083e+01 -1.657960643463867711e+02
-1.804151404151404137e+01 -1.658060421385604570e+02
-1.802197802197802190e+01 -1.657903209759149945e+02
-1.800244200244200243e+01 -1.658107674224127948e+02
-1.798290598290598297e+01 -1.658127553591938295e+02
-1.796336996336996350e+01 -1.657933324224127603e+02
-1.794383394383394403e+01 -1.656485503371653749e+02
-1.792429792429792457e+01 -1.654324047317108182e+02
-1.790476190476190510e+01 -1.653522405314922423e+02
-1.788522588522588563e+01 -1.653034509186528567e+02
-1.786568986568986617e+01 -1.653935530876007078e+02
-1.784615384615384670e+01 -1.655532273913532038e+02
-1.782661782661782723e+01 -1.656732832924758441e+02
-1.780708180708180777e+01 -1.656007401664443535e+02
-1.778754578754578830e+01 -1.652685779170066098e+02
-1.776800976800976883e+01 -1.650954425694658028e+02
-1.774847374847374937e+01 -1.648290864290009381e+02
-1.772893772893772990e+01 -1.644391023701826384e+02
-1.770940170940171043e+01 -1.642412232828189929e+02
-1.768986568986569097e+01 -1.641819238439169339e+02
-1.767032967032967150e+01 -1.638682003576891475e+02
-1.765079365079365203e+01 -1.636693806826657465e+02
-1.763125763125763257e+01 -1.636295072492877978e+02
-1.761172161172161310e+01 -1.637189276462097780e+02
-1.759218559218559363e+01 -1.640120506582900077e+02
-1.757264957264957417e+01 -1.640061502932728388e+02
-1.755311355311355470e+01 -1.638797042300845135e+02
-1.753357753357753523e+01 -1.637698244978035689e+02
-1.751404151404151577e+01 -1.637785444518411282e+02
-1.749450549450549630e+01 -1.638789492193829744e+02
-1.747496947496947328e+01 -1.636969147471797044e+02
-1.745543345543345382e+01 -1.635287738415017884e+02
-1.743589743589743435e+01 -1.635968143461830095e+02
-1.741636141636141488e+01 -1.635543907733183744e+02
-1.739682539682539542e+01 -1.634650347940402639e+02
-1.737728937728937595e+01 -1.634962832756983175e+02
-1.735775335775335648e+01 -1.632198065043381519e+02
-1.733821733821733702e+01 -1.631496810963345467e+02
-1.731868131868131755e+01 -1.630645949830024222e+02
-1.729914529914529808e+01 -1.629185215059483198e+02
-1.727960927960927862e+01 -1.628514410937933690e+02
-1.726007326007325915e+01 -1.627182031296069340e+02
-1.724053724053723968e+01 -1.627272184011306138e+02
-1.722100122100122022e+01 -1.627374098065855037e+02
-1.720146520146520075e+01 -1.625761508543330365e+02
-1.718192918192918128e+01 -1.623133168220151390e+02
-1.716239316239316182e+01 -1.621975586390862532e+02
-1.714285714285714235e+01 -1.620687693605341337e+02
-1.712332112332112288e+01 -1.619110136957664565e+02
-1.710378510378510342e+01 -1.618815285233214070e+02
-1.708424908424908395e+01 -1.618776579713017441e+02
-1.706471306471306448e+01 -1.619001626011447854e+02
-1.704517704517704502e+01 -1.619463867719605616e+02
-1.702564102564102555e+01 -1.619389617280570519e+02
-1.700610500610500608e+01 -1.619468689687459744e+02
-1.698656898656898662e+01 -1.619949027495134146e+02
-1.696703296703296715e+01 -1.621478647406923983e+02
-1.694749694749694768e+01 -1.621466172698251000e+02
-1.692796092796092822e+01 -1.620306748974109041e+02
-1.690842490842490875e+01 -1.620345235460089270e+02
-1.688888888888888928e+01 -1.620390695699439050e+02
-1.686935286935286982e+01 -1.621657787483835591e+02
-1.684981684981685035e+01 -1.623759279744720061e+02
-1.683028083028083088e+01 -1.624652491759437680e+02
-1.681074481074481142e+01 -1.624291457046637959e+02
-1.679120879120879195e+01 -1.625940115093452505e+02
-1.677167277167277248e+01 -1.626706004537724937e+02
-1.675213675213675302e+01 -1.626670973383912440e+02
-1.673260073260073355e+01 -1.626399717463877437e+02
-1.671306471306471408e+01 -1.625686205767323145e+02
-1.669352869352869462e+01 -1.626272455128672618e+02
-1.667399267399267515e+01 -1.625364708862696546e+02
-1.665445665445665568e+01 -1.623029231609212957e+02
-1.663492063492063622e+01 -1.622497442552565872e+02
-1.661538461538461675e+01 -1.622577599603304748e+02
-1.659584859584859728e+01 -1.623107266855339503e+02
-1.657631257631257782e+01 -1.621354664473507228e+02
-1.655677655677655835e+01 -1.619958606695219032e+02
-1.653724053724053888e+01 -1.620441079612621422e+02
-1.651770451770451942e+01 -1.620373411513165252e+02
-1.649816849816849995e+01 -1.620571097323140464e+02
-1.647863247863247693e+01 -1.622712107184763397e+02
-1.645909645909645747e+01 -1.623159955367675593e+02
-1.643956043956043800e+01 -1.621875979784076662e+02
-1.642002442002441853e+01 -1.622292721052589854e+02
-1.640048840048839907e+01 -1.622887526013583965e+02
-1.638095238095237960e+01 -1.624216685290077180e+02
-1.636141636141636013e+01 -1.624015327741157932e+02
-1.634188034188034067e+01 -1.624341842919246801e+02
-1.632234432234432120e+01 -1.625210367227859365e+02
-1.630280830280830173e+01 -1.627137884736775959e+02
-1.628327228327228227e+01 -1.628522294189724278e+02
-1.626373626373626280e+01 -1.629636705399658467e+02
-1.624420024420024333e+01 -1.631390286481749285e+02
-1.622466422466422387e+01 -1.631263146343317203e+02
-1.620512820512820440e+01 -1.630936619598542165e+02
-1.618559218559218493e+01 -1.631387594145618323e+02
-1.616605616605616547e+01 -1.630610933672155056e+02
-1.614652014652014600e+01 -1.629728048543707359e+02
-1.612698412698412653e+01 -1.629643825833263122e+02
-1.610744810744810707e+01 -1.629314646064055410e+02
-1.608791208791208760e+01 -1.629706768787929434e+02
-1.606837606837606813e+01 -1.630988281005486442e+02
-1.604884004884004867e+01 -1.632623318687977303e+02
-1.602930402930402920e+01 -1.635009727698165705e+02
-1.600976800976800973e+01 -1.636216726063807982e+02
-1.599023199023199027e+01 -1.636346246594842739e+02
-1.597069597069597080e+01 -1.636488316926053699e+02
-1.595115995115995133e+01 -1.637577292507604056e+02
-1.593162393162393187e+01 -1.637026595323175684e+02
-1.591208791208791240e+01 -1.635565132468528873e+02
-1.589255189255189293e+01 -1.636492087086572269e+02
-1.587301587301587347e+01 -1.636425033422478350e+02
-1.585347985347985400e+01 -1.636484017063136207e+02
-1.583394383394383453e+01 -1.637472048634762700e+02
-1.581440781440781507e+01 -1.637608867813932534e+02
-1.579487179487179560e+01 -1.639496511107545302e+02
-1.577533577533577613e+01 -1.642673375056591851e+02
-1.575579975579975667e+01 -1.643144859795130230e+02
-1.573626373626373720e+01 -1.642450041897857034e+02
-1.571672771672771773e+01 -1.642451150637131150e+02
-1.569719169719169827e+01 -1.645144424912818693e+02
-1.567765567765567880e+01 -1.643731199316633251e+02
-1.565811965811965933e+01 -1.643446698805046822e+02
-1.563858363858363987e+01 -1.645021447132958485e+02
-1.561904761904762040e+01 -1.644849162308250072e+02
-1.559951159951160093e+01 -1.645416137015891991e+02
-1.557997557997558147e+01 -1.644086665669026956e+02
-1.556043956043956200e+01 -1.643310501564374135e+02
-1.554090354090354253e+01 -1.640367050102102269e+02
-1.552136752136752307e+01 -1.638443904617622309e+02
-1.550183150183150360e+01 -1.638587095922895287e+02
-1.548229548229548058e+01 -1.639209677848361935e+02
-1.546275946275946112e+01 -1.638660722153549614e+02
-1.544322344322344165e+01 -1.637641975813081103e+02
-1.542368742368742218e+01 -1.636643126887965991e+02
-1.540415140415140272e+01 -1.636059550348989546e+02
-1.538461538461538325e+01 -1.636634712751782388e+02
-1.536507936507936378e+01 -1.635424970858183542e+02
-1.534554334554334432e+01 -1.634604179350875484e+02
-1.532600732600732485e+01 -1.634880310429959422e+02
-1.530647130647130538e+01 -1.634074708120716934e+02
-1.528693528693528592e+01 -1.635424178457980986e+02
-1.526739926739926645e+01 -1.637102319393061123e+02
-1.524786324786324698e+01 -1.637229764888902537e+02
-1.522832722832722752e+01 -1.637590981444467388e+02
-1.520879120879120805e+01 -1.636395439970614234e+02
-1.518925518925518858e+01 -1.636106537017801656e+02
-1.516971916971916912e+01 -1.635209862547139608e+02
-1.515018315018314965e+01 -1.632685045475414540e+02
-1.513064713064713018e+01 -1.631543351543706137e+02
-1.511111111111111072e+01 -1.630918006437688916e+02
-1.509157509157509125e+01 -1.631275810246100093e+02
-1.507203907203907178e+01 -1.630433163104394794e+02
-1.505250305250305232e+01 -1.631285275156797070e+02
-1.503296703296703285e+01 -1.632682845295741174e+02
-1.501343101343101338e+01 -1.630877985880815402e+02
-1.499389499389499392e+01 -1.628697382538402962e+02
-1.497435897435897445e+01 -1.627528614850115787e+02
-1.495482295482295498e+01 -1.627027873427339841e+02
-1.493528693528693552e+01 -1.626747627603760975e+02
-1.491575091575091605e+01 -1.626498660038416801e+02
-1.489621489621489658e+01 -1.625387638393323186e+02
-1.487667887667887712e+01 -1.622955414951330511e+02
-1.485714285714285765e+01 -1.622337380634746182e+02
-1.483760683760683818e+01 -1.623125625166840962e+02
-1.481807081807081872e+01 -1.624690092577641281e+02
-1.479853479853479925e+01 -1.626285596754245830e+02
-1.477899877899877978e+01 -1.626340293858046948e+02
-1.475946275946276032e+01 -1.626121578772728071e+02
-1.473992673992674085e+01 -1.625509564610798066e+02
-1.472039072039072138e+01 -1.625635899951696217e+02
-1.470085470085470192e+01 -1.625712464762123091e+02
-1.468131868131868245e+01 -1.627720241526330085e+02
-1.466178266178266298e+01 -1.630588815864318519e+02
-1.464224664224664352e+01 -1.631552691434329745e+02
-1.462271062271062405e+01 -1.631437404824006876e+02
-1.460317460317460458e+01 -1.629910429370238205e+02
-1.458363858363858512e+01 -1.628790157518444630e+02
-1.456410256410256565e+01 -1.630186323202519532e+02
-1.454456654456654618e+01 -1.630328859218249420e+02
-1.452503052503052672e+01 -1.630433348981798929e+02
-1.450549450549450725e+01 -1.629246396431136361e+02
-1.448595848595848423e+01 -1.630024162119828475e+02
-1.446642246642246477e+01 -1.630564055658589382e+02
-1.444688644688644530e+01 -1.628725168624825983e+02
-1.442735042735042583e+01 -1.627840389080331818e+02
-1.440781440781440637e+01 -1.626372642538165962e+02
-1.438827838827838690e+01 -1.625425081658983117e+02
-1.436874236874236743e+01 -1.623007888841501938e+02
-1.434920634920634797e+01 -1.621236144602721083e+02
-1.432967032967032850e+01 -1.621956576021140961e+02
-1.431013431013430903e+01 -1.621813693023661926e+02
-1.429059829059828957e+01 -1.622130270097541143e+02
-1.427106227106227010e+01 -1.623206665202514216e+02
-1.425152625152625063e+01 -1.622964215561158596e+02
-1.423199023199023117e+01 -1.622796902867241897e+02
-1.421245421245421170e+01 -1.622755991967757154e+02
-1.419291819291819223e+01 -1.623372998385883932e+02
-1.417338217338217277e+01 -1.623883453758854500e+02
-1.415384615384615330e+01 -1.624079708720614406e+02
-1.413431013431013383e+01 -1.624543018656281674e+02
-1.411477411477411437e+01 -1.626071881338066305e+02
-1.409523809523809490e+01 -1.626285406858031592e+02
-1.407570207570207543e+01 -1.624995447590974891e+02
-1.405616605616605597e+01 -1.624277083869812941e+02
-1.403663003663003650e+01 -1.624581308131620858e+02
-1.401709401709401703e+01 -1.626687267018620560e+02
-1.399755799755799757e+01 -1.629770276201319348e+02
-1.397802197802197810e+01 -1.630940442727838047e+02
-1.395848595848595863e+01 -1.630262836890172480e+02
-1.393894993894993917e+01 -1.629280790005991548e+02
-1.391941391941391970e+01 -1.630353545548016143e+02
-1.389987789987790023e+01 -1.629629795337571068e+02
-1.388034188034188077e+01 -1.629107090862044629e+02
-1.386080586080586130e+01 -1.628692599277644888e+02
-1.384126984126984183e+01 -1.626928948762673883e+02
-1.382173382173382237e+01 -1.627618621498567109e+02
-1.380219780219780290e+01 -1.627522643921842587e+02
-1.378266178266178343e+01 -1.627979521431859098e+02
-1.376312576312576397e+01 -1.627173344511546134e+02
-1.374358974358974450e+01 -1.626526957141068692e+02
-1.372405372405372503e+01 -1.627484224800068660e+02
-1.370451770451770557e+01 -1.627915143027021543e+02
-1.368498168498168610e+01 -1.628233782038987556e+02
-1.366544566544566663e+01 -1.628727418852317896e+02
-1.364590964590964717e+01 -1.629061813820378291e+02
-1.362637362637362770e+01 -1.629302554253941366e+02
-1.360683760683760823e+01 -1.628873926609215914e+02
-1.358730158730158877e+01 -1.629311300211130060e+02
-1.356776556776556930e+01 -1.631480909059362432e+02
-1.354822954822954983e+01 -1.633129783944298765e+02
-1.352869352869353037e+01 -1.635112986907819561e+02
-1.350915750915751090e+01 -1.636104020141846718e+02
-1.348962148962148788e+01 -1.639480405179312754e+02
-1.347008547008546842e+01 -1.639380004208795754e+02
-1.345054945054944895e+01 -1.636363220639787812e+02
-1.343101343101342948e+01 -1.636424564533291175e+02
-1.341147741147741002e+01 -1.636558026147571638e+02
-1.339194139194139055e+01 -1.637660018687694503e+02
-1.337240537240537108e+01 -1.637574973161382559e+02
-1.335286935286935162e+01 -1.637764636643611880e+02
-1.333333333333333215e+01 -1.636392549117407214e+02
-1.331379731379731268e+01 -1.635112966465588329e+02
-1.329426129426129322e+01 -1.635098811057553689e+02
-1.327472527472527375e+01 -1.635528957878584606e+02
-1.325518925518925428e+01 -1.636000655705902034e+02
-1.323565323565323482e+01 -1.636700963897720840e+02
-1.321611721611721535e+01 -1.638578172871603726e+02
-1.319658119658119588e+01 -1.640129684311132792e+02
-1.317704517704517642e+01 -1.640951394119511804e+02
-1.315750915750915695e+01 -1.641182203378792792e+02
-1.313797313797313748e+01 -1.639387947303966087e+02
-1.311843711843711802e+01 -1.638659276751337757e+02
-1.309890109890109855e+01 -1.638705860975366306e+02
-1.307936507936507908e+01 -1.638310961022270931e+02
-1.305982905982905962e+01 -1.637205186164840143e+02
-1.304029304029304015e+01 -1.636579735381936871e+02
-1.302075702075702068e+01 -1.637461956413865778e+02
-1.300122100122100122e+01 -1.637163868436136909e+02
-1.298168498168498175e+01 -1.638547870031446507e+02
-1.296214896214896228e+01 -1.638376984715074798e+02
-1.294261294261294282e+01 -1.636971308195878976e+02
-1.292307692307692335e+01 -1.636816367381897521e+02
-1.290354090354090388e+01 -1.634358228662911756e+02
-1.288400488400488442e+01 -1.635827494894805056e+02
-1.286446886446886495e+01 -1.634488866988437508e+02
-1.284493284493284548e+01 -1.632421453283116080e+02
-1.282539682539682602e+01 -1.633351191194207956e+02
-1.280586080586080655e+01 -1.632175617447409763e+02
-1.278632478632478708e+01 -1.633109369716342201e+02
-1.276678876678876762e+01 -1.632926292414954901e+02
-1.274725274725274815e+01 -1.633961903338839647e+02
-1.272771672771672868e+01 -1.634885691781582580e+02
-1.270818070818070922e+01 -1.635124457856836102e+02
-1.268864468864468975e+01 -1.633949794617262796e+02
-1.266910866910867028e+01 -1.630688087790406939e+02
-1.264957264957265082e+01 -1.628531591371973946e+02
-1.263003663003663135e+01 -1.628605105835992788e+02
-1.261050061050061188e+01 -1.628602541011208586e+02
-1.259096459096459242e+01 -1.630907405181076513e+02
-1.257142857142857295e+01 -1.633849113466168319e+02
-1.255189255189255348e+01 -1.634090150418212772e+02
-1.253235653235653402e+01 -1.634534822873262954e+02
-1.251282051282051455e+01 -1.633500805109021030e+02
-1.249328449328449153e+01 -1.634034728799527443e+02
-1.247374847374847207e+01 -1.634710781519297598e+02
-1.245421245421245260e+01 -1.633581727125951488e+02
-1.243467643467643313e+01 -1.634222633810643117e+02
-1.241514041514041367e+01 -1.632893221662473877e+02
-1.239560439560439420e+01 -1.631099556733005613e+02
-1.237606837606837473e+01 -1.631675728751395695e+02
-1.235653235653235527e+01 -1.630914886433151878e+02
-1.233699633699633580e+01 -1.629979343082612502e+02
-1.231746031746031633e+01 -1.630322353319788817e+02
-1.229792429792429687e+01 -1.630908287659569567e+02
-1.227838827838827740e+01 -1.629556374132073699e+02
-1.225885225885225793e+01 -1.628917469557344759e+02
-1.223931623931623847e+01 -1.629251336505816994e+02
-1.221978021978021900e+01 -1.628721314532726012e+02
-1.220024420024419953e+01 -1.628417649617479412e+02
-1.218070818070818007e+01 -1.628831932340679884e+02
-1.216117216117216060e+01 -1.627342267158622917e+02
-1.214163614163614113e+01 -1.626288744609520620e+02
-1.212210012210012167e+01 -1.626776330430658959e+02
-1.210256410256410220e+01 -1.626485006905377588e+02
-1.208302808302808273e+01 -1.626720621184157380e+02
-1.206349206349206327e+01 -1.625779778928146584e+02
-1.204395604395604380e+01 -1.626465598625494806e+02
-1.202442002442002433e+01 -1.627025101878528517e+02
-1.200488400488400487e+01 -1.623748028035699917e+02
-1.198534798534798540e+01 -1.624604641966976999e+02
-1.196581196581196593e+01 -1.626074322502842051e+02
-1.194627594627594647e+01 -1.625653443883979037e+02
-1.192673992673992700e+01 -1.626345337085214737e+02
-1.190720390720390753e+01 -1.625656031535430088e+02
-1.188766788766788807e+01 -1.625496264757744029e+02
-1.186813186813186860e+01 -1.625105146961571734e+02
-1.184859584859584913e+01 -1.625097274565966643e+02
-1.182905982905982967e+01 -1.624707482631413598e+02
-1.180952380952381020e+01 -1.625551577547886382e+02
-1.178998778998779073e+01 -1.628531679686268490e+02
-1.177045177045177127e+01 -1.630615545068354493e+02
-1.175091575091575180e+01 -1.630620143192534215e+02
-1.173137973137973233e+01 -1.630026096377335989e+02
-1.171184371184371287e+01 -1.629450793949762897e+02
-1.169230769230769340e+01 -1.628302748816601309e+02
-1.167277167277167393e+01 -1.626669456079262659e+02
-1.165323565323565447e+01 -1.626078746154233556e+02
-1.163369963369963500e+01 -1.626896726017036485e+02
-1.161416361416361553e+01 -1.626648749269122902e+02
-1.159462759462759607e+01 -1.626196907955083475e+02
-1.157509157509157660e+01 -1.627568427364607828e+02
-1.155555555555555713e+01 -1.625767109341569210e+02
-1.153601953601953767e+01 -1.624694030444084376e+02
-1.151648351648351820e+01 -1.625629426585861381e+02
-1.149694749694749873e+01 -1.624986637103834255e+02
-1.147741147741147572e+01 -1.623707514296852992e+02
-1.145787545787545625e+01 -1.622429430727167983e+02
-1.143833943833943678e+01 -1.622092120641042357e+02
-1.141880341880341732e+01 -1.621919631923418592e+02
-1.139926739926739785e+01 -1.622145908115250563e+02
-1.137973137973137838e+01 -1.621729656753213931e+02
-1.136019536019535892e+01 -1.621421157892647784e+02
-1.134065934065933945e+01 -1.621726940020073187e+02
-1.132112332112331998e+01 -1.621923495216078948e+02
-1.130158730158730052e+01 -1.622474591573552516e+02
-1.128205128205128105e+01 -1.623480017930055510e+02
-1.126251526251526158e+01 -1.624342767611214811e+02
-1.124297924297924212e+01 -1.624848765062271809e+02
-1.122344322344322265e+01 -1.625082286462457546e+02
-1.120390720390720318e+01 -1.626518603023206424e+02
-1.118437118437118372e+01 -1.628320194907820735e+02
-1.116483516483516425e+01 -1.628161574881558238e+02
-1.114529914529914478e+01 -1.629436899267787453e+02
-1.112576312576312532e+01 -1.632939148907783533e+02
-1.110622710622710585e+01 -1.633866094706611705e+02
-1.108669108669108638e+01 -1.632459325836741755e+02
-1.106715506715506692e+01 -1.632517438204677660e+02
-1.104761904761904745e+01 -1.632050162679961147e+02
-1.102808302808302798e+01 -1.631662157515097249e+02
-1.100854700854700852e+01 -1.631617446455889535e+02
-1.098901098901098905e+01 -1.629931353303557557e+02
-1.096947496947496958e+01 -1.629444782009697690e+02
-1.094993894993895012e+01 -1.629800460390835042e+02
-1.093040293040293065e+01 -1.629760695209192534e+02
-1.091086691086691118e+01 -1.628155852103316192e+02
-1.089133089133089172e+01 -1.626488331820658573e+02
-1.087179487179487225e+01 -1.626376328497399300e+02
-1.085225885225885278e+01 -1.625403462505276764e+02
-1.083272283272283332e+01 -1.621106893477019639e+02
-1.081318681318681385e+01 -1.617799740970519622e+02
-1.079365079365079438e+01 -1.617971205535701813e+02
-1.077411477411477492e+01 -1.618507932230239135e+02
-1.075457875457875545e+01 -1.618480031173951090e+02
-1.073504273504273598e+01 -1.618815962393271946e+02
-1.071550671550671652e+01 -1.618993580834486465e+02
-1.069597069597069705e+01 -1.618682375754758027e+02
-1.067643467643467758e+01 -1.620299993689683902e+02
-1.065689865689865812e+01 -1.621929142344343973e+02
-1.063736263736263865e+01 -1.620815162982027573e+02
-1.061782661782661918e+01 -1.620439904701111686e+02
-1.059829059829059972e+01 -1.622392579443175009e+02
-1.057875457875458025e+01 -1.624321215977761028e+02
-1.055921855921856078e+01 -1.624901209287571930e+02
-1.053968253968254132e+01 -1.623959784748239770e+02
-1.052014652014652185e+01 -1.623517572524262675e+02
-1.050061050061050238e+01 -1.625151872830899435e+02
-1.048107448107447937e+01 -1.625900106564060934e+02
-1.046153846153845990e+01 -1.625635430829735242e+02
-1.044200244200244043e+01 -1.626126134862971071e+02
-1.042246642246642097e+01 -1.626387908492308725e+02
-1.040293040293040150e+01 -1.626071639868044372e+02
-1.038339438339438203e+01 -1.622818756692477393e+02
-1.036385836385836257e+01 -1.620992092277450638e+02
-1.034432234432234310e+01 -1.620513657873706279e+02
-1.032478632478632363e+01 -1.617203826699667673e+02
-1.030525030525030417e+01 -1.614263868953160852e+02
-1.028571428571428470e+01 -1.613867502135904601e+02
-1.026617826617826523e+01 -1.614077699671271375e+02
-1.024664224664224577e+01 -1.613987930355544904e+02
-1.022710622710622630e+01 -1.613529481671162671e+02
-1.020757020757020683e+01 -1.614086762464019671e+02
-1.018803418803418737e+01 -1.613109603002002927e+02
-1.016849816849816790e+01 -1.612182018778340762e+02
-1.014896214896214843e+01 -1.612284699977448383e+02
-1.012942612942612897e+01 -1.612057659237068208e+02
-1.010989010989010950e+01 -1.613202970588333756e+02
-1.009035409035409003e+01 -1.613221135725007400e+02
-1.007081807081807057e+01 -1.613291494070097087e+02
-1.005128205128205110e+01 -1.612658628991492833e+02
-1.003174603174603163e+01 -1.611618878078695900e+02
-1.001221001221001217e+01 -1.610614999732296724e+02
-9.992673992673992700e+00 -1.609526769294540713e+02
-9.973137973137973233e+00 -1.608859356797034650e+02
-9.953601953601953767e+00 -1.609469239763786277e+02
-9.934065934065934300e+00 -1.609474811612994642e+02
-9.914529914529914834e+00 -1.605998620661056862e+02
-9.894993894993895367e+00 -1.603042658199570383e+02
-9.875457875457875900e+00 -1.602793363353310383e+02
-9.855921855921856434e+00 -1.602992598855585697e+02
-9.836385836385836967e+00 -1.602932349937936465e+02
-9.816849816849817500e+00 -1.602324805146101880e+02
-9.797313797313798034e+00 -1.601147753591177718e+02
-9.777777777777778567e+00 -1.600699968453419046e+02
-9.758241758241759101e+00 -1.601384388179387486e+02
-9.738705738705739634e+00 -1.601456344031369667e+02
-9.719169719169720167e+00 -1.601458770938749581e+02
-9.699633699633700701e+00 -1.601153870599421509e+02
-9.680097680097681234e+00 -1.600334765900420564e+02
-9.660561660561661768e+00 -1.600958397904283288e+02
-9.641025641025642301e+00 -1.600528597767691679e+02
-9.621489621489622834e+00 -1.599966895525820405e+02
-9.601953601953603368e+00 -1.599655886817820942e+02
-9.582417582417583901e+00 -1.597964194381388552e+02
-9.562881562881564435e+00 -1.597050598106730774e+02
-9.543345543345544968e+00 -1.596485821162780212e+02
-9.523809523809525501e+00 -1.594365519764352825e+02
-9.504273504273506035e+00 -1.593706133947493697e+02
-9.484737484737483015e+00 -1.592966828524693312e+02
-9.465201465201463549e+00 -1.592568974401986281e+02
-9.445665445665444082e+00 -1.594086472245981554e+02
-9.426129426129424616e+00 -1.593750133148214161e+02
-9.406593406593405149e+00 -1.593738769051228132e+02
-9.387057387057385682e+00 -1.591925904482618535e+02
-9.367521367521366216e+00 -1.590496252355441129e+02
-9.347985347985346749e+00 -1.590889145753218372e+02
-9.328449328449327282e+00 -1.590828384129045787e+02
-9.308913308913307816e+00 -1.591622363006395346e+02
-9.289377289377288349e+00 -1.591977426915970000e+02
-9.269841269841268883e+00 -1.590854511613947295e+02
-9.250305250305249416e+00 -1.589559090248879158e+02
-9.230769230769229949e+00 -1.589202892442998802e+02
-9.211233211233210483e+00 -1.588778857021691806e+02
-9.191697191697191016e+00 -1.588663432128384727e+02
-9.172161172161171550e+00 -1.588489965379116029e+02
-9.152625152625152083e+00 -1.588297003416202813e+02
-9.133089133089132616e+00 -1.588220193723262526e+02
-9.113553113553113150e+00 -1.588605484348269954e+02
-9.094017094017093683e+00 -1.589497569496332403e+02
-9.074481074481074216e+00 -1.590658006565646474e+02
-9.054945054945054750e+00 -1.591679294959552351e+02
-9.035409035409035283e+00 -1.593491668543353512e+02
-9.015873015873015817e+00 -1.595752029890224719e+02
-8.996336996336996350e+00 -1.595885933105862478e+02
-8.976800976800976883e+00 -1.595882579822556409e+02
-8.957264957264957417e+00 -1.595771109414666853e+02
-8.937728937728937950e+00 -1.596512308889124938e+02
-8.918192918192918484e+00 -1.597854576713500308e+02
-8.898656898656899017e+00 -1.598211001596434357e+02
-8.879120879120879550e+00 -1.598165088436079202e+02
-8.859584859584860084e+00 -1.597798711371096658e+02
-8.840048840048840617e+00 -1.597238312246530825e+02
-8.820512820512821150e+00 -1.597392828200200370e+02
-8.800976800976801684e+00 -1.598085946056954185e+02
-8.781440781440782217e+00 -1.597978129075300728e+02
-8.761904761904762751e+00 -1.598931521159433373e+02
-8.742368742368743284e+00 -1.598996260835082808e+02
-8.722832722832723817e+00 -1.598863026583933618e+02
-8.703296703296704351e+00 -1.600503959258694238e+02
-8.683760683760684884e+00 -1.600812527509468453e+02
-8.664224664224665418e+00 -1.600802859978091988e+02
-8.644688644688645951e+00 -1.603563882548716037e+02
-8.625152625152626484e+00 -1.606005730931545372e+02
-8.605616605616607018e+00 -1.606550039488881794e+02
-8.586080586080587551e+00 -1.606949720511839814e+02
-8.566544566544568085e+00 -1.606972704271371413e+02
-8.547008547008548618e+00 -1.609920972188226642e+02
-8.527472527472529151e+00 -1.609717041361119243e+02
-8.507936507936509685e+00 -1.611853987006676618e+02
-8.488400488400486665e+00 -1.614061253435056358e+02
-8.468864468864467199e+00 -1.613357132491238417e+02
-8.449328449328447732e+00 -1.614108706408965759e+02
-8.429792429792428266e+00 -1.613368053666883100e+02
-8.410256410256408799e+00 -1.612141189392164335e+02
-8.390720390720389332e+00 -1.611598374389953108e+02
-8.371184371184369866e+00 -1.612948447174563000e+02
-8.351648351648350399e+00 -1.613146747015812252e+02
-8.332112332112330932e+00 -1.612517681062059864e+02
-8.312576312576311466e+00 -1.611668569656962404e+02
-8.293040293040291999e+00 -1.612254828248458978e+02
-8.273504273504272533e+00 -1.614154432633222598e+02
-8.253968253968253066e+00 -1.615692023410680349e+02
-8.234432234432233599e+00 -1.615036668259173211e+02
-8.214896214896214133e+00 -1.613408792850765963e+02
-8.195360195360194666e+00 -1.613166970591585141e+02
-8.175824175824175200e+00 -1.614491349298708087e+02
-8.156288156288155733e+00 -1.616207474674805837e+02
-8.136752136752136266e+00 -1.615702521558364992e+02
-8.117216117216116800e+00 -1.616024594245765229e+02
-8.097680097680097333e+00 -1.615477100628447147e+02
-8.078144078144077866e+00 -1.615044626964962617e+02
-8.058608058608058400e+00 -1.615141431882686902e+02
-8.039072039072038933e+00 -1.612879202732408999e+02
-8.019536019536019467e+00 -1.612197974082168628e+02
-8.000000000000000000e+00 -1.612031280147808161e+02
-7.980463980463980533e+00 -1.612696827753807156e+02
-7.960927960927961067e+00 -1.613360337899670753e+02
-7.941391941391941600e+00 -1.612570700083847157e+02
-7.921855921855922134e+00 -1.610105972922207229e+02
-7.902319902319902667e+00 -1.608432280014131948e+02
-7.882783882783883200e+00 -1.607435160786247366e+02
-7.863247863247863734e+00 -1.606300640983880044e+02
-7.843711843711844267e+00 -1.605652602336105588e+02
-7.824175824175824800e+00 -1.605846459491914686e+02
-7.804639804639805334e+00 -1.606851126788544093e+02
-7.785103785103785867e+00 -1.607150398949682142e+02
-7.765567765567766401e+00 -1.606859341636710496e+02
-7.746031746031746934e+00 -1.607377342179235029e+02
-7.726495726495727467e+00 -1.608709684391268695e+02
-7.706959706959708001e+00 -1.608887691435821807e+02
-7.687423687423688534e+00 -1.609265079927557736e+02
-7.667887667887669068e+00 -1.609553972885348117e+02
-7.648351648351649601e+00 -1.609690454608425512e+02
-7.628815628815630134e+00 -1.609571389125458154e+02
-7.609279609279610668e+00 -1.609294622595976136e+02
-7.589743589743591201e+00 -1.608529254292409405e+02
-7.570207570207571734e+00 -1.607237292909206872e+02
-7.550671550671552268e+00 -1.606413827894335782e+02
-7.531135531135532801e+00 -1.607639214336070665e+02
-7.511599511599513335e+00 -1.610335552761135318e+02
-7.492063492063493868e+00 -1.610909527104294341e+02
-7.472527472527474401e+00 -1.610750236493259706e+02
-7.452991452991454935e+00 -1.611523352263808420e+02
-7.433455433455435468e+00 -1.611393556367517306e+02
-7.413919413919416002e+00 -1.610929355461576336e+02
-7.394383394383396535e+00 -1.611249300036445220e+02
-7.374847374847377068e+00 -1.611570930324165545e+02
-7.355311355311357602e+00 -1.612276296098554269e+02
-7.335775335775338135e+00 -1.614075033509321884e+02
-7.316239316239318669e+00 -1.615537057855271428e+02
-7.296703296703299202e+00 -1.616081563533671783e+02
-7.277167277167279735e+00 -1.615840893897283763e+02
-7.257631257631260269e+00 -1.615642153164324384e+02
-7.238095238095240802e+00 -1.615433752128143396e+02
-7.218559218559221335e+00 -1.616299871392673140e+02
-7.199023199023201869e+00 -1.616709138356703761e+02
-7.179487179487182402e+00 -1.616535148834140614e+02
-7.159951159951162936e+00 -1.615823224315600726e+02
-7.140415140415143469e+00 -1.615088245235870090e+02
-7.120879120879124002e+00 -1.615603284628307108e+02
-7.101343101343104536e+00 -1.613885166243304639e+02
-7.081807081807085069e+00 -1.613108596526626002e+02
-7.062271062271065603e+00 -1.613857030855440939e+02
-7.042735042735046136e+00 -1.615785425571267524e+02
-7.023199023199026669e+00 -1.616988023971164239e+02
-7.003663003663007203e+00 -1.618450640820638000e+02
-6.984126984126980631e+00 -1.621228433146959560e+02
-6.964590964590961164e+00 -1.622507488679996754e+02
-6.945054945054941697e+00 -1.620988473598244184e+02
-6.925518925518922231e+00 -1.617689640031562135e+02
-6.905982905982902764e+00 -1.614455459800410040e+02
-6.886446886446883298e+00 -1.612539985773268540e+02
-6.866910866910863831e+00 -1.612332013403733129e+02
-6.847374847374844364e+00 -1.612872976008280830e+02
-6.827838827838824898e+00 -1.612143245923118400e+02
-6.808302808302805431e+00 -1.608196006799044540e+02
-6.788766788766785965e+00 -1.605355699051484919e+02
-6.769230769230766498e+00 -1.605704677156178946e+02
-6.749694749694747031e+00 -1.606324593520008079e+02
-6.730158730158727565e+00 -1.606459495532473625e+02
-6.710622710622708098e+00 -1.606682697703202223e+02
-6.691086691086688631e+00 -1.607416861837673423e+02
-6.671550671550669165e+00 -1.608957937433146981e+02
-6.652014652014649698e+00 -1.608906884822510506e+02
-6.632478632478630232e+00 -1.608659084443854965e+02
-6.612942612942610765e+00 -1.609114612506768935e+02
-6.593406593406591298e+00 -1.609254030874270711e+02
-6.573870573870571832e+00 -1.608187840367959609e+02
-6.554334554334552365e+00 -1.608406692958238295e+02
-6.534798534798532899e+00 -1.608840861727555875e+02
-6.515262515262513432e+00 -1.608596080112687332e+02
-6.495726495726493965e+00 -1.608670498109341338e+02
-6.476190476190474499e+00 -1.605877236820109317e+02
-6.456654456654455032e+00 -1.604133445160623523e+02
-6.437118437118435565e+00 -1.602996801855626074e+02
-6.417582417582416099e+00 -1.602161093683329227e+02
-6.398046398046396632e+00 -1.602771502540355471e+02
-6.378510378510377166e+00 -1.602825666107207780e+02
-6.358974358974357699e+00 -1.602960986412665818e+02
-6.339438339438338232e+00 -1.602731354316179022e+02
-6.319902319902318766e+00 -1.602492117056218319e+02
-6.300366300366299299e+00 -1.601747202702940740e+02
-6.280830280830279833e+00 -1.603482988149015398e+02
-6.261294261294260366e+00 -1.604563388161446369e+02
-6.241758241758240899e+00 -1.603348255883727234e+02
-6.222222222222221433e+00 -1.603174492517769067e+02
-6.202686202686201966e+00 -1.602734441376347831e+02
-6.183150183150182500e+00 -1.602615952696862394e+02
-6.163614163614163033e+00 -1.601155528113785635e+02
-6.144078144078143566e+00 -1.600910669297497009e+02
-6.124542124542124100e+00 -1.600848282748274869e+02
-6.105006105006104633e+00 -1.599594950217124847e+02
-6.085470085470085166e+00 -1.599690451324602520e+02
-6.065934065934065700e+00 -1.600029544731980877e+02
-6.046398046398046233e+00 -1.602164572509903451e+02
-6.026862026862026767e+00 -1.604546902847661727e+02
-6.007326007326007300e+00 -1.605685239255698207e+02
-5.987789987789987833e+00 -1.605881576945310769e+02
-5.968253968253968367e+00 -1.605869892132303960e+02
-5.948717948717948900e+00 -1.606081431006331854e+02
-5.929181929181929434e+00 -1.607979264709794620e+02
-5.909645909645909967e+00 -1.608301939725774616e+02
-5.890109890109890500e+00 -1.607280856767808075e+02
-5.870573870573871034e+00 -1.606821691220577577e+02
-5.851037851037851567e+00 -1.604646007161280750e+02
-5.831501831501832100e+00 -1.605017396565108356e+02
-5.811965811965812634e+00 -1.604977663824598437e+02
-5.792429792429793167e+00 -1.604840553426066947e+02
-5.772893772893773701e+00 -1.604912458962040205e+02
-5.753357753357754234e+00 -1.603631110586322848e+02
-5.733821733821734767e+00 -1.601725545770124199e+02
-5.714285714285715301e+00 -1.600698513961808658e+02
-5.694749694749695834e+00 -1.601816238801467023e+02
-5.675213675213676368e+00 -1.601774127556926146e+02
-5.655677655677656901e+00 -1.599219017031863075e+02
-5.636141636141637434e+00 -1.598113336763172470e+02
-5.616605616605617968e+00 -1.598342273930112469e+02
-5.597069597069598501e+00 -1.600777208940316996e+02
-5.577533577533579034e+00 -1.601740477716949158e+02
-5.557997557997559568e+00 -1.602806668962153367e+02
-5.538461538461540101e+00 -1.602782502326705298e+02
-5.518925518925520635e+00 -1.600905593691631452e+02
-5.499389499389501168e+00 -1.599343204203676123e+02
-5.479853479853481701e+00 -1.598399177285705832e+02
-5.460317460317462235e+00 -1.598619707866572242e+02
-5.440781440781442768e+00 -1.598704461061418556e+02
-5.421245421245423302e+00 -1.599604408436268272e+02
-5.401709401709403835e+00 -1.599773665909027045e+02
-5.382173382173384368e+00 -1.599976787537753182e+02
-5.362637362637364902e+00 -1.600271541094073484e+02
-5.343101343101345435e+00 -1.601710263631719044e+02
-5.323565323565325969e+00 -1.602932689752033752e+02
-5.304029304029306502e+00 -1.603014083528844935e+02
-5.284493284493287035e+00 -1.604561107192310487e+02
-5.264957264957267569e+00 -1.605559443652436471e+02
-5.245421245421248102e+00 -1.605359853309274172e+02
-5.225885225885228635e+00 -1.603289429908452064e+02
-5.206349206349209169e+00 -1.597637014716756028e+02
-5.186813186813189702e+00 -1.595263632782611012e+02
-5.167277167277170236e+00 -1.594233923071327013e+02
-5.147741147741150769e+00 -1.593761835017223802e+02
-5.128205128205131302e+00 -1.594219123093624546e+02
-5.108669108669111836e+00 -1.594365791760122022e+02
-5.089133089133092369e+00 -1.593935028597478833e+02
-5.069597069597072903e+00 -1.593024646070167307e+02
-5.050061050061053436e+00 -1.593078214765052394e+02
-5.030525030525033969e+00 -1.594864747535487197e+02
-5.010989010989014503e+00 -1.595864733465417089e+02
-4.991452991452987931e+00 -1.596000079455976390e+02
-4.971916971916968464e+00 -1.598011821334003457e+02
-4.952380952380948997e+00 -1.596736604787990359e+02
-4.932844932844929531e+00 -1.595183401187899790e+02
-4.913308913308910064e+00 -1.594772785755355642e+02
-4.893772893772890598e+00 -1.595049141239284154e+02
-4.874236874236871131e+00 -1.596452049143647685e+02
-4.854700854700851664e+00 -1.597792535945477823e+02
-4.835164835164832198e+00 -1.598849682876755480e+02
-4.815628815628812731e+00 -1.598957589462305009e+02
-4.796092796092793265e+00 -1.598905446228105802e+02
-4.776556776556773798e+00 -1.601302108158214139e+02
-4.757020757020754331e+00 -1.601373212141531326e+02
-4.737484737484734865e+00 -1.600846890692187401e+02
-4.717948717948715398e+00 -1.600812425587861867e+02
-4.698412698412695931e+00 -1.600894287955813695e+02
-4.678876678876676465e+00 -1.600774819106979692e+02
-4.659340659340656998e+00 -1.601428666423625486e+02
-4.639804639804637532e+00 -1.602921608147478310e+02
-4.620268620268618065e+00 -1.605301218678804389e+02
-4.600732600732598598e+00 -1.605679791025525844e+02
-4.581196581196579132e+00 -1.604612928027666214e+02
-4.561660561660559665e+00 -1.605101743526909672e+02
-4.542124542124540199e+00 -1.603310774696940939e+02
-4.522588522588520732e+00 -1.601690876998188457e+02
-4.503052503052501265e+00 -1.600733998397734581e+02
-4.483516483516481799e+00 -1.601077703618115322e+02
-4.463980463980462332e+00 -1.601604869268345510e+02
-4.444444444444442865e+00 -1.601570913158924725e+02
-4.424908424908423399e+00 -1.601478081842161316e+02
-4.405372405372403932e+00 -1.601948995515033971e+02
-4.385836385836384466e+00 -1.601849849125135847e+02
-4.366300366300364999e+00 -1.600897979040321673e+02
-4.346764346764345532e+00 -1.602493566573684802e+02
-4.327228327228326066e+00 -1.608600012234726364e+02
-4.307692307692306599e+00 -1.612495199018892436e+02
-4.288156288156287133e+00 -1.613626716285004932e+02
-4.268620268620267666e+00 -1.614886093741228592e+02
-4.249084249084248199e+00 -1.611613217796694357e+02
-4.229548229548228733e+00 -1.609662811938300990e+02
-4.210012210012209266e+00 -1.608254180758860343e+02
-4.190476190476189799e+00 -1.609283096406471998e+02
-4.170940170940170333e+00 -1.609478317818960704e+02
-4.151404151404150866e+00 -1.606810588577955627e+02
-4.131868131868131400e+00 -1.606662646264813077e+02
-4.112332112332111933e+00 -1.605946782676870157e+02
-4.092796092796092466e+00 -1.606094505304906477e+02
-4.073260073260073000e+00 -1.608324459853681105e+02
-4.053724053724053533e+00 -1.610894058284370374e+02
-4.034188034188034067e+00 -1.609913380038111370e+02
-4.014652014652014600e+00 -1.610204418584245616e+02
-3.995115995115995133e+00 -1.607343346351469791e+02
-3.975579975579975667e+00 -1.605512862945084294e+02
-3.956043956043956200e+00 -1.601906338352025045e+02
-3.936507936507936734e+00 -1.598514980163830614e+02
-3.916971916971917267e+00 -1.599145498494411015e+02
-3.897435897435897800e+00 -1.598498643380256397e+02
-3.877899877899878334e+00 -1.600112096467213405e+02
-3.858363858363858867e+00 -1.599747633432710643e+02
-3.838827838827839400e+00 -1.599874801852260191e+02
-3.819291819291819934e+00 -1.599318968363266436e+02
-3.799755799755800467e+00 -1.596764513768425218e+02
-3.780219780219781001e+00 -1.595800284572716805e+02
-3.760683760683761534e+00 -1.595743858940818711e+02
-3.741147741147742067e+00 -1.595463274144844377e+02
-3.721611721611722601e+00 -1.595809074923764967e+02
-3.702075702075703134e+00 -1.595917048767904305e+02
-3.682539682539683668e+00 -1.593452339985737467e+02
-3.663003663003664201e+00 -1.592311083263562068e+02
-3.643467643467644734e+00 -1.593069484627844190e+02
-3.623931623931625268e+00 -1.592818630948790712e+02
-3.604395604395605801e+00 -1.591325967457769082e+02
-3.584859584859586334e+00 -1.591174265009803150e+02
-3.565323565323566868e+00 -1.589768707239563241e+02
-3.545787545787547401e+00 -1.587935108303915968e+02
-3.526251526251527935e+00 -1.587779254623301313e+02
-3.506715506715508468e+00 -1.587897742461125574e+02
-3.487179487179489001e+00 -1.588979361034752742e+02
-3.467643467643469535e+00 -1.590118504205538841e+02
-3.448107448107450068e+00 -1.590354641402723530e+02
-3.428571428571430602e+00 -1.590497762436872620e+02
-3.409035409035411135e+00 -1.590152085230533885e+02
-3.389499389499391668e+00 -1.588707174321909008e+02
-3.369963369963372202e+00 -1.590035385358946201e+02
-3.350427350427352735e+00 -1.590409132317824685e+02
-3.330891330891333268e+00 -1.590584617229875164e+02
-3.311355311355313802e+00 -1.591318538043221622e+02
-3.291819291819294335e+00 -1.589979017827507732e+02
-3.272283272283274869e+00 -1.589936126161938716e+02
-3.252747252747255402e+00 -1.589778938183484911e+02
-3.233211233211235935e+00 -1.587308680869058435e+02
-3.213675213675216469e+00 -1.585791374538201808e+02
-3.194139194139197002e+00 -1.585613447007230548e+02
-3.174603174603177536e+00 -1.585190489422166422e+02
-3.155067155067158069e+00 -1.586012257242825854e+02
-3.135531135531138602e+00 -1.585611440899814966e+02
-3.115995115995119136e+00 -1.586826013721303639e+02
-3.096459096459099669e+00 -1.588277432390079298e+02
-3.076923076923080203e+00 -1.591217065658696299e+02
-3.057387057387060736e+00 -1.594186176652162885e+02
-3.037851037851041269e+00 -1.593939946807754495e+02
-3.018315018315021803e+00 -1.594256432027675885e+02
-2.998778998779002336e+00 -1.593189118722187061e+02
-2.979242979242975764e+00 -1.593477166205054232e+02
-2.959706959706956297e+00 -1.592732585012555546e+02
-2.940170940170936831e+00 -1.593484461611050449e+02
-2.920634920634917364e+00 -1.595720667760747062e+02
-2.901098901098897898e+00 -1.596104138732321189e+02
-2.881562881562878431e+00 -1.596316612768247580e+02
-2.862026862026858964e+00 -1.596312977363156733e+02
-2.842490842490839498e+00 -1.595110998325247351e+02
-2.822954822954820031e+00 -1.594505971326661324e+02
-2.803418803418800564e+00 -1.596987840165277532e+02
-2.783882783882781098e+00 -1.597613783411153463e+02
-2.764346764346761631e+00 -1.596139910485964037e+02
-2.744810744810742165e+00 -1.597311048592012526e+02
-2.725274725274722698e+00 -1.599291607877894705e+02
-2.705738705738703231e+00 -1.599089176471847225e+02
-2.686202686202683765e+00 -1.599419446324791068e+02
-2.666666666666664298e+00 -1.601167947333154018e+02
-2.647130647130644832e+00 -1.601304424208027228e+02
-2.627594627594625365e+00 -1.600997065245881004e+02
-2.608058608058605898e+00 -1.599499899776793939e+02
-2.588522588522586432e+00 -1.597263277523522902e+02
-2.568986568986566965e+00 -1.595912650068274559e+02
-2.549450549450547499e+00 -1.595291996083504671e+02
-2.529914529914528032e+00 -1.592911694552284700e+02
-2.510378510378508565e+00 -1.592782935784941287e+02
-2.490842490842489099e+00 -1.592512834980922776e+02
-2.471306471306469632e+00 -1.593123650715773181e+02
-2.451770451770450165e+00 -1.593369756266018840e+02
-2.432234432234430699e+00 -1.591910130313025888e+02
-2.412698412698411232e+00 -1.594539204139307458e+02
-2.393162393162391766e+00 -1.595400039960223353e+02
-2.373626373626372299e+00 -1.595263155887240316e+02
-2.354090354090352832e+00 -1.599167347546392932e+02
-2.334554334554333366e+00 -1.600946124485606674e+02
-2.315018315018313899e+00 -1.600752040376494847e+02
-2.295482295482294433e+00 -1.600794038556664987e+02
-2.275946275946274966e+00 -1.600903401549307148e+02
-2.256410256410255499e+00 -1.600647965167115956e+02
-2.236874236874236033e+00 -1.600840488992198516e+02
-2.217338217338216566e+00 -1.600502597239793090e+02
-2.197802197802197099e+00 -1.600294457753639108e+02
-2.178266178266177633e+00 -1.598397457751498223e+02
-2.158730158730158166e+00 -1.597236208055057034e+02
-2.139194139194138700e+00 -1.597622720663676148e+02
-2.119658119658119233e+00 -1.597182151452322785e+02
-2.100122100122099766e+00 -1.597491263782578699e+02
-2.080586080586080300e+00 -1.595686276746363603e+02
-2.061050061050060833e+00 -1.595212515566492186e+02
-2.041514041514041367e+00 -1.595331728654000187e+02
-2.021978021978021900e+00 -1.595890300288665173e+02
-2.002442002442002433e+00 -1.595839671190537103e+02
-1.982905982905982967e+00 -1.596057816482201304e+02
-1.963369963369963500e+00 -1.597569723816590681e+02
-1.943833943833944033e+00 -1.598784660601210135e+02
-1.924297924297924567e+00 -1.598039751112576141e+02
-1.904761904761905100e+00 -1.600035222762705303e+02
-1.885225885225885634e+00 -1.602501080434477103e+02
-1.865689865689866167e+00 -1.602005524949327935e+02
-1.846153846153846700e+00 -1.600658650830183660e+02
-1.826617826617827234e+00 -1.600928501730801656e+02
-1.807081807081807767e+00 -1.600718631500918150e+02
-1.787545787545788301e+00 -1.601215855578700484e+02
-1.768009768009768834e+00 -1.600065322680726183e+02
-1.748473748473749367e+00 -1.596214241888893923e+02
-1.728937728937729901e+00 -1.596106034181150903e+02
-1.709401709401710434e+00 -1.597885810785126921e+02
-1.689865689865690968e+00 -1.598398368019800557e+02
-1.670329670329671501e+00 -1.598905280791796883e+02
-1.650793650793652034e+00 -1.600509352447676577e+02
-1.631257631257632568e+00 -1.601932511330221587e+02
-1.611721611721613101e+00 -1.602738503266333510e+02
-1.592185592185593634e+00 -1.603014215752054952e+02
-1.572649572649574168e+00 -1.603834672536100356e+02
-1.553113553113554701e+00 -1.604737397121221250e+02
-1.533577533577535235e+00 -1.604444436581087814e+02
-1.514041514041515768e+00 -1.606029628091291670e+02
-1.494505494505496301e+00 -1.606216274038179392e+02
-1.474969474969476835e+00 -1.603121126915299044e+02
-1.455433455433457368e+00 -1.601179001556408821e+02
-1.435897435897437902e+00 -1.600560407118958892e+02
-1.416361416361418435e+00 -1.598795728008574315e+02
-1.396825396825398968e+00 -1.598879579197984810e+02
-1.377289377289379502e+00 -1.596768615914586462e+02
-1.357753357753360035e+00 -1.593430776171612706e+02
-1.338217338217340568e+00 -1.593298035848559095e+02
-1.318681318681321102e+00 -1.592757592480993196e+02
-1.299145299145301635e+00 -1.593414821787459630e+02
-1.279609279609282169e+00 -1.594649797002289802e+02
-1.260073260073262702e+00 -1.594373980534497264e+02
-1.240537240537243235e+00 -1.594281332287577584e+02
-1.221001221001223769e+00 -1.593676552352337978e+02
-1.201465201465204302e+00 -1.594636777016068834e+02
-1.181929181929184836e+00 -1.589690449372162959e+02
-1.162393162393165369e+00 -1.586085185199895591e+02
-1.142857142857145902e+00 -1.585474370184407746e+02
-1.123321123321126436e+00 -1.583584556844029976e+02
-1.103785103785106969e+00 -1.580139090671098643e+02
-1.084249084249087502e+00 -1.578261731256759219e+02
-1.064713064713068036e+00 -1.576209262540138525e+02
-1.045177045177048569e+00 -1.576613404415288642e+02
-1.025641025641029103e+00 -1.575493988981046982e+02
-1.006105006105009636e+00 -1.574845669842699749e+02
-9.865689865689830640e-01 -1.575136593263794964e+02
-9.670329670329635974e-01 -1.575706678995387620e+02
-9.474969474969441308e-01 -1.575671890579740193e+02
-9.279609279609246641e-01 -1.573059491712596127e+02
-9.084249084249051975e-01 -1.565819769057814597e+02
-8.888888888888857309e-01 -1.566047592342931409e+02
-8.693528693528662643e-01 -1.565665480279656947e+02
-8.498168498168467977e-01 -1.565076430067447291e+02
-8.302808302808273311e-01 -1.563283540305669987e+02
-8.107448107448078645e-01 -1.563204917698442671e+02
-7.912087912087883979e-01 -1.562133241581179561e+02
-7.716727716727689312e-01 -1.562156956828463876e+02
-7.521367521367494646e-01 -1.562296026491773375e+02
-7.326007326007299980e-01 -1.561852172047494491e+02
-7.130647130647105314e-01 -1.557821661535179487e+02
-6.935286935286910648e-01 -1.556903175009176152e+02
-6.739926739926715982e-01 -1.556345461428026908e+02
-6.544566544566521316e-01 -1.556095536061176006e+02
-6.349206349206326649e-01 -1.555617777326612554e+02
-6.153846153846131983e-01 -1.555218830845008426e+02
-5.958485958485937317e-01 -1.553937335370847563e+02
-5.763125763125742651e-01 -1.554564655880286068e+02
-5.567765567765547985e-01 -1.549475154546155693e+02
-5.372405372405353319e-01 -1.549810500664886774e+02
-5.177045177045158653e-01 -1.539655491202998121e+02
-4.981684981684963986e-01 -1.540210956481276696e+02
-4.786324786324769320e-01 -1.524572343713962539e+02
-4.590964590964574654e-01 -1.524617308093267525e+02
-4.395604395604379988e-01 -1.464350038059338885e+02
-4.200244200244185322e-01 -1.416517295561353080e+02
-4.004884004883990656e-01 -1.404805504555102118e+02
-3.809523809523795990e-01 -1.404743232467149312e+02
-3.614163614163601324e-01 -1.404051222292310683e+02
-3.418803418803406657e-01 -1.404059500712594399e+02
-3.223443223443211991e-01 -1.403664579956881653e+02
-3.028083028083017325e-01 -1.403738056891241968e+02
-2.832722832722822659e-01 -1.403460603683428758e+02
-2.637362637362627993e-01 -1.403437151262835414e+02
-2.442002442002433327e-01 -1.403330981703360010e+02
-2.246642246642238661e-01 -1.403367378591868828e+02
-2.051282051282043994e-01 -1.403294873597271533e+02
-1.855921855921849328e-01 -1.403308692876160819e+02
-1.660561660561654662e-01 -1.403282854884505753e+02
-1.465201465201459996e-01 -1.403297697861084714e+02
-1.269841269841265330e-01 -1.403291872384482133e+02
-1.074481074481070664e-01 -1.403268890358912415e+02
-8.791208791208759976e-02 -1.403251417990085770e+02
-6.837606837606813315e-02 -1.403216118299026789e+02
-4.884004884004866653e-02 -1.403265767408455247e+02
-2.930402930402919992e-02 -1.403424871458882421e+02
-9.768009768009733307e-03 -1.403388027713409372e+02
9.768009768009733307e-03 -1.403419468463233670e+02
2.930402930402919992e-02 -1.403436692750464942e+02
4.884004884004866653e-02 -1.403487725480109987e+02
6.837606837606813315e-02 -1.403490466970622492e+02
8.791208791208759976e-02 -1.403515776227552010e+02
1.074481074481070664e-01 -1.403535809608436011e+02
1.269841269841265330e-01 -1.403525706078724511e+02
1.465201465201459996e-01 -1.403529754611510043e+02
1.660561660561654662e-01 -1.403634513089122606e+02
1.855921855921849328e-01 -1.403630328705633303e+02
2.051282051282043994e-01 -1.403647422839523244e+02
2.246642246642238661e-01 -1.403618839609486884e+02
2.442002442002433327e-01 -1.403624099995864754e+02
2.637362637362627993e-01 -1.403639376020563247e+02
2.832722832722822659e-01 -1.403703824217658678e+02
3.028083028083017325e-01 -1.403701371897391823e+02
3.223443223443211991e-01 -1.403871045167977059e+02
3.418803418803406657e-01 -1.403874471453188448e+02
3.614163614163601324e-01 -1.404269425274463572e+02
3.809523809523795990e-01 -1.404222562546638073e+02
4.004884004883990656e-01 -1.405048676183137388e+02
4.200244200244185322e-01 -1.405011611557180800e+02
4.395604395604379988e-01 -1.414240100172526411e+02
4.590964590964574654e-01 -1.457855349445312640e+02
4.786324786324769320e-01 -1.528155012370776831e+02
4.981684981684963986e-01 -1.529147020838926778e+02
5.177045177045158653e-01 -1.543993698887873336e+02
5.372405372405353319e-01 -1.543690237562380219e+02
5.567765567765547985e-01 -1.555358386184537949e+02
5.763125763125742651e-01 -1.555143753040944148e+02
5.958485958485937317e-01 -1.567464777352877263e+02
6.153846153846131983e-01 -1.568888654771203619e+02
6.349206349206326649e-01 -1.575592110071908962e+02
6.544566544566521316e-01 -1.575682935640580524e+02
6.739926739926715982e-01 -1.579614932899323492e+02
6.935286935286910648e-01 -1.580336040719329276e+02
7.130647130647105314e-01 -1.581443306598147842e+02
7.326007326007299980e-01 -1.581392544592468141e+02
7.521367521367494646e-01 -1.581235506885483346e+02
7.716727716727689312e-01 -1.581449913224270745e+02
7.912087912087883979e-01 -1.582941547694041446e+02
8.107448107448078645e-01 -1.582580290522575979e+02
8.302808302808273311e-01 -1.581734529487963528e+02
8.498168498168467977e-01 -1.581987213953154026e+02
8.693528693528662643e-01 -1.584041746169114901e+02
8.888888888888857309e-01 -1.585280222161727863e+02
9.084249084249051975e-01 -1.585628596520078872e+02
9.279609279609246641e-01 -1.585605847949798601e+02
9.474969474969441308e-01 -1.585815284432027568e+02
9.670329670329635974e-01 -1.585757031508145474e+02
9.865689865689830640e-01 -1.585646860519215409e+02
1.006105006105002531e+00 -1.586631938052623241e+02
1.025641025641029103e+00 -1.587514790021272120e+02
1.045177045177048569e+00 -1.586297966043113092e+02
1.064713064713068036e+00 -1.586050317236674232e+02
1.084249084249087502e+00 -1.586080426724622612e+02
1.103785103785106969e+00 -1.588226112050834331e+02
1.123321123321126436e+00 -1.588821872461697922e+02
1.142857142857145902e+00 -1.587732164485290411e+02
1.162393162393165369e+00 -1.587431760279791035e+02
1.181929181929184836e+00 -1.586083612315171649e+02
1.201465201465204302e+00 -1.582573763136353762e+02
1.221001221001223769e+00 -1.583208351458280276e+02
1.240537240537243235e+00 -1.580848641126659402e+02
1.260073260073262702e+00 -1.582248942416841260e+02
1.279609279609282169e+00 -1.581158148897815465e+02
1.299145299145301635e+00 -1.582612251115588435e+02
1.318681318681321102e+00 -1.580453993122337977e+02
1.338217338217340568e+00 -1.576409998153852712e+02
1.357753357753360035e+00 -1.576275166214753369e+02
1.377289377289379502e+00 -1.575764042461668737e+02
1.396825396825398968e+00 -1.575421974345101432e+02
1.416361416361418435e+00 -1.575782608817730761e+02
1.435897435897437902e+00 -1.575283694016620188e+02
1.455433455433457368e+00 -1.575508908531274415e+02
1.474969474969476835e+00 -1.574863696992498490e+02
1.494505494505496301e+00 -1.574600893219337365e+02
1.514041514041515768e+00 -1.574030609358223955e+02
1.533577533577535235e+00 -1.574110976473070309e+02
1.553113553113554701e+00 -1.575527074473956759e+02
1.572649572649574168e+00 -1.575909887916481580e+02
1.592185592185593634e+00 -1.574961703341053010e+02
1.611721611721613101e+00 -1.574512417308374665e+02
1.631257631257632568e+00 -1.574741382465801394e+02
1.650793650793652034e+00 -1.574121095928805119e+02
1.670329670329671501e+00 -1.573694145110136162e+02
1.689865689865690968e+00 -1.575941638810994334e+02
1.709401709401710434e+00 -1.577653271725869502e+02
1.728937728937729901e+00 -1.576747445489497750e+02
1.748473748473749367e+00 -1.576329037312552259e+02
1.768009768009768834e+00 -1.576562018975322133e+02
1.787545787545788301e+00 -1.576432416411506949e+02
1.807081807081807767e+00 -1.576340079538443320e+02
1.826617826617827234e+00 -1.575692716109880678e+02
1.846153846153846700e+00 -1.574477928206294735e+02
1.865689865689866167e+00 -1.573872122438040151e+02
1.885225885225885634e+00 -1.573826837425746419e+02
1.904761904761905100e+00 -1.573882501622693724e+02
1.924297924297924567e+00 -1.575062173426394168e+02
1.943833943833944033e+00 -1.576997436822534553e+02
1.963369963369963500e+00 -1.577428717910780165e+02
1.982905982905982967e+00 -1.577555351905305656e+02
2.002442002442002433e+00 -1.577511679939584326e+02
2.021978021978021900e+00 -1.577089294385206699e+02
2.041514041514041367e+00 -1.577251294596494517e+02
2.061050061050060833e+00 -1.578540461187023709e+02
2.080586080586080300e+00 -1.582263831825487159e+02
2.100122100122099766e+00 -1.582172633718450356e+02
2.119658119658119233e+00 -1.584752275773836061e+02
2.139194139194138700e+00 -1.586505393815129139e+02
2.158730158730158166e+00 -1.591144159365903761e+02
2.178266178266177633e+00 -1.590704700587465368e+02
2.197802197802197099e+00 -1.592641525292302447e+02
2.217338217338216566e+00 -1.599371564329925661e+02
2.236874236874236033e+00 -1.599381896193368107e+02
2.256410256410255499e+00 -1.599042689103652606e+02
2.275946275946274966e+00 -1.597612005575024057e+02
2.295482295482294433e+00 -1.598233941814607419e+02
2.315018315018313899e+00 -1.598388088096112938e+02
2.334554334554333366e+00 -1.597221084621920113e+02
2.354090354090352832e+00 -1.595814899746155788e+02
2.373626373626372299e+00 -1.595970964893117525e+02
2.393162393162391766e+00 -1.596521353551889604e+02
2.412698412698411232e+00 -1.597693386746507542e+02
2.432234432234430699e+00 -1.597327168757395270e+02
2.451770451770450165e+00 -1.597048495650650750e+02
2.471306471306469632e+00 -1.598985220372308618e+02
2.490842490842489099e+00 -1.599071248065685893e+02
2.510378510378508565e+00 -1.600049495544444937e+02
2.529914529914528032e+00 -1.602461852592660136e+02
2.549450549450547499e+00 -1.602229343380347188e+02
2.568986568986566965e+00 -1.601901574403896689e+02
2.588522588522586432e+00 -1.600414728303445315e+02
2.608058608058605898e+00 -1.601452752214382826e+02
2.627594627594625365e+00 -1.601833016129642999e+02
2.647130647130644832e+00 -1.601411073826645008e+02
2.666666666666664298e+00 -1.599193618278775659e+02
2.686202686202683765e+00 -1.596984125684587923e+02
2.705738705738703231e+00 -1.598509699408333233e+02
2.725274725274722698e+00 -1.600597569611012716e+02
2.744810744810742165e+00 -1.600841995641177107e+02
2.764346764346761631e+00 -1.600862607295254918e+02
2.783882783882781098e+00 -1.599811185113106262e+02
2.803418803418800564e+00 -1.599721967680196713e+02
2.822954822954820031e+00 -1.599859412422633511e+02
2.842490842490839498e+00 -1.599968903271927161e+02
2.862026862026858964e+00 -1.600118127440412081e+02
2.881562881562878431e+00 -1.599665457588908737e+02
2.901098901098897898e+00 -1.600786640233630180e+02
2.920634920634917364e+00 -1.601090994640793213e+02
2.940170940170936831e+00 -1.600813146878804787e+02
2.959706959706956297e+00 -1.600881218130980699e+02
2.979242979242975764e+00 -1.600179321683234548e+02
2.998778998778995231e+00 -1.598269935684112966e+02
3.018315018315021803e+00 -1.597856714117590968e+02
3.037851037851041269e+00 -1.597841543496435861e+02
3.057387057387060736e+00 -1.599630576337171135e+02
3.076923076923080203e+00 -1.600637781787330596e+02
3.096459096459099669e+00 -1.599084286040706502e+02
3.115995115995119136e+00 -1.599464491971546636e+02
3.135531135531138602e+00 -1.599495643473262305e+02
3.155067155067158069e+00 -1.599211864840452506e+02
3.174603174603177536e+00 -1.598968555708279951e+02
3.194139194139197002e+00 -1.598319614987213129e+02
3.213675213675216469e+00 -1.598117863548155242e+02
3.233211233211235935e+00 -1.600376928799499581e+02
3.252747252747255402e+00 -1.599575645256653047e+02
3.272283272283274869e+00 -1.598498102610755041e+02
3.291819291819294335e+00 -1.597644995819332792e+02
3.311355311355313802e+00 -1.596909981674297683e+02
3.330891330891333268e+00 -1.594943748867966917e+02
3.350427350427352735e+00 -1.593311830477548767e+02
3.369963369963372202e+00 -1.593573533781230935e+02
3.389499389499391668e+00 -1.591984934046837736e+02
3.409035409035411135e+00 -1.589874460457891132e+02
3.428571428571430602e+00 -1.590061399300955998e+02
3.448107448107450068e+00 -1.590147767948105582e+02
3.467643467643469535e+00 -1.590743218346815979e+02
3.487179487179489001e+00 -1.590878054128073984e+02
3.506715506715508468e+00 -1.591185510215240697e+02
3.526251526251527935e+00 -1.591146828889883409e+02
3.545787545787547401e+00 -1.593649916917754013e+02
3.565323565323566868e+00 -1.595629385530162949e+02
3.584859584859586334e+00 -1.595708142974930297e+02
3.604395604395605801e+00 -1.595798889937623244e+02
3.623931623931625268e+00 -1.596179345159931415e+02
3.643467643467644734e+00 -1.595569098100905876e+02
3.663003663003664201e+00 -1.594841114040409309e+02
3.682539682539683668e+00 -1.593893558056114728e+02
3.702075702075703134e+00 -1.593467554043944290e+02
3.721611721611722601e+00 -1.592645762555147542e+02
3.741147741147742067e+00 -1.591104493980346604e+02
3.760683760683761534e+00 -1.589067829913884111e+02
3.780219780219781001e+00 -1.588703564497830030e+02
3.799755799755800467e+00 -1.588887736459707014e+02
3.819291819291819934e+00 -1.589032895708282638e+02
3.838827838827839400e+00 -1.588461313525214109e+02
3.858363858363858867e+00 -1.588779560542433842e+02
3.877899877899878334e+00 -1.590146242023139109e+02
3.897435897435897800e+00 -1.590667710606369383e+02
3.916971916971917267e+00 -1.588149872946664232e+02
3.936507936507936734e+00 -1.584282816625678265e+02
3.956043956043956200e+00 -1.583069617999504715e+02
3.975579975579975667e+00 -1.583819558518984820e+02
3.995115995115995133e+00 -1.583798169997404557e+02
4.014652014652014600e+00 -1.585423472305662926e+02
4.034188034188034067e+00 -1.587077435857999603e+02
4.053724053724053533e+00 -1.587022428697942473e+02
4.073260073260073000e+00 -1.587679554111701634e+02
4.092796092796092466e+00 -1.587302818690452852e+02
4.112332112332111933e+00 -1.586080765327982363e+02
4.131868131868131400e+00 -1.586376857607093598e+02
4.151404151404150866e+00 -1.587479695306004999e+02
4.170940170940170333e+00 -1.588423787929843911e+02
4.190476190476189799e+00 -1.589588885757538037e+02
4.210012210012209266e+00 -1.591734123310410780e+02
4.229548229548228733e+00 -1.593400349288355073e+02
4.249084249084248199e+00 -1.594067804433447861e+02
4.268620268620267666e+00 -1.595471276551782296e+02
4.288156288156287133e+00 -1.597494545734131464e+02
4.307692307692306599e+00 -1.597103199042138044e+02
4.327228327228326066e+00 -1.596138509545682496e+02
4.346764346764345532e+00 -1.596188055465273123e+02
4.366300366300364999e+00 -1.594946340535670970e+02
4.385836385836384466e+00 -1.593533656750494458e+02
4.405372405372403932e+00 -1.592775680006716925e+02
4.424908424908423399e+00 -1.592888868240137583e+02
4.444444444444442865e+00 -1.592244647156865369e+02
4.463980463980462332e+00 -1.591230955501403628e+02
4.483516483516481799e+00 -1.591150330554304446e+02
4.503052503052501265e+00 -1.590955933925999091e+02
4.522588522588520732e+00 -1.591408498204325781e+02
4.542124542124540199e+00 -1.593026223781247097e+02
4.561660561660559665e+00 -1.593941131443374672e+02
4.581196581196579132e+00 -1.594260690699352665e+02
4.600732600732598598e+00 -1.594974590775278784e+02
4.620268620268618065e+00 -1.596229510287414826e+02
4.639804639804637532e+00 -1.598095447358184629e+02
4.659340659340656998e+00 -1.598633381946070813e+02
4.678876678876676465e+00 -1.598208098182927870e+02
4.698412698412695931e+00 -1.598177320575805425e+02
4.717948717948715398e+00 -1.597796636750213395e+02
4.737484737484734865e+00 -1.597963257573265423e+02
4.757020757020754331e+00 -1.598358854841132484e+02
4.776556776556773798e+00 -1.598546501480711584e+02
4.796092796092793265e+00 -1.601762849402442157e+02
4.815628815628812731e+00 -1.607046257936820837e+02
4.835164835164832198e+00 -1.608047265751551436e+02
4.854700854700851664e+00 -1.605464420685547395e+02
4.874236874236871131e+00 -1.602051442250023854e+02
4.893772893772890598e+00 -1.600372968010199770e+02
4.913308913308910064e+00 -1.600505714735112690e+02
4.932844932844929531e+00 -1.600064941122450932e+02
4.952380952380948997e+00 -1.597798646821822786e+02
4.971916971916968464e+00 -1.596656723227461043e+02
4.991452991452987931e+00 -1.597589738378061952e+02
5.010989010989007397e+00 -1.598106493629383067e+02
5.030525030525033969e+00 -1.598149025287382869e+02
5.050061050061053436e+00 -1.598077011733064694e+02
5.069597069597072903e+00 -1.598200192810812155e+02
5.089133089133092369e+00 -1.598519377504711940e+02
5.108669108669111836e+00 -1.598465130046602951e+02
5.128205128205131302e+00 -1.599102014787084443e+02
5.147741147741150769e+00 -1.599497001159773504e+02
5.167277167277170236e+00 -1.599578517351394567e+02
5.186813186813189702e+00 -1.600327189923239644e+02
5.206349206349209169e+00 -1.601075221774498232e+02
5.225885225885228635e+00 -1.601428690239913237e+02
5.245421245421248102e+00 -1.602905661045015790e+02
5.264957264957267569e+00 -1.605544109637595511e+02
5.284493284493287035e+00 -1.606799265356650608e+02
5.304029304029306502e+00 -1.606614249973156348e+02
5.323565323565325969e+00 -1.607321719786912979e+02
5.343101343101345435e+00 -1.608808978076648373e+02
5.362637362637364902e+00 -1.609264541191765829e+02
5.382173382173384368e+00 -1.609960650671615383e+02
5.401709401709403835e+00 -1.609713787681056942e+02
5.421245421245423302e+00 -1.609152025029598576e+02
5.440781440781442768e+00 -1.609267856479962404e+02
5.460317460317462235e+00 -1.609362085333890775e+02
5.479853479853481701e+00 -1.609168455139885623e+02
5.499389499389501168e+00 -1.609568098165427159e+02
5.518925518925520635e+00 -1.611101225054763120e+02
5.538461538461540101e+00 -1.612085530214184246e+02
5.557997557997559568e+00 -1.610936489362770772e+02
5.577533577533579034e+00 -1.609770744926258885e+02
5.597069597069598501e+00 -1.609647910375094852e+02
5.616605616605617968e+00 -1.607480530961999250e+02
5.636141636141637434e+00 -1.606205274136291337e+02
5.655677655677656901e+00 -1.605677232664511394e+02
5.675213675213676368e+00 -1.605764673166391958e+02
5.694749694749695834e+00 -1.606495860890268261e+02
5.714285714285715301e+00 -1.607677178556886020e+02
5.733821733821734767e+00 -1.610891269707857418e+02
5.753357753357754234e+00 -1.615102551828685478e+02
5.772893772893773701e+00 -1.616523591962764783e+02
5.792429792429793167e+00 -1.616022874354360397e+02
5.811965811965812634e+00 -1.617471255507244905e+02
5.831501831501832100e+00 -1.622484342092241434e+02
5.851037851037851567e+00 -1.627412825570999928e+02
5.870573870573871034e+00 -1.627125658519871649e+02
5.890109890109890500e+00 -1.624351145863945476e+02
5.909645909645909967e+00 -1.621695076806825568e+02
5.929181929181929434e+00 -1.619698846641793466e+02
5.948717948717948900e+00 -1.618463280761860972e+02
5.968253968253968367e+00 -1.617911400748368465e+02
5.987789987789987833e+00 -1.618399299729757956e+02
6.007326007326007300e+00 -1.618463397851495245e+02
6.026862026862026767e+00 -1.619015092246490326e+02
6.046398046398046233e+00 -1.619927623660689733e+02
6.065934065934065700e+00 -1.620619137920753872e+02
6.085470085470085166e+00 -1.620929238486617692e+02
6.105006105006104633e+00 -1.620649044505901770e+02
6.124542124542124100e+00 -1.620226746038113390e+02
6.144078144078143566e+00 -1.616987739828594783e+02
6.163614163614163033e+00 -1.614675552841758588e+02
6.183150183150182500e+00 -1.615104098533420824e+02
6.202686202686201966e+00 -1.615427511044374000e+02
6.222222222222221433e+00 -1.615393365796666387e+02
6.241758241758240899e+00 -1.614966995945276835e+02
6.261294261294260366e+00 -1.615322358851192064e+02
6.280830280830279833e+00 -1.614416887179182822e+02
6.300366300366299299e+00 -1.614897847674662330e+02
6.319902319902318766e+00 -1.614414134518318065e+02
6.339438339438338232e+00 -1.614221466485103065e+02
6.358974358974357699e+00 -1.613859908148083946e+02
6.378510378510377166e+00 -1.612346612417664460e+02
6.398046398046396632e+00 -1.610889499636396920e+02
6.417582417582416099e+00 -1.609995831103609021e+02
6.437118437118435565e+00 -1.610833765232782753e+02
6.456654456654455032e+00 -1.612141965338892646e+02
6.476190476190474499e+00 -1.613645681044823448e+02
6.495726495726493965e+00 -1.615618399017351692e+02
6.515262515262513432e+00 -1.614621376432436364e+02
6.534798534798532899e+00 -1.612838798857006850e+02
6.554334554334552365e+00 -1.612144899578789250e+02
6.573870573870571832e+00 -1.612104021346144407e+02
6.593406593406591298e+00 -1.612002134947620675e+02
6.612942612942610765e+00 -1.611569849769152540e+02
6.632478632478630232e+00 -1.611738743287634463e+02
6.652014652014649698e+00 -1.612095579685844768e+02
6.671550671550669165e+00 -1.612303139811714914e+02
6.691086691086688631e+00 -1.612301119785223591e+02
6.710622710622708098e+00 -1.612684591877449520e+02
6.730158730158727565e+00 -1.613154449632469607e+02
6.749694749694747031e+00 -1.613522705313804977e+02
6.769230769230766498e+00 -1.615368723994749303e+02
6.788766788766785965e+00 -1.616078198404540558e+02
6.808302808302805431e+00 -1.615210072087995741e+02
6.827838827838824898e+00 -1.615247586906899357e+02
6.847374847374844364e+00 -1.615737587493655951e+02
6.866910866910863831e+00 -1.615676751932440993e+02
6.886446886446883298e+00 -1.615386524147348268e+02
6.905982905982902764e+00 -1.615303478121703051e+02
6.925518925518922231e+00 -1.615472105907808498e+02
6.945054945054941697e+00 -1.615660069050730954e+02
6.964590964590961164e+00 -1.615573175482249724e+02
6.984126984126980631e+00 -1.612598519129226986e+02
7.003663003663000097e+00 -1.608030220067124674e+02
7.023199023199026669e+00 -1.609876913803218486e+02
7.042735042735046136e+00 -1.612129027263290482e+02
7.062271062271065603e+00 -1.608990582350350280e+02
7.081807081807085069e+00 -1.605089693919887566e+02
7.101343101343104536e+00 -1.603872143204055192e+02
7.120879120879124002e+00 -1.604412588669849811e+02
7.140415140415143469e+00 -1.604040020197433307e+02
7.159951159951162936e+00 -1.604868164900534850e+02
7.179487179487182402e+00 -1.604987154875105659e+02
7.199023199023201869e+00 -1.605593699346880783e+02
7.218559218559221335e+00 -1.605761371266085007e+02
7.238095238095240802e+00 -1.606387092100943903e+02
7.257631257631260269e+00 -1.607824723245451537e+02
7.277167277167279735e+00 -1.607334810897422699e+02
7.296703296703299202e+00 -1.607954487853699277e+02
7.316239316239318669e+00 -1.608270715032886642e+02
7.335775335775338135e+00 -1.606654430005010852e+02
7.355311355311357602e+00 -1.605565404647223886e+02
7.374847374847377068e+00 -1.606519904536027070e+02
7.394383394383396535e+00 -1.608381894966525749e+02
7.413919413919416002e+00 -1.610156917165001573e+02
7.433455433455435468e+00 -1.610919363650104970e+02
7.452991452991454935e+00 -1.611029944242915235e+02
7.472527472527474401e+00 -1.611757713615316447e+02
7.492063492063493868e+00 -1.612070840253447557e+02
7.511599511599513335e+00 -1.611957164123171253e+02
7.531135531135532801e+00 -1.612118682357635180e+02
7.550671550671552268e+00 -1.611787541288901480e+02
7.570207570207571734e+00 -1.611423383850661253e+02
7.589743589743591201e+00 -1.610510992749388492e+02
7.609279609279610668e+00 -1.610578742819575666e+02
7.628815628815630134e+00 -1.612007023215463164e+02
7.648351648351649601e+00 -1.612109242069491870e+02
7.667887667887669068e+00 -1.612454551772188722e+02
7.687423687423688534e+00 -1.615117171653720902e+02
7.706959706959708001e+00 -1.614269001597905913e+02
7.726495726495727467e+00 -1.611447274897010118e+02
7.746031746031746934e+00 -1.611165011433192831e+02
7.765567765567766401e+00 -1.611454947065811893e+02
7.785103785103785867e+00 -1.610843660999242388e+02
7.804639804639805334e+00 -1.609499845508931344e+02
7.824175824175824800e+00 -1.608147444682012974e+02
7.843711843711844267e+00 -1.606853069559607547e+02
7.863247863247863734e+00 -1.609934125315289748e+02
7.882783882783883200e+00 -1.614469138861211945e+02
7.902319902319902667e+00 -1.615000878286057002e+02
7.921855921855922134e+00 -1.615183630778425936e+02
7.941391941391941600e+00 -1.618658911930645559e+02
7.960927960927961067e+00 -1.624092758742387446e+02
7.980463980463980533e+00 -1.625743851689801716e+02
8.000000000000000000e+00 -1.625620318443342001e+02
8.019536019536019467e+00 -1.625845266168516901e+02
8.039072039072038933e+00 -1.625088102524358078e+02
8.058608058608058400e+00 -1.624115733603748879e+02
8.078144078144077866e+00 -1.624117289876390373e+02
8.097680097680097333e+00 -1.624031499435342312e+02
8.117216117216116800e+00 -1.623913549883595806e+02
8.136752136752136266e+00 -1.623518310529873077e+02
8.156288156288155733e+00 -1.625203179181822293e+02
8.175824175824175200e+00 -1.625864628770634113e+02
8.195360195360194666e+00 -1.626589593103393554e+02
8.214896214896214133e+00 -1.628365753853955766e+02
8.234432234432233599e+00 -1.627053708813059529e+02
8.253968253968253066e+00 -1.625512228355256923e+02
8.273504273504272533e+00 -1.625415993322524173e+02
8.293040293040291999e+00 -1.625608201436953664e+02
8.312576312576311466e+00 -1.625622962987879419e+02
8.332112332112330932e+00 -1.623542591104166206e+02
8.351648351648350399e+00 -1.622171637012556573e+02
8.371184371184369866e+00 -1.622535067103319761e+02
8.390720390720389332e+00 -1.622394523311338332e+02
8.410256410256408799e+00 -1.622706604708567113e+02
8.429792429792428266e+00 -1.623320880023873940e+02
8.449328449328447732e+00 -1.622818150817715548e+02
8.468864468864467199e+00 -1.623679898945973719e+02
8.488400488400486665e+00 -1.621684612853959777e+02
8.507936507936506132e+00 -1.618847995900243575e+02
8.527472527472525599e+00 -1.618156258548060009e+02
8.547008547008545065e+00 -1.618388424405747799e+02
8.566544566544564532e+00 -1.618349902011753443e+02
8.586080586080583998e+00 -1.620599519679439595e+02
8.605616605616603465e+00 -1.624338255022587703e+02
8.625152625152622932e+00 -1.624373304777355429e+02
8.644688644688642398e+00 -1.624406790554188262e+02
8.664224664224661865e+00 -1.623933131574698336e+02
8.683760683760681331e+00 -1.622897324966276074e+02
8.703296703296700798e+00 -1.623583732134084983e+02
8.722832722832720265e+00 -1.626009674265942806e+02
8.742368742368739731e+00 -1.626155956388177231e+02
8.761904761904759198e+00 -1.626693314346228192e+02
8.781440781440778665e+00 -1.626074951755523443e+02
8.800976800976798131e+00 -1.624342480633563923e+02
8.820512820512817598e+00 -1.623786280319537809e+02
8.840048840048837064e+00 -1.623964755356489036e+02
8.859584859584856531e+00 -1.622445955600557284e+02
8.879120879120875998e+00 -1.620309590272702565e+02
8.898656898656895464e+00 -1.620369213190834046e+02
8.918192918192914931e+00 -1.619814278027021146e+02
8.937728937728934397e+00 -1.617475985298398768e+02
8.957264957264953864e+00 -1.616352289142461132e+02
8.976800976800973331e+00 -1.615476279317174146e+02
8.996336996336992797e+00 -1.615067656644064868e+02
9.015873015873019369e+00 -1.615568098739574907e+02
9.035409035409038836e+00 -1.615835779512441377e+02
9.054945054945058303e+00 -1.614857440095407526e+02
9.074481074481077769e+00 -1.614475111289684435e+02
9.094017094017097236e+00 -1.614375516116323297e+02
9.113553113553116702e+00 -1.612069752663835516e+02
9.133089133089136169e+00 -1.612586665370588150e+02
9.152625152625155636e+00 -1.611082189352669047e+02
9.172161172161175102e+00 -1.608368026349262152e+02
9.191697191697194569e+00 -1.608320062235760872e+02
9.211233211233214035e+00 -1.608768613339957483e+02
9.230769230769233502e+00 -1.608919477291544808e+02
9.250305250305252969e+00 -1.606411881466552813e+02
9.269841269841272435e+00 -1.604086564020746550e+02
9.289377289377291902e+00 -1.602676806154670999e+02
9.308913308913311369e+00 -1.602086493270777794e+02
9.328449328449330835e+00 -1.602692360933355076e+02
9.347985347985350302e+00 -1.602451349039103548e+02
9.367521367521369768e+00 -1.602939851304509489e+02
9.387057387057389235e+00 -1.603304046996868237e+02
9.406593406593408702e+00 -1.603676846942545922e+02
9.426129426129428168e+00 -1.602742189749955060e+02
9.445665445665447635e+00 -1.600611883612794202e+02
9.465201465201467101e+00 -1.600402734310900996e+02
9.484737484737486568e+00 -1.600242488040518651e+02
9.504273504273506035e+00 -1.600404747991950671e+02
9.523809523809525501e+00 -1.600090412863217182e+02
9.543345543345544968e+00 -1.600411928437740983e+02
9.562881562881564435e+00 -1.600691561726930559e+02
9.582417582417583901e+00 -1.599361534102148994e+02
9.601953601953603368e+00 -1.598730191923185657e+02
9.621489621489622834e+00 -1.598570284181012653e+02
9.641025641025642301e+00 -1.598688483070334883e+02
9.660561660561661768e+00 -1.599413610919453674e+02
9.680097680097681234e+00 -1.600138395282991155e+02
9.699633699633700701e+00 -1.600283159721351467e+02
9.719169719169720167e+00 -1.599954357854114164e+02
9.738705738705739634e+00 -1.600979305668732877e+02
9.758241758241759101e+00 -1.602074101132427586e+02
9.777777777777778567e+00 -1.600891169372662262e+02
9.797313797313798034e+00 -1.601920739623577674e+02
9.816849816849817500e+00 -1.603970951639840337e+02
9.836385836385836967e+00 -1.604682815367087585e+02
9.855921855921856434e+00 -1.604939891901718738e+02
9.875457875457875900e+00 -1.603933460585859052e+02
9.894993894993895367e+00 -1.603989280434491604e+02
9.914529914529914834e+00 -1.604374663741247105e+02
9.934065934065934300e+00 -1.605211026067873945e+02
9.953601953601953767e+00 -1.605497313734878162e+02
9.973137973137973233e+00 -1.606460858791368480e+02
9.992673992673992700e+00 -1.610742783245448209e+02
1.001221001221001217e+01 -1.610907066104934415e+02
1.003174603174603163e+01 -1.611840674858820250e+02
1.005128205128205110e+01 -1.615023776417983470e+02
1.007081807081807057e+01 -1.614851036854858819e+02
1.009035409035409003e+01 -1.615465570163677000e+02
1.010989010989010950e+01 -1.615629619189830350e+02
1.012942612942612897e+01 -1.618456999736404214e+02
1.014896214896214843e+01 -1.621992965870018395e+02
1.016849816849816790e+01 -1.624214584448706660e+02
1.018803418803418737e+01 -1.625158058769725073e+02
1.020757020757020683e+01 -1.625057682538858046e+02
1.022710622710622630e+01 -1.625459844143332759e+02
1.024664224664224577e+01 -1.625849470256924860e+02
1.026617826617826523e+01 -1.628596880116384682e+02
1.028571428571428470e+01 -1.629989286830164019e+02
1.030525030525030417e+01 -1.633314083556415994e+02
1.032478632478632363e+01 -1.637808383008621149e+02
1.034432234432234310e+01 -1.638302348386493179e+02
1.036385836385836257e+01 -1.638830662653078321e+02
1.038339438339438203e+01 -1.638728406053329536e+02
1.040293040293040150e+01 -1.638996077845041270e+02
1.042246642246642097e+01 -1.640335797507615041e+02
1.044200244200244043e+01 -1.642859250117170404e+02
1.046153846153845990e+01 -1.648576445317873151e+02
1.048107448107447937e+01 -1.648677743258695898e+02
1.050061050061049883e+01 -1.646493153606421345e+02
1.052014652014651830e+01 -1.647681101385921920e+02
1.053968253968253777e+01 -1.645953567088294562e+02
1.055921855921855723e+01 -1.645308535974904771e+02
1.057875457875457670e+01 -1.646207608925508055e+02
1.059829059829059617e+01 -1.647210351804431809e+02
1.061782661782661563e+01 -1.646702072933396153e+02
1.063736263736263510e+01 -1.646454275192013199e+02
1.065689865689865456e+01 -1.650630326962142647e+02
1.067643467643467403e+01 -1.649727655424687782e+02
1.069597069597069350e+01 -1.647384867863623299e+02
1.071550671550671296e+01 -1.645932598116513077e+02
1.073504273504273243e+01 -1.646635879482381881e+02
1.075457875457875190e+01 -1.650264435400933110e+02
1.077411477411477136e+01 -1.650367090803801773e+02
1.079365079365079083e+01 -1.648191975895913686e+02
1.081318681318681030e+01 -1.646297131694209384e+02
1.083272283272282976e+01 -1.646497654573717568e+02
1.085225885225884923e+01 -1.646147802366563155e+02
1.087179487179486870e+01 -1.645361627228025441e+02
1.089133089133088816e+01 -1.646319196366924871e+02
1.091086691086690763e+01 -1.648141478244461382e+02
1.093040293040292710e+01 -1.648474161181719637e+02
1.094993894993894656e+01 -1.649069830779583583e+02
1.096947496947496603e+01 -1.649717244322964120e+02
1.098901098901098550e+01 -1.650309715702397284e+02
1.100854700854700496e+01 -1.648987572169978932e+02
1.102808302808303154e+01 -1.647581601298865053e+02
1.104761904761905100e+01 -1.647132683393745651e+02
1.106715506715507047e+01 -1.646620883926142653e+02
1.108669108669108994e+01 -1.645515690429965616e+02
1.110622710622710940e+01 -1.644907995317294365e+02
1.112576312576312887e+01 -1.646568613338852174e+02
1.114529914529914834e+01 -1.645813259989796222e+02
1.116483516483516780e+01 -1.645138913662478046e+02
1.118437118437118727e+01 -1.645064596890999837e+02
1.120390720390720674e+01 -1.644881099789591588e+02
1.122344322344322620e+01 -1.644411401191132143e+02
1.124297924297924567e+01 -1.642351097687887886e+02
1.126251526251526514e+01 -1.642394142877475076e+02
1.128205128205128460e+01 -1.642213061567171621e+02
1.130158730158730407e+01 -1.641528999332793148e+02
1.132112332112332354e+01 -1.643056400100846872e+02
1.134065934065934300e+01 -1.643166839447825112e+02
1.136019536019536247e+01 -1.645110603329540311e+02
1.137973137973138194e+01 -1.647620378852255385e+02
1.139926739926740140e+01 -1.646904178348275423e+02
1.141880341880342087e+01 -1.649391029082729574e+02
1.143833943833944033e+01 -1.651032391859533561e+02
1.145787545787545980e+01 -1.650641464111643018e+02
1.147741147741147927e+01 -1.650652157336702146e+02
1.149694749694749873e+01 -1.651595332443696122e+02
1.151648351648351820e+01 -1.653053209360628273e+02
1.153601953601953767e+01 -1.652463392485785221e+02
1.155555555555555713e+01 -1.652640445083834209e+02
1.157509157509157660e+01 -1.655652295042373794e+02
1.159462759462759607e+01 -1.657309498018240106e+02
1.161416361416361553e+01 -1.656226390391135794e+02
1.163369963369963500e+01 -1.656084724192494946e+02
1.165323565323565447e+01 -1.656679971649590470e+02
1.167277167277167393e+01 -1.659076078390448856e+02
1.169230769230769340e+01 -1.662210269433568044e+02
1.171184371184371287e+01 -1.662227943433159965e+02
1.173137973137973233e+01 -1.661973306002690549e+02
1.175091575091575180e+01 -1.662747703578618541e+02
1.177045177045177127e+01 -1.662878856349696832e+02
1.178998778998779073e+01 -1.662030203703646691e+02
1.180952380952381020e+01 -1.660655090109924288e+02
1.182905982905982967e+01 -1.660164452631315726e+02
1.184859584859584913e+01 -1.660954499322085098e+02
1.186813186813186860e+01 -1.661537075319286316e+02
1.188766788766788807e+01 -1.662153803774417327e+02
1.190720390720390753e+01 -1.663811791067485331e+02
1.192673992673992700e+01 -1.664448860525801877e+02
1.194627594627594647e+01 -1.664166714517992034e+02
1.196581196581196593e+01 -1.662852699144127939e+02
1.198534798534798540e+01 -1.660693590512435662e+02
1.200488400488400487e+01 -1.659433190915576688e+02
1.202442002442002433e+01 -1.660509742859273388e+02
1.204395604395604380e+01 -1.661215894375859818e+02
1.206349206349206327e+01 -1.659843107324155937e+02
1.208302808302808273e+01 -1.656267103084561541e+02
1.210256410256410220e+01 -1.653190294508190732e+02
1.212210012210012167e+01 -1.655745589602501582e+02
1.214163614163614113e+01 -1.655131687471056807e+02
1.216117216117216060e+01 -1.654279153135466345e+02
1.218070818070818007e+01 -1.655351445359265199e+02
1.220024420024419953e+01 -1.655617930254559838e+02
1.221978021978021900e+01 -1.653381718624559937e+02
1.223931623931623847e+01 -1.651183963219216650e+02
1.225885225885225793e+01 -1.651868873004970624e+02
1.227838827838827740e+01 -1.648955817995795599e+02
1.229792429792429687e+01 -1.647193943525442990e+02
1.231746031746031633e+01 -1.646690954521184267e+02
1.233699633699633580e+01 -1.645934204258863929e+02
1.235653235653235527e+01 -1.646067982374752603e+02
1.237606837606837473e+01 -1.645933510539165923e+02
1.239560439560439420e+01 -1.645963002913599666e+02
1.241514041514041367e+01 -1.646222294421516494e+02
1.243467643467643313e+01 -1.646286589976095343e+02
1.245421245421245260e+01 -1.645474809689364974e+02
1.247374847374847207e+01 -1.645867112330847988e+02
1.249328449328449153e+01 -1.644510768746900737e+02
1.251282051282051100e+01 -1.641566508094797427e+02
1.253235653235653047e+01 -1.640923246445631207e+02
1.255189255189254993e+01 -1.641168876135259325e+02
1.257142857142856940e+01 -1.641189701225414694e+02
1.259096459096458887e+01 -1.641090039711298516e+02
1.261050061050060833e+01 -1.640110855685573199e+02
1.263003663003662780e+01 -1.638637142151416981e+02
1.264957264957264726e+01 -1.637796473070670800e+02
1.266910866910866673e+01 -1.637744609087025083e+02
1.268864468864468620e+01 -1.636333833687768617e+02
1.270818070818070566e+01 -1.635412310713556394e+02
1.272771672771672513e+01 -1.635289863004156814e+02
1.274725274725274460e+01 -1.635634511417166266e+02
1.276678876678876406e+01 -1.636539693836942604e+02
1.278632478632478353e+01 -1.636198101737404897e+02
1.280586080586080300e+01 -1.636322419604811103e+02
1.282539682539682246e+01 -1.637225222654466279e+02
1.284493284493284193e+01 -1.638357606229831447e+02
1.286446886446886140e+01 -1.638368032260761709e+02
1.288400488400488086e+01 -1.639038784078348669e+02
1.290354090354090033e+01 -1.638680174567659265e+02
1.292307692307691980e+01 -1.638356030587928274e+02
1.294261294261293926e+01 -1.638409779816204548e+02
1.296214896214895873e+01 -1.638738458484475586e+02
1.298168498168497820e+01 -1.639583976592242891e+02
1.300122100122099766e+01 -1.638215828004961168e+02
1.302075702075702424e+01 -1.638143952563090977e+02
1.304029304029304370e+01 -1.639020108018106043e+02
1.305982905982906317e+01 -1.638019188899455969e+02
1.307936507936508264e+01 -1.636733953812075129e+02
1.309890109890110210e+01 -1.638141709591121753e+02
1.311843711843712157e+01 -1.638619476484053905e+02
1.313797313797314104e+01 -1.636352704345723907e+02
1.315750915750916050e+01 -1.638354488562032998e+02
1.317704517704517997e+01 -1.639325175390684990e+02
1.319658119658119944e+01 -1.639072323001571192e+02
1.321611721611721890e+01 -1.639906364666935588e+02
1.323565323565323837e+01 -1.639929111673913553e+02
1.325518925518925784e+01 -1.639844099019668420e+02
1.327472527472527730e+01 -1.639720498800535893e+02
1.329426129426129677e+01 -1.639964292257660645e+02
1.331379731379731624e+01 -1.640692209356609510e+02
1.333333333333333570e+01 -1.640367981326683093e+02
1.335286935286935517e+01 -1.639246114322579899e+02
1.337240537240537464e+01 -1.641461428562836318e+02
1.339194139194139410e+01 -1.644601826840275294e+02
1.341147741147741357e+01 -1.645408112418152200e+02
1.343101343101343303e+01 -1.645361213158748797e+02
1.345054945054945250e+01 -1.644936657541377372e+02
1.347008547008547197e+01 -1.644591816400866833e+02
1.348962148962149143e+01 -1.644942733928294558e+02
1.350915750915751090e+01 -1.646179691608056146e+02
1.352869352869353037e+01 -1.647071441101182927e+02
1.354822954822954983e+01 -1.646541832535927483e+02
1.356776556776556930e+01 -1.648780761346867223e+02
1.358730158730158877e+01 -1.650643094309531307e+02
1.360683760683760823e+01 -1.650587990939644669e+02
1.362637362637362770e+01 -1.649599829996893163e+02
1.364590964590964717e+01 -1.648910269211014565e+02
1.366544566544566663e+01 -1.649455814139650442e+02
1.368498168498168610e+01 -1.649327745555411013e+02
1.370451770451770557e+01 -1.649328151310347721e+02
1.372405372405372503e+01 -1.650094277252837571e+02
1.374358974358974450e+01 -1.652670375307336599e+02
1.376312576312576397e+01 -1.652244312136138547e+02
1.378266178266178343e+01 -1.652206786320114134e+02
1.380219780219780290e+01 -1.652579258477763062e+02
1.382173382173382237e+01 -1.653464750316101401e+02
1.384126984126984183e+01 -1.656990756450011872e+02
1.386080586080586130e+01 -1.659870840239666734e+02
1.388034188034188077e+01 -1.661284259953873459e+02
1.389987789987790023e+01 -1.661307042795149584e+02
1.391941391941391970e+01 -1.660877986697424262e+02
1.393894993894993917e+01 -1.662867800584286329e+02
1.395848595848595863e+01 -1.662532503552124012e+02
1.397802197802197810e+01 -1.658059994333486884e+02
1.399755799755799757e+01 -1.659243279099183042e+02
1.401709401709401703e+01 -1.662722306505611130e+02
1.403663003663003650e+01 -1.662617520006435257e+02
1.405616605616605597e+01 -1.660375573050596358e+02
1.407570207570207543e+01 -1.659036389292636500e+02
1.409523809523809490e+01 -1.659083249407342748e+02
1.411477411477411437e+01 -1.659115386359153206e+02
1.413431013431013383e+01 -1.658523380978614910e+02
1.415384615384615330e+01 -1.657805174371929979e+02
1.417338217338217277e+01 -1.657826751741508247e+02
1.419291819291819223e+01 -1.657118720228037034e+02
1.421245421245421170e+01 -1.658697642007814466e+02
1.423199023199023117e+01 -1.660110526896461920e+02
1.425152625152625063e+01 -1.660000753355253664e+02
1.427106227106227010e+01 -1.660139764167510918e+02
1.429059829059828957e+01 -1.659747758080242193e+02
1.431013431013430903e+01 -1.658472108978278357e+02
1.432967032967032850e+01 -1.657040578365173360e+02
1.434920634920634797e+01 -1.656119657888345955e+02
1.436874236874236743e+01 -1.656560168334715399e+02
1.438827838827838690e+01 -1.656751105714195091e+02
1.440781440781440637e+01 -1.656502380420916154e+02
1.442735042735042583e+01 -1.654485863894003046e+02
1.444688644688644530e+01 -1.651900703287964802e+02
1.446642246642246477e+01 -1.651055229287088650e+02
1.448595848595848423e+01 -1.648294253023948102e+02
1.450549450549450370e+01 -1.648396738219379927e+02
1.452503052503052317e+01 -1.647160186297307689e+02
1.454456654456654263e+01 -1.644973111040755782e+02
1.456410256410256210e+01 -1.643823017901562196e+02
1.458363858363858157e+01 -1.642711116209885631e+02
1.460317460317460103e+01 -1.642359432507767281e+02
1.462271062271062050e+01 -1.642149880196815559e+02
1.464224664224663996e+01 -1.642948068005984226e+02
1.466178266178265943e+01 -1.643288121587110879e+02
1.468131868131867890e+01 -1.642912449667693977e+02
1.470085470085469836e+01 -1.641622460830920716e+02
1.472039072039071783e+01 -1.640620237558287897e+02
1.473992673992673730e+01 -1.640543766702906510e+02
1.475946275946275676e+01 -1.641143994644848476e+02
1.477899877899877623e+01 -1.642184294210591418e+02
1.479853479853479570e+01 -1.642822979824504444e+02
1.481807081807081516e+01 -1.642647442181065003e+02
1.483760683760683463e+01 -1.644092392918385315e+02
1.485714285714285410e+01 -1.646976107015608193e+02
1.487667887667887356e+01 -1.645619454904068846e+02
1.489621489621489303e+01 -1.643484396753865155e+02
1.491575091575091250e+01 -1.643264646143134939e+02
1.493528693528693196e+01 -1.644672686688165015e+02
1.495482295482295143e+01 -1.646366566085147554e+02
1.497435897435897090e+01 -1.645183204033336324e+02
1.499389499389499036e+01 -1.643817392012059315e+02
1.501343101343101694e+01 -1.644418297627574077e+02
1.503296703296703640e+01 -1.644789445732883166e+02
1.505250305250305587e+01 -1.644112725584035388e+02
1.507203907203907534e+01 -1.644663639360995830e+02
1.509157509157509480e+01 -1.644931835590342644e+02
1.511111111111111427e+01 -1.645315471885698457e+02
1.513064713064713374e+01 -1.645530439254548014e+02
1.515018315018315320e+01 -1.645083026768215291e+02
1.516971916971917267e+01 -1.644109789329994271e+02
1.518925518925519214e+01 -1.643551284980481171e+02
1.520879120879121160e+01 -1.644535874820145978e+02
1.522832722832723107e+01 -1.645974635837436324e+02
1.524786324786325054e+01 -1.646501007954967690e+02
1.526739926739927000e+01 -1.646099693386957767e+02
1.528693528693528947e+01 -1.646182664360817682e+02
1.530647130647130894e+01 -1.649342205232358367e+02
1.532600732600732840e+01 -1.652333956961943500e+02
1.534554334554334787e+01 -1.651702990435197762e+02
1.536507936507936734e+01 -1.652351723423171563e+02
1.538461538461538680e+01 -1.652008612858160177e+02
1.540415140415140627e+01 -1.653998702790975983e+02
1.542368742368742573e+01 -1.656395821079451594e+02
1.544322344322344520e+01 -1.657992671036463435e+02
1.546275946275946467e+01 -1.659294745655551822e+02
1.548229548229548413e+01 -1.657978217828732852e+02
1.550183150183150360e+01 -1.657761092784531911e+02
1.552136752136752307e+01 -1.657870617044187043e+02
1.554090354090354253e+01 -1.656060355891502809e+02
1.556043956043956200e+01 -1.653961781062685077e+02
1.557997557997558147e+01 -1.654716285597330057e+02
1.559951159951160093e+01 -1.655150535637011160e+02
1.561904761904762040e+01 -1.654361504268613885e+02
1.563858363858363987e+01 -1.652240821017306303e+02
1.565811965811965933e+01 -1.650332461099904151e+02
1.567765567765567880e+01 -1.650367287715987459e+02
1.569719169719169827e+01 -1.648669669498471251e+02
1.571672771672771773e+01 -1.647770858785304426e+02
1.573626373626373720e+01 -1.647616004321095318e+02
1.575579975579975667e+01 -1.648693382472672511e+02
1.577533577533577613e+01 -1.651506964055270998e+02
1.579487179487179560e+01 -1.652924526332408561e+02
1.581440781440781507e+01 -1.653039330689542226e+02
1.583394383394383453e+01 -1.651057538788485886e+02
1.585347985347985400e+01 -1.652043927293364050e+02
1.587301587301587347e+01 -1.652213792178419283e+02
1.589255189255189293e+01 -1.648726356200042460e+02
1.591208791208791240e+01 -1.645612769758895695e+02
1.593162393162393187e+01 -1.644971785488240528e+02
1.595115995115995133e+01 -1.645416739959689494e+02
1.597069597069597080e+01 -1.644215329591078216e+02
1.599023199023199027e+01 -1.642020114824059362e+02
1.600976800976800973e+01 -1.641222767985439646e+02
1.602930402930402920e+01 -1.641233058617127654e+02
1.604884004884004867e+01 -1.641537522497638690e+02
1.606837606837606813e+01 -1.640410645724500966e+02
1.608791208791208760e+01 -1.637385566182460366e+02
1.610744810744810707e+01 -1.636028809148731966e+02
1.612698412698412653e+01 -1.636330867855883184e+02
1.614652014652014600e+01 -1.636672307534761330e+02
1.616605616605616547e+01 -1.635017779160034195e+02
1.618559218559218493e+01 -1.631829046708117232e+02
1.620512820512820440e+01 -1.631305611986762472e+02
1.622466422466422387e+01 -1.631225299873372876e+02
1.624420024420024333e+01 -1.630612266985626491e+02
1.626373626373626280e+01 -1.630060982575724324e+02
1.628327228327228227e+01 -1.629257527388607230e+02
1.630280830280830173e+01 -1.629224795382563116e+02
1.632234432234432120e+01 -1.628249233828432239e+02
1.634188034188034067e+01 -1.628106090760525433e+02
1.636141636141636013e+01 -1.628563755232554229e+02
1.638095238095237960e+01 -1.628503769361893490e+02
1.640048840048839907e+01 -1.628288789885545214e+02
1.642002442002441853e+01 -1.629145156717720226e+02
1.643956043956043800e+01 -1.630232426154863390e+02
1.645909645909645747e+01 -1.630265338527503900e+02
1.647863247863247693e+01 -1.630453266757077984e+02
1.649816849816849640e+01 -1.630324862194210027e+02
1.651770451770451587e+01 -1.630580125791489365e+02
1.653724053724053533e+01 -1.631601529706704810e+02
1.655677655677655480e+01 -1.631647026522841202e+02
1.657631257631257427e+01 -1.633013292097593023e+02
1.659584859584859373e+01 -1.632679148623369656e+02
1.661538461538461320e+01 -1.630486840832534199e+02
1.663492063492063266e+01 -1.630433977991581003e+02
1.665445665445665213e+01 -1.630072322863660190e+02
1.667399267399267160e+01 -1.629536903065846332e+02
1.669352869352869106e+01 -1.629764708349316038e+02
1.671306471306471053e+01 -1.630587277385705818e+02
1.673260073260073000e+01 -1.630254910042131087e+02
1.675213675213674946e+01 -1.625910567580060899e+02
1.677167277167276893e+01 -1.623116156436094570e+02
1.679120879120878840e+01 -1.623242739823432146e+02
1.681074481074480786e+01 -1.623608617591012262e+02
1.683028083028082733e+01 -1.623630282923745085e+02
1.684981684981684680e+01 -1.623768930395945347e+02
1.686935286935286626e+01 -1.624019450026034406e+02
1.688888888888888573e+01 -1.623833847733841367e+02
1.690842490842490520e+01 -1.623875544179803683e+02
1.692796092796092466e+01 -1.624443340764120194e+02
1.694749694749694413e+01 -1.625851020675169423e+02
1.696703296703296360e+01 -1.627879239266531215e+02
1.698656898656898306e+01 -1.628890405461019668e+02
1.700610500610500253e+01 -1.628741519528826132e+02
1.702564102564102910e+01 -1.628443287017680632e+02
1.704517704517704857e+01 -1.629616688941520124e+02
1.706471306471306804e+01 -1.632708157725992066e+02
1.708424908424908750e+01 -1.633231779457132120e+02
1.710378510378510697e+01 -1.634293881845398460e+02
1.712332112332112644e+01 -1.636461595311041890e+02
1.714285714285714590e+01 -1.637896003636880664e+02
1.716239316239316537e+01 -1.638924552177030876e+02
1.718192918192918484e+01 -1.639250524823009130e+02
1.720146520146520430e+01 -1.640534270605919858e+02
1.722100122100122377e+01 -1.639764849630189758e+02
1.724053724053724324e+01 -1.639856852454080638e+02
1.726007326007326270e+01 -1.640313796400828039e+02
1.727960927960928217e+01 -1.638161453939707997e+02
1.729914529914530164e+01 -1.637328996598506592e+02
1.731868131868132110e+01 -1.637197394648778470e+02
1.733821733821734057e+01 -1.637676513988539000e+02
1.735775335775336004e+01 -1.637051063413997838e+02
1.737728937728937950e+01 -1.635464040442892610e+02
1.739682539682539897e+01 -1.634222553434667589e+02
1.741636141636141843e+01 -1.633538068040509756e+02
1.743589743589743790e+01 -1.632941702919390821e+02
1.745543345543345737e+01 -1.631381907694584470e+02
1.747496947496947683e+01 -1.631587380639510627e+02
1.749450549450549630e+01 -1.634093147894248546e+02
1.751404151404151577e+01 -1.634800756469320220e+02
1.753357753357753523e+01 -1.635014137455510479e+02
1.755311355311355470e+01 -1.634836533957410154e+02
1.757264957264957417e+01 -1.634279348823849318e+02
1.759218559218559363e+01 -1.633349583440742094e+02
1.761172161172161310e+01 -1.633399446167403539e+02
1.763125763125763257e+01 -1.639386985424237935e+02
1.765079365079365203e+01 -1.643799543232221367e+02
1.767032967032967150e+01 -1.645219354591420142e+02
1.768986568986569097e+01 -1.645976780983076821e+02
1.770940170940171043e+01 -1.645459764700023868e+02
1.772893772893772990e+01 -1.645231970716460239e+02
1.774847374847374937e+01 -1.643914764938601252e+02
1.776800976800976883e+01 -1.642729849328122782e+02
1.778754578754578830e+01 -1.642858436820265240e+02
1.780708180708180777e+01 -1.642683147367571621e+02
1.782661782661782723e+01 -1.643181580103398858e+02
1.784615384615384670e+01 -1.643885511910564787e+02
1.786568986568986617e+01 -1.643512851366402856e+02
1.788522588522588563e+01 -1.643814532702415363e+02
1.790476190476190510e+01 -1.644667009763953729e+02
1.792429792429792457e+01 -1.645405722121533358e+02
1.794383394383394403e+01 -1.644821637670933683e+02
1.796336996336996350e+01 -1.644158027699126592e+02
1.798290598290598297e+01 -1.643249509054591329e+02
1.800244200244200243e+01 -1.643451043448445148e+02
1.802197802197802190e+01 -1.643777414748893761e+02
1.804151404151404137e+01 -1.643829465547601671e+02
1.806105006105006083e+01 -1.642241649489065480e+02
1.808058608058608030e+01 -1.640536202229358480e+02
1.810012210012209977e+01 -1.641669443341712622e+02
1.811965811965811923e+01 -1.642042804391888922e+02
1.813919413919413870e+01 -1.642207704823074437e+02
1.815873015873015817e+01 -1.640897437468576641e+02
1.817826617826617763e+01 -1.638498420762328749e+02
1.819780219780219710e+01 -1.638883066728508879e+02
1.821733821733821657e+01 -1.639136605594395917e+02
1.823687423687423603e+01 -1.640187942402083650e+02
1.825641025641025550e+01 -1.642009032954632062e+02
1.827594627594627497e+01 -1.643726847125130348e+02
1.829548229548229443e+01 -1.644102389218205076e+02
1.831501831501831390e+01 -1.644569011915775718e+02
1.833455433455433337e+01 -1.646369158772003516e+02
1.835409035409035283e+01 -1.645341225969067409e+02
1.837362637362637230e+01 -1.641834376678445437e+02
1.839316239316239177e+01 -1.639220278248455998e+02
1.841269841269841123e+01 -1.638934400543931247e+02
1.843223443223443070e+01 -1.639028527317279043e+02
1.845177045177045017e+01 -1.638730878414223184e+02
1.847130647130646963e+01 -1.638801987629763346e+02
1.849084249084248910e+01 -1.638608900980111684e+02
1.851037851037850857e+01 -1.638844494186601537e+02
1.852991452991452803e+01 -1.640365674722295353e+02
1.854945054945054750e+01 -1.640667049980831109e+02
1.856898656898656697e+01 -1.639523436274361075e+02
1.858852258852258643e+01 -1.639901306692324567e+02
1.860805860805860590e+01 -1.640435895594682165e+02
1.862759462759462536e+01 -1.642626478094902041e+02
1.864713064713064483e+01 -1.645351987349227159e+02
1.866666666666666430e+01 -1.644422111065302090e+02
1.868620268620268376e+01 -1.642911039268437321e+02
1.870573870573870323e+01 -1.642286076538243265e+02
1.872527472527472270e+01 -1.641988431253198542e+02
1.874481074481074216e+01 -1.642331939187185696e+02
1.876434676434676163e+01 -1.642254945105117940e+02
1.878388278388278110e+01 -1.641713452079842739e+02
1.880341880341880056e+01 -1.640622487796461542e+02
1.882295482295482003e+01 -1.639058189303428890e+02
1.884249084249083950e+01 -1.638142774879576962e+02
1.886202686202685896e+01 -1.638927644589941224e+02
1.888156288156287843e+01 -1.638172554422148153e+02
1.890109890109889790e+01 -1.637166920883572345e+02
1.892063492063491736e+01 -1.637222972266289105e+02
1.894017094017093683e+01 -1.638432061081174425e+02
1.895970695970695630e+01 -1.639763638344273318e+02
1.897924297924297576e+01 -1.639845354051579136e+02
1.899877899877899523e+01 -1.639803946258545011e+02
1.901831501831502180e+01 -1.639757882155631137e+02
1.903785103785104127e+01 -1.642801909692506968e+02
1.905738705738706074e+01 -1.646249363133449606e+02
1.907692307692308020e+01 -1.646535903781339982e+02
1.909645909645909967e+01 -1.646594730416544223e+02
1.911599511599511914e+01 -1.645497467093001092e+02
1.913553113553113860e+01 -1.645500108946296507e+02
1.915506715506715807e+01 -1.646541520829416356e+02
1.917460317460317754e+01 -1.647283049049249541e+02
1.919413919413919700e+01 -1.647561040214430079e+02
1.921367521367521647e+01 -1.647617025216395064e+02
1.923321123321123594e+01 -1.648926888895171032e+02
1.925274725274725540e+01 -1.653056533499531611e+02
1.927228327228327487e+01 -1.656192083430934190e+02
1.929181929181929434e+01 -1.653929386647962190e+02
1.931135531135531380e+01 -1.652404304774119908e+02
1.933089133089133327e+01 -1.653585986138812132e+02
1.935042735042735274e+01 -1.655707544567620459e+02
1.936996336996337220e+01 -1.656671210079629191e+02
1.938949938949939167e+01 -1.656876029278715237e+02
1.940903540903541113e+01 -1.658150042528046129e+02
1.942857142857143060e+01 -1.657105807552288752e+02
1.944810744810745007e+01 -1.655134666500227354e+02
1.946764346764346953e+01 -1.654135755316020209e+02
1.948717948717948900e+01 -1.653003396236669573e+02
1.950671550671550847e+01 -1.652968393622874146e+02
1.952625152625152793e+01 -1.652920426374711269e+02
1.954578754578754740e+01 -1.654465982007988316e+02
1.956532356532356687e+01 -1.656027631183061999e+02
1.958485958485958633e+01 -1.656198756556669593e+02
1.960439560439560580e+01 -1.656765689741799292e+02
1.962393162393162527e+01 -1.653956577116319693e+02
1.964346764346764473e+01 -1.651942383563245471e+02
1.966300366300366420e+01 -1.652265528704610915e+02
1.968253968253968367e+01 -1.651061314917048151e+02
1.970207570207570313e+01 -1.651851601061416090e+02
1.972161172161172260e+01 -1.653691646825427313e+02
1.974114774114774207e+01 -1.653562421591821590e+02
1.976068376068376153e+01 -1.654303857976128143e+02
1.978021978021978100e+01 -1.655437408150417866e+02
1.979975579975580047e+01 -1.653624944221820670e+02
1.981929181929181993e+01 -1.652645979729626617e+02
1.983882783882783940e+01 -1.652812877536820224e+02
1.985836385836385887e+01 -1.652565216257633836e+02
1.987789987789987833e+01 -1.652828598116385024e+02
1.989743589743589780e+01 -1.652224488911725757e+02
1.991697191697191727e+01 -1.650395839369122655e+02
1.993650793650793673e+01 -1.650268513179005936e+02
1.995604395604395620e+01 -1.650334946494953670e+02
1.997557997557997567e+01 -1.648290576196209258e+02
1.999511599511599513e+01 -1.647986343455150688e+02
2.001465201465201460e+01 -1.648750982023066172e+02
2.003418803418803407e+01 -1.648702459380474465e+02
2.005372405372405353e+01 -1.648378272075294717e+02
2.007326007326007300e+01 -1.648103655864054531e+02
2.009279609279609247e+01 -1.648277278872822933e+02
2.011233211233211193e+01 -1.648437487273876911e+02
2.013186813186813140e+01 -1.647491343700014284e+02
2.015140415140415087e+01 -1.645662313350844101e+02
2.017094017094017033e+01 -1.646154648098889766e+02
2.019047619047618980e+01 -1.647803187601859065e+02
2.021001221001220927e+01 -1.648250329060235231e+02
2.022954822954822873e+01 -1.647555364468992423e+02
2.024908424908424820e+01 -1.647556955585341427e+02
2.026862026862026767e+01 -1.647162750514386005e+02
2.028815628815628713e+01 -1.646518425090639255e+02
2.030769230769230660e+01 -1.647959867553047104e+02
2.032722832722832607e+01 -1.649248873692999666e+02
2.034676434676434553e+01 -1.649031201796013306e+02
2.036630036630036500e+01 -1.650617815786168308e+02
2.038583638583638447e+01 -1.651546409336757222e+02
2.040537240537240393e+01 -1.650091973571419430e+02
2.042490842490842340e+01 -1.649665090269623988e+02
2.044444444444444287e+01 -1.648877570648636492e+02
2.046398046398046233e+01 -1.647045782905458111e+02
2.048351648351648180e+01 -1.647039224906020820e+02
2.050305250305250127e+01 -1.648232390404700425e+02
2.052258852258852073e+01 -1.646856121206688783e+02
2.054212454212454020e+01 -1.645392405494990271e+02
2.056166056166055967e+01 -1.647419975419235811e+02
2.058119658119657913e+01 -1.648990349210979218e+02
2.060073260073259860e+01 -1.649219275937753650e+02
2.062026862026861806e+01 -1.648524517253133865e+02
2.063980463980463753e+01 -1.648625953343165236e+02
2.065934065934065700e+01 -1.647594128496669441e+02
2.067887667887667646e+01 -1.648822032838148175e+02
2.069841269841269593e+01 -1.649366352744531241e+02
2.071794871794871540e+01 -1.648817561322032930e+02
2.073748473748473486e+01 -1.648600731998294009e+02
2.075702075702075433e+01 -1.647148280684650956e+02
2.077655677655677380e+01 -1.647476255038714044e+02
2.079609279609279326e+01 -1.650117461349978782e+02
2.081562881562881273e+01 -1.650971871580555899e+02
2.083516483516483220e+01 -1.649891422519363573e+02
2.085470085470085166e+01 -1.647024288766252766e+02
2.087423687423687113e+01 -1.647012274864839299e+02
2.089377289377289060e+01 -1.647137119031784209e+02
2.091330891330891006e+01 -1.647102775574181237e+02
2.093284493284492953e+01 -1.647364912405340647e+02
2.095238095238094900e+01 -1.647257315807902387e+02
2.097191697191696846e+01 -1.647334167013117963e+02
2.099145299145298793e+01 -1.648105479339535577e+02
2.101098901098900740e+01 -1.649346894414290716e+02
2.103052503052503397e+01 -1.651462236605424039e+02
2.105006105006105344e+01 -1.653386803928810309e+02
2.106959706959707290e+01 -1.654068207315267500e+02
2.108913308913309237e+01 -1.653417080907436230e+02
2.110866910866911184e+01 -1.652584193920077382e+02
2.112820512820513130e+01 -1.652053510946785195e+02
2.114774114774115077e+01 -1.652513002329929748e+02
2.116727716727717024e+01 -1.652641463203310650e+02
2.118681318681318970e+01 -1.652900150492642979e+02
2.120634920634920917e+01 -1.653601567066475013e+02
2.122588522588522864e+01 -1.653886001770428322e+02
2.124542124542124810e+01 -1.654087536934420086e+02
2.126495726495726757e+01 -1.654206196854963196e+02
2.128449328449328704e+01 -1.655437246071732886e+02
2.130402930402930650e+01 -1.655760915296745850e+02
2.132356532356532597e+01 -1.657254915233692998e+02
2.134310134310134544e+01 -1.660404831758951616e+02
2.136263736263736490e+01 -1.660378277686184560e+02
2.138217338217338437e+01 -1.661456554662062217e+02
2.140170940170940383e+01 -1.664793283176319676e+02
2.142124542124542330e+01 -1.666525596256043968e+02
2.144078144078144277e+01 -1.665777674903237084e+02
2.146031746031746223e+01 -1.665540386758198679e+02
2.147985347985348170e+01 -1.665466957286093361e+02
2.149938949938950117e+01 -1.666502377753763824e+02
2.151892551892552063e+01 -1.666979861892866950e+02
2.153846153846154010e+01 -1.669281429283667535e+02
2.155799755799755957e+01 -1.669357300442534324e+02
2.157753357753357903e+01 -1.669683085858608251e+02
2.159706959706959850e+01 -1.669261193094127407e+02
2.161660561660561797e+01 -1.669457529871091879e+02
2.163614163614163743e+01 -1.669605411324784541e+02
2.165567765567765690e+01 -1.668321210924048330e+02
2.167521367521367637e+01 -1.668363008366554823e+02
2.169474969474969583e+01 -1.667650071634386961e+02
2.171428571428571530e+01 -1.666312644062730612e+02
2.173382173382173477e+01 -1.671003428612848438e+02
2.175335775335775423e+01 -1.673367053900194890e+02
2.177289377289377370e+01 -1.672140027583918709e+02
2.179242979242979317e+01 -1.672718012888204271e+02
2.181196581196581263e+01 -1.672093011576396577e+02
2.183150183150183210e+01 -1.671876167652162053e+02
2.185103785103785157e+01 -1.670970923376830797e+02
2.187057387057387103e+01 -1.670780235104955409e+02
2.189010989010989050e+01 -1.669703980755359680e+02
2.190964590964590997e+01 -1.667240812381626540e+02
2.192918192918192943e+01 -1.667177549574674060e+02
2.194871794871794890e+01 -1.663656151682544646e+02
2.196825396825396837e+01 -1.659826008874800891e+02
2.198778998778998783e+01 -1.661834177038917915e+02
2.200732600732600730e+01 -1.661745259533100239e+02
2.202686202686202677e+01 -1.661542386461854619e+02
2.204639804639804623e+01 -1.659827160084219884e+02
2.206593406593406570e+01 -1.656443038112102499e+02
2.208547008547008517e+01 -1.654341291343443459e+02
2.210500610500610463e+01 -1.654034488933239118e+02
2.212454212454212410e+01 -1.652747655153106052e+02
2.214407814407814357e+01 -1.650959962672301913e+02
2.216361416361416303e+01 -1.650225341069970852e+02
2.218315018315018250e+01 -1.650248126499016053e+02
2.220268620268620197e+01 -1.649723918363054622e+02
2.222222222222222143e+01 -1.649353187867746442e+02
2.224175824175824090e+01 -1.648496381711308914e+02
2.226129426129426037e+01 -1.648859646486753263e+02
2.228083028083027983e+01 -1.648289272718220673e+02
2.230036630036629930e+01 -1.647156428172910410e+02
2.231990231990231877e+01 -1.645061042920002308e+02
2.233943833943833823e+01 -1.643329045431035240e+02
2.235897435897435770e+01 -1.642422444068307641e+02
2.237851037851037717e+01 -1.640264177458394670e+02
2.239804639804639663e+01 -1.638048602845505286e+02
2.241758241758241610e+01 -1.637144161417356827e+02
2.243711843711843557e+01 -1.637506216040324603e+02
2.245665445665445503e+01 -1.637659490638092166e+02
2.247619047619047450e+01 -1.638097356468196040e+02
2.249572649572649397e+01 -1.638146139462383815e+02
2.251526251526251343e+01 -1.639303021399592808e+02
2.253479853479853290e+01 -1.639629345132149751e+02
2.255433455433455237e+01 -1.636711477311742442e+02
2.257387057387057183e+01 -1.633079915807999498e+02
2.259340659340659130e+01 -1.631868652459837676e+02
2.261294261294261077e+01 -1.632654797540656091e+02
2.263247863247863023e+01 -1.632586900318543712e+02
2.265201465201464970e+01 -1.632218282858538316e+02
2.267155067155066916e+01 -1.631305904174720922e+02
2.269108669108668863e+01 -1.631013455524615097e+02
2.271062271062270810e+01 -1.630908971689953262e+02
2.273015873015872756e+01 -1.630984100514144757e+02
2.274969474969474703e+01 -1.629889152366050098e+02
2.276923076923076650e+01 -1.630402156598050567e+02
2.278876678876678596e+01 -1.630533634093858950e+02
2.280830280830280543e+01 -1.629874587208413743e+02
2.282783882783882490e+01 -1.630921128859028499e+02
2.284737484737484436e+01 -1.633265525438049508e+02
2.286691086691086383e+01 -1.632133747241172159e+02
2.288644688644688330e+01 -1.631468767959567572e+02
2.290598290598290276e+01 -1.631343038905954757e+02
2.292551892551892223e+01 -1.632603851201138241e+02
2.294505494505494170e+01 -1.634886243815311673e+02
2.296459096459096116e+01 -1.635606649588853827e+02
2.298412698412698063e+01 -1.632532867602288889e+02
2.300366300366300010e+01 -1.631879131392097122e+02
2.302319902319902667e+01 -1.632991246918191450e+02
2.304273504273504614e+01 -1.633063816939464630e+02
2.306227106227106560e+01 -1.633060981115159507e+02
2.308180708180708507e+01 -1.633471408474139537e+02
2.310134310134310454e+01 -1.633785714681803540e+02
2.312087912087912400e+01 -1.634489887714661620e+02
2.314041514041514347e+01 -1.634574391904565118e+02
2.315995115995116294e+01 -1.635127343417379393e+02
2.317948717948718240e+01 -1.635299552969529486e+02
2.319902319902320187e+01 -1.636654008569976781e+02
2.321855921855922134e+01 -1.638143021462704212e+02
2.323809523809524080e+01 -1.639079603504321767e+02
2.325763125763126027e+01 -1.641141655486549382e+02
2.327716727716727974e+01 -1.643416102900946214e+02
2.329670329670329920e+01 -1.643012534161987048e+02
2.331623931623931867e+01 -1.642304835877370692e+02
2.333577533577533814e+01 -1.642136615566471107e+02
2.335531135531135760e+01 -1.641729027791140254e+02
2.337484737484737707e+01 -1.641463742025474630e+02
2.339438339438339653e+01 -1.640347721477465370e+02
2.341391941391941600e+01 -1.640758084108053083e+02
2.343345543345543547e+01 -1.643031054744406276e+02
2.345299145299145493e+01 -1.645617388343723348e+02
2.347252747252747440e+01 -1.648272494203610279e+02
2.349206349206349387e+01 -1.648919483196166880e+02
2.351159951159951333e+01 -1.648370702858437937e+02
2.353113553113553280e+01 -1.649136999808478947e+02
2.355067155067155227e+01 -1.649956818991238947e+02
2.357020757020757173e+01 -1.647770526020953241e+02
2.358974358974359120e+01 -1.648413434817741745e+02
2.360927960927961067e+01 -1.645195528187270213e+02
2.362881562881563013e+01 -1.643903857190470035e+02
2.364835164835164960e+01 -1.643908116691598593e+02
2.366788766788766907e+01 -1.645251572271509133e+02
2.368742368742368853e+01 -1.645949925643703011e+02
2.370695970695970800e+01 -1.643996784477359085e+02
2.372649572649572747e+01 -1.639968928846834046e+02
2.374603174603174693e+01 -1.639486720308682095e+02
2.376556776556776640e+01 -1.640117634076818831e+02
2.378510378510378587e+01 -1.639291330893931331e+02
2.380463980463980533e+01 -1.639182300458422787e+02
2.382417582417582480e+01 -1.638186791134057785e+02
2.384371184371184427e+01 -1.639460594263856024e+02
2.386324786324786373e+01 -1.643443600378090537e+02
2.388278388278388320e+01 -1.643880019000692698e+02
2.390231990231990267e+01 -1.643749910872608666e+02
2.392185592185592213e+01 -1.643282636789379865e+02
2.394139194139194160e+01 -1.641927617977100056e+02
2.396092796092796107e+01 -1.641783923574089954e+02
2.398046398046398053e+01 -1.639451041156501105e+02
2.400000000000000000e+01 -1.636778469418072461e+02
2.401953601953601947e+01 -1.634999109281976359e+02
2.403907203907203893e+01 -1.635049024164019329e+02
2.405860805860805840e+01 -1.636298009359911703e+02
2.407814407814407787e+01 -1.636423009312142369e+02
2.409768009768009733e+01 -1.635365278323496909e+02
2.411721611721611680e+01 -1.635345333825063676e+02
2.413675213675213627e+01 -1.633274693051404540e+02
2.415628815628815573e+01 -1.631406573511840747e+02
2.417582417582417520e+01 -1.631946290842778922e+02
2.419536019536019467e+01 -1.632118212645612232e+02
2.421489621489621413e+01 -1.632444601913097415e+02
2.423443223443223360e+01 -1.631870837315224492e+02
2.425396825396825307e+01 -1.630216981839923847e+02
2.427350427350427253e+01 -1.630436151710135277e+02
2.429304029304029200e+01 -1.628124006019183412e+02
2.431257631257631147e+01 -1.628152181377676584e+02
2.433211233211233093e+01 -1.629468067525279196e+02
2.435164835164835040e+01 -1.629613772370731226e+02
2.437118437118436987e+01 -1.629697391321114424e+02
2.439072039072038933e+01 -1.630212865977597687e+02
2.441025641025640880e+01 -1.630466808969348449e+02
2.442979242979242827e+01 -1.630444057627194638e+02
2.444932844932844773e+01 -1.632462900927497174e+02
2.446886446886446720e+01 -1.631427453922515838e+02
2.448840048840048667e+01 -1.632081798137994895e+02
2.450793650793650613e+01 -1.632266241765266273e+02
2.452747252747252560e+01 -1.631074512628182731e+02
2.454700854700854507e+01 -1.631162274775970786e+02
2.456654456654456453e+01 -1.631286718445990402e+02
2.458608058608058400e+01 -1.632550080839489226e+02
2.460561660561660347e+01 -1.635369975060864078e+02
2.462515262515262293e+01 -1.636675511087722157e+02
2.464468864468864240e+01 -1.636609892768213967e+02
2.466422466422466186e+01 -1.637441341281006544e+02
2.468376068376068133e+01 -1.637026190309795197e+02
2.470329670329670080e+01 -1.637741043707552819e+02
2.472283272283272026e+01 -1.635827607998533608e+02
2.474236874236873973e+01 -1.636156144876003395e+02
2.476190476190475920e+01 -1.636240229929296390e+02
2.478144078144077866e+01 -1.635403059343366579e+02
2.480097680097679813e+01 -1.635350586624712719e+02
2.482051282051281760e+01 -1.636214324743709767e+02
2.484004884004883706e+01 -1.635933281828845054e+02
2.485958485958485653e+01 -1.637585524266435755e+02
2.487912087912087600e+01 -1.639792097463186451e+02
2.489865689865689546e+01 -1.639643246670270571e+02
2.491819291819291493e+01 -1.639959221145905133e+02
2.493772893772893440e+01 -1.638010942068139570e+02
2.495726495726495386e+01 -1.634818162406478450e+02
2.497680097680097333e+01 -1.635828578837342206e+02
2.499633699633699280e+01 -1.634460790913766743e+02
2.501587301587301226e+01 -1.636378490199380167e+02
2.503540903540903173e+01 -1.637981321712513818e+02
2.505494505494505120e+01 -1.638619248652927354e+02
2.507448107448107066e+01 -1.636689124149278030e+02
2.509401709401709013e+01 -1.634640017369957548e+02
2.511355311355310960e+01 -1.635607939102811201e+02
2.513308913308912906e+01 -1.636039377915639648e+02
2.515262515262514853e+01 -1.636552809523920189e+02
2.517216117216116800e+01 -1.639553770248830915e+02
2.519169719169718746e+01 -1.638860275796172061e+02
2.521123321123320693e+01 -1.636548248182046450e+02
2.523076923076922640e+01 -1.633972229236380542e+02
2.525030525030524586e+01 -1.632345965130906791e+02
2.526984126984126533e+01 -1.632303439020857638e+02
2.528937728937728480e+01 -1.631253070516961827e+02
2.530891330891330426e+01 -1.630074903929976244e+02
2.532844932844932373e+01 -1.628180462871465579e+02
2.534798534798534320e+01 -1.628572839956198095e+02
2.536752136752136266e+01 -1.629312647202987989e+02
2.538705738705738213e+01 -1.628234293490529865e+02
2.540659340659340160e+01 -1.628630214125981865e+02
2.542612942612942106e+01 -1.627274471234783277e+02
2.544566544566544053e+01 -1.624992462249120422e+02
2.546520146520146000e+01 -1.625507099313816752e+02
2.548473748473747946e+01 -1.625461400997172063e+02
2.550427350427349893e+01 -1.625596185562077096e+02
2.552380952380951840e+01 -1.625774873373356115e+02
2.554334554334553786e+01 -1.625654730508972534e+02
2.556288156288155733e+01 -1.625696563944989634e+02
2.558241758241757680e+01 -1.624807704017116805e+02
2.560195360195359626e+01 -1.626332336731185535e+02
2.562148962148961573e+01 -1.626293034481052473e+02
2.564102564102563520e+01 -1.627150644104909532e+02
2.566056166056165466e+01 -1.627672286182719290e+02
2.568009768009767413e+01 -1.628205670040001962e+02
2.569963369963369360e+01 -1.628385141054707788e+02
2.571916971916971306e+01 -1.628030273362556954e+02
2.573870573870573253e+01 -1.628399339845022951e+02
2.575824175824175200e+01 -1.627217521290232582e+02
2.577777777777777146e+01 -1.628373709365008892e+02
2.579731379731379093e+01 -1.627770811865730423e+02
2.581684981684981040e+01 -1.627555824795834667e+02
2.583638583638582986e+01 -1.630764245553376099e+02
2.585592185592184933e+01 -1.630824422558353888e+02
2.587545787545786879e+01 -1.631573503832281631e+02
2.589499389499388826e+01 -1.630434422238184311e+02
2.591452991452990773e+01 -1.630139097071503613e+02
2.593406593406592719e+01 -1.629850920434341504e+02
2.595360195360194666e+01 -1.631641639900688006e+02
2.597313797313796613e+01 -1.633231313409403924e+02
2.599267399267398559e+01 -1.632017262631519543e+02
2.601221001221000506e+01 -1.632263652990104958e+02
2.603174603174603874e+01 -1.632472421942080700e+02
2.605128205128205821e+01 -1.631858185829399304e+02
2.607081807081807767e+01 -1.632204822414335865e+02
2.609035409035409714e+01 -1.634190102203280048e+02
2.610989010989011661e+01 -1.637102227356447770e+02
2.612942612942613607e+01 -1.637171136797984445e+02
2.614896214896215554e+01 -1.636686686497390042e+02
2.616849816849817500e+01 -1.637145289781952613e+02
2.618803418803419447e+01 -1.637774279470982606e+02
2.620757020757021394e+01 -1.639879012157836087e+02
2.622710622710623340e+01 -1.640458272263271056e+02
2.624664224664225287e+01 -1.641172487159419973e+02
2.626617826617827234e+01 -1.644018883284927028e+02
2.628571428571429180e+01 -1.644980826319352332e+02
2.630525030525031127e+01 -1.645713795614531989e+02
2.632478632478633074e+01 -1.649611840259204598e+02
2.634432234432235020e+01 -1.646028189013582619e+02
2.636385836385836967e+01 -1.642107156390802913e+02
2.638339438339438914e+01 -1.641694249646212143e+02
2.640293040293040860e+01 -1.642361675586815579e+02
2.642246642246642807e+01 -1.642183235166700399e+02
2.644200244200244754e+01 -1.640598015428798817e+02
2.646153846153846700e+01 -1.641095821024301245e+02
2.648107448107448647e+01 -1.641163792319671870e+02
2.650061050061050594e+01 -1.641280622261714655e+02
2.652014652014652540e+01 -1.640348749378044886e+02
2.653968253968254487e+01 -1.638921706900007962e+02
2.655921855921856434e+01 -1.639391693890169677e+02
2.657875457875458380e+01 -1.639112603281624843e+02
2.659829059829060327e+01 -1.639670382568134244e+02
2.661782661782662274e+01 -1.639536010281277640e+02
2.663736263736264220e+01 -1.640996093668925937e+02
2.665689865689866167e+01 -1.640869930109435586e+02
2.667643467643468114e+01 -1.641844504361489498e+02
2.669597069597070060e+01 -1.640958085018260419e+02
2.671550671550672007e+01 -1.638264348697377386e+02
2.673504273504273954e+01 -1.637982212613593163e+02
2.675457875457875900e+01 -1.635874014233821754e+02
2.677411477411477847e+01 -1.636743304984066185e+02
2.679365079365079794e+01 -1.637517619649652829e+02
2.681318681318681740e+01 -1.637678175080637573e+02
2.683272283272283687e+01 -1.637330948697040753e+02
2.685225885225885634e+01 -1.636468061842548138e+02
2.687179487179487580e+01 -1.637046124170544488e+02
2.689133089133089527e+01 -1.637534031716421907e+02
2.691086691086691474e+01 -1.636600651998974172e+02
2.693040293040293420e+01 -1.636602135220394132e+02
2.694993894993895367e+01 -1.637101809703003141e+02
2.696947496947497314e+01 -1.637635677866051935e+02
2.698901098901099260e+01 -1.637489970585971264e+02
2.700854700854701207e+01 -1.638755252633056330e+02
2.702808302808303154e+01 -1.639055793205582177e+02
2.704761904761905100e+01 -1.639799422794412749e+02
2.706715506715507047e+01 -1.639636138449745033e+02
2.708669108669108994e+01 -1.638781415505920904e+02
2.710622710622710940e+01 -1.638370779706749545e+02
2.712576312576312887e+01 -1.637186884117120655e+02
2.714529914529914834e+01 -1.638297339171526232e+02
2.716483516483516780e+01 -1.637323762485278280e+02
2.718437118437118727e+01 -1.637674687190692566e+02
2.720390720390720674e+01 -1.636569613616897811e+02
2.722344322344322620e+01 -1.639428332743180761e+02
2.724297924297924567e+01 -1.642948030872521485e+02
2.726251526251526514e+01 -1.642565336702871264e+02
2.728205128205128460e+01 -1.642307404368861512e+02
2.730158730158730407e+01 -1.642323756738817906e+02
2.732112332112332354e+01 -1.644023272552650496e+02
2.734065934065934300e+01 -1.645127308212908019e+02
2.736019536019536247e+01 -1.644432315543116090e+02
2.737973137973138194e+01 -1.644716560029668244e+02
2.739926739926740140e+01 -1.643527262770605830e+02
2.741880341880342087e+01 -1.643706520793992354e+02
2.743833943833944033e+01 -1.643717942868423734e+02
2.745787545787545980e+01 -1.642922924191194340e+02
2.747741147741147927e+01 -1.643170899545944792e+02
2.749694749694749873e+01 -1.641571764314169855e+02
2.751648351648351820e+01 -1.641342827353195730e+02
2.753601953601953767e+01 -1.641940624094627026e+02
2.755555555555555713e+01 -1.641301923949716013e+02
2.757509157509157660e+01 -1.644696150528750707e+02
2.759462759462759607e+01 -1.646920738779252815e+02
2.761416361416361553e+01 -1.647556081035520776e+02
2.763369963369963500e+01 -1.649043501280510498e+02
2.765323565323565447e+01 -1.647120412544876444e+02
2.767277167277167393e+01 -1.647214935316661695e+02
2.769230769230769340e+01 -1.647011853846356928e+02
2.771184371184371287e+01 -1.647811028190218678e+02
2.773137973137973233e+01 -1.648135058988593471e+02
2.775091575091575180e+01 -1.648371998125952018e+02
2.777045177045177127e+01 -1.648083597962369424e+02
2.778998778998779073e+01 -1.648864191902148377e+02
2.780952380952381020e+01 -1.648695992888130206e+02
2.782905982905982967e+01 -1.647561378703618118e+02
2.784859584859584913e+01 -1.647031400038402467e+02
2.786813186813186860e+01 -1.644496514250059818e+02
2.788766788766788807e+01 -1.644685930603747579e+02
2.790720390720390753e+01 -1.643157419973457536e+02
2.792673992673992700e+01 -1.643202269868290841e+02
2.794627594627594647e+01 -1.642434645876454624e+02
2.796581196581196593e+01 -1.642466640974411973e+02
2.798534798534798540e+01 -1.642177805953227221e+02
2.800488400488400487e+01 -1.642469098223592709e+02
2.802442002442002433e+01 -1.640623141822849220e+02
2.804395604395604380e+01 -1.640823727818835494e+02
2.806349206349206327e+01 -1.639213479363883152e+02
2.808302808302808273e+01 -1.640058781260570981e+02
2.810256410256410220e+01 -1.639081710948605632e+02
2.812210012210012167e+01 -1.638928335795978342e+02
2.814163614163614113e+01 -1.638975799267832940e+02
2.816117216117216060e+01 -1.636581446480735735e+02
2.818070818070818007e+01 -1.636815161275659420e+02
2.820024420024419953e+01 -1.635690948604671746e+02
2.821978021978021900e+01 -1.634453232740614226e+02
2.823931623931623847e+01 -1.634814092545518065e+02
2.825885225885225793e+01 -1.634216567164281173e+02
2.827838827838827740e+01 -1.635273845752613511e+02
2.829792429792429687e+01 -1.636774043818003861e+02
2.831746031746031633e+01 -1.636743933500171124e+02
2.833699633699633580e+01 -1.637644722791915228e+02
2.835653235653235527e+01 -1.637255848795671227e+02
2.837606837606837473e+01 -1.638468196666435688e+02
2.839560439560439420e+01 -1.638905598022531649e+02
2.841514041514041367e+01 -1.638624952314706889e+02
2.843467643467643313e+01 -1.639076541572643748e+02
2.845421245421245260e+01 -1.638268696290617186e+02
2.847374847374847207e+01 -1.637958229363057683e+02
2.849328449328449153e+01 -1.637666976743110467e+02
2.851282051282051100e+01 -1.639032400822361524e+02
2.853235653235653047e+01 -1.640370991682176793e+02
2.855189255189254993e+01 -1.639041616357476698e+02
2.857142857142856940e+01 -1.637667427837756691e+02
2.859096459096458887e+01 -1.634951956234570218e+02
2.861050061050060833e+01 -1.633278845887977866e+02
2.863003663003662780e+01 -1.634145875421914695e+02
2.864957264957264726e+01 -1.633416546167098033e+02
2.866910866910866673e+01 -1.632461925924857837e+02
2.868864468864468620e+01 -1.632995787844747611e+02
2.870818070818070566e+01 -1.632335374341201657e+02
2.872771672771672513e+01 -1.632420090946453684e+02
2.874725274725274460e+01 -1.634662684211724866e+02
2.876678876678876406e+01 -1.634804606317254070e+02
2.878632478632478353e+01 -1.635773035785489355e+02
2.880586080586080300e+01 -1.635115500142597682e+02
2.882539682539682246e+01 -1.637073764588545544e+02
2.884493284493284193e+01 -1.636110048046489567e+02
2.886446886446886140e+01 -1.635621699596275391e+02
2.888400488400488086e+01 -1.635735728171488290e+02
2.890354090354090033e+01 -1.635077017072537160e+02
2.892307692307691980e+01 -1.635455457020505321e+02
2.894261294261293926e+01 -1.636902562999886186e+02
2.896214896214895873e+01 -1.637295481401817199e+02
2.898168498168497820e+01 -1.636809097443838823e+02
2.900122100122099766e+01 -1.637300270131993329e+02
2.902075702075701713e+01 -1.637452289528621918e+02
2.904029304029303660e+01 -1.639697590506511631e+02
2.905982905982905606e+01 -1.638909671978687470e+02
2.907936507936507553e+01 -1.637641518229267774e+02
2.909890109890109500e+01 -1.638044818010067445e+02
2.911843711843711446e+01 -1.637969297009695140e+02
2.913797313797313393e+01 -1.638158427172608356e+02
2.915750915750915340e+01 -1.638924480477238887e+02
2.917704517704517286e+01 -1.638918280463340693e+02
2.919658119658119233e+01 -1.638073437217141475e+02
2.921611721611721180e+01 -1.636729753424148441e+02
2.923565323565323126e+01 -1.636985303377428522e+02
2.925518925518925073e+01 -1.636318376740419751e+02
2.927472527472527020e+01 -1.636663633225326748e+02
2.929426129426128966e+01 -1.635573108336349719e+02
2.931379731379730913e+01 -1.635224530760808932e+02
2.933333333333332860e+01 -1.634366989743822955e+02
2.935286935286934806e+01 -1.634531845743099154e+02
2.937240537240536753e+01 -1.634744808615877503e+02
2.939194139194138700e+01 -1.634735316549746358e+02
2.941147741147740646e+01 -1.635340306211375037e+02
2.943101343101342593e+01 -1.635704470783389581e+02
2.945054945054944540e+01 -1.636328120491159552e+02
2.947008547008546486e+01 -1.638617416579166388e+02
2.948962148962148433e+01 -1.638338016540121203e+02
2.950915750915750380e+01 -1.635714056166257819e+02
2.952869352869352326e+01 -1.637463343665592674e+02
2.954822954822954273e+01 -1.638736987860828265e+02
2.956776556776556220e+01 -1.639055316693637394e+02
2.958730158730158166e+01 -1.641267740970354509e+02
2.960683760683760113e+01 -1.641002108472389409e+02
2.962637362637362060e+01 -1.639424591815555345e+02
2.964590964590964006e+01 -1.639426559905096497e+02
2.966544566544565953e+01 -1.639574665247860992e+02
2.968498168498167900e+01 -1.640274164588382177e+02
2.970451770451769846e+01 -1.640003177183559728e+02
2.972405372405371793e+01 -1.642386446766495283e+02
2.974358974358973740e+01 -1.643936929403281226e+02
2.976312576312575686e+01 -1.645424763120188913e+02
2.978266178266177633e+01 -1.647724147632396239e+02
2.980219780219779580e+01 -1.648027162020182175e+02
2.982173382173381526e+01 -1.648867752860614644e+02
2.984126984126983473e+01 -1.648441269747107185e+02
2.986080586080585419e+01 -1.649077861954028776e+02
2.988034188034187366e+01 -1.649637238387804814e+02
2.989987789987789313e+01 -1.649223721942772727e+02
2.991941391941391259e+01 -1.649390003095523980e+02
2.993894993894993206e+01 -1.650499099245137984e+02
2.995848595848595153e+01 -1.654357754853554070e+02
2.997802197802197099e+01 -1.655064134058072796e+02
2.999755799755799046e+01 -1.655444521549651142e+02
3.001709401709402414e+01 -1.655594814629473603e+02
3.003663003663004361e+01 -1.655247077822407675e+02
3.005616605616606307e+01 -1.655305648749217369e+02
3.007570207570208254e+01 -1.655778221827579273e+02
3.009523809523810201e+01 -1.655446205055084192e+02
3.011477411477412147e+01 -1.654841921150207895e+02
3.013431013431014094e+01 -1.654895805226845482e+02
3.015384615384616041e+01 -1.650455932189743464e+02
3.017338217338217987e+01 -1.649954036912077413e+02
3.019291819291819934e+01 -1.649755280959496417e+02
3.021245421245421880e+01 -1.652018885167320263e+02
3.023199023199023827e+01 -1.652453830389398490e+02
3.025152625152625774e+01 -1.651599965953473941e+02
3.027106227106227720e+01 -1.651961294552472737e+02
3.029059829059829667e+01 -1.651592536941581102e+02
3.031013431013431614e+01 -1.652061773629833112e+02
3.032967032967033560e+01 -1.651973075932350810e+02
3.034920634920635507e+01 -1.650934720626233343e+02
3.036874236874237454e+01 -1.655358529947876889e+02
3.038827838827839400e+01 -1.658040400163866366e+02
3.040781440781441347e+01 -1.657252643812022939e+02
3.042735042735043294e+01 -1.656554883518872998e+02
3.044688644688645240e+01 -1.656550059598782809e+02
3.046642246642247187e+01 -1.655773614121012827e+02
3.048595848595849134e+01 -1.655755409147853356e+02
3.050549450549451080e+01 -1.658281984362715775e+02
3.052503052503053027e+01 -1.657465025436841870e+02
3.054456654456654974e+01 -1.656723955222279017e+02
3.056410256410256920e+01 -1.656363695239894867e+02
3.058363858363858867e+01 -1.653682530305437410e+02
3.060317460317460814e+01 -1.652714889891550172e+02
3.062271062271062760e+01 -1.652350744545394434e+02
3.064224664224664707e+01 -1.651843926634657862e+02
3.066178266178266654e+01 -1.652387667869624579e+02
3.068131868131868600e+01 -1.652467983547397523e+02
3.070085470085470547e+01 -1.651856495452223328e+02
3.072039072039072494e+01 -1.651824725277930099e+02
3.073992673992674440e+01 -1.650673687007540025e+02
3.075946275946276387e+01 -1.649045265720063753e+02
3.077899877899878334e+01 -1.649895857468531801e+02
3.079853479853480280e+01 -1.649671084877894600e+02
3.081807081807082227e+01 -1.649819860717562108e+02
3.083760683760684174e+01 -1.649979671063389048e+02
3.085714285714286120e+01 -1.650626904019551375e+02
3.087667887667888067e+01 -1.649369742584377718e+02
3.089621489621490014e+01 -1.647022835277917636e+02
3.091575091575091960e+01 -1.647142240531758830e+02
3.093528693528693907e+01 -1.646099366885321729e+02
3.095482295482295854e+01 -1.646809108724002044e+02
3.097435897435897800e+01 -1.648325863804992082e+02
3.099389499389499747e+01 -1.649015529805106155e+02
3.101343101343101694e+01 -1.649598971864332668e+02
3.103296703296703640e+01 -1.653638845337764280e+02
3.105250305250305587e+01 -1.654057849386553585e+02
3.107203907203907534e+01 -1.652257618358953266e+02
3.109157509157509480e+01 -1.651555253279894941e+02
3.111111111111111427e+01 -1.652210814672168340e+02
3.113064713064713374e+01 -1.652486305345206858e+02
3.115018315018315320e+01 -1.651697238403471601e+02
3.116971916971917267e+01 -1.651005232362420543e+02
3.118925518925519214e+01 -1.651645721595506018e+02
3.120879120879121160e+01 -1.651048468210791782e+02
3.122832722832723107e+01 -1.650793156710647622e+02
3.124786324786325054e+01 -1.650753877318442733e+02
3.126739926739927000e+01 -1.651118349179708105e+02
3.128693528693528947e+01 -1.651779569092067845e+02
3.130647130647130894e+01 -1.651805289524060356e+02
3.132600732600732840e+01 -1.650230650321887538e+02
3.134554334554334787e+01 -1.650534202191969939e+02
3.136507936507936734e+01 -1.649312011774557050e+02
3.138461538461538680e+01 -1.647887711055675481e+02
3.140415140415140627e+01 -1.648312484601846677e+02
3.142368742368742573e+01 -1.646986129451202032e+02
3.144322344322344520e+01 -1.646667456326875083e+02
3.146275946275946467e+01 -1.649268964076675559e+02
3.148229548229548413e+01 -1.649730991775182360e+02
3.150183150183150360e+01 -1.649717471862967386e+02
3.152136752136752307e+01 -1.650417550541819764e+02
3.154090354090354253e+01 -1.650774728508919793e+02
3.156043956043956200e+01 -1.649415994440627458e+02
3.157997557997558147e+01 -1.648183973332959056e+02
3.159951159951160093e+01 -1.648286738654094279e+02
3.161904761904762040e+01 -1.649904771738889337e+02
3.163858363858363987e+01 -1.651344284818644041e+02
3.165811965811965933e+01 -1.651913793730739712e+02
3.167765567765567880e+01 -1.651486351573429090e+02
3.169719169719169827e+01 -1.650318002144541367e+02
3.171672771672771773e+01 -1.650336564529745260e+02
3.173626373626373720e+01 -1.648943422497545441e+02
3.175579975579975667e+01 -1.650315748889679526e+02
3.177533577533577613e+01 -1.650939290553447165e+02
3.179487179487179560e+01 -1.650409127741339717e+02
3.181440781440781507e+01 -1.651570293500428477e+02
3.183394383394383453e+01 -1.651641992989866310e+02
3.185347985347985400e+01 -1.652367580438009043e+02
3.187301587301587347e+01 -1.652266437488098632e+02
3.189255189255189293e+01 -1.649993520257104365e+02
3.191208791208791240e+01 -1.647277777996605153e+02
3.193162393162393187e+01 -1.648216150641762852e+02
3.195115995115995133e+01 -1.649812250989788538e+02
3.197069597069597080e+01 -1.649427168524527474e+02
3.199023199023199027e+01 -1.649555964240820742e+02
3.200976800976800973e+01 -1.648664641018749535e+02
3.202930402930402920e+01 -1.648233943275859019e+02
3.204884004884004867e+01 -1.649705615320135053e+02
3.206837606837606813e+01 -1.649127084142832871e+02
3.208791208791208760e+01 -1.649620184785728156e+02
3.210744810744810707e+01 -1.650219126839951400e+02
3.212698412698412653e+01 -1.649233969986602801e+02
3.214652014652014600e+01 -1.649959174527427024e+02
3.216605616605616547e+01 -1.650053407016456504e+02
3.218559218559218493e+01 -1.650499231269803886e+02
3.220512820512820440e+01 -1.651182989140112909e+02
3.222466422466422387e+01 -1.650607215755685502e+02
3.224420024420024333e+01 -1.652683903124141125e+02
3.226373626373626280e+01 -1.654044514820973859e+02
3.228327228327228227e+01 -1.652062094943396175e+02
3.230280830280830173e+01 -1.649089727186567984e+02
3.232234432234432120e+01 -1.647830547569309374e+02
3.234188034188034067e+01 -1.647286082495527353e+02
3.236141636141636013e+01 -1.645254056718441689e+02
3.238095238095237960e+01 -1.643545433839515795e+02
3.240048840048839907e+01 -1.643125286943984236e+02
3.242002442002441853e+01 -1.643044586780439715e+02
3.243956043956043800e+01 -1.644038278584805539e+02
3.245909645909645747e+01 -1.645342200396675310e+02
3.247863247863247693e+01 -1.645068776058908782e+02
3.249816849816849640e+01 -1.645621714844723442e+02
3.251770451770451587e+01 -1.644909975095170580e+02
3.253724053724053533e+01 -1.641954189454218067e+02
3.255677655677655480e+01 -1.642254913353387735e+02
3.257631257631257427e+01 -1.642748172649073126e+02
3.259584859584859373e+01 -1.642214243928955852e+02
3.261538461538461320e+01 -1.643122593339129480e+02
3.263492063492063266e+01 -1.642239853634240490e+02
3.265445665445665213e+01 -1.643647561954059029e+02
3.267399267399267160e+01 -1.643523901604930586e+02
3.269352869352869106e+01 -1.643462798403834597e+02
3.271306471306471053e+01 -1.642941271651426121e+02
3.273260073260073000e+01 -1.643013434507549846e+02
3.275213675213674946e+01 -1.643021475421594459e+02
3.277167277167276893e+01 -1.645579123191776887e+02
3.279120879120878840e+01 -1.647955328556541303e+02
3.281074481074480786e+01 -1.649159797054482510e+02
3.283028083028082733e+01 -1.649606059300759568e+02
3.284981684981684680e+01 -1.650555283146855174e+02
3.286935286935286626e+01 -1.649852654790146289e+02
3.288888888888888573e+01 -1.651324503879862391e+02
3.290842490842490520e+01 -1.651900781019649855e+02
3.292796092796092466e+01 -1.651421863543925497e+02
3.294749694749694413e+01 -1.652097123549636990e+02
3.296703296703296360e+01 -1.652401536845595160e+02
3.298656898656898306e+01 -1.652968419605180088e+02
3.300610500610500253e+01 -1.653659229371465926e+02
3.302564102564102200e+01 -1.653590476238617839e+02
3.304517704517704146e+01 -1.653374210522578096e+02
3.306471306471306093e+01 -1.653148367045653799e+02
3.308424908424908040e+01 -1.654349309100630308e+02
3.310378510378509986e+01 -1.654899468709367056e+02
3.312332112332111933e+01 -1.653736711682972214e+02
3.314285714285713880e+01 -1.652370274495249021e+02
3.316239316239315826e+01 -1.654541290013130492e+02
3.318192918192917773e+01 -1.660765747390846059e+02
3.320146520146519720e+01 -1.663266516519774996e+02
3.322100122100121666e+01 -1.663052488947195968e+02
3.324053724053723613e+01 -1.665318558576101964e+02
3.326007326007325560e+01 -1.668513027825928248e+02
3.327960927960927506e+01 -1.668798178841022946e+02
3.329914529914529453e+01 -1.667853993647878212e+02
3.331868131868131400e+01 -1.667893281035998143e+02
3.333821733821733346e+01 -1.666909058158596508e+02
3.335775335775335293e+01 -1.667575151488922813e+02
3.337728937728937240e+01 -1.667044057985700078e+02
3.339682539682539186e+01 -1.668520905157701861e+02
3.341636141636141133e+01 -1.672926951395369599e+02
3.343589743589743080e+01 -1.673243831297251631e+02
3.345543345543345026e+01 -1.673763493813344212e+02
3.347496947496946973e+01 -1.674618803028057528e+02
3.349450549450548920e+01 -1.672721468147300072e+02
3.351404151404150866e+01 -1.673607579584154053e+02
3.353357753357752813e+01 -1.674243357486963930e+02
3.355311355311354760e+01 -1.673383295266454240e+02
3.357264957264956706e+01 -1.671951406076342721e+02
3.359218559218558653e+01 -1.672538423578385505e+02
3.361172161172160600e+01 -1.670530940111566736e+02
3.363125763125762546e+01 -1.668884524880278377e+02
3.365079365079364493e+01 -1.667284552517122620e+02
3.367032967032966440e+01 -1.665912868211133002e+02
3.368986568986568386e+01 -1.665349763509067884e+02
3.370940170940170333e+01 -1.666008341386942959e+02
3.372893772893772280e+01 -1.665562575065460464e+02
3.374847374847374226e+01 -1.665662744832111457e+02
3.376800976800976173e+01 -1.665583626184556181e+02
3.378754578754578120e+01 -1.665560726824497806e+02
3.380708180708180066e+01 -1.663483830946205728e+02
3.382661782661782013e+01 -1.662159293848884261e+02
3.384615384615383959e+01 -1.663370298069290527e+02
3.386568986568985906e+01 -1.663529162661470480e+02
3.388522588522587853e+01 -1.662464876123448221e+02
3.390476190476189799e+01 -1.661856474300467141e+02
3.392429792429791746e+01 -1.662328326198223465e+02
3.394383394383393693e+01 -1.662059042447255592e+02
3.396336996336995639e+01 -1.661355330956986336e+02
3.398290598290597586e+01 -1.660419864302345445e+02
3.400244200244199533e+01 -1.661749070748442421e+02
3.402197802197802901e+01 -1.660492126839200466e+02
3.404151404151404847e+01 -1.660295073093757310e+02
3.406105006105006794e+01 -1.659906427880957267e+02
3.408058608058608741e+01 -1.659513666494335098e+02
3.410012210012210687e+01 -1.660153079719858624e+02
3.411965811965812634e+01 -1.661451051999688389e+02
3.413919413919414581e+01 -1.660998385633621126e+02
3.415873015873016527e+01 -1.660762961737064813e+02
3.417826617826618474e+01 -1.661400371389962629e+02
3.419780219780220420e+01 -1.661659394485190546e+02
3.421733821733822367e+01 -1.663308446616764797e+02
3.423687423687424314e+01 -1.663154481833801697e+02
3.425641025641026260e+01 -1.662119437509005309e+02
3.427594627594628207e+01 -1.659832160968093149e+02
3.429548229548230154e+01 -1.659795455591869313e+02
3.431501831501832100e+01 -1.660002457015785637e+02
3.433455433455434047e+01 -1.660192271014011567e+02
3.435409035409035994e+01 -1.660497000889711785e+02
3.437362637362637940e+01 -1.661818274749478803e+02
3.439316239316239887e+01 -1.660911210483558875e+02
3.441269841269841834e+01 -1.660358850141498124e+02
3.443223443223443780e+01 -1.661852034644481932e+02
3.445177045177045727e+01 -1.661663923707056085e+02
3.447130647130647674e+01 -1.660230107355209839e+02
3.449084249084249620e+01 -1.659465763210392311e+02
3.451037851037851567e+01 -1.660241662806933505e+02
3.452991452991453514e+01 -1.661496284150812244e+02
3.454945054945055460e+01 -1.663040005587210430e+02
3.456898656898657407e+01 -1.661500816801283236e+02
3.458852258852259354e+01 -1.660188744366078595e+02
3.460805860805861300e+01 -1.660751727998901401e+02
3.462759462759463247e+01 -1.661796333858132186e+02
3.464713064713065194e+01 -1.661978170412860152e+02
3.466666666666667140e+01 -1.661705232687075409e+02
3.468620268620269087e+01 -1.663244398971348801e+02
3.470573870573871034e+01 -1.663198794570044754e+02
3.472527472527472980e+01 -1.659048285116943759e+02
3.474481074481074927e+01 -1.659168167539420153e+02
3.476434676434676874e+01 -1.659033189967803139e+02
3.478388278388278820e+01 -1.657617701691039542e+02
3.480341880341880767e+01 -1.657527369838601885e+02
3.482295482295482714e+01 -1.657996957865453851e+02
3.484249084249084660e+01 -1.658556266759740652e+02
3.486202686202686607e+01 -1.660152924256725271e+02
3.488156288156288554e+01 -1.659541327229406420e+02
3.490109890109890500e+01 -1.661847860097005309e+02
3.492063492063492447e+01 -1.661890698997592324e+02
3.494017094017094394e+01 -1.662596339274870445e+02
3.495970695970696340e+01 -1.662551501632104873e+02
3.497924297924298287e+01 -1.662242960685800313e+02
3.499877899877900234e+01 -1.662236144683918724e+02
3.501831501831502180e+01 -1.662867477184396137e+02
3.503785103785104127e+01 -1.663130436941457333e+02
3.505738705738706074e+01 -1.662791228921952893e+02
3.507692307692308020e+01 -1.662933999217415248e+02
3.509645909645909967e+01 -1.662249896782110454e+02
3.511599511599511914e+01 -1.662663155352423132e+02
3.513553113553113860e+01 -1.663826714487845209e+02
3.515506715506715807e+01 -1.664532315782381318e+02
3.517460317460317754e+01 -1.664231241939834263e+02
3.519413919413919700e+01 -1.660527785554050979e+02
3.521367521367521647e+01 -1.659337509820560399e+02
3.523321123321123594e+01 -1.658341695977511847e+02
3.525274725274725540e+01 -1.656423462453789170e+02
3.527228327228327487e+01 -1.657987099192397125e+02
3.529181929181929434e+01 -1.656317315862131636e+02
3.531135531135531380e+01 -1.655438160667159195e+02
3.533089133089133327e+01 -1.656709242399327024e+02
3.535042735042735274e+01 -1.658203852309468971e+02
3.536996336996337220e+01 -1.659284034761249416e+02
3.538949938949939167e+01 -1.656718251884010442e+02
3.540903540903541113e+01 -1.654801445050215420e+02
3.542857142857143060e+01 -1.654904529806838696e+02
3.544810744810745007e+01 -1.656632655034308925e+02
3.546764346764346953e+01 -1.657482536069109358e+02
3.548717948717948900e+01 -1.657046083432145451e+02
3.550671550671550847e+01 -1.656955048328814257e+02
3.552625152625152793e+01 -1.655788543291000110e+02
3.554578754578754740e+01 -1.656768202893931914e+02
3.556532356532356687e+01 -1.656183424015462720e+02
3.558485958485958633e+01 -1.656277533220316514e+02
3.560439560439560580e+01 -1.660601415419896227e+02
3.562393162393162527e+01 -1.660677006442667789e+02
3.564346764346764473e+01 -1.661321283000697804e+02
3.566300366300366420e+01 -1.661192530291148159e+02
3.568253968253968367e+01 -1.660807740546518403e+02
3.570207570207570313e+01 -1.660696847255472335e+02
3.572161172161172260e+01 -1.659952300925806981e+02
3.574114774114774207e+01 -1.659818930257832790e+02
3.576068376068376153e+01 -1.659848694261420121e+02
3.578021978021978100e+01 -1.659205124853330062e+02
3.579975579975580047e+01 -1.656577824164202752e+02
3.581929181929181993e+01 -1.654583759492027468e+02
3.583882783882783940e+01 -1.654815377781766301e+02
3.585836385836385887e+01 -1.655062332071170772e+02
3.587789987789987833e+01 -1.654844704484961255e+02
3.589743589743589780e+01 -1.653872383406081781e+02
3.591697191697191727e+01 -1.653836198159339403e+02
3.593650793650793673e+01 -1.654286630081518865e+02
3.595604395604395620e+01 -1.654011605464458228e+02
3.597557997557997567e+01 -1.652521153189975962e+02
3.599511599511599513e+01 -1.651840587933797622e+02
3.601465201465201460e+01 -1.652333965956645443e+02
3.603418803418803407e+01 -1.653363626294813002e+02
3.605372405372405353e+01 -1.653856714932109639e+02
3.607326007326007300e+01 -1.656210078020382355e+02
3.609279609279609247e+01 -1.657404971293780989e+02
3.611233211233211193e+01 -1.657170657681029411e+02
3.613186813186813140e+01 -1.658180863003386776e+02
3.615140415140415087e+01 -1.658205233920025705e+02
3.617094017094017033e+01 -1.660137631432965577e+02
3.619047619047618980e+01 -1.660439815734183071e+02
3.621001221001220927e+01 -1.659130783456647862e+02
3.622954822954822873e+01 -1.657794224763559043e+02
3.624908424908424820e+01 -1.658734765793723227e+02
3.626862026862026767e+01 -1.661070533224118435e+02
3.628815628815628713e+01 -1.662829502952112080e+02
3.630769230769230660e+01 -1.662501474914930384e+02
3.632722832722832607e+01 -1.661410235195750715e+02
3.634676434676434553e+01 -1.661866681980833960e+02
3.636630036630036500e+01 -1.662018548821390596e+02
3.638583638583638447e+01 -1.661420849585962856e+02
3.640537240537240393e+01 -1.662189147483364593e+02
3.642490842490842340e+01 -1.659799508953924203e+02
3.644444444444444287e+01 -1.660197890841919275e+02
3.646398046398046233e+01 -1.661585307023463827e+02
3.648351648351648180e+01 -1.661547127864111530e+02
3.650305250305250127e+01 -1.662048564839357709e+02
3.652258852258852073e+01 -1.662265489396223188e+02
3.654212454212454020e+01 -1.664577848665592796e+02
3.656166056166055967e+01 -1.664859089726608659e+02
3.658119658119657913e+01 -1.664745620753090520e+02
3.660073260073259860e+01 -1.664781872105320417e+02
3.662026862026861806e+01 -1.664557154670880550e+02
3.663980463980463753e+01 -1.664650141728062067e+02
3.665934065934065700e+01 -1.664952519754575917e+02
3.667887667887667646e+01 -1.667879655412620821e+02
3.669841269841269593e+01 -1.670571462743322400e+02
3.671794871794871540e+01 -1.669922912692857437e+02
3.673748473748473486e+01 -1.667735715704422716e+02
3.675702075702075433e+01 -1.666725875550285423e+02
3.677655677655677380e+01 -1.667581793909963039e+02
3.679609279609279326e+01 -1.667953034090231199e+02
3.681562881562881273e+01 -1.666905262154025706e+02
3.683516483516483220e+01 -1.667050536555836402e+02
3.685470085470085166e+01 -1.668217177685190222e+02
3.687423687423687113e+01 -1.668942416382083707e+02
3.689377289377289060e+01 -1.668727035738868381e+02
3.691330891330891006e+01 -1.668359415604624303e+02
3.693284493284492953e+01 -1.669003267193942293e+02
3.695238095238094900e+01 -1.669866987174032147e+02
3.697191697191696846e+01 -1.669469621730035556e+02
3.699145299145298793e+01 -1.671119499455392088e+02
3.701098901098900740e+01 -1.672023191771212396e+02
3.703052503052502686e+01 -1.671542720833337512e+02
3.705006105006104633e+01 -1.672523773177799740e+02
3.706959706959706580e+01 -1.673286586863583238e+02
3.708913308913308526e+01 -1.673785531479941540e+02
3.710866910866910473e+01 -1.675131316753979718e+02
3.712820512820512420e+01 -1.674611636247524586e+02
3.714774114774114366e+01 -1.675426248400824534e+02
3.716727716727716313e+01 -1.676353277931028458e+02
3.718681318681318260e+01 -1.676709304840838968e+02
3.720634920634920206e+01 -1.677971829863079449e+02
3.722588522588522153e+01 -1.677712420706957914e+02
3.724542124542124100e+01 -1.678181587512624446e+02
3.726495726495726046e+01 -1.678721508803409108e+02
3.728449328449327993e+01 -1.678711781122333662e+02
3.730402930402929940e+01 -1.682079095348270812e+02
3.732356532356531886e+01 -1.681038691842532558e+02
3.734310134310133833e+01 -1.681155341202881459e+02
3.736263736263735780e+01 -1.677977991075766795e+02
3.738217338217337726e+01 -1.675536701628428204e+02
3.740170940170939673e+01 -1.676636088768000548e+02
3.742124542124541620e+01 -1.676053487551241119e+02
3.744078144078143566e+01 -1.676417517638395509e+02
3.746031746031745513e+01 -1.676574052116027929e+02
3.747985347985347460e+01 -1.677642546519410871e+02
3.749938949938949406e+01 -1.676794667342554135e+02
3.751892551892551353e+01 -1.674197438624034930e+02
3.753846153846153300e+01 -1.675291673982086422e+02
3.755799755799755246e+01 -1.674214463714161809e+02
3.757753357753357193e+01 -1.673296313675142528e+02
3.759706959706959140e+01 -1.674411873513075193e+02
3.761660561660561086e+01 -1.676536411198120220e+02
3.763614163614163033e+01 -1.678018182367324869e+02
3.765567765567764980e+01 -1.678014465981808883e+02
3.767521367521366926e+01 -1.677848027690913568e+02
3.769474969474968873e+01 -1.678585550857594058e+02
3.771428571428570820e+01 -1.678020651621655475e+02
3.773382173382172766e+01 -1.675506668669516159e+02
3.775335775335774713e+01 -1.675416439954829571e+02
3.777289377289376660e+01 -1.674709073424216115e+02
3.779242979242978606e+01 -1.673861116969869727e+02
3.781196581196580553e+01 -1.673536782898956403e+02
3.783150183150182500e+01 -1.674124987935829552e+02
3.785103785103784446e+01 -1.674686311531240506e+02
3.787057387057386393e+01 -1.674667328974845191e+02
3.789010989010988339e+01 -1.675474925190063402e+02
3.790964590964590286e+01 -1.675333707161302641e+02
3.792918192918192233e+01 -1.675046106490093507e+02
3.794871794871794179e+01 -1.675779639799458209e+02
3.796825396825396126e+01 -1.677006696488402042e+02
3.798778998778998073e+01 -1.676898735081613836e+02
3.800732600732600019e+01 -1.677206682879312609e+02
3.802686202686203387e+01 -1.677902116704304092e+02
3.804639804639805334e+01 -1.677060153510471423e+02
3.806593406593407281e+01 -1.677576180282909775e+02
3.808547008547009227e+01 -1.676830084003529180e+02
3.810500610500611174e+01 -1.675865736618098936e+02
3.812454212454213121e+01 -1.674283255390256500e+02
3.814407814407815067e+01 -1.674236840555687138e+02
3.816361416361417014e+01 -1.672404853277238317e+02
3.818315018315018960e+01 -1.671866271013565211e+02
3.820268620268620907e+01 -1.674117799368015085e+02
3.822222222222222854e+01 -1.673666262243697247e+02
3.824175824175824800e+01 -1.676120902269597082e+02
3.826129426129426747e+01 -1.678521601620437878e+02
3.828083028083028694e+01 -1.678089176864215233e+02
3.830036630036630640e+01 -1.677887459094168037e+02
3.831990231990232587e+01 -1.678160458455118373e+02
3.833943833943834534e+01 -1.678917609247517930e+02
3.835897435897436480e+01 -1.678988894961492520e+02
3.837851037851038427e+01 -1.680086700208761954e+02
3.839804639804640374e+01 -1.683553868328499163e+02
3.841758241758242320e+01 -1.683464054328148336e+02
3.843711843711844267e+01 -1.686023095808158985e+02
3.845665445665446214e+01 -1.687532580381422065e+02
3.847619047619048160e+01 -1.687805872608626316e+02
3.849572649572650107e+01 -1.687895219872969221e+02
3.851526251526252054e+01 -1.687850932074829302e+02
3.853479853479854000e+01 -1.688137161527130274e+02
3.855433455433455947e+01 -1.687980453698148153e+02
3.857387057387057894e+01 -1.688487523205715775e+02
3.859340659340659840e+01 -1.689121850686072150e+02
3.861294261294261787e+01 -1.695809245952920605e+02
3.863247863247863734e+01 -1.696488050568542860e+02
3.865201465201465680e+01 -1.697918793747763289e+02
3.867155067155067627e+01 -1.701014279985429312e+02
3.869108669108669574e+01 -1.701591220101686019e+02
3.871062271062271520e+01 -1.700345359875053646e+02
3.873015873015873467e+01 -1.699996281478564129e+02
3.874969474969475414e+01 -1.699772357523694666e+02
3.876923076923077360e+01 -1.699409042937883783e+02
3.878876678876679307e+01 -1.699807248108581348e+02
3.880830280830281254e+01 -1.698867654500159858e+02
3.882783882783883200e+01 -1.698782607593757916e+02
3.884737484737485147e+01 -1.697039300971134708e+02
3.886691086691087094e+01 -1.696524153234583423e+02
3.888644688644689040e+01 -1.697399250125988033e+02
3.890598290598290987e+01 -1.697029842366295327e+02
3.892551892551892934e+01 -1.698147489265504362e+02
3.894505494505494880e+01 -1.697198661654979901e+02
3.896459096459096827e+01 -1.698913909063274446e+02
3.898412698412698774e+01 -1.698178709393928614e+02
3.900366300366300720e+01 -1.700037606568710089e+02
3.902319902319902667e+01 -1.700146085305292445e+02
3.904273504273504614e+01 -1.704738761348876324e+02
3.906227106227106560e+01 -1.705266387740807659e+02
3.908180708180708507e+01 -1.702732091540968327e+02
3.910134310134310454e+01 -1.703655394928922533e+02
3.912087912087912400e+01 -1.703697954056746084e+02
3.914041514041514347e+01 -1.703626305078260827e+02
3.915995115995116294e+01 -1.704463298083738323e+02
3.917948717948718240e+01 -1.707185213673836870e+02
3.919902319902320187e+01 -1.707480605956051534e+02
3.921855921855922134e+01 -1.705736023582440453e+02
3.923809523809524080e+01 -1.703906857097124430e+02
3.925763125763126027e+01 -1.704388392396921859e+02
3.927716727716727974e+01 -1.704357336115091357e+02
3.929670329670329920e+01 -1.704681926279066033e+02
3.931623931623931867e+01 -1.705008686433709215e+02
3.933577533577533814e+01 -1.704398900449301379e+02
3.935531135531135760e+01 -1.704429888726525917e+02
3.937484737484737707e+01 -1.705929385523274391e+02
3.939438339438339653e+01 -1.705653720428181259e+02
3.941391941391941600e+01 -1.706249477074570677e+02
3.943345543345543547e+01 -1.705949416083410028e+02
3.945299145299145493e+01 -1.706577962206772554e+02
3.947252747252747440e+01 -1.706724520792474493e+02
3.949206349206349387e+01 -1.705838045307343691e+02
3.951159951159951333e+01 -1.705399298644264263e+02
3.953113553113553280e+01 -1.704713802620786396e+02
3.955067155067155227e+01 -1.704636789424678511e+02
3.957020757020757173e+01 -1.704529311548559463e+02
3.958974358974359120e+01 -1.705231904902875044e+02
3.960927960927961067e+01 -1.705946051846773059e+02
3.962881562881563013e+01 -1.706672138721382339e+02
3.964835164835164960e+01 -1.707410571576137386e+02
3.966788766788766907e+01 -1.708161777532495762e+02
3.968742368742368853e+01 -1.708926206267696557e+02
3.970695970695970800e+01 -1.709704331631450600e+02
3.972649572649572747e+01 -1.710496653410126555e+02
3.974603174603174693e+01 -1.711303699254880257e+02
3.976556776556776640e+01 -1.712126026792350615e+02
3.978510378510378587e+01 -1.712964225939068967e+02
3.980463980463980533e+01 -1.713818921443646275e+02
3.982417582417582480e+01 -1.714690775684173047e+02
3.984371184371184427e+01 -1.715580491752209014e+02
3.986324786324786373e+01 -1.716488816859338726e+02
3.988278388278388320e+01 -1.717416546107640158e+02
3.990231990231990267e+01 -1.718364526671742283e+02
3.992185592185592213e+01 -1.719333662447586164e+02
3.994139194139194160e+01 -1.720324919231827892e+02
3.996092796092796107e+01 -1.721339330506261263e+02
3.998046398046398053e+01 -1.722378003914106159e+02
4.000000000000000000e+01 -1.723442128529904380e+02


==> fig/data/bitwidth_power_deep_nn.dat <==
#   nbits   fixed   nbits   float
#   14      14  44.30
    15  30.49   15  44.30
    16  36.18   26  44.30
    17  39.71
    18  42.81
    19  44.01
    20  44.26
    21  44.34
    22  44.28
    24  44.28
    26  44.28



==> fig/data/bitwidth_power_nn.dat <==
#	nbits	fixed	nbits	float
#	14		14	44.37
	15	39.69	15	44.37
	16	42.80	26	44.37
	17	44.15		
	18	44.35		
	19	44.46		
	20	44.37		
	21	44.36		
	22	44.36		
	24	44.37		
	26	44.37		



==> fig/data/bitwidth_power_nn_peak.dat <==
#	nbits	fixed	nbits	float
	11	1.684719e+01	11	37.5936
	12	2.275106e+01
	13	2.796570e+01	15	37.5936
	14	3.300436e+01	15	37.5936
	15	3.600935e+01	15	37.5936
	16	3.689507e+01	26	37.5936
	17	3.746941e+01
	18	3.753074e+01
	19	3.760845e+01
	20	3.760310e+01
	21	3.758904e+01
	22	3.758861e+01
	24	3.758631e+01
	26	3.758612e+01



==> fig/data/bitwidth_power_nn_similar.dat <==
#	nbits	fixed	nbits	float
	11	2.408034e+01	11	32.2826
	12	2.830381e+01	12	32.2826
	13	3.050141e+01	13	32.2826
	14	3.205911e+01	14	32.2826
	15	3.223632e+01	15	32.2826
	16	3.226086e+01	26	32.2826
	17	3.228954e+01
	18	3.229473e+01
	19	3.228587e+01
	20	3.228168e+01
	21	3.228046e+01
	22	3.228073e+01
	24	3.227975e+01
	26	3.227969e+01

==> fig/data/bitwidth_power_poly.dat <==
#	nbits	fixed	nbits	float
	12	1.534492e+01		12	30.5287869243348
	13	1.440928e+01		13	30.5287869243348
	14	1.711467e+01		14	30.5287869243348
	15	1.736350e+01		15	30.5287869243348
	16	1.882877e+01		16	30.5287869243348
	17	1.727036e+01	17	30.5287869243348
	18	2.030305e+01	19	30.5287869243348
	19	2.312652e+01	20	30.5287869243348
	20	2.534881e+01	26	30.5287869243348
	21	2.797817e+01
	22	2.899665e+01
	23	2.990308e+01
	24	3.027282e+01
	25	3.048300e+01
	26	3.049940e+01



==> fig/data/bitwidth_power_poly_p5.dat <==
#	nbits	fixed	nbits	float
	16	3.646667e+01	14	44.4493
	17	4.125931e+01	15	44.4493
	18	4.313445e+01	15	44.4493
	19	4.375154e+01	15	44.4493
	20	4.423316e+01	26	44.4493
	21	4.424990e+01
	22	4.436021e+01
	23	4.442933e+01
	24	4.444588e+01
	25	4.444439e+01
	26	4.444874e+01



==> fig/data/convergence_20.dat <==
1.000000000000000000e+00 -9.386830297520708521e-01 -1.713746541736051177e-02
2.000000000000000000e+00 1.585288188430566958e+00 3.715862515904760244e+00
3.000000000000000000e+00 4.317724659288274758e+00 4.634603600073766927e+00
4.000000000000000000e+00 4.807980828556337016e+00 4.968423250964554505e+00
5.000000000000000000e+00 4.916879391761548312e+00 4.660091351580307517e+00
6.000000000000000000e+00 4.960794091090038549e+00 4.533706535053642739e+00
7.000000000000000000e+00 4.997427637120862798e+00 5.228438436669234690e+00
8.000000000000000000e+00 5.048298452967968863e+00 4.939935378691292733e+00
9.000000000000000000e+00 5.143701600392462936e+00 4.558923942578195110e+00
1.000000000000000000e+01 5.249173834631715607e+00 5.289490151155224140e+00
1.100000000000000000e+01 5.328402209172029558e+00 4.956815895129064842e+00
1.200000000000000000e+01 5.416746557202520407e+00 4.943884373987719627e+00
1.300000000000000000e+01 5.483535390096746731e+00 5.111328777421682013e+00
1.400000000000000000e+01 5.531612796851472780e+00 5.270647611510391073e+00
1.500000000000000000e+01 5.572800155695933455e+00 5.606314284766789946e+00
1.600000000000000000e+01 5.609774662292839942e+00 5.490550200208654807e+00
1.700000000000000000e+01 5.602292031700608632e+00 5.131282361593054731e+00
1.800000000000000000e+01 5.632153930941344200e+00 5.718193379389147069e+00
1.900000000000000000e+01 5.660073368362645851e+00 4.981016309133523556e+00
2.000000000000000000e+01 5.671264156584183702e+00 5.498196931523253284e+00


==> fig/data/convergence_nn_ch2_nh8.dat <==
1.000000000000000000e+00 6.493388005297811016e-01 1.792778873021917629e+00
2.000000000000000000e+00 2.735854536368573786e+00 4.251463594953552416e+00
3.000000000000000000e+00 5.552059529135821236e+00 6.916007603211728139e+00
4.000000000000000000e+00 8.540723864491626571e+00 9.458822254826985798e+00
5.000000000000000000e+00 1.025917300475461857e+01 1.083412443395608271e+01
6.000000000000000000e+00 1.126827483721949719e+01 1.199421054530837161e+01
7.000000000000000000e+00 1.208422019547055370e+01 1.272312030617913869e+01
8.000000000000000000e+00 1.260051172577935041e+01 1.313476845008728411e+01
9.000000000000000000e+00 1.286458879681603129e+01 1.327776851287881321e+01
1.000000000000000000e+01 1.294026068052558642e+01 1.318994276175628499e+01
1.100000000000000000e+01 1.293562474299249132e+01 1.320073782535848217e+01
1.200000000000000000e+01 1.296410173869561078e+01 1.301501385456499094e+01
1.300000000000000000e+01 1.295917315896515731e+01 1.321445017081325801e+01
1.400000000000000000e+01 1.294737112895765563e+01 1.263572192451059983e+01
1.500000000000000000e+01 1.293577273965980901e+01 1.325478254966511393e+01
1.600000000000000000e+01 1.294835332450791299e+01 1.301071233537747318e+01
1.700000000000000000e+01 1.294279780168879590e+01 1.330963853217562765e+01
1.800000000000000000e+01 1.294871121233464706e+01 1.303168700754440223e+01
1.900000000000000000e+01 1.298014306176551358e+01 1.332770793908281703e+01
2.000000000000000000e+01 1.296980356585740424e+01 1.284764419540778491e+01
2.100000000000000000e+01 1.298628538718698167e+01 1.305144627533592150e+01
2.200000000000000000e+01 1.295832538087501362e+01 1.326397256269748048e+01
2.300000000000000000e+01 1.297269483030783732e+01 1.334549756803536802e+01
2.400000000000000000e+01 1.294514127379685675e+01 1.321873557204655292e+01
2.500000000000000000e+01 1.295611811102994082e+01 1.307721027071620945e+01
2.600000000000000000e+01 1.293298595247333438e+01 1.325778314160863225e+01
2.700000000000000000e+01 1.293680129177895566e+01 1.330795202693597012e+01
2.800000000000000000e+01 1.297395151540149882e+01 1.307071616164830274e+01
2.900000000000000000e+01 1.296585107559250005e+01 1.306942787411857410e+01
3.000000000000000000e+01 1.295695321136820510e+01 1.310997717380250016e+01
3.100000000000000000e+01 1.294833212150660806e+01 1.331869570049652296e+01
3.200000000000000000e+01 1.293270829515147113e+01 1.321345449588669219e+01
3.300000000000000000e+01 1.297119708378040315e+01 1.302624451127179306e+01
3.400000000000000000e+01 1.295772950442585980e+01 1.312339323401566027e+01
3.500000000000000000e+01 1.296033187091561345e+01 1.329382689602893919e+01
3.600000000000000000e+01 1.295500483872347885e+01 1.324198773847166066e+01
3.700000000000000000e+01 1.297014845714796927e+01 1.326139250043064166e+01
3.800000000000000000e+01 1.296292660766967053e+01 1.311231139748468344e+01
3.900000000000000000e+01 1.298832396698764313e+01 1.318225130482987772e+01
4.000000000000000000e+01 1.293768744056448483e+01 1.319132175857569678e+01
4.100000000000000000e+01 1.295466808028579209e+01 1.318819513956309741e+01
4.200000000000000000e+01 1.299134734788793288e+01 1.314848371584033693e+01
4.300000000000000000e+01 1.293520787753497459e+01 1.320715065926388654e+01
4.400000000000000000e+01 1.297147452427008041e+01 1.313102026319468507e+01
4.500000000000000000e+01 1.294903986479152280e+01 1.317099918121076563e+01
4.600000000000000000e+01 1.295948696259867994e+01 1.309240798466544753e+01
4.700000000000000000e+01 1.294186707190059238e+01 1.333752148603613996e+01
4.800000000000000000e+01 1.295272133310641394e+01 1.339655190650514172e+01
4.900000000000000000e+01 1.297923488392202174e+01 1.333675939339742555e+01
5.000000000000000000e+01 1.296859889982096625e+01 1.325129986488910205e+01


==> fig/data/convergence_nn_ch4_nh34.dat <==
1.000000000000000000e+00 1.272575742049201875e+00 3.804580862851258516e+00
2.000000000000000000e+00 6.265407896678763855e+00 9.050283187208522762e+00
3.000000000000000000e+00 1.031866830526402445e+01 1.211617869709525053e+01
4.000000000000000000e+00 1.261820763751268437e+01 1.364674780616707217e+01
5.000000000000000000e+00 1.388929175752628353e+01 1.417177667576361877e+01
6.000000000000000000e+00 1.464486245508000195e+01 1.516368571434925450e+01
7.000000000000000000e+00 1.525789928735206047e+01 1.551127638612780224e+01
8.000000000000000000e+00 1.567735930847603676e+01 1.610477894133572008e+01
9.000000000000000000e+00 1.604045124048278481e+01 1.629874705994487982e+01
1.000000000000000000e+01 1.633521956310182333e+01 1.691642489850122288e+01
1.100000000000000000e+01 1.655575511531998956e+01 1.641898226097189806e+01
1.200000000000000000e+01 1.679853892332269893e+01 1.686903911430792391e+01
1.300000000000000000e+01 1.701273499152765112e+01 1.717184213244852842e+01
1.400000000000000000e+01 1.708008165973071968e+01 1.670389651562416233e+01
1.500000000000000000e+01 1.724888199067115480e+01 1.687811724299219307e+01
1.600000000000000000e+01 1.731572107668987925e+01 1.736096134140267822e+01
1.700000000000000000e+01 1.738146810669038089e+01 1.702924840308875787e+01
1.800000000000000000e+01 1.745304569097856984e+01 1.706848306844482366e+01
1.900000000000000000e+01 1.747921139094642484e+01 1.764273647091211217e+01
2.000000000000000000e+01 1.761975374098732772e+01 1.739404983156634898e+01
2.100000000000000000e+01 1.763706817904657953e+01 1.751853374811866004e+01
2.200000000000000000e+01 1.769391144784008318e+01 1.747355477055651818e+01
2.300000000000000000e+01 1.773253806211510764e+01 1.745057709029584814e+01
2.400000000000000000e+01 1.778573381168768108e+01 1.766605300147119095e+01
2.500000000000000000e+01 1.775446605415077173e+01 1.802796495654235187e+01
2.600000000000000000e+01 1.788199874815650148e+01 1.798288366258624649e+01
2.700000000000000000e+01 1.787380703964523931e+01 1.800303308739092145e+01
2.800000000000000000e+01 1.790864254863553029e+01 1.759769974374733081e+01
2.900000000000000000e+01 1.794420367329628263e+01 1.768938601447770864e+01
3.000000000000000000e+01 1.795887405641136425e+01 1.773554262300541495e+01
3.100000000000000000e+01 1.802069413034957179e+01 1.777819470683083480e+01
3.200000000000000000e+01 1.798943153139576268e+01 1.754529389802449302e+01
3.300000000000000000e+01 1.803276884645317324e+01 1.811990991292994124e+01
3.400000000000000000e+01 1.805363101515602509e+01 1.785308170050544518e+01
3.500000000000000000e+01 1.805775030975334161e+01 1.780239586934585816e+01
3.600000000000000000e+01 1.807447951382028251e+01 1.804682008646711111e+01
3.700000000000000000e+01 1.805285116120254330e+01 1.816105492259927345e+01
3.800000000000000000e+01 1.800511367318700806e+01 1.730605971138542643e+01
3.900000000000000000e+01 1.808942326071363027e+01 1.754468238603431374e+01
4.000000000000000000e+01 1.808511441401484277e+01 1.806768455296856146e+01
4.100000000000000000e+01 1.813657359414569115e+01 1.797514424450904258e+01
4.200000000000000000e+01 1.809008247424624827e+01 1.789134592136857904e+01
4.300000000000000000e+01 1.813850342577862662e+01 1.801338563937512305e+01
4.400000000000000000e+01 1.818737723357476810e+01 1.779689830863443945e+01
4.500000000000000000e+01 1.814170980575716996e+01 1.792917720020666295e+01
4.600000000000000000e+01 1.814483300946265487e+01 1.804090704260602962e+01
4.700000000000000000e+01 1.817292508947722141e+01 1.798238449192143662e+01
4.800000000000000000e+01 1.817353058286964185e+01 1.782070223690989508e+01
4.900000000000000000e+01 1.814872407375816366e+01 1.787637345626765395e+01
5.000000000000000000e+01 1.828426301252502029e+01 1.851090247247524800e+01


==> fig/data/deepNNyTestNonLinCancFFT.dat <==
-1.000000000000000000e+01 -1.681200679637400413e+02
-9.995115995115995133e+00 -1.680505638546300418e+02
-9.990231990231990267e+00 -1.679821545844967261e+02
-9.985347985347985400e+00 -1.679148061954288380e+02
-9.980463980463980533e+00 -1.678484862852943706e+02
-9.975579975579975667e+00 -1.677831639141310802e+02
-9.970695970695970800e+00 -1.677188095174731757e+02
-9.965811965811965933e+00 -1.676553948260069546e+02
-9.960927960927961067e+00 -1.675928927910078414e+02
-9.956043956043956200e+00 -1.675312775150675009e+02
-9.951159951159951333e+00 -1.674705241876665411e+02
-9.946275946275946467e+00 -1.674106090251918033e+02
-9.941391941391941600e+00 -1.673515092150353780e+02
-9.936507936507936734e+00 -1.672932028634460551e+02
-9.931623931623931867e+00 -1.672356689468358297e+02
-9.926739926739927000e+00 -1.671788872662692427e+02
-9.921855921855922134e+00 -1.671228384048902456e+02
-9.916971916971917267e+00 -1.670675036880609525e+02
-9.912087912087912400e+00 -1.670128651460084370e+02
-9.907203907203907534e+00 -1.669589054787918485e+02
-9.902319902319902667e+00 -1.669056080234195747e+02
-9.897435897435897800e+00 -1.668529567229596182e+02
-9.892551892551892934e+00 -1.668009360975003119e+02
-9.887667887667888067e+00 -1.669310358059908594e+02
-9.882783882783883200e+00 -1.666875245159875476e+02
-9.877899877899878334e+00 -1.664851289403868861e+02
-9.873015873015873467e+00 -1.665508374545813126e+02
-9.868131868131868600e+00 -1.668538854821016457e+02
-9.863247863247863734e+00 -1.670792810401456450e+02
-9.858363858363858867e+00 -1.671198637132422959e+02
-9.853479853479854000e+00 -1.671505080445443525e+02
-9.848595848595849134e+00 -1.670943445386120914e+02
-9.843711843711844267e+00 -1.667249795865206181e+02
-9.838827838827839400e+00 -1.666574518030986951e+02
-9.833943833943834534e+00 -1.662929494093495748e+02
-9.829059829059829667e+00 -1.657575935165262422e+02
-9.824175824175824800e+00 -1.656157146050649942e+02
-9.819291819291819934e+00 -1.655816451439340824e+02
-9.814407814407815067e+00 -1.655364164881926570e+02
-9.809523809523810201e+00 -1.655347449686150867e+02
-9.804639804639805334e+00 -1.655220137193130370e+02
-9.799755799755800467e+00 -1.655052188638752853e+02
-9.794871794871795601e+00 -1.654942529915357454e+02
-9.789987789987790734e+00 -1.654670501444647357e+02
-9.785103785103785867e+00 -1.654550921671858248e+02
-9.780219780219781001e+00 -1.654610805107132023e+02
-9.775335775335776134e+00 -1.655125641763895601e+02
-9.770451770451771267e+00 -1.656116760699175074e+02
-9.765567765567766401e+00 -1.655498256610897556e+02
-9.760683760683761534e+00 -1.654175609884242419e+02
-9.755799755799756667e+00 -1.654066989131850391e+02
-9.750915750915751801e+00 -1.653245281723109201e+02
-9.746031746031746934e+00 -1.653155029226064983e+02
-9.741147741147740291e+00 -1.653380381191110473e+02
-9.736263736263735424e+00 -1.653602806288512852e+02
-9.731379731379730558e+00 -1.654464046832551389e+02
-9.726495726495725691e+00 -1.654040201530659147e+02
-9.721611721611720824e+00 -1.653588572312795861e+02
-9.716727716727715958e+00 -1.651666706133927676e+02
-9.711843711843711091e+00 -1.650265180239620122e+02
-9.706959706959706224e+00 -1.650588944604273252e+02
-9.702075702075701358e+00 -1.651238797617354237e+02
-9.697191697191696491e+00 -1.653520752466079102e+02
-9.692307692307691624e+00 -1.652630691884090766e+02
-9.687423687423686758e+00 -1.653548755637800127e+02
-9.682539682539681891e+00 -1.654730713452894975e+02
-9.677655677655677025e+00 -1.653297860299036302e+02
-9.672771672771672158e+00 -1.652993737111418397e+02
-9.667887667887667291e+00 -1.652967116973868542e+02
-9.663003663003662425e+00 -1.654608164823306424e+02
-9.658119658119657558e+00 -1.656270298523480449e+02
-9.653235653235652691e+00 -1.656673829958839690e+02
-9.648351648351647825e+00 -1.655731995378647810e+02
-9.643467643467642958e+00 -1.654367386818623231e+02
-9.638583638583638091e+00 -1.654080030248772175e+02
-9.633699633699633225e+00 -1.654095680277823988e+02
-9.628815628815628358e+00 -1.655030242830620182e+02
-9.623931623931623491e+00 -1.657011421956036088e+02
-9.619047619047618625e+00 -1.655844549441083586e+02
-9.614163614163613758e+00 -1.657810307559117575e+02
-9.609279609279608891e+00 -1.662781660160476349e+02
-9.604395604395604025e+00 -1.663212959431249089e+02
-9.599511599511599158e+00 -1.661997352067959639e+02
-9.594627594627594291e+00 -1.662609614322164191e+02
-9.589743589743589425e+00 -1.661509360520471432e+02
-9.584859584859584558e+00 -1.659700907948743520e+02
-9.579975579975579691e+00 -1.659269425458805074e+02
-9.575091575091574825e+00 -1.659529665578741913e+02
-9.570207570207569958e+00 -1.659701833773750934e+02
-9.565323565323565091e+00 -1.657788113446385410e+02
-9.560439560439560225e+00 -1.656282761498039235e+02
-9.555555555555555358e+00 -1.656145529160889964e+02
-9.550671550671550492e+00 -1.653985261994496341e+02
-9.545787545787545625e+00 -1.651693108360267956e+02
-9.540903540903540758e+00 -1.652195655655969517e+02
-9.536019536019535892e+00 -1.651239132859660401e+02
-9.531135531135531025e+00 -1.650632606985633970e+02
-9.526251526251526158e+00 -1.650958717743726822e+02
-9.521367521367521292e+00 -1.649273237154900755e+02
-9.516483516483516425e+00 -1.648584082499803856e+02
-9.511599511599511558e+00 -1.649666934878034112e+02
-9.506715506715506692e+00 -1.650231578901347120e+02
-9.501831501831501825e+00 -1.650097053127265951e+02
-9.496947496947496958e+00 -1.651072656813139474e+02
-9.492063492063492092e+00 -1.651898449319770634e+02
-9.487179487179487225e+00 -1.651740399293703092e+02
-9.482295482295482358e+00 -1.651131818794530375e+02
-9.477411477411477492e+00 -1.649321238068040998e+02
-9.472527472527472625e+00 -1.649241408674066065e+02
-9.467643467643467758e+00 -1.647355922074109174e+02
-9.462759462759462892e+00 -1.645864683219738822e+02
-9.457875457875458025e+00 -1.647289108675995806e+02
-9.452991452991453158e+00 -1.647524234935208938e+02
-9.448107448107448292e+00 -1.647565538399519198e+02
-9.443223443223443425e+00 -1.647702020702980690e+02
-9.438339438339438559e+00 -1.647246256989055269e+02
-9.433455433455433692e+00 -1.646745950666705482e+02
-9.428571428571428825e+00 -1.647711906381032918e+02
-9.423687423687423959e+00 -1.648248148681736325e+02
-9.418803418803419092e+00 -1.647963403043486892e+02
-9.413919413919414225e+00 -1.647546425680499453e+02
-9.409035409035409359e+00 -1.647542718886310524e+02
-9.404151404151404492e+00 -1.647481550254773879e+02
-9.399267399267399625e+00 -1.647173872480993850e+02
-9.394383394383394759e+00 -1.646337761443948011e+02
-9.389499389499389892e+00 -1.644558689381122178e+02
-9.384615384615385025e+00 -1.644483144280579552e+02
-9.379731379731380159e+00 -1.645672465061052492e+02
-9.374847374847375292e+00 -1.645604403695818974e+02
-9.369963369963370425e+00 -1.646129705317811158e+02
-9.365079365079365559e+00 -1.647366234599463155e+02
-9.360195360195360692e+00 -1.648062291899080662e+02
-9.355311355311355825e+00 -1.648583319109156378e+02
-9.350427350427350959e+00 -1.649148454981942962e+02
-9.345543345543346092e+00 -1.649415581806008504e+02
-9.340659340659341225e+00 -1.646051029661760481e+02
-9.335775335775336359e+00 -1.643298756438692863e+02
-9.330891330891331492e+00 -1.644276780928607877e+02
-9.326007326007326625e+00 -1.647988375960614178e+02
-9.321123321123321759e+00 -1.646883683368635616e+02
-9.316239316239316892e+00 -1.644266389631665959e+02
-9.311355311355312026e+00 -1.645129368853350229e+02
-9.306471306471307159e+00 -1.644400767292582088e+02
-9.301587301587302292e+00 -1.645832263106663333e+02
-9.296703296703297426e+00 -1.645416660480204030e+02
-9.291819291819292559e+00 -1.643364899688318133e+02
-9.286935286935287692e+00 -1.642914177346575855e+02
-9.282051282051282826e+00 -1.642134814171562311e+02
-9.277167277167277959e+00 -1.642591391725663641e+02
-9.272283272283273092e+00 -1.643125163473499697e+02
-9.267399267399268226e+00 -1.642020769519402563e+02
-9.262515262515261583e+00 -1.641675495110968086e+02
-9.257631257631256716e+00 -1.643011207701219973e+02
-9.252747252747251849e+00 -1.643543419639327396e+02
-9.247863247863246983e+00 -1.645384804668059360e+02
-9.242979242979242116e+00 -1.646835953807255066e+02
-9.238095238095237249e+00 -1.646688721572362795e+02
-9.233211233211232383e+00 -1.646167415932376912e+02
-9.228327228327227516e+00 -1.646029737883135908e+02
-9.223443223443222649e+00 -1.646032313765530546e+02
-9.218559218559217783e+00 -1.646429075349320783e+02
-9.213675213675212916e+00 -1.646580749227872786e+02
-9.208791208791208049e+00 -1.645592759893303310e+02
-9.203907203907203183e+00 -1.646330154467619877e+02
-9.199023199023198316e+00 -1.646106014638764350e+02
-9.194139194139193449e+00 -1.645588284228448401e+02
-9.189255189255188583e+00 -1.645518693212316634e+02
-9.184371184371183716e+00 -1.645985059113623379e+02
-9.179487179487178850e+00 -1.647116491079302421e+02
-9.174603174603173983e+00 -1.648136013676554796e+02
-9.169719169719169116e+00 -1.648905815415957647e+02
-9.164835164835164250e+00 -1.647270911076193443e+02
-9.159951159951159383e+00 -1.644584863481027526e+02
-9.155067155067154516e+00 -1.642209501691561968e+02
-9.150183150183149650e+00 -1.640707865772401419e+02
-9.145299145299144783e+00 -1.640190478705866610e+02
-9.140415140415139916e+00 -1.639387341038243449e+02
-9.135531135531135050e+00 -1.638944463083630865e+02
-9.130647130647130183e+00 -1.639077534504662026e+02
-9.125763125763125316e+00 -1.640006393714593003e+02
-9.120879120879120450e+00 -1.644062220682830002e+02
-9.115995115995115583e+00 -1.646512750922738633e+02
-9.111111111111110716e+00 -1.647440776143884023e+02
-9.106227106227105850e+00 -1.644362837845328329e+02
-9.101343101343100983e+00 -1.642141698690671774e+02
-9.096459096459096116e+00 -1.643772090588703634e+02
-9.091575091575091250e+00 -1.643287417899604179e+02
-9.086691086691086383e+00 -1.644144073501142600e+02
-9.081807081807081516e+00 -1.643238413792059873e+02
-9.076923076923076650e+00 -1.644065703680726926e+02
-9.072039072039071783e+00 -1.646369586783245040e+02
-9.067155067155066916e+00 -1.647759464575522657e+02
-9.062271062271062050e+00 -1.648073999292158476e+02
-9.057387057387057183e+00 -1.646753509041909638e+02
-9.052503052503052317e+00 -1.646330897491973815e+02
-9.047619047619047450e+00 -1.646607238694133173e+02
-9.042735042735042583e+00 -1.645281761690721396e+02
-9.037851037851037717e+00 -1.644129773599202622e+02
-9.032967032967032850e+00 -1.643967474774586606e+02
-9.028083028083027983e+00 -1.641650383895481582e+02
-9.023199023199023117e+00 -1.640031061553443692e+02
-9.018315018315018250e+00 -1.639779171995238585e+02
-9.013431013431013383e+00 -1.640668443777100265e+02
-9.008547008547008517e+00 -1.640950634993530457e+02
-9.003663003663003650e+00 -1.640858962698266055e+02
-8.998778998778998783e+00 -1.640849191603888073e+02
-8.993894993894993917e+00 -1.641208866967641598e+02
-8.989010989010989050e+00 -1.641712643723279257e+02
-8.984126984126984183e+00 -1.640971691562215540e+02
-8.979242979242979317e+00 -1.640762201868780323e+02
-8.974358974358974450e+00 -1.640643953537569359e+02
-8.969474969474969583e+00 -1.639190121636228241e+02
-8.964590964590964717e+00 -1.638029056053913450e+02
-8.959706959706959850e+00 -1.637721126239791261e+02
-8.954822954822954983e+00 -1.637433356164522991e+02
-8.949938949938950117e+00 -1.637987497223912783e+02
-8.945054945054945250e+00 -1.639624101313048072e+02
-8.940170940170940383e+00 -1.641817928633690826e+02
-8.935286935286935517e+00 -1.644123042649028434e+02
-8.930402930402930650e+00 -1.643985462228652921e+02
-8.925518925518925784e+00 -1.641714486889071338e+02
-8.920634920634920917e+00 -1.641546276747905040e+02
-8.915750915750916050e+00 -1.642182378017407700e+02
-8.910866910866911184e+00 -1.641451191541334538e+02
-8.905982905982906317e+00 -1.641207617091162945e+02
-8.901098901098901450e+00 -1.640918305416410305e+02
-8.896214896214896584e+00 -1.640156370272354991e+02
-8.891330891330891717e+00 -1.637000511852438080e+02
-8.886446886446886850e+00 -1.637301042722686475e+02
-8.881562881562881984e+00 -1.641257593081855930e+02
-8.876678876678877117e+00 -1.641138800366024668e+02
-8.871794871794872250e+00 -1.640687025521457940e+02
-8.866910866910867384e+00 -1.640859021760615803e+02
-8.862026862026862517e+00 -1.641187084787734989e+02
-8.857142857142857650e+00 -1.640992694506803957e+02
-8.852258852258852784e+00 -1.640822843595475717e+02
-8.847374847374847917e+00 -1.640276203727718496e+02
-8.842490842490843050e+00 -1.640792392449044428e+02
-8.837606837606838184e+00 -1.642200845900135278e+02
-8.832722832722833317e+00 -1.642531729803380074e+02
-8.827838827838828450e+00 -1.641385347264427423e+02
-8.822954822954823584e+00 -1.638049677719521355e+02
-8.818070818070818717e+00 -1.635190927132411787e+02
-8.813186813186813851e+00 -1.634937042373651934e+02
-8.808302808302808984e+00 -1.637316462451097436e+02
-8.803418803418804117e+00 -1.638934259320845115e+02
-8.798534798534799251e+00 -1.638734843068701537e+02
-8.793650793650794384e+00 -1.638167326874148557e+02
-8.788766788766789517e+00 -1.637607053821384397e+02
-8.783882783882784651e+00 -1.635919275190007909e+02
-8.778998778998779784e+00 -1.634475132244283202e+02
-8.774114774114774917e+00 -1.634194180183885692e+02
-8.769230769230770051e+00 -1.634462649471632290e+02
-8.764346764346765184e+00 -1.635014264437847942e+02
-8.759462759462760317e+00 -1.634851697780559050e+02
-8.754578754578755451e+00 -1.634937808900730545e+02
-8.749694749694750584e+00 -1.635827227069932803e+02
-8.744810744810745717e+00 -1.635461421017142243e+02
-8.739926739926740851e+00 -1.633892038192453526e+02
-8.735042735042735984e+00 -1.634306915377530345e+02
-8.730158730158731117e+00 -1.634709313377014723e+02
-8.725274725274726251e+00 -1.635109489385502002e+02
-8.720390720390721384e+00 -1.633752436640463941e+02
-8.715506715506714741e+00 -1.631581251934469208e+02
-8.710622710622709874e+00 -1.633084255697198159e+02
-8.705738705738705008e+00 -1.635672987443022635e+02
-8.700854700854700141e+00 -1.635536045716302738e+02
-8.695970695970695274e+00 -1.629762321719045417e+02
-8.691086691086690408e+00 -1.627391985751626464e+02
-8.686202686202685541e+00 -1.627787056513976722e+02
-8.681318681318680675e+00 -1.626928953159917342e+02
-8.676434676434675808e+00 -1.627641695808741815e+02
-8.671550671550670941e+00 -1.628968946758627112e+02
-8.666666666666666075e+00 -1.630018098548007970e+02
-8.661782661782661208e+00 -1.629961192224534443e+02
-8.656898656898656341e+00 -1.631118415749504891e+02
-8.652014652014651475e+00 -1.630560065074326417e+02
-8.647130647130646608e+00 -1.629245525677041542e+02
-8.642246642246641741e+00 -1.629138589173876426e+02
-8.637362637362636875e+00 -1.628107364154321601e+02
-8.632478632478632008e+00 -1.626895687418016223e+02
-8.627594627594627141e+00 -1.627070902810027349e+02
-8.622710622710622275e+00 -1.627335273908137196e+02
-8.617826617826617408e+00 -1.627225220745095271e+02
-8.612942612942612541e+00 -1.627164496163000535e+02
-8.608058608058607675e+00 -1.628231251593160778e+02
-8.603174603174602808e+00 -1.632239185961414307e+02
-8.598290598290597941e+00 -1.631700337145008461e+02
-8.593406593406593075e+00 -1.627086097327721177e+02
-8.588522588522588208e+00 -1.624973703618546494e+02
-8.583638583638583341e+00 -1.624671531704037761e+02
-8.578754578754578475e+00 -1.625016079451064570e+02
-8.573870573870573608e+00 -1.625300147458209210e+02
-8.568986568986568741e+00 -1.625371111137080788e+02
-8.564102564102563875e+00 -1.626398600216163004e+02
-8.559218559218559008e+00 -1.626484189572545915e+02
-8.554334554334554142e+00 -1.625284625344192762e+02
-8.549450549450549275e+00 -1.624572025851108208e+02
-8.544566544566544408e+00 -1.624228050229147584e+02
-8.539682539682539542e+00 -1.624719162369609933e+02
-8.534798534798534675e+00 -1.625171702710255204e+02
-8.529914529914529808e+00 -1.625299401204062804e+02
-8.525030525030524942e+00 -1.626416070198169450e+02
-8.520146520146520075e+00 -1.628153119922869507e+02
-8.515262515262515208e+00 -1.628143215100915597e+02
-8.510378510378510342e+00 -1.627584891272087759e+02
-8.505494505494505475e+00 -1.625973686332725094e+02
-8.500610500610500608e+00 -1.624953803832533481e+02
-8.495726495726495742e+00 -1.625220718549465744e+02
-8.490842490842490875e+00 -1.624900668739260539e+02
-8.485958485958486008e+00 -1.624899227250332956e+02
-8.481074481074481142e+00 -1.625614133845327842e+02
-8.476190476190476275e+00 -1.630485644222911219e+02
-8.471306471306471408e+00 -1.632127776432548956e+02
-8.466422466422466542e+00 -1.630188929850258432e+02
-8.461538461538461675e+00 -1.630959604046678351e+02
-8.456654456654456808e+00 -1.630558022859276548e+02
-8.451770451770451942e+00 -1.630782023394413045e+02
-8.446886446886447075e+00 -1.631442662302948179e+02
-8.442002442002442208e+00 -1.631112953880024747e+02
-8.437118437118437342e+00 -1.630992330126325101e+02
-8.432234432234432475e+00 -1.632634928107804910e+02
-8.427350427350427609e+00 -1.633498691720490399e+02
-8.422466422466422742e+00 -1.633546686444465195e+02
-8.417582417582417875e+00 -1.633787805805757216e+02
-8.412698412698413009e+00 -1.631943214892597780e+02
-8.407814407814408142e+00 -1.630891462673578758e+02
-8.402930402930403275e+00 -1.630690094102147896e+02
-8.398046398046398409e+00 -1.629500976293418830e+02
-8.393162393162393542e+00 -1.629466056088548669e+02
-8.388278388278388675e+00 -1.628925663551459024e+02
-8.383394383394383809e+00 -1.627212581498980910e+02
-8.378510378510378942e+00 -1.630159140709921530e+02
-8.373626373626374075e+00 -1.636072429608790344e+02
-8.368742368742369209e+00 -1.638886819862007656e+02
-8.363858363858364342e+00 -1.638784301022471936e+02
-8.358974358974359475e+00 -1.637982798066468604e+02
-8.354090354090354609e+00 -1.637921014298034379e+02
-8.349206349206349742e+00 -1.638290367501307969e+02
-8.344322344322344875e+00 -1.638101287404705602e+02
-8.339438339438340009e+00 -1.637984321088558772e+02
-8.334554334554335142e+00 -1.639329074325536624e+02
-8.329670329670330275e+00 -1.640324311538749953e+02
-8.324786324786325409e+00 -1.640650978122841082e+02
-8.319902319902320542e+00 -1.640924199770320229e+02
-8.315018315018315676e+00 -1.640877252769829227e+02
-8.310134310134310809e+00 -1.641143698289907320e+02
-8.305250305250305942e+00 -1.641375132740597849e+02
-8.300366300366301076e+00 -1.641364312449475165e+02
-8.295482295482296209e+00 -1.640924009670225985e+02
-8.290598290598291342e+00 -1.640431549232943667e+02
-8.285714285714286476e+00 -1.641712312732658745e+02
-8.280830280830279833e+00 -1.644757581214437607e+02
-8.275946275946274966e+00 -1.647248988609703702e+02
-8.271062271062270099e+00 -1.647781509185752498e+02
-8.266178266178265233e+00 -1.647316258926456101e+02
-8.261294261294260366e+00 -1.646873290167780794e+02
-8.256410256410255499e+00 -1.646558713578264417e+02
-8.251526251526250633e+00 -1.646592766130527536e+02
-8.246642246642245766e+00 -1.645501031072521698e+02
-8.241758241758240899e+00 -1.641962260644921798e+02
-8.236874236874236033e+00 -1.639936814005692156e+02
-8.231990231990231166e+00 -1.640234941746010122e+02
-8.227106227106226299e+00 -1.640293479926359339e+02
-8.222222222222221433e+00 -1.640734146509700224e+02
-8.217338217338216566e+00 -1.641010226504267280e+02
-8.212454212454211699e+00 -1.640290462970952774e+02
-8.207570207570206833e+00 -1.640148374689073592e+02
-8.202686202686201966e+00 -1.640363378509145491e+02
-8.197802197802197099e+00 -1.641874848123774200e+02
-8.192918192918192233e+00 -1.646041381450579024e+02
-8.188034188034187366e+00 -1.647735399618045449e+02
-8.183150183150182500e+00 -1.647774040590153106e+02
-8.178266178266177633e+00 -1.649284535784344712e+02
-8.173382173382172766e+00 -1.649160747304402719e+02
-8.168498168498167900e+00 -1.650760967550661462e+02
-8.163614163614163033e+00 -1.653851292095373822e+02
-8.158730158730158166e+00 -1.652994936502561245e+02
-8.153846153846153300e+00 -1.651366813718486526e+02
-8.148962148962148433e+00 -1.650932486330279971e+02
-8.144078144078143566e+00 -1.651648124644366931e+02
-8.139194139194138700e+00 -1.652846260804223562e+02
-8.134310134310133833e+00 -1.652624954329376692e+02
-8.129426129426128966e+00 -1.650571280356407442e+02
-8.124542124542124100e+00 -1.648224833331809975e+02
-8.119658119658119233e+00 -1.647128533791350264e+02
-8.114774114774114366e+00 -1.646692737983027541e+02
-8.109890109890109500e+00 -1.644404845012133478e+02
-8.105006105006104633e+00 -1.639909205100570944e+02
-8.100122100122099766e+00 -1.637466894928205363e+02
-8.095238095238094900e+00 -1.634855720969133017e+02
-8.090354090354090033e+00 -1.632408906325504461e+02
-8.085470085470085166e+00 -1.632277663625467028e+02
-8.080586080586080300e+00 -1.632205403961249601e+02
-8.075702075702075433e+00 -1.632923837157908054e+02
-8.070818070818070566e+00 -1.633952440343680337e+02
-8.065934065934065700e+00 -1.633792853347047469e+02
-8.061050061050060833e+00 -1.633027187890323830e+02
-8.056166056166055967e+00 -1.631888508266454210e+02
-8.051282051282051100e+00 -1.630245040834212773e+02
-8.046398046398046233e+00 -1.629164383776619900e+02
-8.041514041514041367e+00 -1.629257908968791924e+02
-8.036630036630036500e+00 -1.629807536657966978e+02
-8.031746031746031633e+00 -1.631039497871119011e+02
-8.026862026862026767e+00 -1.631970440273469762e+02
-8.021978021978021900e+00 -1.630433143287820599e+02
-8.017094017094017033e+00 -1.629588749974038819e+02
-8.012210012210012167e+00 -1.629266319245552950e+02
-8.007326007326007300e+00 -1.626087027238069140e+02
-8.002442002442002433e+00 -1.624234961984841163e+02
-7.997557997557997567e+00 -1.623067396079898685e+02
-7.992673992673992700e+00 -1.622028403884637555e+02
-7.987789987789987833e+00 -1.622276067797523353e+02
-7.982905982905982967e+00 -1.622467657611377660e+02
-7.978021978021978100e+00 -1.622435408065817910e+02
-7.973137973137973233e+00 -1.622414122209951870e+02
-7.968253968253968367e+00 -1.622503139269125541e+02
-7.963369963369963500e+00 -1.622576423935818468e+02
-7.958485958485958633e+00 -1.622223326269896120e+02
-7.953601953601953767e+00 -1.620606385140507086e+02
-7.948717948717948900e+00 -1.619371137056317878e+02
-7.943833943833944033e+00 -1.619322918554992157e+02
-7.938949938949939167e+00 -1.619706311673162418e+02
-7.934065934065934300e+00 -1.620151058523296967e+02
-7.929181929181929434e+00 -1.620081369119981787e+02
-7.924297924297924567e+00 -1.617400664181249965e+02
-7.919413919413919700e+00 -1.615783171417332369e+02
-7.914529914529914834e+00 -1.615702272351745421e+02
-7.909645909645909967e+00 -1.616387810313750606e+02
-7.904761904761905100e+00 -1.617442254096223451e+02
-7.899877899877900234e+00 -1.618612642062648206e+02
-7.894993894993895367e+00 -1.618549472141684191e+02
-7.890109890109890500e+00 -1.617289225939591688e+02
-7.885225885225885634e+00 -1.619672077547583626e+02
-7.880341880341880767e+00 -1.620434781461713669e+02
-7.875457875457875900e+00 -1.620544972213268409e+02
-7.870573870573871034e+00 -1.621721423690297286e+02
-7.865689865689866167e+00 -1.621261171329791182e+02
-7.860805860805861300e+00 -1.621301864818511262e+02
-7.855921855921856434e+00 -1.621085144094759016e+02
-7.851037851037851567e+00 -1.621203744168918206e+02
-7.846153846153846700e+00 -1.621542384471989351e+02
-7.841269841269841834e+00 -1.621121547776551211e+02
-7.836385836385836967e+00 -1.621738481438192139e+02
-7.831501831501832100e+00 -1.623013721075903675e+02
-7.826617826617827234e+00 -1.622673407434494948e+02
-7.821733821733822367e+00 -1.621858712528004389e+02
-7.816849816849817500e+00 -1.621726522016541310e+02
-7.811965811965811746e+00 -1.621812848641899052e+02
-7.807081807081806879e+00 -1.623093254259101172e+02
-7.802197802197802012e+00 -1.626290510419727866e+02
-7.797313797313797146e+00 -1.627742885155348347e+02
-7.792429792429792279e+00 -1.627900493483401192e+02
-7.787545787545787412e+00 -1.631220656945135090e+02
-7.782661782661782546e+00 -1.632719265097857715e+02
-7.777777777777777679e+00 -1.632920041773257935e+02
-7.772893772893772812e+00 -1.634246074519896581e+02
-7.768009768009767946e+00 -1.634403063074933016e+02
-7.763125763125763079e+00 -1.634542915680351882e+02
-7.758241758241758212e+00 -1.633438802914473342e+02
-7.753357753357753346e+00 -1.632329352800495030e+02
-7.748473748473748479e+00 -1.632357464454877913e+02
-7.743589743589743613e+00 -1.631476520028113555e+02
-7.738705738705738746e+00 -1.630931908483324264e+02
-7.733821733821733879e+00 -1.630896094810176749e+02
-7.728937728937729013e+00 -1.631989868594206996e+02
-7.724053724053724146e+00 -1.631715641356531421e+02
-7.719169719169719279e+00 -1.631562433134191110e+02
-7.714285714285714413e+00 -1.631676542287943334e+02
-7.709401709401709546e+00 -1.628023832224995715e+02
-7.704517704517704679e+00 -1.628909656011450409e+02
-7.699633699633699813e+00 -1.630959467378108059e+02
-7.694749694749694946e+00 -1.630930334017796781e+02
-7.689865689865690079e+00 -1.630233673796549851e+02
-7.684981684981684324e+00 -1.630251941104910429e+02
-7.680097680097679458e+00 -1.630422729929270531e+02
-7.675213675213674591e+00 -1.631320193824619480e+02
-7.670329670329669725e+00 -1.633469729614670314e+02
-7.665445665445664858e+00 -1.632855328707460956e+02
-7.660561660561659991e+00 -1.633953893710784087e+02
-7.655677655677655125e+00 -1.636233118060291076e+02
-7.650793650793650258e+00 -1.637133279264508872e+02
-7.645909645909645391e+00 -1.637456294050414272e+02
-7.641025641025640525e+00 -1.637515159192872716e+02
-7.636141636141635658e+00 -1.637522548991514668e+02
-7.631257631257630791e+00 -1.636439114028835036e+02
-7.626373626373625925e+00 -1.635269920547091544e+02
-7.621489621489621058e+00 -1.636646914891991855e+02
-7.616605616605616191e+00 -1.636882943487758268e+02
-7.611721611721611325e+00 -1.635908875761209913e+02
-7.606837606837606458e+00 -1.637289862092080170e+02
-7.601953601953601591e+00 -1.638759465079445476e+02
-7.597069597069596725e+00 -1.638920139970658170e+02
-7.592185592185591858e+00 -1.638826012128289733e+02
-7.587301587301586991e+00 -1.638921446714206809e+02
-7.582417582417582125e+00 -1.638984146720368358e+02
-7.577533577533577258e+00 -1.638532825228144816e+02
-7.572649572649572391e+00 -1.637333910034557789e+02
-7.567765567765567525e+00 -1.635930162036005413e+02
-7.562881562881562658e+00 -1.636196850618289318e+02
-7.557997557997557792e+00 -1.637682939785675273e+02
-7.553113553113552925e+00 -1.637701102915252989e+02
-7.548229548229548058e+00 -1.637764320576413013e+02
-7.543345543345543192e+00 -1.636664416689259838e+02
-7.538461538461538325e+00 -1.635463993964873737e+02
-7.533577533577533458e+00 -1.635654287499157817e+02
-7.528693528693528592e+00 -1.635041869742181291e+02
-7.523809523809523725e+00 -1.635369020759776788e+02
-7.518925518925518858e+00 -1.632675105660367194e+02
-7.514041514041513992e+00 -1.631464733014351225e+02
-7.509157509157509125e+00 -1.631360171318424079e+02
-7.504273504273504258e+00 -1.631873942030914009e+02
-7.499389499389499392e+00 -1.631850365715207829e+02
-7.494505494505494525e+00 -1.630873771891708088e+02
-7.489621489621489658e+00 -1.634646327834403223e+02
-7.484737484737484792e+00 -1.637628183927207601e+02
-7.479853479853479925e+00 -1.636905948933675745e+02
-7.474969474969475058e+00 -1.635584501705960179e+02
-7.470085470085470192e+00 -1.635914335541185665e+02
-7.465201465201465325e+00 -1.636130538632842786e+02
-7.460317460317460458e+00 -1.635215582513629045e+02
-7.455433455433455592e+00 -1.633681453342691725e+02
-7.450549450549450725e+00 -1.634276155500490404e+02
-7.445665445665445858e+00 -1.634052598384081705e+02
-7.440781440781440992e+00 -1.632905642474414094e+02
-7.435897435897436125e+00 -1.632347165000358018e+02
-7.431013431013431259e+00 -1.632467860325740787e+02
-7.426129426129426392e+00 -1.632219568163782242e+02
-7.421245421245421525e+00 -1.631634862633574699e+02
-7.416361416361416659e+00 -1.631862036273640229e+02
-7.411477411477411792e+00 -1.632979591893582665e+02
-7.406593406593406925e+00 -1.633234583559475368e+02
-7.401709401709402059e+00 -1.629904505884202592e+02
-7.396825396825397192e+00 -1.628024488703803172e+02
-7.391941391941392325e+00 -1.628888792750145740e+02
-7.387057387057387459e+00 -1.629483320121665315e+02
-7.382173382173382592e+00 -1.629126829180779339e+02
-7.377289377289377725e+00 -1.627757996336282815e+02
-7.372405372405372859e+00 -1.627499619105142585e+02
-7.367521367521367992e+00 -1.627285328603642824e+02
-7.362637362637363125e+00 -1.627559084714997368e+02
-7.357753357753358259e+00 -1.628819776374299408e+02
-7.352869352869353392e+00 -1.629686761146504921e+02
-7.347985347985348525e+00 -1.631009563389850143e+02
-7.343101343101343659e+00 -1.629164770755724589e+02
-7.338217338217338792e+00 -1.626851664230391066e+02
-7.333333333333333925e+00 -1.626978368861696822e+02
-7.328449328449329059e+00 -1.626629598717618705e+02
-7.323565323565324192e+00 -1.627028690944268305e+02
-7.318681318681319325e+00 -1.628615101898752755e+02
-7.313797313797314459e+00 -1.627390772755255739e+02
-7.308913308913308704e+00 -1.626704414791809654e+02
-7.304029304029303837e+00 -1.627356831450253765e+02
-7.299145299145298971e+00 -1.630864940867452617e+02
-7.294261294261294104e+00 -1.634483308900281600e+02
-7.289377289377289237e+00 -1.634932984830247733e+02
-7.284493284493284371e+00 -1.635192479112803028e+02
-7.279609279609279504e+00 -1.635221572747768164e+02
-7.274725274725274637e+00 -1.636261932320570054e+02
-7.269841269841269771e+00 -1.636766235504611018e+02
-7.264957264957264904e+00 -1.636025128076879582e+02
-7.260073260073260037e+00 -1.636819068069557375e+02
-7.255189255189255171e+00 -1.638389963787530235e+02
-7.250305250305250304e+00 -1.638823229576757683e+02
-7.245421245421245438e+00 -1.639078660060872039e+02
-7.240537240537240571e+00 -1.639986151432210590e+02
-7.235653235653235704e+00 -1.640410523599454109e+02
-7.230769230769230838e+00 -1.639817896118722729e+02
-7.225885225885225971e+00 -1.641186171988555031e+02
-7.221001221001221104e+00 -1.642468250430065098e+02
-7.216117216117216238e+00 -1.643078831041192416e+02
-7.211233211233211371e+00 -1.643116204523577721e+02
-7.206349206349206504e+00 -1.642737381114280879e+02
-7.201465201465201638e+00 -1.642839693552600693e+02
-7.196581196581196771e+00 -1.641860335061122100e+02
-7.191697191697191904e+00 -1.639381272553522706e+02
-7.186813186813187038e+00 -1.640178886143449972e+02
-7.181929181929181283e+00 -1.644559749276389766e+02
-7.177045177045176416e+00 -1.647477493122453893e+02
-7.172161172161171550e+00 -1.647601250129014545e+02
-7.167277167277166683e+00 -1.647018610437768587e+02
-7.162393162393161816e+00 -1.646824096484176891e+02
-7.157509157509156950e+00 -1.648447602510121328e+02
-7.152625152625152083e+00 -1.642041069020392570e+02
-7.147741147741147216e+00 -1.636387733641567195e+02
-7.142857142857142350e+00 -1.636780966065130372e+02
-7.137973137973137483e+00 -1.636525303239376967e+02
-7.133089133089132616e+00 -1.637542290260414291e+02
-7.128205128205127750e+00 -1.634473894040766311e+02
-7.123321123321122883e+00 -1.635302778961680588e+02
-7.118437118437118016e+00 -1.637447243572127604e+02
-7.113553113553113150e+00 -1.634288630159270497e+02
-7.108669108669108283e+00 -1.633424920628667110e+02
-7.103785103785103416e+00 -1.634000186658757059e+02
-7.098901098901098550e+00 -1.634359374555020565e+02
-7.094017094017093683e+00 -1.636689908586666888e+02
-7.089133089133088816e+00 -1.638086780088314072e+02
-7.084249084249083950e+00 -1.636382406602749313e+02
-7.079365079365079083e+00 -1.634832628271588533e+02
-7.074481074481074216e+00 -1.634336742110611453e+02
-7.069597069597069350e+00 -1.634009440056161679e+02
-7.064713064713064483e+00 -1.632114334053484868e+02
-7.059829059829059617e+00 -1.632355076397919333e+02
-7.054945054945054750e+00 -1.632661301935064273e+02
-7.050061050061049883e+00 -1.631916117080119761e+02
-7.045177045177045017e+00 -1.632540151996807936e+02
-7.040293040293040150e+00 -1.631919948053010501e+02
-7.035409035409035283e+00 -1.631559825646043578e+02
-7.030525030525030417e+00 -1.631577105604961844e+02
-7.025641025641025550e+00 -1.631133767998545352e+02
-7.020757020757020683e+00 -1.631372848955547283e+02
-7.015873015873015817e+00 -1.632348817460583632e+02
-7.010989010989010950e+00 -1.633399323498456113e+02
-7.006105006105006083e+00 -1.632884056190694366e+02
-7.001221001221001217e+00 -1.631774506017152930e+02
-6.996336996336996350e+00 -1.630753599258665361e+02
-6.991452991452991483e+00 -1.630266189395650827e+02
-6.986568986568986617e+00 -1.630198239735983066e+02
-6.981684981684981750e+00 -1.630193078707918914e+02
-6.976800976800976883e+00 -1.629445557320231046e+02
-6.971916971916972017e+00 -1.627314235888490543e+02
-6.967032967032967150e+00 -1.627243358202146055e+02
-6.962148962148962283e+00 -1.626741582245287532e+02
-6.957264957264957417e+00 -1.626400708723276978e+02
-6.952380952380952550e+00 -1.625860822594742672e+02
-6.947496947496947683e+00 -1.624680283031798353e+02
-6.942612942612942817e+00 -1.624785788459025184e+02
-6.937728937728937950e+00 -1.624631351741475669e+02
-6.932844932844933084e+00 -1.628275439234603823e+02
-6.927960927960928217e+00 -1.632672762556095449e+02
-6.923076923076923350e+00 -1.632691764879135405e+02
-6.918192918192918484e+00 -1.631980952595848180e+02
-6.913308913308913617e+00 -1.630650443979568820e+02
-6.908424908424908750e+00 -1.633246545404080621e+02
-6.903540903540903884e+00 -1.634129473184743802e+02
-6.898656898656899017e+00 -1.633447760675745712e+02
-6.893772893772894150e+00 -1.636241622751215914e+02
-6.888888888888889284e+00 -1.637369362997173425e+02
-6.884004884004884417e+00 -1.635911185243934369e+02
-6.879120879120879550e+00 -1.632912324615804494e+02
-6.874236874236874684e+00 -1.630921880657833754e+02
-6.869352869352869817e+00 -1.629789753994660089e+02
-6.864468864468864950e+00 -1.630517625949362071e+02
-6.859584859584860084e+00 -1.630894002035370818e+02
-6.854700854700855217e+00 -1.630421992902295756e+02
-6.849816849816850350e+00 -1.630753346518174567e+02
-6.844932844932845484e+00 -1.631371317500351381e+02
-6.840048840048840617e+00 -1.631078856326121809e+02
-6.835164835164835750e+00 -1.631042607586229565e+02
-6.830280830280830884e+00 -1.631839568827210485e+02
-6.825396825396826017e+00 -1.630894575344141799e+02
-6.820512820512821150e+00 -1.628486955956118720e+02
-6.815628815628816284e+00 -1.626186185779315281e+02
-6.810744810744810529e+00 -1.624996589893735006e+02
-6.805860805860805662e+00 -1.625438251630845627e+02
-6.800976800976800796e+00 -1.624779954840001039e+02
-6.796092796092795929e+00 -1.623831778717983525e+02
-6.791208791208791062e+00 -1.623791850381420261e+02
-6.786324786324786196e+00 -1.623571377676171608e+02
-6.781440781440781329e+00 -1.623168299767447706e+02
-6.776556776556776462e+00 -1.623947837821153257e+02
-6.771672771672771596e+00 -1.624154014877519216e+02
-6.766788766788766729e+00 -1.624949034505028180e+02
-6.761904761904761862e+00 -1.624926088128105448e+02
-6.757020757020756996e+00 -1.625917155583058502e+02
-6.752136752136752129e+00 -1.629756468422099829e+02
-6.747252747252747263e+00 -1.629913127961546024e+02
-6.742368742368742396e+00 -1.630368127257769117e+02
-6.737484737484737529e+00 -1.630664367684748299e+02
-6.732600732600732663e+00 -1.631340804228978243e+02
-6.727716727716727796e+00 -1.632868476253861729e+02
-6.722832722832722929e+00 -1.633385865776122898e+02
-6.717948717948718063e+00 -1.632865188337114546e+02
-6.713064713064713196e+00 -1.632551171235722904e+02
-6.708180708180708329e+00 -1.633027469253838717e+02
-6.703296703296703463e+00 -1.633180899380944311e+02
-6.698412698412698596e+00 -1.634581479527514318e+02
-6.693528693528693729e+00 -1.636167093879322181e+02
-6.688644688644688863e+00 -1.636332277285908390e+02
-6.683760683760683108e+00 -1.636851186099535198e+02
-6.678876678876678241e+00 -1.637553218544297806e+02
-6.673992673992673375e+00 -1.636371457823759670e+02
-6.669108669108668508e+00 -1.634418123699217062e+02
-6.664224664224663641e+00 -1.635238385877766518e+02
-6.659340659340658775e+00 -1.638386860351163250e+02
-6.654456654456653908e+00 -1.640941948921956737e+02
-6.649572649572649041e+00 -1.641826533041689800e+02
-6.644688644688644175e+00 -1.640089791272721698e+02
-6.639804639804639308e+00 -1.639229862734505900e+02
-6.634920634920634441e+00 -1.638798093354363914e+02
-6.630036630036629575e+00 -1.637505906431604501e+02
-6.625152625152624708e+00 -1.637850022995087613e+02
-6.620268620268619841e+00 -1.639136372720695363e+02
-6.615384615384614975e+00 -1.639125897236426113e+02
-6.610500610500610108e+00 -1.639170788938512828e+02
-6.605616605616605241e+00 -1.639986279915705154e+02
-6.600732600732600375e+00 -1.643770858703180409e+02
-6.595848595848595508e+00 -1.647726148981524261e+02
-6.590964590964590641e+00 -1.649536007086735196e+02
-6.586080586080585775e+00 -1.648998015620372257e+02
-6.581196581196580908e+00 -1.648712325489467219e+02
-6.576312576312576041e+00 -1.648039986309460687e+02
-6.571428571428571175e+00 -1.647395034241583005e+02
-6.566544566544566308e+00 -1.645369575522381069e+02
-6.561660561660561441e+00 -1.644665452275917801e+02
-6.556776556776556575e+00 -1.645212784410795166e+02
-6.551892551892551708e+00 -1.645440122947337045e+02
-6.547008547008546842e+00 -1.644757529698659937e+02
-6.542124542124541975e+00 -1.643039054330105273e+02
-6.537240537240537108e+00 -1.641053844722369490e+02
-6.532356532356532242e+00 -1.639260856195091378e+02
-6.527472527472527375e+00 -1.639882968116790778e+02
-6.522588522588522508e+00 -1.636353877750806873e+02
-6.517704517704517642e+00 -1.633830725414803453e+02
-6.512820512820512775e+00 -1.633629133335575716e+02
-6.507936507936507908e+00 -1.633382331877456579e+02
-6.503052503052503042e+00 -1.632986081712536190e+02
-6.498168498168498175e+00 -1.633762605806716977e+02
-6.493284493284493308e+00 -1.634734841339754325e+02
-6.488400488400488442e+00 -1.633427165483617500e+02
-6.483516483516483575e+00 -1.629933085420381076e+02
-6.478632478632478708e+00 -1.628410103733311587e+02
-6.473748473748473842e+00 -1.628197275300285867e+02
-6.468864468864468975e+00 -1.626469140249878933e+02
-6.463980463980464108e+00 -1.625982383342845594e+02
-6.459096459096459242e+00 -1.626278924845936444e+02
-6.454212454212454375e+00 -1.627561254167887910e+02
-6.449328449328449508e+00 -1.629333991813739146e+02
-6.444444444444444642e+00 -1.629010666603491018e+02
-6.439560439560439775e+00 -1.627956572731431493e+02
-6.434676434676434909e+00 -1.627044909892354099e+02
-6.429792429792430042e+00 -1.627311696244358927e+02
-6.424908424908425175e+00 -1.629267865505042323e+02
-6.420024420024420309e+00 -1.630528929516339076e+02
-6.415140415140415442e+00 -1.631048831883221624e+02
-6.410256410256410575e+00 -1.631835326002451438e+02
-6.405372405372405709e+00 -1.632243733169479754e+02
-6.400488400488400842e+00 -1.631472534871559787e+02
-6.395604395604395975e+00 -1.631323914413366083e+02
-6.390720390720391109e+00 -1.630909187540480332e+02
-6.385836385836386242e+00 -1.630188070217929521e+02
-6.380952380952381375e+00 -1.629502566848984486e+02
-6.376068376068376509e+00 -1.629052146350827286e+02
-6.371184371184371642e+00 -1.628964015090403734e+02
-6.366300366300366775e+00 -1.628346987574338129e+02
-6.361416361416361909e+00 -1.628944699530791809e+02
-6.356532356532357042e+00 -1.629665145221417220e+02
-6.351648351648352175e+00 -1.627379161663060074e+02
-6.346764346764347309e+00 -1.627924619502462349e+02
-6.341880341880342442e+00 -1.629652513911555047e+02
-6.336996336996337575e+00 -1.629683792575328312e+02
-6.332112332112332709e+00 -1.628531428288380027e+02
-6.327228327228327842e+00 -1.626571489842083906e+02
-6.322344322344322975e+00 -1.627414201522483665e+02
-6.317460317460318109e+00 -1.629340101104388054e+02
-6.312576312576313242e+00 -1.630020639390969279e+02
-6.307692307692307487e+00 -1.629570215833311124e+02
-6.302808302808302621e+00 -1.632751760619902655e+02
-6.297924297924297754e+00 -1.635060684264365705e+02
-6.293040293040292887e+00 -1.634820543261446346e+02
-6.288156288156288021e+00 -1.634353947462793428e+02
-6.283272283272283154e+00 -1.631476000810270648e+02
-6.278388278388278287e+00 -1.626245964347465929e+02
-6.273504273504273421e+00 -1.622799272773715415e+02
-6.268620268620268554e+00 -1.622534977857253864e+02
-6.263736263736263687e+00 -1.624304812470191166e+02
-6.258852258852258821e+00 -1.623925062280193288e+02
-6.253968253968253954e+00 -1.623140095165102821e+02
-6.249084249084249088e+00 -1.624699928784202712e+02
-6.244200244200244221e+00 -1.624470519409113933e+02
-6.239316239316239354e+00 -1.624620114518845071e+02
-6.234432234432234488e+00 -1.623416386856939653e+02
-6.229548229548229621e+00 -1.621069529503922979e+02
-6.224664224664224754e+00 -1.621261300079887633e+02
-6.219780219780219888e+00 -1.622381435810239907e+02
-6.214896214896215021e+00 -1.623187895970758063e+02
-6.210012210012210154e+00 -1.623043632655216584e+02
-6.205128205128205288e+00 -1.622624398772083225e+02
-6.200244200244200421e+00 -1.622952354764526604e+02
-6.195360195360195554e+00 -1.623509973198732723e+02
-6.190476190476190688e+00 -1.623403784115613746e+02
-6.185592185592184933e+00 -1.622765127277119461e+02
-6.180708180708180066e+00 -1.622607176146242409e+02
-6.175824175824175200e+00 -1.622551322935714779e+02
-6.170940170940170333e+00 -1.622866122179271429e+02
-6.166056166056165466e+00 -1.622728849450386690e+02
-6.161172161172160600e+00 -1.622329352060824021e+02
-6.156288156288155733e+00 -1.622966209182238799e+02
-6.151404151404150866e+00 -1.621395054800669300e+02
-6.146520146520146000e+00 -1.618695002709129938e+02
-6.141636141636141133e+00 -1.617719665182413564e+02
-6.136752136752136266e+00 -1.618360412395718413e+02
-6.131868131868131400e+00 -1.620784459981539953e+02
-6.126984126984126533e+00 -1.622137791013420269e+02
-6.122100122100121666e+00 -1.621914013276247886e+02
-6.117216117216116800e+00 -1.621193376581881580e+02
-6.112332112332111933e+00 -1.621244095553253999e+02
-6.107448107448107066e+00 -1.621843280274196673e+02
-6.102564102564102200e+00 -1.621013282744937385e+02
-6.097680097680097333e+00 -1.620143511590666492e+02
-6.092796092796092466e+00 -1.620325125910121074e+02
-6.087912087912087600e+00 -1.620638156054329784e+02
-6.083028083028082733e+00 -1.619035515285196993e+02
-6.078144078144077866e+00 -1.616917746273766170e+02
-6.073260073260073000e+00 -1.616576735009672916e+02
-6.068376068376068133e+00 -1.617213034268692979e+02
-6.063492063492063266e+00 -1.619485578317282659e+02
-6.058608058608058400e+00 -1.623691695765459144e+02
-6.053724053724053533e+00 -1.627186019240142514e+02
-6.048840048840048667e+00 -1.628671330995584867e+02
-6.043956043956043800e+00 -1.629639177611193190e+02
-6.039072039072038933e+00 -1.631508031852075931e+02
-6.034188034188034067e+00 -1.632657366109079078e+02
-6.029304029304029200e+00 -1.632746070528955045e+02
-6.024420024420024333e+00 -1.633553740799879677e+02
-6.019536019536019467e+00 -1.632307378091284136e+02
-6.014652014652014600e+00 -1.633287718692042176e+02
-6.009768009768009733e+00 -1.634736161503585095e+02
-6.004884004884004867e+00 -1.630863578735164765e+02
-6.000000000000000000e+00 -1.628897434468044310e+02
-5.995115995115995133e+00 -1.628821457082084976e+02
-5.990231990231990267e+00 -1.628222283806139785e+02
-5.985347985347985400e+00 -1.628113151585778837e+02
-5.980463980463980533e+00 -1.627385939194193156e+02
-5.975579975579975667e+00 -1.626156781042836883e+02
-5.970695970695970800e+00 -1.626017775264169813e+02
-5.965811965811965933e+00 -1.626996651560947953e+02
-5.960927960927961067e+00 -1.627801239326183804e+02
-5.956043956043956200e+00 -1.628157029366840334e+02
-5.951159951159951333e+00 -1.628077882643949863e+02
-5.946275946275946467e+00 -1.628782004852450598e+02
-5.941391941391941600e+00 -1.629549054333546394e+02
-5.936507936507936734e+00 -1.629222588278913975e+02
-5.931623931623931867e+00 -1.631660708186076363e+02
-5.926739926739927000e+00 -1.636348706799847434e+02
-5.921855921855922134e+00 -1.637343359916856116e+02
-5.916971916971917267e+00 -1.636929268064726557e+02
-5.912087912087912400e+00 -1.636708178259755186e+02
-5.907203907203907534e+00 -1.635800850180614816e+02
-5.902319902319902667e+00 -1.636243557032125295e+02
-5.897435897435897800e+00 -1.637158864904484403e+02
-5.892551892551892934e+00 -1.637159606838734476e+02
-5.887667887667888067e+00 -1.636625324380941038e+02
-5.882783882783883200e+00 -1.637105953969283973e+02
-5.877899877899878334e+00 -1.638288033379986928e+02
-5.873015873015872579e+00 -1.636839847815795679e+02
-5.868131868131867712e+00 -1.634927463251506197e+02
-5.863247863247862846e+00 -1.636969221496606508e+02
-5.858363858363857979e+00 -1.640825104513908173e+02
-5.853479853479853112e+00 -1.641888474833211262e+02
-5.848595848595848246e+00 -1.640951327816826506e+02
-5.843711843711843379e+00 -1.640251198716879060e+02
-5.838827838827838512e+00 -1.640320780602837658e+02
-5.833943833943833646e+00 -1.640281116932599161e+02
-5.829059829059828779e+00 -1.640448571907814994e+02
-5.824175824175823912e+00 -1.640262757948783872e+02
-5.819291819291819046e+00 -1.639867105461160577e+02
-5.814407814407814179e+00 -1.637253477456320070e+02
-5.809523809523809312e+00 -1.633477996286960376e+02
-5.804639804639804446e+00 -1.631896467200096197e+02
-5.799755799755799579e+00 -1.632094463239932907e+02
-5.794871794871794712e+00 -1.631731884509439396e+02
-5.789987789987789846e+00 -1.632634376239525409e+02
-5.785103785103784979e+00 -1.636961024679197862e+02
-5.780219780219780112e+00 -1.638867740398428055e+02
-5.775335775335775246e+00 -1.638781528442381727e+02
-5.770451770451770379e+00 -1.638891745172158210e+02
-5.765567765567765512e+00 -1.638776230446262332e+02
-5.760683760683760646e+00 -1.639908746335943590e+02
-5.755799755799755779e+00 -1.640733263331111971e+02
-5.750915750915750912e+00 -1.639069205820237869e+02
-5.746031746031746046e+00 -1.638495198219191877e+02
-5.741147741147741179e+00 -1.637822988796219761e+02
-5.736263736263736313e+00 -1.637872642093090292e+02
-5.731379731379731446e+00 -1.635374796047831296e+02
-5.726495726495726579e+00 -1.633001026522557595e+02
-5.721611721611721713e+00 -1.633603674480442862e+02
-5.716727716727716846e+00 -1.632026174143251467e+02
-5.711843711843711979e+00 -1.631407043047379375e+02
-5.706959706959707113e+00 -1.631109037837694302e+02
-5.702075702075702246e+00 -1.628921581095135593e+02
-5.697191697191697379e+00 -1.627164257722849925e+02
-5.692307692307692513e+00 -1.627167472859596558e+02
-5.687423687423687646e+00 -1.627956366612115175e+02
-5.682539682539682779e+00 -1.628114866801265634e+02
-5.677655677655677913e+00 -1.628002024892721522e+02
-5.672771672771673046e+00 -1.628559735671541659e+02
-5.667887667887668179e+00 -1.630287661194040538e+02
-5.663003663003663313e+00 -1.631471633788444819e+02
-5.658119658119658446e+00 -1.631374710813398679e+02
-5.653235653235653579e+00 -1.632825147415328502e+02
-5.648351648351648713e+00 -1.631972433993958020e+02
-5.643467643467643846e+00 -1.631543029938177654e+02
-5.638583638583638979e+00 -1.630923213441450059e+02
-5.633699633699634113e+00 -1.628135246012793118e+02
-5.628815628815629246e+00 -1.627134613654857844e+02
-5.623931623931623491e+00 -1.627662280466465745e+02
-5.619047619047618625e+00 -1.627736154720493005e+02
-5.614163614163613758e+00 -1.627139488464066517e+02
-5.609279609279608891e+00 -1.626628576880227683e+02
-5.604395604395604025e+00 -1.626646412513612461e+02
-5.599511599511599158e+00 -1.626940442191423699e+02
-5.594627594627594291e+00 -1.628997037772863337e+02
-5.589743589743589425e+00 -1.632393163974961965e+02
-5.584859584859584558e+00 -1.634239506520914347e+02
-5.579975579975579691e+00 -1.635392979948929622e+02
-5.575091575091574825e+00 -1.636707924587613832e+02
-5.570207570207569958e+00 -1.637589729924151527e+02
-5.565323565323565091e+00 -1.637891930421585300e+02
-5.560439560439560225e+00 -1.637181854843391307e+02
-5.555555555555555358e+00 -1.636486038092232320e+02
-5.550671550671550492e+00 -1.635504618274255790e+02
-5.545787545787545625e+00 -1.631497929590580043e+02
-5.540903540903540758e+00 -1.629279679526358677e+02
-5.536019536019535892e+00 -1.629613712534146259e+02
-5.531135531135531025e+00 -1.631557727453951827e+02
-5.526251526251526158e+00 -1.631741664683111992e+02
-5.521367521367521292e+00 -1.632232452575366324e+02
-5.516483516483516425e+00 -1.631332641791432252e+02
-5.511599511599511558e+00 -1.632621518688475248e+02
-5.506715506715506692e+00 -1.634654925030146160e+02
-5.501831501831501825e+00 -1.632944632594344796e+02
-5.496947496947496958e+00 -1.633574255969573414e+02
-5.492063492063492092e+00 -1.633053822364224175e+02
-5.487179487179487225e+00 -1.632945702096652951e+02
-5.482295482295482358e+00 -1.635282306630634537e+02
-5.477411477411477492e+00 -1.636983075388265263e+02
-5.472527472527472625e+00 -1.636335978891708578e+02
-5.467643467643467758e+00 -1.634487074087634539e+02
-5.462759462759462892e+00 -1.632911407899982521e+02
-5.457875457875458025e+00 -1.632305213239690147e+02
-5.452991452991453158e+00 -1.631347804766977276e+02
-5.448107448107448292e+00 -1.630915129424720362e+02
-5.443223443223443425e+00 -1.628589093173701201e+02
-5.438339438339438559e+00 -1.626021961982360438e+02
-5.433455433455433692e+00 -1.625912838435872061e+02
-5.428571428571428825e+00 -1.628017937262648900e+02
-5.423687423687423959e+00 -1.628768671655568312e+02
-5.418803418803419092e+00 -1.629131141480015685e+02
-5.413919413919414225e+00 -1.631849012483978640e+02
-5.409035409035409359e+00 -1.633814804933180653e+02
-5.404151404151404492e+00 -1.633920056564915058e+02
-5.399267399267399625e+00 -1.634373822617965573e+02
-5.394383394383394759e+00 -1.635553788360730039e+02
-5.389499389499389892e+00 -1.636042693297551409e+02
-5.384615384615385025e+00 -1.635997923437718100e+02
-5.379731379731380159e+00 -1.635242649696342880e+02
-5.374847374847375292e+00 -1.634700674599554020e+02
-5.369963369963369537e+00 -1.633950071590572577e+02
-5.365079365079364671e+00 -1.633302655879247141e+02
-5.360195360195359804e+00 -1.632780108833017891e+02
-5.355311355311354937e+00 -1.632146334426671785e+02
-5.350427350427350071e+00 -1.631898366564601872e+02
-5.345543345543345204e+00 -1.631974395455010836e+02
-5.340659340659340337e+00 -1.632852882443770852e+02
-5.335775335775335471e+00 -1.633453031904531372e+02
-5.330891330891330604e+00 -1.635479272254661680e+02
-5.326007326007325737e+00 -1.640532915099751960e+02
-5.321123321123320871e+00 -1.642198773836319958e+02
-5.316239316239316004e+00 -1.641274661563905113e+02
-5.311355311355311137e+00 -1.641439665208591236e+02
-5.306471306471306271e+00 -1.641431531933917540e+02
-5.301587301587301404e+00 -1.640612130043506056e+02
-5.296703296703296537e+00 -1.641489846201910154e+02
-5.291819291819291671e+00 -1.642291410862097507e+02
-5.286935286935286804e+00 -1.643141774758051383e+02
-5.282051282051281937e+00 -1.645266245456801073e+02
-5.277167277167277071e+00 -1.646625840976278425e+02
-5.272283272283272204e+00 -1.648014856306394336e+02
-5.267399267399267337e+00 -1.648942814450208800e+02
-5.262515262515262471e+00 -1.650517488713353202e+02
-5.257631257631257604e+00 -1.651714431318557956e+02
-5.252747252747252737e+00 -1.652930779218351347e+02
-5.247863247863247871e+00 -1.655822887628067690e+02
-5.242979242979243004e+00 -1.658541988185768332e+02
-5.238095238095238138e+00 -1.659820693086379890e+02
-5.233211233211233271e+00 -1.661660423056337947e+02
-5.228327228327228404e+00 -1.662433015743625049e+02
-5.223443223443223538e+00 -1.668319222638616850e+02
-5.218559218559218671e+00 -1.673235641597871677e+02
-5.213675213675213804e+00 -1.668690008926760697e+02
-5.208791208791208938e+00 -1.667416675020337493e+02
-5.203907203907204071e+00 -1.667464742816143541e+02
-5.199023199023199204e+00 -1.667731826699059070e+02
-5.194139194139194338e+00 -1.667924813227035656e+02
-5.189255189255189471e+00 -1.667061753856623341e+02
-5.184371184371184604e+00 -1.665723036159544677e+02
-5.179487179487179738e+00 -1.665815345287568334e+02
-5.174603174603174871e+00 -1.665232625933227837e+02
-5.169719169719170004e+00 -1.665281178248307299e+02
-5.164835164835165138e+00 -1.663384344707926061e+02
-5.159951159951160271e+00 -1.659232139967336934e+02
-5.155067155067155404e+00 -1.658092277824766256e+02
-5.150183150183150538e+00 -1.659164223253908972e+02
-5.145299145299145671e+00 -1.660422109998716849e+02
-5.140415140415140804e+00 -1.660611975220125203e+02
-5.135531135531135938e+00 -1.660566040245115289e+02
-5.130647130647131071e+00 -1.660641480142953696e+02
-5.125763125763126205e+00 -1.660740607099908743e+02
-5.120879120879120450e+00 -1.660260021712010712e+02
-5.115995115995115583e+00 -1.658646127599290310e+02
-5.111111111111110716e+00 -1.656654399467272754e+02
-5.106227106227105850e+00 -1.655096768929766142e+02
-5.101343101343100983e+00 -1.653439555606513807e+02
-5.096459096459096116e+00 -1.653693836050860568e+02
-5.091575091575091250e+00 -1.652330282715809346e+02
-5.086691086691086383e+00 -1.651568955452727039e+02
-5.081807081807081516e+00 -1.651113625354199144e+02
-5.076923076923076650e+00 -1.649510927712377395e+02
-5.072039072039071783e+00 -1.649271148861316192e+02
-5.067155067155066916e+00 -1.648429348181578575e+02
-5.062271062271062050e+00 -1.647618300204945569e+02
-5.057387057387057183e+00 -1.647569188804051805e+02
-5.052503052503052317e+00 -1.646511281017012038e+02
-5.047619047619047450e+00 -1.642922630831597246e+02
-5.042735042735042583e+00 -1.639296699384165379e+02
-5.037851037851037717e+00 -1.637331356782277965e+02
-5.032967032967032850e+00 -1.636700145332114005e+02
-5.028083028083027983e+00 -1.636288565710661658e+02
-5.023199023199023117e+00 -1.635354640102910935e+02
-5.018315018315018250e+00 -1.635358711855222396e+02
-5.013431013431013383e+00 -1.635985175226173567e+02
-5.008547008547008517e+00 -1.636558238468674347e+02
-5.003663003663003650e+00 -1.635892095988205881e+02
-4.998778998778998783e+00 -1.635296419085202615e+02
-4.993894993894993917e+00 -1.637011778968913234e+02
-4.989010989010989050e+00 -1.637974487168706617e+02
-4.984126984126984183e+00 -1.636348703879167488e+02
-4.979242979242979317e+00 -1.633438934621420913e+02
-4.974358974358974450e+00 -1.632806638526013785e+02
-4.969474969474969583e+00 -1.632754644151328023e+02
-4.964590964590964717e+00 -1.632138028157973508e+02
-4.959706959706959850e+00 -1.631816940308972335e+02
-4.954822954822954983e+00 -1.631520149230018433e+02
-4.949938949938950117e+00 -1.631410626679187033e+02
-4.945054945054945250e+00 -1.632773640600322551e+02
-4.940170940170940383e+00 -1.635960519198450243e+02
-4.935286935286935517e+00 -1.637189811391723708e+02
-4.930402930402930650e+00 -1.637093177395915973e+02
-4.925518925518925784e+00 -1.637152063367387882e+02
-4.920634920634920917e+00 -1.637128318154816498e+02
-4.915750915750916050e+00 -1.637233423943390846e+02
-4.910866910866911184e+00 -1.637347438384785505e+02
-4.905982905982906317e+00 -1.637115141468344746e+02
-4.901098901098901450e+00 -1.637151225262509513e+02
-4.896214896214896584e+00 -1.638115928252242099e+02
-4.891330891330891717e+00 -1.639365822340625414e+02
-4.886446886446886850e+00 -1.640366207748627971e+02
-4.881562881562881984e+00 -1.642570548115843962e+02
-4.876678876678877117e+00 -1.643528089226779230e+02
-4.871794871794871362e+00 -1.640436428063324001e+02
-4.866910866910866496e+00 -1.637280926135889274e+02
-4.862026862026861629e+00 -1.637757849990998125e+02
-4.857142857142856762e+00 -1.639188814207026326e+02
-4.852258852258851896e+00 -1.639014735637951503e+02
-4.847374847374847029e+00 -1.637025385647709470e+02
-4.842490842490842162e+00 -1.636825541528271799e+02
-4.837606837606837296e+00 -1.636445053089710484e+02
-4.832722832722832429e+00 -1.636627771589664064e+02
-4.827838827838827562e+00 -1.639702028809629155e+02
-4.822954822954822696e+00 -1.642699656587143693e+02
-4.818070818070817829e+00 -1.644659904799674166e+02
-4.813186813186812962e+00 -1.644843521933148907e+02
-4.808302808302808096e+00 -1.644026474585895414e+02
-4.803418803418803229e+00 -1.644839713243575545e+02
-4.798534798534798362e+00 -1.643807997713968234e+02
-4.793650793650793496e+00 -1.642018427612096048e+02
-4.788766788766788629e+00 -1.642149338694346739e+02
-4.783882783882783762e+00 -1.639944293058396170e+02
-4.778998778998778896e+00 -1.639838827561225685e+02
-4.774114774114774029e+00 -1.640426305420688209e+02
-4.769230769230769162e+00 -1.638616592759663888e+02
-4.764346764346764296e+00 -1.638385337376568884e+02
-4.759462759462759429e+00 -1.641529120909356720e+02
-4.754578754578754562e+00 -1.642504109245008408e+02
-4.749694749694749696e+00 -1.642900039775052790e+02
-4.744810744810744829e+00 -1.643996461639180495e+02
-4.739926739926739963e+00 -1.643722859180979583e+02
-4.735042735042735096e+00 -1.644023261682788188e+02
-4.730158730158730229e+00 -1.644040688714209750e+02
-4.725274725274725363e+00 -1.641710607495251395e+02
-4.720390720390720496e+00 -1.639926609534492457e+02
-4.715506715506715629e+00 -1.636150723176124302e+02
-4.710622710622710763e+00 -1.632996339805855257e+02
-4.705738705738705896e+00 -1.630852521552490089e+02
-4.700854700854701029e+00 -1.628721252912692137e+02
-4.695970695970696163e+00 -1.627256478635179349e+02
-4.691086691086691296e+00 -1.623988119697987145e+02
-4.686202686202686429e+00 -1.622712982199615794e+02
-4.681318681318681563e+00 -1.622929438636833765e+02
-4.676434676434676696e+00 -1.622923286177320392e+02
-4.671550671550671829e+00 -1.622586449227397054e+02
-4.666666666666666963e+00 -1.622311618613659334e+02
-4.661782661782662096e+00 -1.622003696002988420e+02
-4.656898656898657229e+00 -1.621800867365394083e+02
-4.652014652014652363e+00 -1.623453361241282664e+02
-4.647130647130647496e+00 -1.625607261205201439e+02
-4.642246642246642629e+00 -1.625767095617516702e+02
-4.637362637362637763e+00 -1.624419337865512318e+02
-4.632478632478632896e+00 -1.622825882908692279e+02
-4.627594627594628029e+00 -1.622713378237228881e+02
-4.622710622710622275e+00 -1.622522644812449926e+02
-4.617826617826617408e+00 -1.622653105658392292e+02
-4.612942612942612541e+00 -1.621430666147488751e+02
-4.608058608058607675e+00 -1.619909207383799128e+02
-4.603174603174602808e+00 -1.619308348856890518e+02
-4.598290598290597941e+00 -1.619024233199585296e+02
-4.593406593406593075e+00 -1.618628001665239253e+02
-4.588522588522588208e+00 -1.617531967149619163e+02
-4.583638583638583341e+00 -1.617267847506960550e+02
-4.578754578754578475e+00 -1.617441916300203104e+02
-4.573870573870573608e+00 -1.617351335754689501e+02
-4.568986568986568741e+00 -1.617100391879381220e+02
-4.564102564102563875e+00 -1.618657662415182301e+02
-4.559218559218559008e+00 -1.619294113649607709e+02
-4.554334554334554142e+00 -1.618637511827757294e+02
-4.549450549450549275e+00 -1.618310666166736667e+02
-4.544566544566544408e+00 -1.617766257382478727e+02
-4.539682539682539542e+00 -1.617083344329685133e+02
-4.534798534798534675e+00 -1.617046751787931953e+02
-4.529914529914529808e+00 -1.616972233309029150e+02
-4.525030525030524942e+00 -1.617139587099559321e+02
-4.520146520146520075e+00 -1.617462056629747167e+02
-4.515262515262515208e+00 -1.617378434853047793e+02
-4.510378510378510342e+00 -1.617161197615571382e+02
-4.505494505494505475e+00 -1.618006305370484483e+02
-4.500610500610500608e+00 -1.617976183846045046e+02
-4.495726495726495742e+00 -1.619608200882209985e+02
-4.490842490842490875e+00 -1.621717649831913661e+02
-4.485958485958486008e+00 -1.623254038998266253e+02
-4.481074481074481142e+00 -1.625180879706722692e+02
-4.476190476190476275e+00 -1.626560166619144638e+02
-4.471306471306471408e+00 -1.629045785086202329e+02
-4.466422466422466542e+00 -1.630187331595281819e+02
-4.461538461538461675e+00 -1.630312138886260698e+02
-4.456654456654456808e+00 -1.630613199924690377e+02
-4.451770451770451942e+00 -1.630365653707559943e+02
-4.446886446886447075e+00 -1.629223923129180491e+02
-4.442002442002442208e+00 -1.628308455627124829e+02
-4.437118437118437342e+00 -1.628065828753138931e+02
-4.432234432234432475e+00 -1.629181963702080793e+02
-4.427350427350427609e+00 -1.629399432469679425e+02
-4.422466422466422742e+00 -1.629702848069918275e+02
-4.417582417582417875e+00 -1.629446153109758200e+02
-4.412698412698413009e+00 -1.628093357882232510e+02
-4.407814407814408142e+00 -1.625964655721927556e+02
-4.402930402930403275e+00 -1.624383646714354654e+02
-4.398046398046398409e+00 -1.624418642436060054e+02
-4.393162393162393542e+00 -1.624275208329488862e+02
-4.388278388278388675e+00 -1.622471591735788934e+02
-4.383394383394383809e+00 -1.622865588095919520e+02
-4.378510378510378942e+00 -1.622975025104045415e+02
-4.373626373626374075e+00 -1.623274051802269184e+02
-4.368742368742368321e+00 -1.623901370861565852e+02
-4.363858363858363454e+00 -1.623220498537322101e+02
-4.358974358974358587e+00 -1.623796371259170428e+02
-4.354090354090353721e+00 -1.624688907010458934e+02
-4.349206349206348854e+00 -1.624666080347982415e+02
-4.344322344322343987e+00 -1.622529515219610801e+02
-4.339438339438339121e+00 -1.622384662043292280e+02
-4.334554334554334254e+00 -1.622737412792549208e+02
-4.329670329670329387e+00 -1.623704817351611212e+02
-4.324786324786324521e+00 -1.625321193080598619e+02
-4.319902319902319654e+00 -1.625843249710882503e+02
-4.315018315018314787e+00 -1.625822148332065069e+02
-4.310134310134309921e+00 -1.625534878491936013e+02
-4.305250305250305054e+00 -1.625348887447417212e+02
-4.300366300366300187e+00 -1.624688444693695715e+02
-4.295482295482295321e+00 -1.624498592966576780e+02
-4.290598290598290454e+00 -1.624327234234571904e+02
-4.285714285714285587e+00 -1.624269193419843305e+02
-4.280830280830280721e+00 -1.625358557587496477e+02
-4.275946275946275854e+00 -1.625760133734148098e+02
-4.271062271062270987e+00 -1.625235715406984411e+02
-4.266178266178266121e+00 -1.623822244737993401e+02
-4.261294261294261254e+00 -1.623316350862128843e+02
-4.256410256410256387e+00 -1.623766601866426527e+02
-4.251526251526251521e+00 -1.624705778618846352e+02
-4.246642246642246654e+00 -1.623553219371178216e+02
-4.241758241758241788e+00 -1.621651744665824708e+02
-4.236874236874236921e+00 -1.621548817341104325e+02
-4.231990231990232054e+00 -1.621757326296035444e+02
-4.227106227106227188e+00 -1.622463620557957142e+02
-4.222222222222222321e+00 -1.622942060038531054e+02
-4.217338217338217454e+00 -1.623576427847135619e+02
-4.212454212454212588e+00 -1.622366704063283009e+02
-4.207570207570207721e+00 -1.622185134767315446e+02
-4.202686202686202854e+00 -1.620092469211470529e+02
-4.197802197802197988e+00 -1.620977655018925248e+02
-4.192918192918193121e+00 -1.623147409734939401e+02
-4.188034188034188254e+00 -1.624669921095325549e+02
-4.183150183150183388e+00 -1.626782383316097196e+02
-4.178266178266178521e+00 -1.627176134844667672e+02
-4.173382173382173654e+00 -1.629030111242182670e+02
-4.168498168498168788e+00 -1.631100802176807179e+02
-4.163614163614163921e+00 -1.630455405993780005e+02
-4.158730158730159054e+00 -1.629403717846697077e+02
-4.153846153846154188e+00 -1.629320366498017165e+02
-4.148962148962149321e+00 -1.630191242184642419e+02
-4.144078144078144454e+00 -1.631183950950975827e+02
-4.139194139194139588e+00 -1.631046311650526377e+02
-4.134310134310134721e+00 -1.631136237825036517e+02
-4.129426129426129854e+00 -1.628684179527440961e+02
-4.124542124542124988e+00 -1.630364047175325766e+02
-4.119658119658119233e+00 -1.631120537843738134e+02
-4.114774114774114366e+00 -1.631144510965939105e+02
-4.109890109890109500e+00 -1.631903391911595520e+02
-4.105006105006104633e+00 -1.630397138922218119e+02
-4.100122100122099766e+00 -1.629208264431750877e+02
-4.095238095238094900e+00 -1.628817516253032522e+02
-4.090354090354090033e+00 -1.629270757952471911e+02
-4.085470085470085166e+00 -1.629332154362143115e+02
-4.080586080586080300e+00 -1.629024391324018950e+02
-4.075702075702075433e+00 -1.628120461383363704e+02
-4.070818070818070566e+00 -1.627391320283629739e+02
-4.065934065934065700e+00 -1.626942641505387996e+02
-4.061050061050060833e+00 -1.626624355086470359e+02
-4.056166056166055967e+00 -1.627098762908439653e+02
-4.051282051282051100e+00 -1.627671296242512256e+02
-4.046398046398046233e+00 -1.628477562518142747e+02
-4.041514041514041367e+00 -1.628204429318502093e+02
-4.036630036630036500e+00 -1.627251533250117461e+02
-4.031746031746031633e+00 -1.627154878457421034e+02
-4.026862026862026767e+00 -1.628536288012498403e+02
-4.021978021978021900e+00 -1.629802330983877141e+02
-4.017094017094017033e+00 -1.629900902156807945e+02
-4.012210012210012167e+00 -1.628596606783269181e+02
-4.007326007326007300e+00 -1.628854977204191528e+02
-4.002442002442002433e+00 -1.629307208594215979e+02
-3.997557997557997567e+00 -1.629136793754116468e+02
-3.992673992673992700e+00 -1.629651975172537846e+02
-3.987789987789987833e+00 -1.628403388279986359e+02
-3.982905982905982967e+00 -1.627702887152949529e+02
-3.978021978021978100e+00 -1.622374873996064366e+02
-3.973137973137973233e+00 -1.621561382079327984e+02
-3.968253968253968367e+00 -1.623189460640025459e+02
-3.963369963369963500e+00 -1.621719128852282381e+02
-3.958485958485958633e+00 -1.620734316295213944e+02
-3.953601953601953767e+00 -1.620691206687096155e+02
-3.948717948717948900e+00 -1.622223233344464006e+02
-3.943833943833944033e+00 -1.623080047607218148e+02
-3.938949938949939167e+00 -1.623053462859385832e+02
-3.934065934065934300e+00 -1.623021699234615767e+02
-3.929181929181929434e+00 -1.623640307096146671e+02
-3.924297924297924567e+00 -1.623932663995293808e+02
-3.919413919413919700e+00 -1.624048817342336122e+02
-3.914529914529914834e+00 -1.624373370582253528e+02
-3.909645909645909967e+00 -1.626288310464747440e+02
-3.904761904761905100e+00 -1.626595673719748163e+02
-3.899877899877900234e+00 -1.626431154894492010e+02
-3.894993894993895367e+00 -1.625386616402190327e+02
-3.890109890109890500e+00 -1.621897624234820796e+02
-3.885225885225885634e+00 -1.622280986159687188e+02
-3.880341880341880767e+00 -1.623442980583632789e+02
-3.875457875457875900e+00 -1.622275932368324902e+02
-3.870573870573870146e+00 -1.622067860428688277e+02
-3.865689865689865279e+00 -1.621476171793176206e+02
-3.860805860805860412e+00 -1.621862269960494132e+02
-3.855921855921855546e+00 -1.622621489976632176e+02
-3.851037851037850679e+00 -1.623147446368932663e+02
-3.846153846153845812e+00 -1.622648231647933699e+02
-3.841269841269840946e+00 -1.621716426390907486e+02
-3.836385836385836079e+00 -1.621698039817743791e+02
-3.831501831501831212e+00 -1.622066685273209430e+02
-3.826617826617826346e+00 -1.622830066850475532e+02
-3.821733821733821479e+00 -1.623870837253720083e+02
-3.816849816849816612e+00 -1.624424200769599054e+02
-3.811965811965811746e+00 -1.624066269717641831e+02
-3.807081807081806879e+00 -1.623968903568729729e+02
-3.802197802197802012e+00 -1.623025541576658952e+02
-3.797313797313797146e+00 -1.620478742220115578e+02
-3.792429792429792279e+00 -1.621414446828900395e+02
-3.787545787545787412e+00 -1.621313444871369711e+02
-3.782661782661782546e+00 -1.619544980442391306e+02
-3.777777777777777679e+00 -1.618993722756895295e+02
-3.772893772893772812e+00 -1.619469735674030062e+02
-3.768009768009767946e+00 -1.620951297838402354e+02
-3.763125763125763079e+00 -1.623892691883454518e+02
-3.758241758241758212e+00 -1.629608967344406665e+02
-3.753357753357753346e+00 -1.631511224979687142e+02
-3.748473748473748479e+00 -1.632582484524861854e+02
-3.743589743589743613e+00 -1.633941071891122760e+02
-3.738705738705738746e+00 -1.633096550078148823e+02
-3.733821733821733879e+00 -1.631889670829494037e+02
-3.728937728937729013e+00 -1.630724935281764658e+02
-3.724053724053724146e+00 -1.630544065055849217e+02
-3.719169719169719279e+00 -1.632039136452611672e+02
-3.714285714285714413e+00 -1.632177766697362244e+02
-3.709401709401709546e+00 -1.632013540930566080e+02
-3.704517704517704679e+00 -1.632093398757509988e+02
-3.699633699633699813e+00 -1.631828055529118160e+02
-3.694749694749694946e+00 -1.630793947796326506e+02
-3.689865689865690079e+00 -1.630561016525770697e+02
-3.684981684981685213e+00 -1.629461525136147486e+02
-3.680097680097680346e+00 -1.628267540029544307e+02
-3.675213675213675479e+00 -1.629996155808752292e+02
-3.670329670329670613e+00 -1.633719886127991572e+02
-3.665445665445665746e+00 -1.634834815531041272e+02
-3.660561660561660879e+00 -1.635338069095570859e+02
-3.655677655677656013e+00 -1.636748457637487775e+02
-3.650793650793651146e+00 -1.636033610277843025e+02
-3.645909645909646279e+00 -1.635994498588846682e+02
-3.641025641025641413e+00 -1.635371994590818190e+02
-3.636141636141636546e+00 -1.635686646484174958e+02
-3.631257631257631679e+00 -1.631864512993874996e+02
-3.626373626373626813e+00 -1.631443800815638383e+02
-3.621489621489621058e+00 -1.632198159980661671e+02
-3.616605616605616191e+00 -1.630130644226340451e+02
-3.611721611721611325e+00 -1.630050053604594780e+02
-3.606837606837606458e+00 -1.629542412262895255e+02
-3.601953601953601591e+00 -1.629345621086895619e+02
-3.597069597069596725e+00 -1.629625731564231899e+02
-3.592185592185591858e+00 -1.629732701806011903e+02
-3.587301587301586991e+00 -1.629906131136735894e+02
-3.582417582417582125e+00 -1.631976644340932410e+02
-3.577533577533577258e+00 -1.635087632310786034e+02
-3.572649572649572391e+00 -1.635424871917956295e+02
-3.567765567765567525e+00 -1.636229847101584483e+02
-3.562881562881562658e+00 -1.639354498269317446e+02
-3.557997557997557792e+00 -1.640122944804744236e+02
-3.553113553113552925e+00 -1.640222938721725541e+02
-3.548229548229548058e+00 -1.640838529340044545e+02
-3.543345543345543192e+00 -1.640760806840100940e+02
-3.538461538461538325e+00 -1.640904810939345566e+02
-3.533577533577533458e+00 -1.640297461866869071e+02
-3.528693528693528592e+00 -1.638621804598527660e+02
-3.523809523809523725e+00 -1.637579929982360056e+02
-3.518925518925518858e+00 -1.639144046308187512e+02
-3.514041514041513992e+00 -1.641231620114570546e+02
-3.509157509157509125e+00 -1.642846494052789694e+02
-3.504273504273504258e+00 -1.642618573530862705e+02
-3.499389499389499392e+00 -1.640300763763636667e+02
-3.494505494505494525e+00 -1.639743234226364166e+02
-3.489621489621489658e+00 -1.640056149058410710e+02
-3.484737484737484792e+00 -1.639254479870398313e+02
-3.479853479853479925e+00 -1.637252972815477108e+02
-3.474969474969475058e+00 -1.637797733032850545e+02
-3.470085470085470192e+00 -1.638862748888966792e+02
-3.465201465201465325e+00 -1.640831734299240736e+02
-3.460317460317460458e+00 -1.641930396925917250e+02
-3.455433455433455592e+00 -1.641670641984599115e+02
-3.450549450549450725e+00 -1.642261627119356149e+02
-3.445665445665445858e+00 -1.642698453249038266e+02
-3.440781440781440992e+00 -1.641426493501807613e+02
-3.435897435897436125e+00 -1.641521464993708719e+02
-3.431013431013431259e+00 -1.642613518129116983e+02
-3.426129426129426392e+00 -1.643394039699492737e+02
-3.421245421245421525e+00 -1.642543272402764387e+02
-3.416361416361416659e+00 -1.641518387072720770e+02
-3.411477411477411792e+00 -1.647174714060549263e+02
-3.406593406593406925e+00 -1.650306012939371385e+02
-3.401709401709402059e+00 -1.651666345343938360e+02
-3.396825396825397192e+00 -1.655168667301652192e+02
-3.391941391941392325e+00 -1.654553733362197647e+02
-3.387057387057387459e+00 -1.653461751353188163e+02
-3.382173382173382592e+00 -1.653780972758255245e+02
-3.377289377289377725e+00 -1.653104719456588612e+02
-3.372405372405371971e+00 -1.653060146669391202e+02
-3.367521367521367104e+00 -1.653379328263853267e+02
-3.362637362637362237e+00 -1.652614002332142888e+02
-3.357753357753357371e+00 -1.651531627459803246e+02
-3.352869352869352504e+00 -1.650730606287490048e+02
-3.347985347985347637e+00 -1.650749533117810302e+02
-3.343101343101342771e+00 -1.650341781553351268e+02
-3.338217338217337904e+00 -1.649503600259598386e+02
-3.333333333333333037e+00 -1.649090793694973627e+02
-3.328449328449328171e+00 -1.649232241453025836e+02
-3.323565323565323304e+00 -1.649190208473338259e+02
-3.318681318681318437e+00 -1.649693224611592086e+02
-3.313797313797313571e+00 -1.650151253255867232e+02
-3.308913308913308704e+00 -1.650722890550045179e+02
-3.304029304029303837e+00 -1.653214057750777215e+02
-3.299145299145298971e+00 -1.654416846198645601e+02
-3.294261294261294104e+00 -1.653600240371277152e+02
-3.289377289377289237e+00 -1.651195784469172452e+02
-3.284493284493284371e+00 -1.649976440367498185e+02
-3.279609279609279504e+00 -1.651046096330749720e+02
-3.274725274725274637e+00 -1.650507255480792139e+02
-3.269841269841269771e+00 -1.648296689691605081e+02
-3.264957264957264904e+00 -1.646692411245753078e+02
-3.260073260073260037e+00 -1.646743767850665847e+02
-3.255189255189255171e+00 -1.646210599392402969e+02
-3.250305250305250304e+00 -1.645667215020325216e+02
-3.245421245421245438e+00 -1.645908052651950015e+02
-3.240537240537240571e+00 -1.646887566679359054e+02
-3.235653235653235704e+00 -1.646235683973226571e+02
-3.230769230769230838e+00 -1.644849971690498762e+02
-3.225885225885225971e+00 -1.644283529931741157e+02
-3.221001221001221104e+00 -1.645423445035525845e+02
-3.216117216117216238e+00 -1.645985524248672220e+02
-3.211233211233211371e+00 -1.645862885286207700e+02
-3.206349206349206504e+00 -1.644593480715449232e+02
-3.201465201465201638e+00 -1.645451893151009415e+02
-3.196581196581196771e+00 -1.647148235645033481e+02
-3.191697191697191904e+00 -1.647364123744829953e+02
-3.186813186813187038e+00 -1.647568694245945267e+02
-3.181929181929182171e+00 -1.646460911692362856e+02
-3.177045177045177304e+00 -1.645342056425955946e+02
-3.172161172161172438e+00 -1.645632574890390174e+02
-3.167277167277167571e+00 -1.647228234564360037e+02
-3.162393162393162704e+00 -1.646551568151535605e+02
-3.157509157509157838e+00 -1.646648313770421623e+02
-3.152625152625152971e+00 -1.647393338221125987e+02
-3.147741147741148104e+00 -1.647569508129773226e+02
-3.142857142857143238e+00 -1.647700551523617207e+02
-3.137973137973138371e+00 -1.646326912406578344e+02
-3.133089133089133504e+00 -1.643738320667445123e+02
-3.128205128205128638e+00 -1.642717781809944881e+02
-3.123321123321122883e+00 -1.642784617517737900e+02
-3.118437118437118016e+00 -1.641369205229300974e+02
-3.113553113553113150e+00 -1.641103116536357049e+02
-3.108669108669108283e+00 -1.640942957048402207e+02
-3.103785103785103416e+00 -1.639470444367700566e+02
-3.098901098901098550e+00 -1.638623774221746316e+02
-3.094017094017093683e+00 -1.639220248294655562e+02
-3.089133089133088816e+00 -1.640234730311172200e+02
-3.084249084249083950e+00 -1.640242224411792904e+02
-3.079365079365079083e+00 -1.640159408117292514e+02
-3.074481074481074216e+00 -1.640841193215524356e+02
-3.069597069597069350e+00 -1.642523790250831439e+02
-3.064713064713064483e+00 -1.644601130077207927e+02
-3.059829059829059617e+00 -1.645278667083149458e+02
-3.054945054945054750e+00 -1.645809369396325224e+02
-3.050061050061049883e+00 -1.646497760119853524e+02
-3.045177045177045017e+00 -1.647935646356680763e+02
-3.040293040293040150e+00 -1.650660783527844444e+02
-3.035409035409035283e+00 -1.648677990264467326e+02
-3.030525030525030417e+00 -1.645521604582585269e+02
-3.025641025641025550e+00 -1.644287889456078062e+02
-3.020757020757020683e+00 -1.643726841470091244e+02
-3.015873015873015817e+00 -1.644259452121987408e+02
-3.010989010989010950e+00 -1.644655921374942977e+02
-3.006105006105006083e+00 -1.644413344424413594e+02
-3.001221001221001217e+00 -1.643631446709682677e+02
-2.996336996336996350e+00 -1.642818462785733118e+02
-2.991452991452991483e+00 -1.642128195779768873e+02
-2.986568986568986617e+00 -1.641989644745909800e+02
-2.981684981684981750e+00 -1.642543783530885833e+02
-2.976800976800976883e+00 -1.642229951319560826e+02
-2.971916971916972017e+00 -1.639309998011169682e+02
-2.967032967032967150e+00 -1.637203729194930588e+02
-2.962148962148962283e+00 -1.638138547004920156e+02
-2.957264957264957417e+00 -1.638574806339497343e+02
-2.952380952380952550e+00 -1.638306574222867198e+02
-2.947496947496947683e+00 -1.638396424870939541e+02
-2.942612942612942817e+00 -1.637270617932524601e+02
-2.937728937728937950e+00 -1.634229570932888294e+02
-2.932844932844933084e+00 -1.632677132447885526e+02
-2.927960927960928217e+00 -1.632511288735589687e+02
-2.923076923076923350e+00 -1.632795561967369906e+02
-2.918192918192918484e+00 -1.633783896784116223e+02
-2.913308913308913617e+00 -1.635618052715395834e+02
-2.908424908424908750e+00 -1.635818410764789519e+02
-2.903540903540903884e+00 -1.635024609030468241e+02
-2.898656898656899017e+00 -1.636242405553447554e+02
-2.893772893772894150e+00 -1.635664351115838144e+02
-2.888888888888889284e+00 -1.635326689521492938e+02
-2.884004884004884417e+00 -1.636696649913702686e+02
-2.879120879120879550e+00 -1.637170181302398646e+02
-2.874236874236874684e+00 -1.636836698510278438e+02
-2.869352869352868929e+00 -1.636461687898278967e+02
-2.864468864468864062e+00 -1.636810275102068886e+02
-2.859584859584859196e+00 -1.636280335555740351e+02
-2.854700854700854329e+00 -1.635722078232632839e+02
-2.849816849816849462e+00 -1.635231545356364506e+02
-2.844932844932844596e+00 -1.634698401765577103e+02
-2.840048840048839729e+00 -1.634733668615777447e+02
-2.835164835164834862e+00 -1.634062729621621486e+02
-2.830280830280829996e+00 -1.634688579947869016e+02
-2.825396825396825129e+00 -1.634515111365257951e+02
-2.820512820512820262e+00 -1.633952890497114652e+02
-2.815628815628815396e+00 -1.635725945419902700e+02
-2.810744810744810529e+00 -1.638223196699344442e+02
-2.805860805860805662e+00 -1.639403460239600747e+02
-2.800976800976800796e+00 -1.639994905350469878e+02
-2.796092796092795929e+00 -1.639640366301823065e+02
-2.791208791208791062e+00 -1.639015504569066479e+02
-2.786324786324786196e+00 -1.639669296958402640e+02
-2.781440781440781329e+00 -1.639249016501432834e+02
-2.776556776556776462e+00 -1.639970729161123018e+02
-2.771672771672771596e+00 -1.640478039252463134e+02
-2.766788766788766729e+00 -1.641813327237188957e+02
-2.761904761904761862e+00 -1.642915224711013593e+02
-2.757020757020756996e+00 -1.641110706737150053e+02
-2.752136752136752129e+00 -1.638370386447725764e+02
-2.747252747252747263e+00 -1.638761534880946442e+02
-2.742368742368742396e+00 -1.638301676254135657e+02
-2.737484737484737529e+00 -1.637316955062093200e+02
-2.732600732600732663e+00 -1.637690457377329381e+02
-2.727716727716727796e+00 -1.636464085096514793e+02
-2.722832722832722929e+00 -1.636877428246245927e+02
-2.717948717948718063e+00 -1.639766808876029813e+02
-2.713064713064713196e+00 -1.640430715082547977e+02
-2.708180708180708329e+00 -1.639754962152690894e+02
-2.703296703296703463e+00 -1.639187328544763886e+02
-2.698412698412698596e+00 -1.639961905343784565e+02
-2.693528693528693729e+00 -1.639475758581006062e+02
-2.688644688644688863e+00 -1.639213694844030726e+02
-2.683760683760683996e+00 -1.639329146567972373e+02
-2.678876678876679129e+00 -1.635895489800644498e+02
-2.673992673992674263e+00 -1.636634221139162264e+02
-2.669108669108669396e+00 -1.635209124811621280e+02
-2.664224664224664529e+00 -1.633813912291198278e+02
-2.659340659340659663e+00 -1.634112567510713632e+02
-2.654456654456654796e+00 -1.633403944594256529e+02
-2.649572649572649929e+00 -1.633251258182609149e+02
-2.644688644688645063e+00 -1.632957052647560943e+02
-2.639804639804640196e+00 -1.633118154360624317e+02
-2.634920634920635329e+00 -1.633600668269559719e+02
-2.630036630036630463e+00 -1.632717617442717710e+02
-2.625152625152625596e+00 -1.631080547276971515e+02
-2.620268620268619841e+00 -1.631159762667728330e+02
-2.615384615384614975e+00 -1.631092233503033526e+02
-2.610500610500610108e+00 -1.630481675181430035e+02
-2.605616605616605241e+00 -1.631210219860354016e+02
-2.600732600732600375e+00 -1.631306816736121164e+02
-2.595848595848595508e+00 -1.631623048561553162e+02
-2.590964590964590641e+00 -1.632105060882666976e+02
-2.586080586080585775e+00 -1.631153525812947578e+02
-2.581196581196580908e+00 -1.630176176034092066e+02
-2.576312576312576041e+00 -1.630782983722504014e+02
-2.571428571428571175e+00 -1.631670760532966256e+02
-2.566544566544566308e+00 -1.631655173316237324e+02
-2.561660561660561441e+00 -1.632717205375763569e+02
-2.556776556776556575e+00 -1.632314338587191571e+02
-2.551892551892551708e+00 -1.631708651266021093e+02
-2.547008547008546842e+00 -1.631903378445088606e+02
-2.542124542124541975e+00 -1.631701073656877554e+02
-2.537240537240537108e+00 -1.633057320122152589e+02
-2.532356532356532242e+00 -1.637290949963823721e+02
-2.527472527472527375e+00 -1.637176751711203337e+02
-2.522588522588522508e+00 -1.637236394747961015e+02
-2.517704517704517642e+00 -1.637274003805012228e+02
-2.512820512820512775e+00 -1.634782471045467389e+02
-2.507936507936507908e+00 -1.635145664606758658e+02
-2.503052503052503042e+00 -1.636425744438706147e+02
-2.498168498168498175e+00 -1.636875032808276273e+02
-2.493284493284493308e+00 -1.637427532766403999e+02
-2.488400488400488442e+00 -1.638117271520333418e+02
-2.483516483516483575e+00 -1.636485515982949153e+02
-2.478632478632478708e+00 -1.634726354862894766e+02
-2.473748473748473842e+00 -1.636179325327305207e+02
-2.468864468864468975e+00 -1.634769015769211933e+02
-2.463980463980464108e+00 -1.631866633274520950e+02
-2.459096459096459242e+00 -1.633108125211106199e+02
-2.454212454212454375e+00 -1.632159341608769694e+02
-2.449328449328449508e+00 -1.632412985395441183e+02
-2.444444444444444642e+00 -1.632256022226670780e+02
-2.439560439560439775e+00 -1.631820387638441616e+02
-2.434676434676434909e+00 -1.632863952658183848e+02
-2.429792429792430042e+00 -1.632773786648684222e+02
-2.424908424908425175e+00 -1.631930395796015318e+02
-2.420024420024420309e+00 -1.631545267175784488e+02
-2.415140415140415442e+00 -1.631141181110111802e+02
-2.410256410256410575e+00 -1.630914548604835090e+02
-2.405372405372405709e+00 -1.632801455061678837e+02
-2.400488400488400842e+00 -1.631803122575523730e+02
-2.395604395604395975e+00 -1.630241564726526633e+02
-2.390720390720391109e+00 -1.630802276191249405e+02
-2.385836385836386242e+00 -1.630868344683448186e+02
-2.380952380952381375e+00 -1.631311368963768871e+02
-2.376068376068376509e+00 -1.631144483727804300e+02
-2.371184371184370754e+00 -1.628952678788909054e+02
-2.366300366300365887e+00 -1.628634900273489166e+02
-2.361416361416361021e+00 -1.629570692331056421e+02
-2.356532356532356154e+00 -1.628904852235104102e+02
-2.351648351648351287e+00 -1.629164100116987584e+02
-2.346764346764346421e+00 -1.629215534622996415e+02
-2.341880341880341554e+00 -1.628937530006754173e+02
-2.336996336996336687e+00 -1.628089677846283507e+02
-2.332112332112331821e+00 -1.627334894444621227e+02
-2.327228327228326954e+00 -1.627462775896769642e+02
-2.322344322344322087e+00 -1.626864672273261192e+02
-2.317460317460317221e+00 -1.626299476556635852e+02
-2.312576312576312354e+00 -1.627075628975613881e+02
-2.307692307692307487e+00 -1.628183396173858455e+02
-2.302808302808302621e+00 -1.628571121009594265e+02
-2.297924297924297754e+00 -1.629832731773254011e+02
-2.293040293040292887e+00 -1.631901138548100221e+02
-2.288156288156288021e+00 -1.631208575652877357e+02
-2.283272283272283154e+00 -1.630847020515332986e+02
-2.278388278388278287e+00 -1.630920187288045042e+02
-2.273504273504273421e+00 -1.630842109366911927e+02
-2.268620268620268554e+00 -1.629589279797996255e+02
-2.263736263736263687e+00 -1.630306067184042718e+02
-2.258852258852258821e+00 -1.630693123025210696e+02
-2.253968253968253954e+00 -1.628404953380925804e+02
-2.249084249084249088e+00 -1.629822929487604597e+02
-2.244200244200244221e+00 -1.633525517455666431e+02
-2.239316239316239354e+00 -1.635153222761088045e+02
-2.234432234432234488e+00 -1.632060298637907465e+02
-2.229548229548229621e+00 -1.630253937181381048e+02
-2.224664224664224754e+00 -1.631307909041317146e+02
-2.219780219780219888e+00 -1.631808999813412129e+02
-2.214896214896215021e+00 -1.631872955096150974e+02
-2.210012210012210154e+00 -1.632215707399897155e+02
-2.205128205128205288e+00 -1.632387474055715870e+02
-2.200244200244200421e+00 -1.631816405311509754e+02
-2.195360195360195554e+00 -1.629409120681788750e+02
-2.190476190476190688e+00 -1.629334305862665246e+02
-2.185592185592185821e+00 -1.629124406028341525e+02
-2.180708180708180954e+00 -1.629749182148254931e+02
-2.175824175824176088e+00 -1.632049735521956109e+02
-2.170940170940171221e+00 -1.632471674229327334e+02
-2.166056166056166354e+00 -1.632632707670793764e+02
-2.161172161172161488e+00 -1.632489933492029763e+02
-2.156288156288156621e+00 -1.631939203746164253e+02
-2.151404151404151754e+00 -1.632850642039061029e+02
-2.146520146520146888e+00 -1.632979689844134157e+02
-2.141636141636142021e+00 -1.632716889553083206e+02
-2.136752136752137154e+00 -1.633568676232155781e+02
-2.131868131868132288e+00 -1.633581699297240561e+02
-2.126984126984127421e+00 -1.632920464711272928e+02
-2.122100122100121666e+00 -1.632722106905466148e+02
-2.117216117216116800e+00 -1.633296399485101631e+02
-2.112332112332111933e+00 -1.633503844592092946e+02
-2.107448107448107066e+00 -1.632562677268832374e+02
-2.102564102564102200e+00 -1.633325117547508967e+02
-2.097680097680097333e+00 -1.634111912707346619e+02
-2.092796092796092466e+00 -1.631400826410448701e+02
-2.087912087912087600e+00 -1.627860774935389259e+02
-2.083028083028082733e+00 -1.627172332188425514e+02
-2.078144078144077866e+00 -1.626874426746888673e+02
-2.073260073260073000e+00 -1.626940653906792988e+02
-2.068376068376068133e+00 -1.625694223159856620e+02
-2.063492063492063266e+00 -1.621620990837224667e+02
-2.058608058608058400e+00 -1.620906329135714259e+02
-2.053724053724053533e+00 -1.620926385893868371e+02
-2.048840048840048667e+00 -1.621896173086324495e+02
-2.043956043956043800e+00 -1.622403421349407893e+02
-2.039072039072038933e+00 -1.621236891733464063e+02
-2.034188034188034067e+00 -1.621557047672517342e+02
-2.029304029304029200e+00 -1.621364307032105501e+02
-2.024420024420024333e+00 -1.620784551415064527e+02
-2.019536019536019467e+00 -1.621698037078222399e+02
-2.014652014652014600e+00 -1.625057327461003069e+02
-2.009768009768009733e+00 -1.626442823083961002e+02
-2.004884004884004867e+00 -1.624403988098395075e+02
-2.000000000000000000e+00 -1.622646194546275069e+02
-1.995115995115995133e+00 -1.621639164500929837e+02
-1.990231990231990267e+00 -1.621222667025659234e+02
-1.985347985347985400e+00 -1.621433962020843467e+02
-1.980463980463980533e+00 -1.621830484457919397e+02
-1.975579975579975667e+00 -1.622832813110160828e+02
-1.970695970695970800e+00 -1.623727591401870995e+02
-1.965811965811965933e+00 -1.623284543204994748e+02
-1.960927960927961067e+00 -1.623743195130991239e+02
-1.956043956043956200e+00 -1.624472999447373240e+02
-1.951159951159951333e+00 -1.624548529466807167e+02
-1.946275946275946467e+00 -1.624368518142028393e+02
-1.941391941391941600e+00 -1.624435820982505447e+02
-1.936507936507936734e+00 -1.625155661941325889e+02
-1.931623931623931867e+00 -1.626168152387682539e+02
-1.926739926739927000e+00 -1.626968364174974226e+02
-1.921855921855922134e+00 -1.626479285992210180e+02
-1.916971916971917267e+00 -1.625877977428045256e+02
-1.912087912087912400e+00 -1.625965068717933093e+02
-1.907203907203907534e+00 -1.625757304838172104e+02
-1.902319902319902667e+00 -1.625898471415330846e+02
-1.897435897435897800e+00 -1.624853021018787729e+02
-1.892551892551892934e+00 -1.624520303337250198e+02
-1.887667887667888067e+00 -1.625220283872550908e+02
-1.882783882783883200e+00 -1.624356668273534297e+02
-1.877899877899878334e+00 -1.624203019289680014e+02
-1.873015873015873467e+00 -1.626234497973223938e+02
-1.868131868131868600e+00 -1.628647211762100824e+02
-1.863247863247863734e+00 -1.629268294839603186e+02
-1.858363858363858867e+00 -1.628677345845434843e+02
-1.853479853479854000e+00 -1.628521190935231573e+02
-1.848595848595849134e+00 -1.628865042743042579e+02
-1.843711843711844267e+00 -1.627823313061553563e+02
-1.838827838827839400e+00 -1.627386660602093116e+02
-1.833943833943834534e+00 -1.626502736770366937e+02
-1.829059829059829667e+00 -1.624919457948304284e+02
-1.824175824175824800e+00 -1.625338667100384100e+02
-1.819291819291819934e+00 -1.627836739034949574e+02
-1.814407814407815067e+00 -1.629553316243794256e+02
-1.809523809523810201e+00 -1.630301924986651443e+02
-1.804639804639805334e+00 -1.630735533025729467e+02
-1.799755799755800467e+00 -1.630765013659864735e+02
-1.794871794871795601e+00 -1.630775590610298593e+02
-1.789987789987790734e+00 -1.632407032372510685e+02
-1.785103785103785867e+00 -1.634827651353577949e+02
-1.780219780219781001e+00 -1.635834521696619674e+02
-1.775335775335776134e+00 -1.637035190947312913e+02
-1.770451770451771267e+00 -1.638022557757003028e+02
-1.765567765567766401e+00 -1.638309888176317486e+02
-1.760683760683761534e+00 -1.637383951437432472e+02
-1.755799755799756667e+00 -1.634969901974048128e+02
-1.750915750915751801e+00 -1.632886458561891345e+02
-1.746031746031745158e+00 -1.633756224941533333e+02
-1.741147741147740291e+00 -1.633438547508596912e+02
-1.736263736263735424e+00 -1.632742831309819849e+02
-1.731379731379730558e+00 -1.631376556282464776e+02
-1.726495726495725691e+00 -1.629708514315503010e+02
-1.721611721611720824e+00 -1.629299879125160260e+02
-1.716727716727715958e+00 -1.628575817396319394e+02
-1.711843711843711091e+00 -1.627679198550681861e+02
-1.706959706959706224e+00 -1.627417759330351146e+02
-1.702075702075701358e+00 -1.627921013237344710e+02
-1.697191697191696491e+00 -1.628529419443372035e+02
-1.692307692307691624e+00 -1.627769356829799108e+02
-1.687423687423686758e+00 -1.628250347281161226e+02
-1.682539682539681891e+00 -1.628461970984043035e+02
-1.677655677655677025e+00 -1.630404988782494797e+02
-1.672771672771672158e+00 -1.630830378054632206e+02
-1.667887667887667291e+00 -1.628235235617949570e+02
-1.663003663003662425e+00 -1.629110655565929733e+02
-1.658119658119657558e+00 -1.628279316357082394e+02
-1.653235653235652691e+00 -1.626766538047262998e+02
-1.648351648351647825e+00 -1.627764374194734387e+02
-1.643467643467642958e+00 -1.627176712533976684e+02
-1.638583638583638091e+00 -1.625237030816495860e+02
-1.633699633699633225e+00 -1.624395155556184989e+02
-1.628815628815628358e+00 -1.626122349762018189e+02
-1.623931623931623491e+00 -1.631254705923313679e+02
-1.619047619047618625e+00 -1.632788186255692437e+02
-1.614163614163613758e+00 -1.633520960257262686e+02
-1.609279609279608891e+00 -1.635596892225204613e+02
-1.604395604395604025e+00 -1.635041913706612320e+02
-1.599511599511599158e+00 -1.634797885053291679e+02
-1.594627594627594291e+00 -1.633964302503793533e+02
-1.589743589743589425e+00 -1.632038330735429099e+02
-1.584859584859584558e+00 -1.631887706817005608e+02
-1.579975579975579691e+00 -1.630011006989710722e+02
-1.575091575091574825e+00 -1.629322055365852862e+02
-1.570207570207569958e+00 -1.629267278848519709e+02
-1.565323565323565091e+00 -1.629756362228205830e+02
-1.560439560439560225e+00 -1.629097873745374443e+02
-1.555555555555555358e+00 -1.625940477604827379e+02
-1.550671550671550492e+00 -1.625722466605395482e+02
-1.545787545787545625e+00 -1.625520378608742078e+02
-1.540903540903540758e+00 -1.626388536932819022e+02
-1.536019536019535892e+00 -1.629008488299876660e+02
-1.531135531135531025e+00 -1.631194157290504165e+02
-1.526251526251526158e+00 -1.630622863421189663e+02
-1.521367521367521292e+00 -1.630134468817409470e+02
-1.516483516483516425e+00 -1.630282984484725262e+02
-1.511599511599511558e+00 -1.631355502558115234e+02
-1.506715506715506692e+00 -1.632632932526277045e+02
-1.501831501831501825e+00 -1.632962282529043705e+02
-1.496947496947496958e+00 -1.633832261139515651e+02
-1.492063492063492092e+00 -1.635062999924384712e+02
-1.487179487179487225e+00 -1.635453022505746219e+02
-1.482295482295482358e+00 -1.634442462319885294e+02
-1.477411477411477492e+00 -1.633829551721271400e+02
-1.472527472527472625e+00 -1.634610175408897987e+02
-1.467643467643467758e+00 -1.634999187734655095e+02
-1.462759462759462892e+00 -1.635085495581687383e+02
-1.457875457875458025e+00 -1.634105872092353025e+02
-1.452991452991453158e+00 -1.634067741166519738e+02
-1.448107448107448292e+00 -1.636811233837421753e+02
-1.443223443223443425e+00 -1.637010108310499561e+02
-1.438339438339438559e+00 -1.637801267760987116e+02
-1.433455433455433692e+00 -1.638579504627292920e+02
-1.428571428571428825e+00 -1.637610792657668526e+02
-1.423687423687423959e+00 -1.635449484203201678e+02
-1.418803418803419092e+00 -1.638181846904688825e+02
-1.413919413919414225e+00 -1.639463857123760704e+02
-1.409035409035409359e+00 -1.638538753339443304e+02
-1.404151404151404492e+00 -1.638956234311170874e+02
-1.399267399267399625e+00 -1.638366440673579518e+02
-1.394383394383394759e+00 -1.637903587866832140e+02
-1.389499389499389892e+00 -1.637514449206497034e+02
-1.384615384615385025e+00 -1.637804449078690254e+02
-1.379731379731380159e+00 -1.635235354324132686e+02
-1.374847374847375292e+00 -1.634179265405188630e+02
-1.369963369963370425e+00 -1.635750080859389186e+02
-1.365079365079365559e+00 -1.633721741743400742e+02
-1.360195360195360692e+00 -1.632843619263387041e+02
-1.355311355311355825e+00 -1.633425419611517100e+02
-1.350427350427350959e+00 -1.633498714565803027e+02
-1.345543345543346092e+00 -1.632152825234263389e+02
-1.340659340659341225e+00 -1.632357748074528558e+02
-1.335775335775336359e+00 -1.636001814676674826e+02
-1.330891330891331492e+00 -1.634747247236788326e+02
-1.326007326007326625e+00 -1.632310938279766788e+02
-1.321123321123321759e+00 -1.630775068926885751e+02
-1.316239316239316892e+00 -1.631028223247312212e+02
-1.311355311355312026e+00 -1.631452951212526159e+02
-1.306471306471307159e+00 -1.632046489376662919e+02
-1.301587301587302292e+00 -1.633295964854324325e+02
-1.296703296703297426e+00 -1.632153159749843212e+02
-1.291819291819292559e+00 -1.629504499083024598e+02
-1.286935286935287692e+00 -1.629900849718227107e+02
-1.282051282051282826e+00 -1.629219983502869979e+02
-1.277167277167277959e+00 -1.628471863913699735e+02
-1.272283272283273092e+00 -1.628330853839526355e+02
-1.267399267399268226e+00 -1.626461441255232216e+02
-1.262515262515263359e+00 -1.626003561914904481e+02
-1.257631257631258492e+00 -1.625195603424597550e+02
-1.252747252747253626e+00 -1.624396129271487155e+02
-1.247863247863246983e+00 -1.624093140471169363e+02
-1.242979242979242116e+00 -1.623542659076762220e+02
-1.238095238095237249e+00 -1.623595417568637913e+02
-1.233211233211232383e+00 -1.624580257448978671e+02
-1.228327228327227516e+00 -1.624218845609026403e+02
-1.223443223443222649e+00 -1.623742357368627438e+02
-1.218559218559217783e+00 -1.623822665708751742e+02
-1.213675213675212916e+00 -1.624110918033637176e+02
-1.208791208791208049e+00 -1.624943292480737114e+02
-1.203907203907203183e+00 -1.627233724495328033e+02
-1.199023199023198316e+00 -1.627989931706029836e+02
-1.194139194139193449e+00 -1.627538530613731496e+02
-1.189255189255188583e+00 -1.626779572223569232e+02
-1.184371184371183716e+00 -1.624577109359518658e+02
-1.179487179487178850e+00 -1.622803350179789845e+02
-1.174603174603173983e+00 -1.622792381547471905e+02
-1.169719169719169116e+00 -1.621304946577204760e+02
-1.164835164835164250e+00 -1.620877318387985895e+02
-1.159951159951159383e+00 -1.622678043842785485e+02
-1.155067155067154516e+00 -1.623566188951497224e+02
-1.150183150183149650e+00 -1.623871900724130057e+02
-1.145299145299144783e+00 -1.625636649087036858e+02
-1.140415140415139916e+00 -1.628040067444946715e+02
-1.135531135531135050e+00 -1.628233858430222085e+02
-1.130647130647130183e+00 -1.628317611535497633e+02
-1.125763125763125316e+00 -1.628848754754571075e+02
-1.120879120879120450e+00 -1.630012843456806593e+02
-1.115995115995115583e+00 -1.630073860449269887e+02
-1.111111111111110716e+00 -1.631484605937124570e+02
-1.106227106227105850e+00 -1.634071506354813152e+02
-1.101343101343100983e+00 -1.636347305147295970e+02
-1.096459096459096116e+00 -1.636850673420495355e+02
-1.091575091575091250e+00 -1.636876424395466643e+02
-1.086691086691086383e+00 -1.636004361645452718e+02
-1.081807081807081516e+00 -1.635133289615750414e+02
-1.076923076923076650e+00 -1.636899740881052878e+02
-1.072039072039071783e+00 -1.638019538777154764e+02
-1.067155067155066916e+00 -1.636181316706556572e+02
-1.062271062271062050e+00 -1.636868970437841426e+02
-1.057387057387057183e+00 -1.637881799124262727e+02
-1.052503052503052317e+00 -1.637745573839045221e+02
-1.047619047619047450e+00 -1.640297740912942572e+02
-1.042735042735042583e+00 -1.642088134167212843e+02
-1.037851037851037717e+00 -1.642585545857241129e+02
-1.032967032967032850e+00 -1.642525840655675040e+02
-1.028083028083027983e+00 -1.642618608156573430e+02
-1.023199023199023117e+00 -1.642492320661388021e+02
-1.018315018315018250e+00 -1.642600793225078064e+02
-1.013431013431013383e+00 -1.642746117316364973e+02
-1.008547008547008517e+00 -1.643870735819174627e+02
-1.003663003663003650e+00 -1.644525004697638053e+02
-9.987789987789987833e-01 -1.644551721384383427e+02
-9.938949938949939167e-01 -1.644936570553843467e+02
-9.890109890109890500e-01 -1.644390800730751323e+02
-9.841269841269841834e-01 -1.641738582820590864e+02
-9.792429792429793167e-01 -1.639587244582444896e+02
-9.743589743589744501e-01 -1.640513017392085260e+02
-9.694749694749695834e-01 -1.642568181743891671e+02
-9.645909645909647168e-01 -1.646700320792598689e+02
-9.597069597069598501e-01 -1.648949752228419356e+02
-9.548229548229549835e-01 -1.649483137987868702e+02
-9.499389499389501168e-01 -1.652358731556732607e+02
-9.450549450549452501e-01 -1.652744186349771098e+02
-9.401709401709403835e-01 -1.652529449030416515e+02
-9.352869352869355168e-01 -1.653169639571122218e+02
-9.304029304029306502e-01 -1.653101186504746352e+02
-9.255189255189257835e-01 -1.649953611271023419e+02
-9.206349206349209169e-01 -1.648064387301234319e+02
-9.157509157509160502e-01 -1.648590444035883706e+02
-9.108669108669111836e-01 -1.648329836185455406e+02
-9.059829059829063169e-01 -1.649404553572874477e+02
-9.010989010989014503e-01 -1.650091817201917479e+02
-8.962148962148965836e-01 -1.650235379952593178e+02
-8.913308913308917170e-01 -1.649490228477933442e+02
-8.864468864468868503e-01 -1.649905913752303661e+02
-8.815628815628819837e-01 -1.648857474771360216e+02
-8.766788766788771170e-01 -1.646376213778333408e+02
-8.717948717948722503e-01 -1.645542816170748495e+02
-8.669108669108673837e-01 -1.643723796677805638e+02
-8.620268620268625170e-01 -1.641765016403724644e+02
-8.571428571428576504e-01 -1.641045399421402067e+02
-8.522588522588527837e-01 -1.642992307363121540e+02
-8.473748473748479171e-01 -1.644638909362906531e+02
-8.424908424908430504e-01 -1.644804572235800038e+02
-8.376068376068381838e-01 -1.644119777292501112e+02
-8.327228327228333171e-01 -1.643869680592223403e+02
-8.278388278388284505e-01 -1.643975519105253795e+02
-8.229548229548235838e-01 -1.643451906729738994e+02
-8.180708180708187172e-01 -1.643265611573406773e+02
-8.131868131868138505e-01 -1.644481022909439503e+02
-8.083028083028089839e-01 -1.642757910251638691e+02
-8.034188034188041172e-01 -1.637785438558907742e+02
-7.985347985347992505e-01 -1.637561725586789407e+02
-7.936507936507943839e-01 -1.636161018496116810e+02
-7.887667887667895172e-01 -1.632992065323763313e+02
-7.838827838827846506e-01 -1.632490812663227189e+02
-7.789987789987797839e-01 -1.632921148299842571e+02
-7.741147741147749173e-01 -1.633464087982375474e+02
-7.692307692307700506e-01 -1.633666337016029502e+02
-7.643467643467651840e-01 -1.635261180639989220e+02
-7.594627594627603173e-01 -1.637096559203772301e+02
-7.545787545787554507e-01 -1.633481315579619775e+02
-7.496947496947505840e-01 -1.627353695897238595e+02
-7.448107448107439410e-01 -1.624112077547212891e+02
-7.399267399267390743e-01 -1.624273711108097586e+02
-7.350427350427342077e-01 -1.624792733278455614e+02
-7.301587301587293410e-01 -1.623623559848490743e+02
-7.252747252747244744e-01 -1.623439452990938037e+02
-7.203907203907196077e-01 -1.621673562907045891e+02
-7.155067155067147411e-01 -1.611925214360385894e+02
-7.106227106227098744e-01 -1.607099596217804560e+02
-7.057387057387050078e-01 -1.608382770974125719e+02
-7.008547008547001411e-01 -1.608127647658608623e+02
-6.959706959706952745e-01 -1.607968928108894886e+02
-6.910866910866904078e-01 -1.606475704213816869e+02
-6.862026862026855412e-01 -1.605367451367730780e+02
-6.813186813186806745e-01 -1.605090874600148538e+02
-6.764346764346758079e-01 -1.604574306696300994e+02
-6.715506715506709412e-01 -1.604546781508828417e+02
-6.666666666666660745e-01 -1.604602682436020018e+02
-6.617826617826612079e-01 -1.604967833039661969e+02
-6.568986568986563412e-01 -1.605771119252847257e+02
-6.520146520146514746e-01 -1.605814910534407431e+02
-6.471306471306466079e-01 -1.606764747335836887e+02
-6.422466422466417413e-01 -1.607782612871636445e+02
-6.373626373626368746e-01 -1.607638431508855206e+02
-6.324786324786320080e-01 -1.607774238505706990e+02
-6.275946275946271413e-01 -1.607932919348684777e+02
-6.227106227106222747e-01 -1.607937001506427919e+02
-6.178266178266174080e-01 -1.608111028785017993e+02
-6.129426129426125414e-01 -1.608138677249097555e+02
-6.080586080586076747e-01 -1.608015040865795697e+02
-6.031746031746028081e-01 -1.606607466778582705e+02
-5.982905982905979414e-01 -1.605766365332446810e+02
-5.934065934065930747e-01 -1.605490555674095390e+02
-5.885225885225882081e-01 -1.606312982949004891e+02
-5.836385836385833414e-01 -1.608764618425682613e+02
-5.787545787545784748e-01 -1.608860162990614526e+02
-5.738705738705736081e-01 -1.609607233863825400e+02
-5.689865689865687415e-01 -1.611424326488166230e+02
-5.641025641025638748e-01 -1.611427184701711326e+02
-5.592185592185590082e-01 -1.610413914253774976e+02
-5.543345543345541415e-01 -1.610072819933984078e+02
-5.494505494505492749e-01 -1.610249106130965231e+02
-5.445665445665444082e-01 -1.610259350676664951e+02
-5.396825396825395416e-01 -1.609618663839080170e+02
-5.347985347985346749e-01 -1.610797150509341407e+02
-5.299145299145298083e-01 -1.615041718210865440e+02
-5.250305250305249416e-01 -1.617161884860936993e+02
-5.201465201465200749e-01 -1.616983732088732779e+02
-5.152625152625152083e-01 -1.616799726237934181e+02
-5.103785103785103416e-01 -1.617687319203647007e+02
-5.054945054945054750e-01 -1.618140869648480589e+02
-5.006105006105006083e-01 -1.620118306313903815e+02
-4.957264957264957417e-01 -1.631504351729905125e+02
-4.908424908424908750e-01 -1.639431606123957863e+02
-4.859584859584860084e-01 -1.639171189143769993e+02
-4.810744810744811417e-01 -1.640690623501247103e+02
-4.761904761904762751e-01 -1.640823563344151239e+02
-4.713064713064714084e-01 -1.644203591434042551e+02
-4.664224664224665418e-01 -1.646952124658723164e+02
-4.615384615384616751e-01 -1.646531965846235153e+02
-4.566544566544568085e-01 -1.645664767099052597e+02
-4.517704517704519418e-01 -1.643453680278448701e+02
-4.468864468864470751e-01 -1.642007538568641962e+02
-4.420024420024422085e-01 -1.642087099805596040e+02
-4.371184371184373418e-01 -1.641548343139326676e+02
-4.322344322344324752e-01 -1.642113761740007476e+02
-4.273504273504276085e-01 -1.641355096362358097e+02
-4.224664224664227419e-01 -1.638790046609428828e+02
-4.175824175824178752e-01 -1.638389451211402559e+02
-4.126984126984130086e-01 -1.638047834352572067e+02
-4.078144078144081419e-01 -1.638166706222892799e+02
-4.029304029304032753e-01 -1.637902117044958459e+02
-3.980463980463984086e-01 -1.637378261663676540e+02
-3.931623931623935420e-01 -1.636127537443661311e+02
-3.882783882783886753e-01 -1.633737683306674739e+02
-3.833943833943838086e-01 -1.635346861687636988e+02
-3.785103785103789420e-01 -1.638162578211080813e+02
-3.736263736263740753e-01 -1.638810164437742856e+02
-3.687423687423692087e-01 -1.637940440269167652e+02
-3.638583638583643420e-01 -1.637886378453444252e+02
-3.589743589743594754e-01 -1.638672519813168265e+02
-3.540903540903546087e-01 -1.638394143554416189e+02
-3.492063492063497421e-01 -1.636708291033767182e+02
-3.443223443223448754e-01 -1.633902777024110549e+02
-3.394383394383400088e-01 -1.631915858929274350e+02
-3.345543345543351421e-01 -1.631176824309725362e+02
-3.296703296703302755e-01 -1.631274875853115418e+02
-3.247863247863254088e-01 -1.631373272853415415e+02
-3.199023199023205422e-01 -1.631408153403975518e+02
-3.150183150183156755e-01 -1.631551826633289863e+02
-3.101343101343108088e-01 -1.630882564145913420e+02
-3.052503052503059422e-01 -1.631313974581416915e+02
-3.003663003663010755e-01 -1.632487054832152751e+02
-2.954822954822962089e-01 -1.632338943446466999e+02
-2.905982905982913422e-01 -1.632288732872169419e+02
-2.857142857142864756e-01 -1.631174528522089133e+02
-2.808302808302816089e-01 -1.630724308810771959e+02
-2.759462759462767423e-01 -1.631236229823122414e+02
-2.710622710622718756e-01 -1.630099101495815432e+02
-2.661782661782670090e-01 -1.630026655088646237e+02
-2.612942612942621423e-01 -1.629156454249831825e+02
-2.564102564102572757e-01 -1.627873456624514574e+02
-2.515262515262524090e-01 -1.627719579795867162e+02
-2.466422466422457660e-01 -1.627450623035233548e+02
-2.417582417582408993e-01 -1.627719801631967584e+02
-2.368742368742360327e-01 -1.628831770764247722e+02
-2.319902319902311660e-01 -1.630655603146864223e+02
-2.271062271062262994e-01 -1.631483401946215395e+02
-2.222222222222214327e-01 -1.631217888446967095e+02
-2.173382173382165661e-01 -1.630906945383462698e+02
-2.124542124542116994e-01 -1.626668716899117157e+02
-2.075702075702068328e-01 -1.623127898592034057e+02
-2.026862026862019661e-01 -1.623959637950331398e+02
-1.978021978021970995e-01 -1.624768831204622757e+02
-1.929181929181922328e-01 -1.625170853905016770e+02
-1.880341880341873662e-01 -1.625397015379145671e+02
-1.831501831501824995e-01 -1.625841306024588562e+02
-1.782661782661776328e-01 -1.626248112778998518e+02
-1.733821733821727662e-01 -1.626192578634641279e+02
-1.684981684981678995e-01 -1.624756561647018600e+02
-1.636141636141630329e-01 -1.625559631371061471e+02
-1.587301587301581662e-01 -1.624069341211753397e+02
-1.538461538461532996e-01 -1.620463282897968611e+02
-1.489621489621484329e-01 -1.620580144503712745e+02
-1.440781440781435663e-01 -1.620965649965780244e+02
-1.391941391941386996e-01 -1.620129091390279825e+02
-1.343101343101338330e-01 -1.620431303326416241e+02
-1.294261294261289663e-01 -1.617781932331007226e+02
-1.245421245421240997e-01 -1.609684920843761518e+02
-1.196581196581192330e-01 -1.603454970058178901e+02
-1.147741147741143664e-01 -1.599684629878281612e+02
-1.098901098901094997e-01 -1.588293568773252105e+02
-1.050061050061046330e-01 -1.561111636175273247e+02
-1.001221001220997664e-01 -1.545418619908073481e+02
-9.523809523809489974e-02 -1.541641711591705928e+02
-9.035409035409003309e-02 -1.540307014929801142e+02
-8.547008547008516643e-02 -1.539341082552254818e+02
-8.058608058608029978e-02 -1.538068296358612201e+02
-7.570207570207543313e-02 -1.537799483740328981e+02
-7.081807081807056647e-02 -1.537790899451414646e+02
-6.593406593406569982e-02 -1.537422399851596424e+02
-6.105006105006083317e-02 -1.536945134534398107e+02
-5.616605616605596651e-02 -1.537008956229031469e+02
-5.128205128205109986e-02 -1.536619058146631005e+02
-4.639804639804623321e-02 -1.536516804726031467e+02
-4.151404151404136655e-02 -1.536242666533553063e+02
-3.663003663003649990e-02 -1.535559073564742221e+02
-3.174603174603163325e-02 -1.535363657775559716e+02
-2.686202686202676659e-02 -1.535351600831835412e+02
-2.197802197802189994e-02 -1.535339231138435707e+02
-1.709401709401703329e-02 -1.535389660607913527e+02
-1.221001221001216663e-02 -1.535276553229353453e+02
-7.326007326007299980e-03 -1.535193439790078287e+02
-2.442002442002433327e-03 -1.535010648049833719e+02
2.442002442002433327e-03 -1.534646264762594683e+02
7.326007326007299980e-03 -1.535068088378412483e+02
1.221001221001216663e-02 -1.535577115603143170e+02
1.709401709401703329e-02 -1.535624776722917204e+02
2.197802197802189994e-02 -1.535576892173915553e+02
2.686202686202676659e-02 -1.535533233523460694e+02
3.174603174603163325e-02 -1.535536036781992095e+02
3.663003663003649990e-02 -1.535445704562810079e+02
4.151404151404136655e-02 -1.535362247423535393e+02
4.639804639804623321e-02 -1.535382276953831138e+02
5.128205128205109986e-02 -1.535607185642343211e+02
5.616605616605596651e-02 -1.535582539282847563e+02
6.105006105006083317e-02 -1.535412309066245200e+02
6.593406593406569982e-02 -1.535617871846264961e+02
7.081807081807056647e-02 -1.535526112033600725e+02
7.570207570207543313e-02 -1.535392158175725399e+02
8.058608058608029978e-02 -1.535426880844360937e+02
8.547008547008516643e-02 -1.535294862075562037e+02
9.035409035409003309e-02 -1.535820476504446503e+02
9.523809523809489974e-02 -1.537345716737289365e+02
1.001221001220997664e-01 -1.538516828842975883e+02
1.050061050061046330e-01 -1.539228682518025266e+02
1.098901098901094997e-01 -1.542539872701613888e+02
1.147741147741143664e-01 -1.558282681296604721e+02
1.196581196581192330e-01 -1.581211788666428504e+02
1.245421245421240997e-01 -1.591371995826185071e+02
1.294261294261289663e-01 -1.595882875552971996e+02
1.343101343101338330e-01 -1.599520332734596764e+02
1.391941391941386996e-01 -1.605023327472518417e+02
1.440781440781435663e-01 -1.606309804432914916e+02
1.489621489621484329e-01 -1.606332346902114239e+02
1.538461538461532996e-01 -1.608985888448774233e+02
1.587301587301581662e-01 -1.610970214831438057e+02
1.636141636141630329e-01 -1.609403994310733879e+02
1.684981684981678995e-01 -1.611937117159091031e+02
1.733821733821727662e-01 -1.612507106099260454e+02
1.782661782661776328e-01 -1.613517344655576267e+02
1.831501831501824995e-01 -1.617742415822073667e+02
1.880341880341873662e-01 -1.619214426718118887e+02
1.929181929181922328e-01 -1.618375596013397626e+02
1.978021978021970995e-01 -1.618319325233687778e+02
2.026862026862019661e-01 -1.617962434769800666e+02
2.075702075702068328e-01 -1.618757470431519891e+02
2.124542124542116994e-01 -1.618370452561239858e+02
2.173382173382165661e-01 -1.619156629902675490e+02
2.222222222222214327e-01 -1.622613348124362176e+02
2.271062271062262994e-01 -1.621579266973582776e+02
2.319902319902311660e-01 -1.621686857292138484e+02
2.368742368742360327e-01 -1.622336340371691676e+02
2.417582417582408993e-01 -1.621385482348810854e+02
2.466422466422457660e-01 -1.620275656781495854e+02
2.515262515262506327e-01 -1.619757414341860340e+02
2.564102564102572757e-01 -1.619778118833326630e+02
2.612942612942621423e-01 -1.618391141740328010e+02
2.661782661782670090e-01 -1.617453733793544757e+02
2.710622710622718756e-01 -1.618381264606164223e+02
2.759462759462767423e-01 -1.618821884509453923e+02
2.808302808302816089e-01 -1.620900268608744454e+02
2.857142857142864756e-01 -1.620089752783048311e+02
2.905982905982913422e-01 -1.618872279705911410e+02
2.954822954822962089e-01 -1.619638697459420200e+02
3.003663003663010755e-01 -1.620295073572247873e+02
3.052503052503059422e-01 -1.621110958482129831e+02
3.101343101343108088e-01 -1.621133361748955508e+02
3.150183150183156755e-01 -1.622474390821696772e+02
3.199023199023205422e-01 -1.626348168541531152e+02
3.247863247863254088e-01 -1.628878171457864426e+02
3.296703296703302755e-01 -1.628823319863160179e+02
3.345543345543351421e-01 -1.628487347146925117e+02
3.394383394383400088e-01 -1.628770920106998403e+02
3.443223443223448754e-01 -1.629742721772122138e+02
3.492063492063497421e-01 -1.630183819525349804e+02
3.540903540903546087e-01 -1.629261591771777944e+02
3.589743589743594754e-01 -1.629020045614855405e+02
3.638583638583643420e-01 -1.628755146429917318e+02
3.687423687423692087e-01 -1.626711687646440225e+02
3.736263736263740753e-01 -1.625645147998160382e+02
3.785103785103789420e-01 -1.626743636035857605e+02
3.833943833943838086e-01 -1.628191672002429868e+02
3.882783882783886753e-01 -1.628975762866425896e+02
3.931623931623935420e-01 -1.628104997878025699e+02
3.980463980463984086e-01 -1.629155345640424457e+02
4.029304029304032753e-01 -1.630795399648868624e+02
4.078144078144081419e-01 -1.630542521212711904e+02
4.126984126984130086e-01 -1.631392521827228563e+02
4.175824175824178752e-01 -1.631354715096748009e+02
4.224664224664227419e-01 -1.631812287907960979e+02
4.273504273504276085e-01 -1.631446958266646163e+02
4.322344322344324752e-01 -1.631198493031277224e+02
4.371184371184373418e-01 -1.630236956740160963e+02
4.420024420024422085e-01 -1.629088974030784982e+02
4.468864468864470751e-01 -1.629844069712274859e+02
4.517704517704519418e-01 -1.629433074255991016e+02
4.566544566544568085e-01 -1.629709940874807046e+02
4.615384615384616751e-01 -1.631374010774103738e+02
4.664224664224665418e-01 -1.632832816559267144e+02
4.713064713064714084e-01 -1.632618048802225417e+02
4.761904761904762751e-01 -1.632587640577990840e+02
4.810744810744811417e-01 -1.634195943734971195e+02
4.859584859584860084e-01 -1.636859458288116969e+02
4.908424908424908750e-01 -1.637384043812639050e+02
4.957264957264957417e-01 -1.636862965179844593e+02
5.006105006105006083e-01 -1.624438936840300300e+02
5.054945054945054750e-01 -1.610632247394188994e+02
5.103785103785103416e-01 -1.608874482662763228e+02
5.152625152625152083e-01 -1.608560944047745238e+02
5.201465201465200749e-01 -1.608035729250672716e+02
5.250305250305249416e-01 -1.607960084666739249e+02
5.299145299145298083e-01 -1.607668057425981942e+02
5.347985347985346749e-01 -1.604040205043409628e+02
5.396825396825395416e-01 -1.598357103616399399e+02
5.445665445665444082e-01 -1.597348747029208766e+02
5.494505494505492749e-01 -1.597153664707278153e+02
5.543345543345541415e-01 -1.596962910110452754e+02
5.592185592185590082e-01 -1.596626024870874119e+02
5.641025641025638748e-01 -1.596180054039065794e+02
5.689865689865687415e-01 -1.596314200354690627e+02
5.738705738705736081e-01 -1.596714741030468474e+02
5.787545787545784748e-01 -1.596268319503211899e+02
5.836385836385833414e-01 -1.596446566372908649e+02
5.885225885225882081e-01 -1.597740303507486033e+02
5.934065934065930747e-01 -1.598186992596230027e+02
5.982905982905979414e-01 -1.597170464122346516e+02
6.031746031746028081e-01 -1.596938901801842405e+02
6.080586080586076747e-01 -1.596911360449920494e+02
6.129426129426125414e-01 -1.597020243923457770e+02
6.178266178266174080e-01 -1.597529231856831302e+02
6.227106227106222747e-01 -1.596060241454773347e+02
6.275946275946271413e-01 -1.594392139106346917e+02
6.324786324786320080e-01 -1.594333547353478480e+02
6.373626373626368746e-01 -1.594458873644868220e+02
6.422466422466417413e-01 -1.593849808216888846e+02
6.471306471306466079e-01 -1.593883934082436724e+02
6.520146520146514746e-01 -1.592861911227416556e+02
6.568986568986563412e-01 -1.591241475718098286e+02
6.617826617826612079e-01 -1.590843920896976442e+02
6.666666666666660745e-01 -1.590654320222990066e+02
6.715506715506709412e-01 -1.590922719563895100e+02
6.764346764346758079e-01 -1.590638511067278387e+02
6.813186813186806745e-01 -1.590014964736107856e+02
6.862026862026855412e-01 -1.590086554827295799e+02
6.910866910866904078e-01 -1.590134868074899543e+02
6.959706959706952745e-01 -1.589128603575514944e+02
7.008547008547001411e-01 -1.588676626227350539e+02
7.057387057387050078e-01 -1.588733898987084672e+02
7.106227106227098744e-01 -1.588415736134326721e+02
7.155067155067147411e-01 -1.588104449348176388e+02
7.203907203907196077e-01 -1.593345312633468609e+02
7.252747252747244744e-01 -1.603015463275264096e+02
7.301587301587293410e-01 -1.603926290910533794e+02
7.350427350427342077e-01 -1.603794772987976671e+02
7.399267399267390743e-01 -1.604326987327826259e+02
7.448107448107439410e-01 -1.604459151611321204e+02
7.496947496947488077e-01 -1.604481094880467822e+02
7.545787545787554507e-01 -1.608150192091279962e+02
7.594627594627603173e-01 -1.615097793771491865e+02
7.643467643467651840e-01 -1.616184450850955727e+02
7.692307692307700506e-01 -1.615884859605164081e+02
7.741147741147749173e-01 -1.615308645886220233e+02
7.789987789987797839e-01 -1.615517934734272671e+02
7.838827838827846506e-01 -1.616197142064804382e+02
7.887667887667895172e-01 -1.615878539314053342e+02
7.936507936507943839e-01 -1.615554446161793578e+02
7.985347985347992505e-01 -1.616181648034254863e+02
8.034188034188041172e-01 -1.615998142281113132e+02
8.083028083028089839e-01 -1.615703380129504581e+02
8.131868131868138505e-01 -1.615398570893555359e+02
8.180708180708187172e-01 -1.616538662379024913e+02
8.229548229548235838e-01 -1.617661723666782336e+02
8.278388278388284505e-01 -1.617400906138192340e+02
8.327228327228333171e-01 -1.616754049014929251e+02
8.376068376068381838e-01 -1.616234029200864768e+02
8.424908424908430504e-01 -1.618454278309469032e+02
8.473748473748479171e-01 -1.620710132397464349e+02
8.522588522588527837e-01 -1.618981881256115400e+02
8.571428571428576504e-01 -1.619011872514046786e+02
8.620268620268625170e-01 -1.619033817786273630e+02
8.669108669108673837e-01 -1.618080373338077607e+02
8.717948717948722503e-01 -1.621251865056321435e+02
8.766788766788771170e-01 -1.624585428470367674e+02
8.815628815628819837e-01 -1.625742158271925177e+02
8.864468864468868503e-01 -1.626733846860189487e+02
8.913308913308917170e-01 -1.626173384971186806e+02
8.962148962148965836e-01 -1.626704657106027980e+02
9.010989010989014503e-01 -1.627184593015051917e+02
9.059829059829063169e-01 -1.626522545592556526e+02
9.108669108669111836e-01 -1.626266373135626964e+02
9.157509157509160502e-01 -1.627976203520381659e+02
9.206349206349209169e-01 -1.629500821989834947e+02
9.255189255189257835e-01 -1.628621373209670935e+02
9.304029304029306502e-01 -1.629025251517958850e+02
9.352869352869355168e-01 -1.629936712676366710e+02
9.401709401709403835e-01 -1.629273621074725611e+02
9.450549450549452501e-01 -1.628440898323754595e+02
9.499389499389501168e-01 -1.630989069585199900e+02
9.548229548229549835e-01 -1.631810316780853327e+02
9.597069597069598501e-01 -1.631670585116339680e+02
9.645909645909647168e-01 -1.631737525581904720e+02
9.694749694749695834e-01 -1.632255168362224822e+02
9.743589743589744501e-01 -1.631833769115013695e+02
9.792429792429793167e-01 -1.630033246377996079e+02
9.841269841269841834e-01 -1.629711491015681304e+02
9.890109890109890500e-01 -1.631007019794837447e+02
9.938949938949939167e-01 -1.632279609391230792e+02
9.987789987789987833e-01 -1.632678691390023005e+02
1.003663003663003650e+00 -1.632516349495289774e+02
1.008547008547008517e+00 -1.633080313802620083e+02
1.013431013431013383e+00 -1.633923113114655905e+02
1.018315018315018250e+00 -1.634164091565119463e+02
1.023199023199023117e+00 -1.634783298568601708e+02
1.028083028083027983e+00 -1.635186096927325252e+02
1.032967032967032850e+00 -1.635691604946341897e+02
1.037851037851037717e+00 -1.633991240246804466e+02
1.042735042735042583e+00 -1.631825503963834194e+02
1.047619047619047450e+00 -1.632904705986940712e+02
1.052503052503052317e+00 -1.634385433122688198e+02
1.057387057387057183e+00 -1.635208486897532225e+02
1.062271062271062050e+00 -1.635153574957682849e+02
1.067155067155066916e+00 -1.636256276797630562e+02
1.072039072039071783e+00 -1.639158142987153326e+02
1.076923076923076650e+00 -1.639443218979166090e+02
1.081807081807081516e+00 -1.640866167927634365e+02
1.086691086691086383e+00 -1.642157047927046847e+02
1.091575091575091250e+00 -1.640957212920672532e+02
1.096459096459096116e+00 -1.643142750303808839e+02
1.101343101343100983e+00 -1.642007371269562839e+02
1.106227106227105850e+00 -1.641244876400124042e+02
1.111111111111110716e+00 -1.640794230002452991e+02
1.115995115995115583e+00 -1.633069665679180105e+02
1.120879120879120450e+00 -1.628526836260128334e+02
1.125763125763125316e+00 -1.627900639700978331e+02
1.130647130647130183e+00 -1.628854789323872296e+02
1.135531135531135050e+00 -1.630022576803171432e+02
1.140415140415139916e+00 -1.630884415823433642e+02
1.145299145299144783e+00 -1.630394317805425430e+02
1.150183150183149650e+00 -1.629328051691203996e+02
1.155067155067154516e+00 -1.629794068713950139e+02
1.159951159951159383e+00 -1.629981488355373358e+02
1.164835164835164250e+00 -1.631371170379562727e+02
1.169719169719169116e+00 -1.632501602896895179e+02
1.174603174603173983e+00 -1.632853685691556507e+02
1.179487179487178850e+00 -1.632840226359709845e+02
1.184371184371183716e+00 -1.632228030289048775e+02
1.189255189255188583e+00 -1.631870532739391138e+02
1.194139194139193449e+00 -1.632403479433195344e+02
1.199023199023198316e+00 -1.634494044927650691e+02
1.203907203907203183e+00 -1.635238047576302449e+02
1.208791208791208049e+00 -1.634144079118556760e+02
1.213675213675212916e+00 -1.632995081850309305e+02
1.218559218559217783e+00 -1.631724629288088977e+02
1.223443223443222649e+00 -1.631760409807823180e+02
1.228327228327227516e+00 -1.631166755047484855e+02
1.233211233211232383e+00 -1.629794063250672593e+02
1.238095238095237249e+00 -1.629840515955134492e+02
1.242979242979242116e+00 -1.629197237173366091e+02
1.247863247863246983e+00 -1.627857450145447160e+02
1.252747252747251849e+00 -1.627344173601464661e+02
1.257631257631258492e+00 -1.628997361792089293e+02
1.262515262515263359e+00 -1.630658014439251815e+02
1.267399267399268226e+00 -1.630577369914178405e+02
1.272283272283273092e+00 -1.630864395642030900e+02
1.277167277167277959e+00 -1.630887746166695251e+02
1.282051282051282826e+00 -1.630784995021123223e+02
1.286935286935287692e+00 -1.629716960744712537e+02
1.291819291819292559e+00 -1.629386376288550764e+02
1.296703296703297426e+00 -1.628985477498997909e+02
1.301587301587302292e+00 -1.629054478217480266e+02
1.306471306471307159e+00 -1.629134635593874521e+02
1.311355311355312026e+00 -1.629469593798233689e+02
1.316239316239316892e+00 -1.628801142097361208e+02
1.321123321123321759e+00 -1.627356458421305945e+02
1.326007326007326625e+00 -1.627248426055466552e+02
1.330891330891331492e+00 -1.626778095638361492e+02
1.335775335775336359e+00 -1.631374529609900037e+02
1.340659340659341225e+00 -1.637726193435162827e+02
1.345543345543346092e+00 -1.638889292241782982e+02
1.350427350427350959e+00 -1.638816456085410778e+02
1.355311355311355825e+00 -1.638266496520171529e+02
1.360195360195360692e+00 -1.637492339128484105e+02
1.365079365079365559e+00 -1.639262325592293905e+02
1.369963369963370425e+00 -1.638867148617314911e+02
1.374847374847375292e+00 -1.636416183469411862e+02
1.379731379731380159e+00 -1.636814613329876806e+02
1.384615384615385025e+00 -1.638400667202316754e+02
1.389499389499389892e+00 -1.638921082701921250e+02
1.394383394383394759e+00 -1.638516284710428863e+02
1.399267399267399625e+00 -1.638692216654769140e+02
1.404151404151404492e+00 -1.639172926547706766e+02
1.409035409035409359e+00 -1.639361960210153768e+02
1.413919413919414225e+00 -1.639218617602506356e+02
1.418803418803419092e+00 -1.638730169583537588e+02
1.423687423687423959e+00 -1.638402936912169139e+02
1.428571428571428825e+00 -1.639304163030602695e+02
1.433455433455433692e+00 -1.641390578929405990e+02
1.438339438339438559e+00 -1.643015665560131140e+02
1.443223443223443425e+00 -1.642491062326186295e+02
1.448107448107448292e+00 -1.642821877533523889e+02
1.452991452991453158e+00 -1.644686209229876113e+02
1.457875457875458025e+00 -1.644550339494738296e+02
1.462759462759462892e+00 -1.644970421381076164e+02
1.467643467643467758e+00 -1.645504844670995510e+02
1.472527472527472625e+00 -1.644254673693091604e+02
1.477411477411477492e+00 -1.642713931832556682e+02
1.482295482295482358e+00 -1.642371175162884640e+02
1.487179487179487225e+00 -1.639469732849968864e+02
1.492063492063492092e+00 -1.638195886083324240e+02
1.496947496947496958e+00 -1.637911465677643150e+02
1.501831501831501825e+00 -1.637706188156982705e+02
1.506715506715506692e+00 -1.638870460998140857e+02
1.511599511599511558e+00 -1.638279858244483478e+02
1.516483516483516425e+00 -1.637612523282355141e+02
1.521367521367521292e+00 -1.635144245840272674e+02
1.526251526251526158e+00 -1.634345285777571348e+02
1.531135531135531025e+00 -1.634861920558667236e+02
1.536019536019535892e+00 -1.634894239334421684e+02
1.540903540903540758e+00 -1.636699181368989287e+02
1.545787545787545625e+00 -1.636421790967979746e+02
1.550671550671550492e+00 -1.638234669717739962e+02
1.555555555555555358e+00 -1.637556621925596971e+02
1.560439560439560225e+00 -1.635007008411620006e+02
1.565323565323565091e+00 -1.633820259749078900e+02
1.570207570207569958e+00 -1.632216554385760787e+02
1.575091575091574825e+00 -1.632825061198961691e+02
1.579975579975579691e+00 -1.629629274031970567e+02
1.584859584859584558e+00 -1.627018855331830878e+02
1.589743589743589425e+00 -1.628868524452196311e+02
1.594627594627594291e+00 -1.630690648592571108e+02
1.599511599511599158e+00 -1.630814063186345493e+02
1.604395604395604025e+00 -1.630780193273366763e+02
1.609279609279608891e+00 -1.630658744824220321e+02
1.614163614163613758e+00 -1.630581175989575513e+02
1.619047619047618625e+00 -1.629278637616616550e+02
1.623931623931623491e+00 -1.628997737073336225e+02
1.628815628815628358e+00 -1.629142222582188992e+02
1.633699633699633225e+00 -1.627971375499999169e+02
1.638583638583638091e+00 -1.627827882131483932e+02
1.643467643467642958e+00 -1.628293248572638845e+02
1.648351648351647825e+00 -1.627597879874655291e+02
1.653235653235652691e+00 -1.625987758771441634e+02
1.658119658119657558e+00 -1.625800154776484874e+02
1.663003663003662425e+00 -1.626004287503362207e+02
1.667887667887667291e+00 -1.625476211179474149e+02
1.672771672771672158e+00 -1.625353166768238680e+02
1.677655677655677025e+00 -1.625166794904964149e+02
1.682539682539681891e+00 -1.625517046262528424e+02
1.687423687423686758e+00 -1.625018166711283243e+02
1.692307692307691624e+00 -1.625465544727171334e+02
1.697191697191696491e+00 -1.627022576251573582e+02
1.702075702075701358e+00 -1.627373203499921317e+02
1.706959706959706224e+00 -1.629000759474817528e+02
1.711843711843711091e+00 -1.628207897069463570e+02
1.716727716727715958e+00 -1.627533490918238499e+02
1.721611721611720824e+00 -1.627988457396529043e+02
1.726495726495725691e+00 -1.627923110342311190e+02
1.731379731379730558e+00 -1.627742882367524828e+02
1.736263736263735424e+00 -1.627297517503062352e+02
1.741147741147740291e+00 -1.627773570181648211e+02
1.746031746031745158e+00 -1.627112418108450527e+02
1.750915750915750024e+00 -1.626000865604884780e+02
1.755799755799756667e+00 -1.626388465737377373e+02
1.760683760683761534e+00 -1.628046441287699224e+02
1.765567765567766401e+00 -1.628090301109499194e+02
1.770451770451771267e+00 -1.624927436690369973e+02
1.775335775335776134e+00 -1.625879488679385645e+02
1.780219780219781001e+00 -1.627608741401007819e+02
1.785103785103785867e+00 -1.628912352011888629e+02
1.789987789987790734e+00 -1.629901404821066819e+02
1.794871794871795601e+00 -1.627493476922577429e+02
1.799755799755800467e+00 -1.629675268603917004e+02
1.804639804639805334e+00 -1.631843246224875088e+02
1.809523809523810201e+00 -1.631588552271271055e+02
1.814407814407815067e+00 -1.631010714520248257e+02
1.819291819291819934e+00 -1.629709363073750410e+02
1.824175824175824800e+00 -1.629544721948571464e+02
1.829059829059829667e+00 -1.629588435718225981e+02
1.833943833943834534e+00 -1.628869756858119615e+02
1.838827838827839400e+00 -1.628888183754645809e+02
1.843711843711844267e+00 -1.628595057357924532e+02
1.848595848595849134e+00 -1.628354100536955400e+02
1.853479853479854000e+00 -1.629302563341818768e+02
1.858363858363858867e+00 -1.629465854749487619e+02
1.863247863247863734e+00 -1.628919277669359076e+02
1.868131868131868600e+00 -1.628665731264996168e+02
1.873015873015873467e+00 -1.628027626879710397e+02
1.877899877899878334e+00 -1.626798162380740109e+02
1.882783882783883200e+00 -1.626886141996814388e+02
1.887667887667888067e+00 -1.627630481419396062e+02
1.892551892551892934e+00 -1.627237046253219432e+02
1.897435897435897800e+00 -1.627447778754970500e+02
1.902319902319902667e+00 -1.627261645507634853e+02
1.907203907203907534e+00 -1.627662428071413956e+02
1.912087912087912400e+00 -1.627716758773945287e+02
1.916971916971917267e+00 -1.627568827241684062e+02
1.921855921855922134e+00 -1.625750894906007886e+02
1.926739926739927000e+00 -1.624239098602467948e+02
1.931623931623931867e+00 -1.626057137529062118e+02
1.936507936507936734e+00 -1.625185812650506136e+02
1.941391941391941600e+00 -1.623778331877135770e+02
1.946275946275946467e+00 -1.623919662462548104e+02
1.951159951159951333e+00 -1.623004414583567723e+02
1.956043956043956200e+00 -1.622646741219147657e+02
1.960927960927961067e+00 -1.624126928099310589e+02
1.965811965811965933e+00 -1.625993734925431511e+02
1.970695970695970800e+00 -1.627190113985842004e+02
1.975579975579975667e+00 -1.626810675094253895e+02
1.980463980463980533e+00 -1.626381056592127834e+02
1.985347985347985400e+00 -1.627327224767871883e+02
1.990231990231990267e+00 -1.630433021595894445e+02
1.995115995115995133e+00 -1.631821903241827840e+02
2.000000000000000000e+00 -1.630520330810776670e+02
2.004884004884004867e+00 -1.629991076783785502e+02
2.009768009768009733e+00 -1.630439471726111265e+02
2.014652014652014600e+00 -1.633085118048390427e+02
2.019536019536019467e+00 -1.633854001496072783e+02
2.024420024420024333e+00 -1.632837976513901879e+02
2.029304029304029200e+00 -1.632449981370169780e+02
2.034188034188034067e+00 -1.630564018448537809e+02
2.039072039072038933e+00 -1.630848481862450683e+02
2.043956043956043800e+00 -1.630536517659124343e+02
2.048840048840048667e+00 -1.630415455909810873e+02
2.053724053724053533e+00 -1.631247836787870824e+02
2.058608058608058400e+00 -1.631884599443975503e+02
2.063492063492063266e+00 -1.632618355940884669e+02
2.068376068376068133e+00 -1.632495610824743153e+02
2.073260073260073000e+00 -1.632681677580683015e+02
2.078144078144077866e+00 -1.632637131402650255e+02
2.083028083028082733e+00 -1.632958885268939468e+02
2.087912087912087600e+00 -1.634314840916938465e+02
2.092796092796092466e+00 -1.636620731651652534e+02
2.097680097680097333e+00 -1.638173201992362920e+02
2.102564102564102200e+00 -1.638328343239138007e+02
2.107448107448107066e+00 -1.636479839203335018e+02
2.112332112332111933e+00 -1.635563152719920481e+02
2.117216117216116800e+00 -1.635745815780443309e+02
2.122100122100121666e+00 -1.635232670243486268e+02
2.126984126984126533e+00 -1.635422213431775447e+02
2.131868131868131400e+00 -1.635801775397276003e+02
2.136752136752136266e+00 -1.634850609184707366e+02
2.141636141636141133e+00 -1.636304271855838692e+02
2.146520146520146000e+00 -1.638470050185542846e+02
2.151404151404150866e+00 -1.637509926317592601e+02
2.156288156288155733e+00 -1.638191411597408660e+02
2.161172161172160600e+00 -1.639942993592034668e+02
2.166056166056165466e+00 -1.639364011828313892e+02
2.170940170940170333e+00 -1.642399022771485591e+02
2.175824175824175200e+00 -1.644306369241896846e+02
2.180708180708180066e+00 -1.642574426721358805e+02
2.185592185592184933e+00 -1.642431146139677480e+02
2.190476190476189799e+00 -1.642276156648271979e+02
2.195360195360194666e+00 -1.643439026127363718e+02
2.200244200244199533e+00 -1.643303559605823239e+02
2.205128205128204399e+00 -1.643691145319795055e+02
2.210012210012209266e+00 -1.643005015929103934e+02
2.214896214896214133e+00 -1.641518412807791378e+02
2.219780219780218999e+00 -1.642258930602872908e+02
2.224664224664223866e+00 -1.642303068109903847e+02
2.229548229548228733e+00 -1.641474053946485583e+02
2.234432234432233599e+00 -1.638281180434047997e+02
2.239316239316238466e+00 -1.637141625933178375e+02
2.244200244200243333e+00 -1.638502429486249525e+02
2.249084249084248199e+00 -1.639031867834547995e+02
2.253968253968254842e+00 -1.642341439719536140e+02
2.258852258852259709e+00 -1.643676479310041145e+02
2.263736263736264576e+00 -1.642361078338980178e+02
2.268620268620269442e+00 -1.642070380529992519e+02
2.273504273504274309e+00 -1.642262709988641234e+02
2.278388278388279176e+00 -1.641563121366988867e+02
2.283272283272284042e+00 -1.640437172112831945e+02
2.288156288156288909e+00 -1.640851603427708767e+02
2.293040293040293776e+00 -1.640118649487045559e+02
2.297924297924298642e+00 -1.639538372734552070e+02
2.302808302808303509e+00 -1.639771526389595806e+02
2.307692307692308376e+00 -1.639748072827410112e+02
2.312576312576313242e+00 -1.639956481587947223e+02
2.317460317460318109e+00 -1.640537979464533578e+02
2.322344322344322975e+00 -1.640661803753315553e+02
2.327228327228327842e+00 -1.642239058522449398e+02
2.332112332112332709e+00 -1.643044461794061704e+02
2.336996336996337575e+00 -1.642286677364773482e+02
2.341880341880342442e+00 -1.642350415311459528e+02
2.346764346764347309e+00 -1.642315227976961012e+02
2.351648351648352175e+00 -1.641690748770808455e+02
2.356532356532357042e+00 -1.642699454696905264e+02
2.361416361416361909e+00 -1.640204889908154087e+02
2.366300366300366775e+00 -1.638518947499007368e+02
2.371184371184371642e+00 -1.639389078475920201e+02
2.376068376068376509e+00 -1.639919138507409286e+02
2.380952380952381375e+00 -1.640173464519008633e+02
2.385836385836386242e+00 -1.638869554224302476e+02
2.390720390720391109e+00 -1.636136040498451507e+02
2.395604395604395975e+00 -1.634320384544690512e+02
2.400488400488400842e+00 -1.635690594665466051e+02
2.405372405372405709e+00 -1.634840810934729802e+02
2.410256410256410575e+00 -1.634249518885501118e+02
2.415140415140415442e+00 -1.633567409548263640e+02
2.420024420024420309e+00 -1.633973452450899799e+02
2.424908424908425175e+00 -1.633884543460326313e+02
2.429792429792430042e+00 -1.634396612847618542e+02
2.434676434676434909e+00 -1.635969855490301370e+02
2.439560439560439775e+00 -1.636658036746491121e+02
2.444444444444444642e+00 -1.636657540289149324e+02
2.449328449328449508e+00 -1.637398247900738397e+02
2.454212454212454375e+00 -1.640280287496517815e+02
2.459096459096459242e+00 -1.640113906038298808e+02
2.463980463980464108e+00 -1.636579140780076500e+02
2.468864468864468975e+00 -1.635062070188500627e+02
2.473748473748473842e+00 -1.634527562253830411e+02
2.478632478632478708e+00 -1.634355566834109936e+02
2.483516483516483575e+00 -1.634155052718222692e+02
2.488400488400488442e+00 -1.632551115357499327e+02
2.493284493284493308e+00 -1.631893717463759685e+02
2.498168498168498175e+00 -1.632983374933932623e+02
2.503052503052503042e+00 -1.633651402382442939e+02
2.507936507936507908e+00 -1.632848136588107764e+02
2.512820512820512775e+00 -1.633682490121690876e+02
2.517704517704517642e+00 -1.633701649940775269e+02
2.522588522588522508e+00 -1.633056973247406347e+02
2.527472527472527375e+00 -1.632717534579097389e+02
2.532356532356532242e+00 -1.632723262327110092e+02
2.537240537240537108e+00 -1.632681470846681293e+02
2.542124542124541975e+00 -1.632290425104087603e+02
2.547008547008546842e+00 -1.632404973854752370e+02
2.551892551892551708e+00 -1.633201690928975722e+02
2.556776556776556575e+00 -1.633863353973433732e+02
2.561660561660561441e+00 -1.634426498472354297e+02
2.566544566544566308e+00 -1.633687475399346454e+02
2.571428571428571175e+00 -1.633896299482572374e+02
2.576312576312576041e+00 -1.633363728000321373e+02
2.581196581196580908e+00 -1.635516498383377382e+02
2.586080586080585775e+00 -1.637691754278563678e+02
2.590964590964590641e+00 -1.636625366065207459e+02
2.595848595848595508e+00 -1.636666187366690792e+02
2.600732600732600375e+00 -1.636605623845585171e+02
2.605616605616605241e+00 -1.638621730437187125e+02
2.610500610500610108e+00 -1.641777746678097287e+02
2.615384615384614975e+00 -1.644522146010586710e+02
2.620268620268619841e+00 -1.642635141765055380e+02
2.625152625152624708e+00 -1.641040513459487897e+02
2.630036630036629575e+00 -1.640899184542134037e+02
2.634920634920634441e+00 -1.641327850314199281e+02
2.639804639804639308e+00 -1.641659077272123000e+02
2.644688644688644175e+00 -1.641304388692290672e+02
2.649572649572649041e+00 -1.640550643142178444e+02
2.654456654456653908e+00 -1.639619985678382648e+02
2.659340659340658775e+00 -1.639447841890043378e+02
2.664224664224663641e+00 -1.639303207412019958e+02
2.669108669108668508e+00 -1.638521288935445170e+02
2.673992673992673375e+00 -1.638726405302320188e+02
2.678876678876678241e+00 -1.640908460111334932e+02
2.683760683760683108e+00 -1.644321636742810995e+02
2.688644688644687974e+00 -1.645791401224968524e+02
2.693528693528692841e+00 -1.646771954355466789e+02
2.698412698412697708e+00 -1.646888436609377209e+02
2.703296703296702574e+00 -1.647985426068877928e+02
2.708180708180707441e+00 -1.647731961769369491e+02
2.713064713064712308e+00 -1.647817202060761304e+02
2.717948717948717174e+00 -1.647028305031724926e+02
2.722832722832722041e+00 -1.644396804500268559e+02
2.727716727716726908e+00 -1.644982414313463153e+02
2.732600732600731774e+00 -1.643661860997221140e+02
2.737484737484736641e+00 -1.644942075676846684e+02
2.742368742368741508e+00 -1.645255333298211440e+02
2.747252747252746374e+00 -1.644277782032016262e+02
2.752136752136751241e+00 -1.644248111658240532e+02
2.757020757020757884e+00 -1.643531201051902713e+02
2.761904761904762751e+00 -1.644054716175976694e+02
2.766788766788767617e+00 -1.643663436824827784e+02
2.771672771672772484e+00 -1.641553991569594473e+02
2.776556776556777351e+00 -1.638601428662115040e+02
2.781440781440782217e+00 -1.635821725750394648e+02
2.786324786324787084e+00 -1.637198856595827863e+02
2.791208791208791951e+00 -1.638394672172109097e+02
2.796092796092796817e+00 -1.639184513229058098e+02
2.800976800976801684e+00 -1.640262568650477419e+02
2.805860805860806551e+00 -1.640086658791793752e+02
2.810744810744811417e+00 -1.641250407761656334e+02
2.815628815628816284e+00 -1.641423986871158149e+02
2.820512820512821150e+00 -1.640850091664470369e+02
2.825396825396826017e+00 -1.640655128561563743e+02
2.830280830280830884e+00 -1.640164511828122045e+02
2.835164835164835750e+00 -1.639915559162435557e+02
2.840048840048840617e+00 -1.641322484427800532e+02
2.844932844932845484e+00 -1.642571999074885412e+02
2.849816849816850350e+00 -1.643204391100840382e+02
2.854700854700855217e+00 -1.643315225223242066e+02
2.859584859584860084e+00 -1.640804919797173227e+02
2.864468864468864950e+00 -1.639937616648848575e+02
2.869352869352869817e+00 -1.641187737050827877e+02
2.874236874236874684e+00 -1.640442551875447634e+02
2.879120879120879550e+00 -1.640373120390613053e+02
2.884004884004884417e+00 -1.641170821351917652e+02
2.888888888888889284e+00 -1.641208426196716914e+02
2.893772893772894150e+00 -1.641296574174046157e+02
2.898656898656899017e+00 -1.641003317177010103e+02
2.903540903540903884e+00 -1.641404630142344558e+02
2.908424908424908750e+00 -1.642000253818574436e+02
2.913308913308913617e+00 -1.641634124817330758e+02
2.918192918192918484e+00 -1.641994915714320484e+02
2.923076923076923350e+00 -1.643189825345640429e+02
2.927960927960928217e+00 -1.646090701208705127e+02
2.932844932844933084e+00 -1.646760826749834621e+02
2.937728937728937950e+00 -1.646195797983712055e+02
2.942612942612942817e+00 -1.646795221044258994e+02
2.947496947496947683e+00 -1.646370754459205443e+02
2.952380952380952550e+00 -1.647655684946101644e+02
2.957264957264957417e+00 -1.647966049581691834e+02
2.962148962148962283e+00 -1.648923254003341299e+02
2.967032967032967150e+00 -1.650392351197194216e+02
2.971916971916972017e+00 -1.650412841110508282e+02
2.976800976800976883e+00 -1.648695207247180861e+02
2.981684981684981750e+00 -1.646588471892884797e+02
2.986568986568986617e+00 -1.647623978196141366e+02
2.991452991452991483e+00 -1.649534264185441543e+02
2.996336996336996350e+00 -1.653248363470136724e+02
3.001221001221001217e+00 -1.654911884811373852e+02
3.006105006105006083e+00 -1.655197810791161999e+02
3.010989010989010950e+00 -1.654260140415429419e+02
3.015873015873015817e+00 -1.652342230391835471e+02
3.020757020757020683e+00 -1.652229803851865881e+02
3.025641025641025550e+00 -1.652363618746755378e+02
3.030525030525030417e+00 -1.651857451256222191e+02
3.035409035409035283e+00 -1.652808719008519347e+02
3.040293040293040150e+00 -1.652566143870950270e+02
3.045177045177045017e+00 -1.650672845933635813e+02
3.050061050061049883e+00 -1.650740165094849772e+02
3.054945054945054750e+00 -1.651096117800151433e+02
3.059829059829059617e+00 -1.651619713418984361e+02
3.064713064713064483e+00 -1.652814454276094693e+02
3.069597069597069350e+00 -1.653308423107700378e+02
3.074481074481074216e+00 -1.653363383892042862e+02
3.079365079365079083e+00 -1.656589593588032017e+02
3.084249084249083950e+00 -1.656847177892109073e+02
3.089133089133088816e+00 -1.654999648130088872e+02
3.094017094017093683e+00 -1.657398937914971100e+02
3.098901098901098550e+00 -1.657000443771394771e+02
3.103785103785103416e+00 -1.654703144723212631e+02
3.108669108669108283e+00 -1.654037004909536961e+02
3.113553113553113150e+00 -1.652753117808418608e+02
3.118437118437118016e+00 -1.653186831893070519e+02
3.123321123321122883e+00 -1.654010251255105572e+02
3.128205128205127750e+00 -1.654518401130862060e+02
3.133089133089132616e+00 -1.654876344761900668e+02
3.137973137973137483e+00 -1.654425806206963330e+02
3.142857142857142350e+00 -1.652857118913411512e+02
3.147741147741147216e+00 -1.650894883270825915e+02
3.152625152625152083e+00 -1.650704586863052441e+02
3.157509157509156950e+00 -1.652555483645622303e+02
3.162393162393161816e+00 -1.655710295801648613e+02
3.167277167277166683e+00 -1.656908981800214349e+02
3.172161172161171550e+00 -1.655905675288942973e+02
3.177045177045176416e+00 -1.655325314729346076e+02
3.181929181929181283e+00 -1.654718582985586295e+02
3.186813186813186149e+00 -1.654664378101196007e+02
3.191697191697191016e+00 -1.653633166460055293e+02
3.196581196581195883e+00 -1.654427388894952742e+02
3.201465201465200749e+00 -1.655615631965057446e+02
3.206349206349205616e+00 -1.653471647780113756e+02
3.211233211233210483e+00 -1.650220832479037369e+02
3.216117216117215349e+00 -1.649338237164801058e+02
3.221001221001220216e+00 -1.651747472458856691e+02
3.225885225885225083e+00 -1.650681311447755775e+02
3.230769230769229949e+00 -1.650912470039309881e+02
3.235653235653234816e+00 -1.652903082408673185e+02
3.240537240537239683e+00 -1.652859641116564831e+02
3.245421245421244549e+00 -1.652447444803611631e+02
3.250305250305249416e+00 -1.649446719495741718e+02
3.255189255189256059e+00 -1.647059849114210124e+02
3.260073260073260926e+00 -1.648078809637389668e+02
3.264957264957265792e+00 -1.649002193745650970e+02
3.269841269841270659e+00 -1.649399176943558416e+02
3.274725274725275526e+00 -1.649162030171919184e+02
3.279609279609280392e+00 -1.648329181129166443e+02
3.284493284493285259e+00 -1.648114288262840716e+02
3.289377289377290126e+00 -1.647552265587593752e+02
3.294261294261294992e+00 -1.646789792047488845e+02
3.299145299145299859e+00 -1.645022607147576821e+02
3.304029304029304726e+00 -1.645208373563760347e+02
3.308913308913309592e+00 -1.646697761975716503e+02
3.313797313797314459e+00 -1.645889550834953923e+02
3.318681318681319325e+00 -1.646943151913051224e+02
3.323565323565324192e+00 -1.648782994037467802e+02
3.328449328449329059e+00 -1.649399444767662430e+02
3.333333333333333925e+00 -1.650220361388614094e+02
3.338217338217338792e+00 -1.650392351863560521e+02
3.343101343101343659e+00 -1.650541849854127747e+02
3.347985347985348525e+00 -1.650524750357063795e+02
3.352869352869353392e+00 -1.649762789162458603e+02
3.357753357753358259e+00 -1.648123997880105662e+02
3.362637362637363125e+00 -1.648291013835034846e+02
3.367521367521367992e+00 -1.650139785155036520e+02
3.372405372405372859e+00 -1.650771635963620270e+02
3.377289377289377725e+00 -1.650689695807524515e+02
3.382173382173382592e+00 -1.649832207762801488e+02
3.387057387057387459e+00 -1.648921929708898233e+02
3.391941391941392325e+00 -1.649136760985791739e+02
3.396825396825397192e+00 -1.649008918807433304e+02
3.401709401709402059e+00 -1.647421528463570723e+02
3.406593406593406925e+00 -1.644473817321998581e+02
3.411477411477411792e+00 -1.644032181519158371e+02
3.416361416361416659e+00 -1.645448511715575535e+02
3.421245421245421525e+00 -1.646225730734436752e+02
3.426129426129426392e+00 -1.647604265510329640e+02
3.431013431013431259e+00 -1.651118319856437324e+02
3.435897435897436125e+00 -1.651540053891298783e+02
3.440781440781440992e+00 -1.650662715624464738e+02
3.445665445665445858e+00 -1.650963953767150372e+02
3.450549450549450725e+00 -1.650978104660521240e+02
3.455433455433455592e+00 -1.650940068698525920e+02
3.460317460317460458e+00 -1.650903875884583272e+02
3.465201465201465325e+00 -1.650009553314150139e+02
3.470085470085470192e+00 -1.652534500063742371e+02
3.474969474969475058e+00 -1.653822827580132184e+02
3.479853479853479925e+00 -1.652489271876266059e+02
3.484737484737484792e+00 -1.652411906876199623e+02
3.489621489621489658e+00 -1.650867956841622117e+02
3.494505494505494525e+00 -1.649476638148304630e+02
3.499389499389499392e+00 -1.649508967945563143e+02
3.504273504273504258e+00 -1.649846714300047950e+02
3.509157509157509125e+00 -1.648272371450412095e+02
3.514041514041513992e+00 -1.648607529242559906e+02
3.518925518925518858e+00 -1.650127319173290630e+02
3.523809523809523725e+00 -1.651176353162233283e+02
3.528693528693528592e+00 -1.651144689502592655e+02
3.533577533577533458e+00 -1.651717315091831040e+02
3.538461538461538325e+00 -1.651753740265311876e+02
3.543345543345543192e+00 -1.651448167931874593e+02
3.548229548229548058e+00 -1.651134816910319785e+02
3.553113553113552925e+00 -1.651307883526939122e+02
3.557997557997557792e+00 -1.650251159954721629e+02
3.562881562881562658e+00 -1.650132603564527756e+02
3.567765567765567525e+00 -1.646619237363653383e+02
3.572649572649572391e+00 -1.642632055807178517e+02
3.577533577533577258e+00 -1.640599063340194448e+02
3.582417582417582125e+00 -1.635692460113476727e+02
3.587301587301586991e+00 -1.633005086139353921e+02
3.592185592185591858e+00 -1.632678620326693704e+02
3.597069597069596725e+00 -1.631704815062289526e+02
3.601953601953601591e+00 -1.630984535031017231e+02
3.606837606837606458e+00 -1.631241844319838492e+02
3.611721611721611325e+00 -1.631652809083639113e+02
3.616605616605616191e+00 -1.631529502772506817e+02
3.621489621489621058e+00 -1.632481235952920429e+02
3.626373626373625925e+00 -1.634160389003696707e+02
3.631257631257630791e+00 -1.633409895927469506e+02
3.636141636141635658e+00 -1.632002450588369697e+02
3.641025641025640525e+00 -1.631869577853350393e+02
3.645909645909645391e+00 -1.632134907935246986e+02
3.650793650793650258e+00 -1.631440088679334508e+02
3.655677655677655125e+00 -1.630847703373175079e+02
3.660561660561659991e+00 -1.631344988309139694e+02
3.665445665445664858e+00 -1.631540635642362247e+02
3.670329670329669725e+00 -1.631481417449849118e+02
3.675213675213674591e+00 -1.631484398526840209e+02
3.680097680097679458e+00 -1.631171674579304920e+02
3.684981684981684324e+00 -1.631658745819149772e+02
3.689865689865689191e+00 -1.631332860089597716e+02
3.694749694749694058e+00 -1.631595901068168359e+02
3.699633699633698924e+00 -1.631986626459843137e+02
3.704517704517703791e+00 -1.629153563018103910e+02
3.709401709401708658e+00 -1.628528184361977367e+02
3.714285714285713524e+00 -1.629095356031839970e+02
3.719169719169718391e+00 -1.627729254592779853e+02
3.724053724053723258e+00 -1.627076221511490530e+02
3.728937728937728124e+00 -1.627650403256106699e+02
3.733821733821732991e+00 -1.627972176900817090e+02
3.738705738705737858e+00 -1.628247662270903220e+02
3.743589743589742724e+00 -1.627032547337463768e+02
3.748473748473747591e+00 -1.623529545268061725e+02
3.753357753357754234e+00 -1.622708954903017968e+02
3.758241758241759101e+00 -1.622582831778670993e+02
3.763125763125763967e+00 -1.622504725367667504e+02
3.768009768009768834e+00 -1.623106127097148601e+02
3.772893772893773701e+00 -1.623073163074645038e+02
3.777777777777778567e+00 -1.623580376497800160e+02
3.782661782661783434e+00 -1.623332040056837116e+02
3.787545787545788301e+00 -1.625306447447877076e+02
3.792429792429793167e+00 -1.628019846279155445e+02
3.797313797313798034e+00 -1.629302149590336626e+02
3.802197802197802901e+00 -1.631556826122830444e+02
3.807081807081807767e+00 -1.632832689768468697e+02
3.811965811965812634e+00 -1.633156185767350905e+02
3.816849816849817500e+00 -1.633639346833866171e+02
3.821733821733822367e+00 -1.634270297530166260e+02
3.826617826617827234e+00 -1.634732906020000769e+02
3.831501831501832100e+00 -1.634274199777876220e+02
3.836385836385836967e+00 -1.632288934002548615e+02
3.841269841269841834e+00 -1.630498137669875973e+02
3.846153846153846700e+00 -1.630485005887888974e+02
3.851037851037851567e+00 -1.632277557252983513e+02
3.855921855921856434e+00 -1.633240385520885241e+02
3.860805860805861300e+00 -1.632658398991512456e+02
3.865689865689866167e+00 -1.632584935608902583e+02
3.870573870573871034e+00 -1.632541658391907617e+02
3.875457875457875900e+00 -1.633195332875245924e+02
3.880341880341880767e+00 -1.633170293333180325e+02
3.885225885225885634e+00 -1.632614601904160736e+02
3.890109890109890500e+00 -1.632522630358014339e+02
3.894993894993895367e+00 -1.631209553793860323e+02
3.899877899877900234e+00 -1.629206937927710328e+02
3.904761904761905100e+00 -1.627950579243515108e+02
3.909645909645909967e+00 -1.627991880623274028e+02
3.914529914529914834e+00 -1.627285945625981753e+02
3.919413919413919700e+00 -1.625556817171882358e+02
3.924297924297924567e+00 -1.627840121758342491e+02
3.929181929181929434e+00 -1.629465313921303675e+02
3.934065934065934300e+00 -1.629281867437268261e+02
3.938949938949939167e+00 -1.630826566302253582e+02
3.943833943833944033e+00 -1.631662895359519894e+02
3.948717948717948900e+00 -1.631626559997646950e+02
3.953601953601953767e+00 -1.630541028117986286e+02
3.958485958485958633e+00 -1.629365972244113721e+02
3.963369963369963500e+00 -1.629322251000587300e+02
3.968253968253968367e+00 -1.631584490962850680e+02
3.973137973137973233e+00 -1.630610709602222528e+02
3.978021978021978100e+00 -1.628496320998550289e+02
3.982905982905982967e+00 -1.628123494946763401e+02
3.987789987789987833e+00 -1.628207531681030389e+02
3.992673992673992700e+00 -1.627985264275307316e+02
3.997557997557997567e+00 -1.627091112029056603e+02
4.002442002442002433e+00 -1.626276270151267056e+02
4.007326007326007300e+00 -1.626160157898057719e+02
4.012210012210012167e+00 -1.626373130479840370e+02
4.017094017094017033e+00 -1.626755620372253759e+02
4.021978021978021900e+00 -1.628161790067061077e+02
4.026862026862026767e+00 -1.629374381609772513e+02
4.031746031746031633e+00 -1.629077951797139576e+02
4.036630036630036500e+00 -1.628831079701215003e+02
4.041514041514041367e+00 -1.628652545463824595e+02
4.046398046398046233e+00 -1.628528656662521996e+02
4.051282051282051100e+00 -1.628606434748364507e+02
4.056166056166055967e+00 -1.630279325701254152e+02
4.061050061050060833e+00 -1.632429528312518130e+02
4.065934065934065700e+00 -1.632161019869847962e+02
4.070818070818070566e+00 -1.631769463381893388e+02
4.075702075702075433e+00 -1.631079768119420805e+02
4.080586080586080300e+00 -1.631223416821009948e+02
4.085470085470085166e+00 -1.630442600711305090e+02
4.090354090354090033e+00 -1.630491888627845469e+02
4.095238095238094900e+00 -1.629323178854765786e+02
4.100122100122099766e+00 -1.628126424283524329e+02
4.105006105006104633e+00 -1.629129113334589363e+02
4.109890109890109500e+00 -1.627141641226502315e+02
4.114774114774114366e+00 -1.626259256171168204e+02
4.119658119658119233e+00 -1.626699421719021075e+02
4.124542124542124100e+00 -1.625686654162261675e+02
4.129426129426128966e+00 -1.624940240028243750e+02
4.134310134310133833e+00 -1.624649115127070615e+02
4.139194139194138700e+00 -1.624036256512219722e+02
4.144078144078143566e+00 -1.623616581674128270e+02
4.148962148962148433e+00 -1.622863170185507897e+02
4.153846153846153300e+00 -1.621695946796867531e+02
4.158730158730158166e+00 -1.619672952511704977e+02
4.163614163614163033e+00 -1.617476424278744673e+02
4.168498168498167900e+00 -1.616885201150568605e+02
4.173382173382172766e+00 -1.617418961696026258e+02
4.178266178266177633e+00 -1.618293511120503467e+02
4.183150183150182500e+00 -1.619211498328206176e+02
4.188034188034187366e+00 -1.619577633096380680e+02
4.192918192918192233e+00 -1.621084378273413051e+02
4.197802197802197099e+00 -1.622030241285457919e+02
4.202686202686201966e+00 -1.621570480062143815e+02
4.207570207570206833e+00 -1.620923985585430387e+02
4.212454212454211699e+00 -1.619459485473007589e+02
4.217338217338216566e+00 -1.619159169840745562e+02
4.222222222222221433e+00 -1.619561138992353051e+02
4.227106227106226299e+00 -1.619446761653819635e+02
4.231990231990231166e+00 -1.619354245453007763e+02
4.236874236874236033e+00 -1.620202843580063075e+02
4.241758241758240899e+00 -1.620379505037419960e+02
4.246642246642245766e+00 -1.620373693305153324e+02
4.251526251526250633e+00 -1.620114713829395328e+02
4.256410256410257276e+00 -1.620560964258556851e+02
4.261294261294262142e+00 -1.620653735545534460e+02
4.266178266178267009e+00 -1.620265403656886747e+02
4.271062271062271876e+00 -1.620580331894063306e+02
4.275946275946276742e+00 -1.620865431224412134e+02
4.280830280830281609e+00 -1.618265654308962382e+02
4.285714285714286476e+00 -1.617308356131141238e+02
4.290598290598291342e+00 -1.617379803221375028e+02
4.295482295482296209e+00 -1.617301503763567325e+02
4.300366300366301076e+00 -1.616404593497465498e+02
4.305250305250305942e+00 -1.612270109359461685e+02
4.310134310134310809e+00 -1.610589857782167940e+02
4.315018315018315676e+00 -1.610494394626355756e+02
4.319902319902320542e+00 -1.610820272466039853e+02
4.324786324786325409e+00 -1.610819079653776384e+02
4.329670329670330275e+00 -1.612548572303977323e+02
4.334554334554335142e+00 -1.613670884691291292e+02
4.339438339438340009e+00 -1.614432755385635687e+02
4.344322344322344875e+00 -1.616387200302204690e+02
4.349206349206349742e+00 -1.617713087109792127e+02
4.354090354090354609e+00 -1.618853069827133879e+02
4.358974358974359475e+00 -1.620031680776048120e+02
4.363858363858364342e+00 -1.620888780578428339e+02
4.368742368742369209e+00 -1.621630755860226714e+02
4.373626373626374075e+00 -1.623276888426763946e+02
4.378510378510378942e+00 -1.625794511371529438e+02
4.383394383394383809e+00 -1.628651842540542987e+02
4.388278388278388675e+00 -1.629790090150279411e+02
4.393162393162393542e+00 -1.627760756385260379e+02
4.398046398046398409e+00 -1.624447592544816530e+02
4.402930402930403275e+00 -1.622866776720369444e+02
4.407814407814408142e+00 -1.623166644609362947e+02
4.412698412698413009e+00 -1.622761156454475895e+02
4.417582417582417875e+00 -1.623020998089409943e+02
4.422466422466422742e+00 -1.623880724384565042e+02
4.427350427350427609e+00 -1.624681185830261256e+02
4.432234432234432475e+00 -1.626058650456446344e+02
4.437118437118437342e+00 -1.625459220298171203e+02
4.442002442002442208e+00 -1.623797345015040321e+02
4.446886446886447075e+00 -1.622812136304528678e+02
4.451770451770451942e+00 -1.623154158446880047e+02
4.456654456654456808e+00 -1.622172180269024295e+02
4.461538461538461675e+00 -1.621079532967605132e+02
4.466422466422466542e+00 -1.619636796726499028e+02
4.471306471306471408e+00 -1.619560976931004177e+02
4.476190476190476275e+00 -1.619672656526906280e+02
4.481074481074481142e+00 -1.619229105859364495e+02
4.485958485958486008e+00 -1.618912225034732160e+02
4.490842490842490875e+00 -1.618396432096281501e+02
4.495726495726495742e+00 -1.618244837221698731e+02
4.500610500610500608e+00 -1.618769988375936748e+02
4.505494505494505475e+00 -1.618107561086060855e+02
4.510378510378510342e+00 -1.617714181147940451e+02
4.515262515262515208e+00 -1.618568403412406838e+02
4.520146520146520075e+00 -1.619978783640108873e+02
4.525030525030524942e+00 -1.624723211829928573e+02
4.529914529914529808e+00 -1.627107937035772238e+02
4.534798534798534675e+00 -1.627719931440910557e+02
4.539682539682539542e+00 -1.626959743632980064e+02
4.544566544566544408e+00 -1.626716253221666761e+02
4.549450549450549275e+00 -1.625653186430880908e+02
4.554334554334554142e+00 -1.621972700766119146e+02
4.559218559218559008e+00 -1.620894619561083232e+02
4.564102564102563875e+00 -1.620820173113875171e+02
4.568986568986568741e+00 -1.620704405217331612e+02
4.573870573870573608e+00 -1.620652666417281011e+02
4.578754578754578475e+00 -1.621425061679643136e+02
4.583638583638583341e+00 -1.621724532910020002e+02
4.588522588522588208e+00 -1.620190381372004822e+02
4.593406593406593075e+00 -1.619485180659640946e+02
4.598290598290597941e+00 -1.619207200082262830e+02
4.603174603174602808e+00 -1.619205302869045795e+02
4.608058608058607675e+00 -1.619261955924065433e+02
4.612942612942612541e+00 -1.620086584744447009e+02
4.617826617826617408e+00 -1.622711064263208129e+02
4.622710622710622275e+00 -1.624538509672671580e+02
4.627594627594627141e+00 -1.624516809156660884e+02
4.632478632478632008e+00 -1.624397922993689747e+02
4.637362637362636875e+00 -1.624078115271778415e+02
4.642246642246641741e+00 -1.622391768759489423e+02
4.647130647130646608e+00 -1.621465792056323494e+02
4.652014652014651475e+00 -1.621020868761916631e+02
4.656898656898656341e+00 -1.620494238826957201e+02
4.661782661782661208e+00 -1.621770594725073806e+02
4.666666666666666075e+00 -1.621918743087931603e+02
4.671550671550670941e+00 -1.620611224649764495e+02
4.676434676434675808e+00 -1.621327544282215172e+02
4.681318681318680675e+00 -1.623284151564184299e+02
4.686202686202685541e+00 -1.624364580124079964e+02
4.691086691086690408e+00 -1.623556423582778621e+02
4.695970695970695274e+00 -1.622587805068891669e+02
4.700854700854700141e+00 -1.623702190744757274e+02
4.705738705738705008e+00 -1.624404170532060334e+02
4.710622710622709874e+00 -1.624911185207599260e+02
4.715506715506714741e+00 -1.624644690057430694e+02
4.720390720390719608e+00 -1.626886741897245940e+02
4.725274725274724474e+00 -1.628838927483919008e+02
4.730158730158729341e+00 -1.627252268610233159e+02
4.735042735042734208e+00 -1.627071801860935523e+02
4.739926739926739074e+00 -1.626674610947908661e+02
4.744810744810743941e+00 -1.627290745760575987e+02
4.749694749694748808e+00 -1.627092640553632918e+02
4.754578754578755451e+00 -1.626732045448753468e+02
4.759462759462760317e+00 -1.627805650502607477e+02
4.764346764346765184e+00 -1.627702965248715259e+02
4.769230769230770051e+00 -1.627612258343000917e+02
4.774114774114774917e+00 -1.631464319957436544e+02
4.778998778998779784e+00 -1.633817363896312713e+02
4.783882783882784651e+00 -1.633640660796542932e+02
4.788766788766789517e+00 -1.633533939342281087e+02
4.793650793650794384e+00 -1.633548366241196277e+02
4.798534798534799251e+00 -1.633608943406208596e+02
4.803418803418804117e+00 -1.633623705286294125e+02
4.808302808302808984e+00 -1.635597659096694088e+02
4.813186813186813851e+00 -1.636220210235736658e+02
4.818070818070818717e+00 -1.635339688993085474e+02
4.822954822954823584e+00 -1.634374510656260782e+02
4.827838827838828450e+00 -1.634729335619483663e+02
4.832722832722833317e+00 -1.636311522557967635e+02
4.837606837606838184e+00 -1.636720729071589062e+02
4.842490842490843050e+00 -1.636456280355922388e+02
4.847374847374847917e+00 -1.637007274877568648e+02
4.852258852258852784e+00 -1.637435883353333281e+02
4.857142857142857650e+00 -1.637653246752803966e+02
4.862026862026862517e+00 -1.638702961849041344e+02
4.866910866910867384e+00 -1.639502709525481805e+02
4.871794871794872250e+00 -1.641076845672005220e+02
4.876678876678877117e+00 -1.643612298714819531e+02
4.881562881562881984e+00 -1.642952516635392044e+02
4.886446886446886850e+00 -1.641786746826571459e+02
4.891330891330891717e+00 -1.642623432086843422e+02
4.896214896214896584e+00 -1.642372594789720779e+02
4.901098901098901450e+00 -1.642281236772077762e+02
4.905982905982906317e+00 -1.643102620857466434e+02
4.910866910866911184e+00 -1.645311217618631190e+02
4.915750915750916050e+00 -1.646504315653950528e+02
4.920634920634920917e+00 -1.645452895376669460e+02
4.925518925518925784e+00 -1.645713874077505352e+02
4.930402930402930650e+00 -1.644547031260580354e+02
4.935286935286935517e+00 -1.645692801005685624e+02
4.940170940170940383e+00 -1.644422772137555171e+02
4.945054945054945250e+00 -1.644478992171937932e+02
4.949938949938950117e+00 -1.647933252653812701e+02
4.954822954822954983e+00 -1.646941521499377643e+02
4.959706959706959850e+00 -1.647198369569956640e+02
4.964590964590964717e+00 -1.646991517403711498e+02
4.969474969474969583e+00 -1.647382107823189301e+02
4.974358974358974450e+00 -1.648916564535946065e+02
4.979242979242979317e+00 -1.648390348510745014e+02
4.984126984126984183e+00 -1.646629377652507458e+02
4.989010989010989050e+00 -1.647181755653960522e+02
4.993894993894993917e+00 -1.648504520064452663e+02
4.998778998778998783e+00 -1.648487707201985870e+02
5.003663003663003650e+00 -1.648948477798224985e+02
5.008547008547008517e+00 -1.648669814712829975e+02
5.013431013431013383e+00 -1.648115876045106916e+02
5.018315018315018250e+00 -1.648454373311826657e+02
5.023199023199023117e+00 -1.648676583419111523e+02
5.028083028083027983e+00 -1.648641607498827000e+02
5.032967032967032850e+00 -1.649473601665455931e+02
5.037851037851037717e+00 -1.650001375131152770e+02
5.042735042735042583e+00 -1.649816131162000943e+02
5.047619047619047450e+00 -1.648357186572050637e+02
5.052503052503052317e+00 -1.646432729126081824e+02
5.057387057387057183e+00 -1.646212499402639082e+02
5.062271062271062050e+00 -1.646611202310967315e+02
5.067155067155066916e+00 -1.647191167128785594e+02
5.072039072039071783e+00 -1.647894686600324690e+02
5.076923076923076650e+00 -1.649530717296650266e+02
5.081807081807081516e+00 -1.651484086345885203e+02
5.086691086691086383e+00 -1.650977243303549642e+02
5.091575091575091250e+00 -1.649545944031895601e+02
5.096459096459096116e+00 -1.649896309831272845e+02
5.101343101343100983e+00 -1.652233517978186796e+02
5.106227106227105850e+00 -1.654533758233770300e+02
5.111111111111110716e+00 -1.654745086493440454e+02
5.115995115995115583e+00 -1.655004369616596023e+02
5.120879120879120450e+00 -1.654667176184650543e+02
5.125763125763125316e+00 -1.654796587415834779e+02
5.130647130647130183e+00 -1.654403625961539603e+02
5.135531135531135050e+00 -1.653653343160746374e+02
5.140415140415139916e+00 -1.653329541354796390e+02
5.145299145299144783e+00 -1.651685174277482702e+02
5.150183150183149650e+00 -1.651643363625036613e+02
5.155067155067154516e+00 -1.651296498356905431e+02
5.159951159951159383e+00 -1.652742433838774616e+02
5.164835164835164250e+00 -1.653207676985331602e+02
5.169719169719169116e+00 -1.653341290208434771e+02
5.174603174603173983e+00 -1.655109940893015334e+02
5.179487179487178850e+00 -1.655726427328826560e+02
5.184371184371183716e+00 -1.655509733787150424e+02
5.189255189255188583e+00 -1.654219976647706574e+02
5.194139194139193449e+00 -1.654586991770981399e+02
5.199023199023198316e+00 -1.656096419667884447e+02
5.203907203907203183e+00 -1.659373868767764009e+02
5.208791208791208049e+00 -1.660496598024043919e+02
5.213675213675212916e+00 -1.658775226127990550e+02
5.218559218559217783e+00 -1.655976634402618970e+02
5.223443223443222649e+00 -1.653740762804514191e+02
5.228327228327227516e+00 -1.653432128717004730e+02
5.233211233211232383e+00 -1.654539160401037634e+02
5.238095238095237249e+00 -1.654354509438852574e+02
5.242979242979242116e+00 -1.653893617006355328e+02
5.247863247863246983e+00 -1.653728103080527205e+02
5.252747252747251849e+00 -1.653144231366692338e+02
5.257631257631258492e+00 -1.654395452543996896e+02
5.262515262515263359e+00 -1.655919421591221692e+02
5.267399267399268226e+00 -1.656547658500073794e+02
5.272283272283273092e+00 -1.655960961696932827e+02
5.277167277167277959e+00 -1.655481954754656613e+02
5.282051282051282826e+00 -1.655399206802513277e+02
5.286935286935287692e+00 -1.654637691037700620e+02
5.291819291819292559e+00 -1.651526346696792302e+02
5.296703296703297426e+00 -1.649821527771943579e+02
5.301587301587302292e+00 -1.650221164311852817e+02
5.306471306471307159e+00 -1.650856784654730802e+02
5.311355311355312026e+00 -1.652260928202434513e+02
5.316239316239316892e+00 -1.652812944074088648e+02
5.321123321123321759e+00 -1.652550095300395867e+02
5.326007326007326625e+00 -1.653725854135018380e+02
5.330891330891331492e+00 -1.655167370618084988e+02
5.335775335775336359e+00 -1.655593365513587685e+02
5.340659340659341225e+00 -1.655867952728933119e+02
5.345543345543346092e+00 -1.655753539751839298e+02
5.350427350427350959e+00 -1.656001808959107393e+02
5.355311355311355825e+00 -1.657100231095310789e+02
5.360195360195360692e+00 -1.658304365908503826e+02
5.365079365079365559e+00 -1.659741386608092171e+02
5.369963369963370425e+00 -1.660721685650713084e+02
5.374847374847375292e+00 -1.659662975123392812e+02
5.379731379731380159e+00 -1.658864659652934108e+02
5.384615384615385025e+00 -1.659530281391834876e+02
5.389499389499389892e+00 -1.659308983056233444e+02
5.394383394383394759e+00 -1.659023459781491567e+02
5.399267399267399625e+00 -1.656656944800705560e+02
5.404151404151404492e+00 -1.655808699361150502e+02
5.409035409035409359e+00 -1.658330340441803230e+02
5.413919413919414225e+00 -1.655878521063496862e+02
5.418803418803419092e+00 -1.651475674263644748e+02
5.423687423687423959e+00 -1.649649680302999286e+02
5.428571428571428825e+00 -1.649865725768077311e+02
5.433455433455433692e+00 -1.651015459278147262e+02
5.438339438339438559e+00 -1.652221342505135908e+02
5.443223443223443425e+00 -1.653791598891953925e+02
5.448107448107448292e+00 -1.654706475375173227e+02
5.452991452991453158e+00 -1.654157047309986410e+02
5.457875457875458025e+00 -1.654614442603773057e+02
5.462759462759462892e+00 -1.655000814706618257e+02
5.467643467643467758e+00 -1.654982791057090878e+02
5.472527472527472625e+00 -1.655190245192176235e+02
5.477411477411477492e+00 -1.654316022280125935e+02
5.482295482295482358e+00 -1.653319513048189719e+02
5.487179487179487225e+00 -1.653145583899370763e+02
5.492063492063492092e+00 -1.654771470307973686e+02
5.496947496947496958e+00 -1.655724018871412113e+02
5.501831501831501825e+00 -1.654131747269019002e+02
5.506715506715506692e+00 -1.654232868305956856e+02
5.511599511599511558e+00 -1.657067327040342946e+02
5.516483516483516425e+00 -1.658669033105736048e+02
5.521367521367521292e+00 -1.657846731555063684e+02
5.526251526251526158e+00 -1.656983213405933384e+02
5.531135531135531025e+00 -1.655043206861723206e+02
5.536019536019535892e+00 -1.652630781898312478e+02
5.540903540903540758e+00 -1.652298268260597354e+02
5.545787545787545625e+00 -1.652259094717648225e+02
5.550671550671550492e+00 -1.652149047542794733e+02
5.555555555555555358e+00 -1.652307156330918474e+02
5.560439560439560225e+00 -1.651547241638045875e+02
5.565323565323565091e+00 -1.650844041727286253e+02
5.570207570207569958e+00 -1.650496656156056758e+02
5.575091575091574825e+00 -1.648462860501045384e+02
5.579975579975579691e+00 -1.647697705484446828e+02
5.584859584859584558e+00 -1.648214617990992110e+02
5.589743589743589425e+00 -1.647900405947411286e+02
5.594627594627594291e+00 -1.644943225320998010e+02
5.599511599511599158e+00 -1.640754932098942618e+02
5.604395604395604025e+00 -1.640199981095320254e+02
5.609279609279608891e+00 -1.640092287977745400e+02
5.614163614163613758e+00 -1.639658108443862261e+02
5.619047619047618625e+00 -1.639528473376615807e+02
5.623931623931623491e+00 -1.637949735038385768e+02
5.628815628815628358e+00 -1.637270457912464110e+02
5.633699633699633225e+00 -1.638825227317645954e+02
5.638583638583638091e+00 -1.641912589465940755e+02
5.643467643467642958e+00 -1.643185478532143406e+02
5.648351648351647825e+00 -1.642203793574880422e+02
5.653235653235652691e+00 -1.641139536450342575e+02
5.658119658119657558e+00 -1.641500853511708158e+02
5.663003663003662425e+00 -1.641747205203588464e+02
5.667887667887667291e+00 -1.641837752934311823e+02
5.672771672771672158e+00 -1.642396732066564198e+02
5.677655677655677025e+00 -1.642280962647465685e+02
5.682539682539681891e+00 -1.640867371561963921e+02
5.687423687423686758e+00 -1.640059742167923105e+02
5.692307692307691624e+00 -1.640272680302889512e+02
5.697191697191696491e+00 -1.640355408278645655e+02
5.702075702075701358e+00 -1.641306209194367227e+02
5.706959706959706224e+00 -1.641133219746597831e+02
5.711843711843711091e+00 -1.640785078335057392e+02
5.716727716727715958e+00 -1.639910033573690100e+02
5.721611721611720824e+00 -1.639520510394644361e+02
5.726495726495725691e+00 -1.639943814450834338e+02
5.731379731379730558e+00 -1.639256414425793196e+02
5.736263736263735424e+00 -1.638808168121768745e+02
5.741147741147740291e+00 -1.639534543393434092e+02
5.746031746031745158e+00 -1.639477829702738632e+02
5.750915750915750024e+00 -1.640329352124222169e+02
5.755799755799756667e+00 -1.642282863042917995e+02
5.760683760683761534e+00 -1.642283436417002349e+02
5.765567765567766401e+00 -1.642261809197335083e+02
5.770451770451771267e+00 -1.642413872445115715e+02
5.775335775335776134e+00 -1.642409952075323645e+02
5.780219780219781001e+00 -1.642770503895599461e+02
5.785103785103785867e+00 -1.642835829144569857e+02
5.789987789987790734e+00 -1.643012064528289216e+02
5.794871794871795601e+00 -1.644517173419203289e+02
5.799755799755800467e+00 -1.645060806661244612e+02
5.804639804639805334e+00 -1.644418689282953210e+02
5.809523809523810201e+00 -1.644196486432336997e+02
5.814407814407815067e+00 -1.647527229137790528e+02
5.819291819291819934e+00 -1.653558326172523039e+02
5.824175824175824800e+00 -1.654589525066417082e+02
5.829059829059829667e+00 -1.654822282827317110e+02
5.833943833943834534e+00 -1.654861002043837459e+02
5.838827838827839400e+00 -1.654462838511018674e+02
5.843711843711844267e+00 -1.656790948961082677e+02
5.848595848595849134e+00 -1.656940968551718925e+02
5.853479853479854000e+00 -1.655322256970309525e+02
5.858363858363858867e+00 -1.652159126403140021e+02
5.863247863247863734e+00 -1.650029187696570148e+02
5.868131868131868600e+00 -1.651248898691848126e+02
5.873015873015873467e+00 -1.652517756542296468e+02
5.877899877899878334e+00 -1.652901098466944632e+02
5.882783882783883200e+00 -1.653196519039293548e+02
5.887667887667888067e+00 -1.653140843765832813e+02
5.892551892551892934e+00 -1.652664064265372019e+02
5.897435897435897800e+00 -1.652320718610907875e+02
5.902319902319902667e+00 -1.653895837102795099e+02
5.907203907203907534e+00 -1.655489339538430613e+02
5.912087912087912400e+00 -1.655583537396114195e+02
5.916971916971917267e+00 -1.656435738937503288e+02
5.921855921855922134e+00 -1.655768569932748164e+02
5.926739926739927000e+00 -1.657412150462361069e+02
5.931623931623931867e+00 -1.658985445586827154e+02
5.936507936507936734e+00 -1.660003559936463091e+02
5.941391941391941600e+00 -1.661359491584117620e+02
5.946275946275946467e+00 -1.659395945802271513e+02
5.951159951159951333e+00 -1.660511160162087947e+02
5.956043956043956200e+00 -1.660989760644769149e+02
5.960927960927961067e+00 -1.658525313985926175e+02
5.965811965811965933e+00 -1.658929536863299745e+02
5.970695970695970800e+00 -1.659934856920477273e+02
5.975579975579975667e+00 -1.659696829660762774e+02
5.980463980463980533e+00 -1.660058649915239357e+02
5.985347985347985400e+00 -1.659784674855433195e+02
5.990231990231990267e+00 -1.659512025848333110e+02
5.995115995115995133e+00 -1.659001401711629455e+02
6.000000000000000000e+00 -1.659383960992318521e+02
6.004884004884004867e+00 -1.660338180167466362e+02
6.009768009768009733e+00 -1.660315463841367034e+02
6.014652014652014600e+00 -1.660711150395517848e+02
6.019536019536019467e+00 -1.660689501061308704e+02
6.024420024420024333e+00 -1.659472981600080743e+02
6.029304029304029200e+00 -1.658939306191494438e+02
6.034188034188034067e+00 -1.657773580411275987e+02
6.039072039072038933e+00 -1.656815462793258291e+02
6.043956043956043800e+00 -1.656299945714492310e+02
6.048840048840048667e+00 -1.654059586130474031e+02
6.053724053724053533e+00 -1.652992350618141870e+02
6.058608058608058400e+00 -1.654781129080199662e+02
6.063492063492063266e+00 -1.656750919852430570e+02
6.068376068376068133e+00 -1.657677692756693659e+02
6.073260073260073000e+00 -1.659091157902663554e+02
6.078144078144077866e+00 -1.661221500072971935e+02
6.083028083028082733e+00 -1.661429540508933371e+02
6.087912087912087600e+00 -1.659289586113881114e+02
6.092796092796092466e+00 -1.656358074106047411e+02
6.097680097680097333e+00 -1.653274389949570491e+02
6.102564102564102200e+00 -1.652535572733612241e+02
6.107448107448107066e+00 -1.652453026987750491e+02
6.112332112332111933e+00 -1.652949171381664257e+02
6.117216117216116800e+00 -1.651407745630107229e+02
6.122100122100121666e+00 -1.648917913449859896e+02
6.126984126984126533e+00 -1.648736365097857970e+02
6.131868131868131400e+00 -1.648401103642106591e+02
6.136752136752136266e+00 -1.648579658746344023e+02
6.141636141636141133e+00 -1.648757935977807279e+02
6.146520146520146000e+00 -1.648231803187937317e+02
6.151404151404150866e+00 -1.647959693623683961e+02
6.156288156288155733e+00 -1.647833370872000103e+02
6.161172161172160600e+00 -1.648644530153463279e+02
6.166056166056165466e+00 -1.650194415161687402e+02
6.170940170940170333e+00 -1.650583000199729327e+02
6.175824175824175200e+00 -1.650743447338933549e+02
6.180708180708180066e+00 -1.651164859536340259e+02
6.185592185592184933e+00 -1.650961541835413016e+02
6.190476190476189799e+00 -1.650680171207462763e+02
6.195360195360194666e+00 -1.650419209184450153e+02
6.200244200244199533e+00 -1.650568934669331043e+02
6.205128205128204399e+00 -1.651045882299927996e+02
6.210012210012209266e+00 -1.650800467767844282e+02
6.214896214896214133e+00 -1.650731718446329523e+02
6.219780219780218999e+00 -1.650624715968743317e+02
6.224664224664223866e+00 -1.650563633289115728e+02
6.229548229548228733e+00 -1.650263926354663226e+02
6.234432234432233599e+00 -1.649760770635575398e+02
6.239316239316238466e+00 -1.649975030167898638e+02
6.244200244200243333e+00 -1.650471152927097762e+02
6.249084249084248199e+00 -1.651624992767450806e+02
6.253968253968253066e+00 -1.653286626249487767e+02
6.258852258852257933e+00 -1.652698656592544353e+02
6.263736263736262799e+00 -1.652636397251419567e+02
6.268620268620267666e+00 -1.654718711201945496e+02
6.273504273504272533e+00 -1.653603153782727873e+02
6.278388278388277399e+00 -1.650425939990958852e+02
6.283272283272282266e+00 -1.648275301589230821e+02
6.288156288156287133e+00 -1.647999158171067791e+02
6.293040293040291999e+00 -1.648415925973800427e+02
6.297924297924296866e+00 -1.649672534399351775e+02
6.302808302808301733e+00 -1.651590290409920385e+02
6.307692307692306599e+00 -1.652868326119030371e+02
6.312576312576311466e+00 -1.655530982333172858e+02
6.317460317460316332e+00 -1.659211306956038072e+02
6.322344322344321199e+00 -1.660017095318485758e+02
6.327228327228326066e+00 -1.660090431463669347e+02
6.332112332112330932e+00 -1.659518543075082562e+02
6.336996336996335799e+00 -1.661484012795011438e+02
6.341880341880340666e+00 -1.665146885282035782e+02
6.346764346764345532e+00 -1.665436524674673251e+02
6.351648351648350399e+00 -1.665942914974291966e+02
6.356532356532355266e+00 -1.665638487547384443e+02
6.361416361416360132e+00 -1.664649304660547102e+02
6.366300366300364999e+00 -1.665084565010924678e+02
6.371184371184369866e+00 -1.665162754950708575e+02
6.376068376068374732e+00 -1.665334033774491047e+02
6.380952380952379599e+00 -1.664682397552332134e+02
6.385836385836384466e+00 -1.664130051033801578e+02
6.390720390720389332e+00 -1.664024152589252026e+02
6.395604395604394199e+00 -1.663595385377560092e+02
6.400488400488399066e+00 -1.665811246297090520e+02
6.405372405372403932e+00 -1.667636177902337806e+02
6.410256410256408799e+00 -1.668005181295298485e+02
6.415140415140413666e+00 -1.667894922926388404e+02
6.420024420024418532e+00 -1.667496067292232169e+02
6.424908424908423399e+00 -1.667054125251433447e+02
6.429792429792428266e+00 -1.667445299171663180e+02
6.434676434676433132e+00 -1.668118005900342382e+02
6.439560439560437999e+00 -1.668255511793722974e+02
6.444444444444442865e+00 -1.667430310646392400e+02
6.449328449328447732e+00 -1.667913464021959840e+02
6.454212454212452599e+00 -1.666955130763954003e+02
6.459096459096457465e+00 -1.665534698107909151e+02
6.463980463980462332e+00 -1.666567446099086851e+02
6.468864468864467199e+00 -1.667290917520617768e+02
6.473748473748472065e+00 -1.667491339606134204e+02
6.478632478632476932e+00 -1.668835340955257607e+02
6.483516483516481799e+00 -1.668001702752524693e+02
6.488400488400486665e+00 -1.667461390049732586e+02
6.493284493284491532e+00 -1.670757387519687995e+02
6.498168498168496399e+00 -1.676390251748727849e+02
6.503052503052501265e+00 -1.680795190121247060e+02
6.507936507936509685e+00 -1.681136735019724426e+02
6.512820512820514551e+00 -1.680985855484661329e+02
6.517704517704519418e+00 -1.678288472569990120e+02
6.522588522588524285e+00 -1.676068427036541379e+02
6.527472527472529151e+00 -1.676378150819269024e+02
6.532356532356534018e+00 -1.677141506503203061e+02
6.537240537240538885e+00 -1.676003995107242872e+02
6.542124542124543751e+00 -1.674745385403655291e+02
6.547008547008548618e+00 -1.673685898722020511e+02
6.551892551892553485e+00 -1.674146759688268276e+02
6.556776556776558351e+00 -1.674812696056315815e+02
6.561660561660563218e+00 -1.674789660834241261e+02
6.566544566544568085e+00 -1.674580316229120740e+02
6.571428571428572951e+00 -1.674425207355859584e+02
6.576312576312577818e+00 -1.674834778513835261e+02
6.581196581196582684e+00 -1.676834183357540269e+02
6.586080586080587551e+00 -1.677047038917503983e+02
6.590964590964592418e+00 -1.675423281420520993e+02
6.595848595848597284e+00 -1.673879736459207663e+02
6.600732600732602151e+00 -1.674642876369633768e+02
6.605616605616607018e+00 -1.675336054230687637e+02
6.610500610500611884e+00 -1.675463024835705710e+02
6.615384615384616751e+00 -1.676780462444196473e+02
6.620268620268621618e+00 -1.676850047959518974e+02
6.625152625152626484e+00 -1.675280450581016396e+02
6.630036630036631351e+00 -1.673076322078040050e+02
6.634920634920636218e+00 -1.672143430801406510e+02
6.639804639804641084e+00 -1.671474773855905767e+02
6.644688644688645951e+00 -1.671906084335809624e+02
6.649572649572650818e+00 -1.667034762070642842e+02
6.654456654456655684e+00 -1.661039267745460108e+02
6.659340659340660551e+00 -1.658246273445343490e+02
6.664224664224665418e+00 -1.657533731830271222e+02
6.669108669108670284e+00 -1.657678240325436718e+02
6.673992673992675151e+00 -1.659352462070664842e+02
6.678876678876680018e+00 -1.660468158041153401e+02
6.683760683760684884e+00 -1.660610921879449791e+02
6.688644688644689751e+00 -1.659981820108293391e+02
6.693528693528694617e+00 -1.659786109607653088e+02
6.698412698412699484e+00 -1.660037489981104102e+02
6.703296703296704351e+00 -1.661004233903780687e+02
6.708180708180709217e+00 -1.661749384043878024e+02
6.713064713064714084e+00 -1.662151737358589969e+02
6.717948717948718951e+00 -1.662605973171543496e+02
6.722832722832723817e+00 -1.661834477322301495e+02
6.727716727716728684e+00 -1.661521770872267041e+02
6.732600732600733551e+00 -1.661907915859731872e+02
6.737484737484738417e+00 -1.663469195894448376e+02
6.742368742368743284e+00 -1.662276242346985384e+02
6.747252747252748151e+00 -1.660415534738696408e+02
6.752136752136753017e+00 -1.660338303777894282e+02
6.757020757020757884e+00 -1.660745432372023345e+02
6.761904761904762751e+00 -1.660953476129565729e+02
6.766788766788767617e+00 -1.661989108771397810e+02
6.771672771672772484e+00 -1.660024351477830180e+02
6.776556776556777351e+00 -1.654995325126553212e+02
6.781440781440782217e+00 -1.651239553181518431e+02
6.786324786324787084e+00 -1.650081085643818710e+02
6.791208791208791951e+00 -1.648653091123786396e+02
6.796092796092796817e+00 -1.643761033580895514e+02
6.800976800976801684e+00 -1.641162810177859797e+02
6.805860805860806551e+00 -1.640730762104448672e+02
6.810744810744811417e+00 -1.640598880799072106e+02
6.815628815628816284e+00 -1.639987861053032532e+02
6.820512820512821150e+00 -1.639621373423821922e+02
6.825396825396826017e+00 -1.638963073025794870e+02
6.830280830280830884e+00 -1.636500251907056906e+02
6.835164835164835750e+00 -1.636279363706381957e+02
6.840048840048840617e+00 -1.635557986628354001e+02
6.844932844932845484e+00 -1.635832406741323268e+02
6.849816849816850350e+00 -1.635430356787616120e+02
6.854700854700855217e+00 -1.633461075432052212e+02
6.859584859584860084e+00 -1.633018075049757272e+02
6.864468864468864950e+00 -1.633080880715585295e+02
6.869352869352869817e+00 -1.634771405345694575e+02
6.874236874236874684e+00 -1.637992893646539301e+02
6.879120879120879550e+00 -1.638968307308897181e+02
6.884004884004884417e+00 -1.638863535580182713e+02
6.888888888888889284e+00 -1.638816449572044291e+02
6.893772893772894150e+00 -1.637453536689569944e+02
6.898656898656899017e+00 -1.637680146118829043e+02
6.903540903540903884e+00 -1.636848034207409626e+02
6.908424908424908750e+00 -1.636916271488141490e+02
6.913308913308913617e+00 -1.636445601440950099e+02
6.918192918192918484e+00 -1.635882884210824386e+02
6.923076923076923350e+00 -1.634758067473071605e+02
6.927960927960928217e+00 -1.632654477311436096e+02
6.932844932844933084e+00 -1.632305418539421282e+02
6.937728937728937950e+00 -1.631700056785757340e+02
6.942612942612942817e+00 -1.632057205428191651e+02
6.947496947496947683e+00 -1.632093604705025029e+02
6.952380952380952550e+00 -1.632086920945165502e+02
6.957264957264957417e+00 -1.631593748844317702e+02
6.962148962148962283e+00 -1.632628746332282503e+02
6.967032967032967150e+00 -1.633933839292607786e+02
6.971916971916972017e+00 -1.633579038303707307e+02
6.976800976800976883e+00 -1.633741641220449878e+02
6.981684981684981750e+00 -1.634085230117715355e+02
6.986568986568986617e+00 -1.633820637926240238e+02
6.991452991452991483e+00 -1.634925779045793206e+02
6.996336996336996350e+00 -1.637508330396258032e+02
7.001221001221001217e+00 -1.638200182247934151e+02
7.006105006105006083e+00 -1.637906669287948773e+02
7.010989010989010950e+00 -1.639082873168141248e+02
7.015873015873015817e+00 -1.642909040005085615e+02
7.020757020757020683e+00 -1.645542913846313695e+02
7.025641025641025550e+00 -1.645365969535199042e+02
7.030525030525030417e+00 -1.644783321274460093e+02
7.035409035409035283e+00 -1.645768074796205838e+02
7.040293040293040150e+00 -1.645739080550288520e+02
7.045177045177045017e+00 -1.646520260698941911e+02
7.050061050061049883e+00 -1.649698985141816081e+02
7.054945054945054750e+00 -1.650040916313989783e+02
7.059829059829059617e+00 -1.649805273544684496e+02
7.064713064713064483e+00 -1.646721110745458532e+02
7.069597069597069350e+00 -1.645067081149283865e+02
7.074481074481074216e+00 -1.648348308240328493e+02
7.079365079365079083e+00 -1.649724538672126073e+02
7.084249084249083950e+00 -1.649712325346951616e+02
7.089133089133088816e+00 -1.650441756079982554e+02
7.094017094017093683e+00 -1.650465722251282727e+02
7.098901098901098550e+00 -1.650371995169846002e+02
7.103785103785103416e+00 -1.649513459026818509e+02
7.108669108669108283e+00 -1.649105567475762939e+02
7.113553113553113150e+00 -1.650697995852832207e+02
7.118437118437118016e+00 -1.650629652419672482e+02
7.123321123321122883e+00 -1.651724197180014926e+02
7.128205128205127750e+00 -1.652133739555939087e+02
7.133089133089132616e+00 -1.652958640592440247e+02
7.137973137973137483e+00 -1.653634680320480754e+02
7.142857142857142350e+00 -1.655888737500184504e+02
7.147741147741147216e+00 -1.659124619302272095e+02
7.152625152625152083e+00 -1.659163550496143671e+02
7.157509157509156950e+00 -1.659542743293013416e+02
7.162393162393161816e+00 -1.659650416497740935e+02
7.167277167277166683e+00 -1.657768548552758148e+02
7.172161172161171550e+00 -1.653374095357345368e+02
7.177045177045176416e+00 -1.653580588437509391e+02
7.181929181929181283e+00 -1.654277290586638287e+02
7.186813186813186149e+00 -1.653224177436072182e+02
7.191697191697191016e+00 -1.652771695376722789e+02
7.196581196581195883e+00 -1.652740953362281857e+02
7.201465201465200749e+00 -1.652786875166117682e+02
7.206349206349205616e+00 -1.651460174410601667e+02
7.211233211233210483e+00 -1.647531479202549747e+02
7.216117216117215349e+00 -1.646880346582277355e+02
7.221001221001220216e+00 -1.648356568930973367e+02
7.225885225885225083e+00 -1.646884441443093294e+02
7.230769230769229949e+00 -1.646222867553304070e+02
7.235653235653234816e+00 -1.646346183010012680e+02
7.240537240537239683e+00 -1.645799737834892369e+02
7.245421245421244549e+00 -1.646725648971295186e+02
7.250305250305249416e+00 -1.648633040853795535e+02
7.255189255189254283e+00 -1.647778890827138127e+02
7.260073260073259149e+00 -1.646203943254733133e+02
7.264957264957264016e+00 -1.645876317854625768e+02
7.269841269841268883e+00 -1.645706120829698307e+02
7.274725274725273749e+00 -1.645429039167496228e+02
7.279609279609278616e+00 -1.646138558539109624e+02
7.284493284493283483e+00 -1.649284954371483707e+02
7.289377289377288349e+00 -1.652862481296070030e+02
7.294261294261293216e+00 -1.653329270123419121e+02
7.299145299145298083e+00 -1.652965793509347918e+02
7.304029304029302949e+00 -1.652367246129774685e+02
7.308913308913307816e+00 -1.651775742263403117e+02
7.313797313797312682e+00 -1.649532243499157573e+02
7.318681318681317549e+00 -1.649551496818645262e+02
7.323565323565322416e+00 -1.650186833023633426e+02
7.328449328449327282e+00 -1.648855612828529900e+02
7.333333333333332149e+00 -1.648691226225359969e+02
7.338217338217337016e+00 -1.648892725552442471e+02
7.343101343101341882e+00 -1.648521570342069822e+02
7.347985347985346749e+00 -1.646304921108712165e+02
7.352869352869351616e+00 -1.645738360129204239e+02
7.357753357753356482e+00 -1.645724944765318583e+02
7.362637362637361349e+00 -1.643435264162148712e+02
7.367521367521366216e+00 -1.642553728528144745e+02
7.372405372405371082e+00 -1.643452388426229334e+02
7.377289377289375949e+00 -1.643880255091073650e+02
7.382173382173380816e+00 -1.643629079815506771e+02
7.387057387057385682e+00 -1.643315055958696291e+02
7.391941391941390549e+00 -1.643659433517244111e+02
7.396825396825395416e+00 -1.643616240960295727e+02
7.401709401709400282e+00 -1.643536243098531884e+02
7.406593406593405149e+00 -1.643149131948392778e+02
7.411477411477410016e+00 -1.641647766798870975e+02
7.416361416361414882e+00 -1.640016443090438543e+02
7.421245421245419749e+00 -1.638570132801289958e+02
7.426129426129424616e+00 -1.639662465392134720e+02
7.431013431013429482e+00 -1.642469884649493679e+02
7.435897435897434349e+00 -1.642884947068737347e+02
7.440781440781439215e+00 -1.641642154172164965e+02
7.445665445665444082e+00 -1.640684228702840812e+02
7.450549450549448949e+00 -1.639755772150606390e+02
7.455433455433453815e+00 -1.639488940875507694e+02
7.460317460317458682e+00 -1.639808708638418011e+02
7.465201465201463549e+00 -1.639799630596560860e+02
7.470085470085468415e+00 -1.639469901560941878e+02
7.474969474969473282e+00 -1.640069101489089860e+02
7.479853479853478149e+00 -1.641377512687131173e+02
7.484737484737483015e+00 -1.641267689239636240e+02
7.489621489621487882e+00 -1.639666016875162029e+02
7.494505494505492749e+00 -1.638333459257996765e+02
7.499389499389497615e+00 -1.638537056691716032e+02
7.504273504273506035e+00 -1.638826940981693099e+02
7.509157509157510901e+00 -1.638900415046811361e+02
7.514041514041515768e+00 -1.638609741985582104e+02
7.518925518925520635e+00 -1.638813739412096311e+02
7.523809523809525501e+00 -1.639165378631611816e+02
7.528693528693530368e+00 -1.639630553705520981e+02
7.533577533577535235e+00 -1.641032551018739412e+02
7.538461538461540101e+00 -1.641895289902444688e+02
7.543345543345544968e+00 -1.641264731364055081e+02
7.548229548229549835e+00 -1.641259766656741874e+02
7.553113553113554701e+00 -1.641671894912539358e+02
7.557997557997559568e+00 -1.640779308011914566e+02
7.562881562881564435e+00 -1.641212959680197514e+02
7.567765567765569301e+00 -1.643318210171573241e+02
7.572649572649574168e+00 -1.643781943283272255e+02
7.577533577533579034e+00 -1.642180089512426662e+02
7.582417582417583901e+00 -1.642470151022830578e+02
7.587301587301588768e+00 -1.643509879823882329e+02
7.592185592185593634e+00 -1.643260713922268792e+02
7.597069597069598501e+00 -1.643631182526153225e+02
7.601953601953603368e+00 -1.643612155604167810e+02
7.606837606837608234e+00 -1.644321774972827370e+02
7.611721611721613101e+00 -1.646443609411530815e+02
7.616605616605617968e+00 -1.647494830330367108e+02
7.621489621489622834e+00 -1.646946151051856191e+02
7.626373626373627701e+00 -1.647037923180683379e+02
7.631257631257632568e+00 -1.648980326955444582e+02
7.636141636141637434e+00 -1.651013849023791806e+02
7.641025641025642301e+00 -1.653006537278238284e+02
7.645909645909647168e+00 -1.652812259259191023e+02
7.650793650793652034e+00 -1.650231557207959838e+02
7.655677655677656901e+00 -1.646268170120551417e+02
7.660561660561661768e+00 -1.647167020654526937e+02
7.665445665445666634e+00 -1.650209673180353889e+02
7.670329670329671501e+00 -1.648366127638756495e+02
7.675213675213676368e+00 -1.647554169615850412e+02
7.680097680097681234e+00 -1.646935143750949067e+02
7.684981684981686101e+00 -1.646890664005310327e+02
7.689865689865690968e+00 -1.646831841284906659e+02
7.694749694749695834e+00 -1.645763224020107032e+02
7.699633699633700701e+00 -1.646035614754847813e+02
7.704517704517705567e+00 -1.646315560706749466e+02
7.709401709401710434e+00 -1.647877502481724150e+02
7.714285714285715301e+00 -1.649910866730824921e+02
7.719169719169720167e+00 -1.649899903363291571e+02
7.724053724053725034e+00 -1.649365379522254500e+02
7.728937728937729901e+00 -1.648074474607650757e+02
7.733821733821734767e+00 -1.647902884451056877e+02
7.738705738705739634e+00 -1.648064890033783172e+02
7.743589743589744501e+00 -1.648113787603264768e+02
7.748473748473749367e+00 -1.648145479627636973e+02
7.753357753357754234e+00 -1.648052553985324664e+02
7.758241758241759101e+00 -1.647987317264218916e+02
7.763125763125763967e+00 -1.649899915945285898e+02
7.768009768009768834e+00 -1.651048613779714174e+02
7.772893772893773701e+00 -1.650653394396388194e+02
7.777777777777778567e+00 -1.651428943121195232e+02
7.782661782661783434e+00 -1.650572685151761334e+02
7.787545787545788301e+00 -1.650109589282147056e+02
7.792429792429793167e+00 -1.649514374994359969e+02
7.797313797313798034e+00 -1.651660488445615442e+02
7.802197802197802901e+00 -1.653352694942213645e+02
7.807081807081807767e+00 -1.652409572359832453e+02
7.811965811965812634e+00 -1.651785979400295332e+02
7.816849816849817500e+00 -1.650415296646467311e+02
7.821733821733822367e+00 -1.650218609755667103e+02
7.826617826617827234e+00 -1.650893376327231863e+02
7.831501831501832100e+00 -1.651309975019366050e+02
7.836385836385836967e+00 -1.651376630423638687e+02
7.841269841269841834e+00 -1.651576232664729105e+02
7.846153846153846700e+00 -1.652310845953317369e+02
7.851037851037851567e+00 -1.652441667271715460e+02
7.855921855921856434e+00 -1.651239397866301601e+02
7.860805860805861300e+00 -1.649750775547842068e+02
7.865689865689866167e+00 -1.650054738352510242e+02
7.870573870573871034e+00 -1.652593211377479179e+02
7.875457875457875900e+00 -1.655830725601989002e+02
7.880341880341880767e+00 -1.654577978542832284e+02
7.885225885225885634e+00 -1.652296134574505686e+02
7.890109890109890500e+00 -1.653213075270484183e+02
7.894993894993895367e+00 -1.654667664888962690e+02
7.899877899877900234e+00 -1.654217556742640909e+02
7.904761904761905100e+00 -1.652743443130665355e+02
7.909645909645909967e+00 -1.653487030509054989e+02
7.914529914529914834e+00 -1.654918978471191622e+02
7.919413919413919700e+00 -1.655291904430299894e+02
7.924297924297924567e+00 -1.654021796657678465e+02
7.929181929181929434e+00 -1.650602247400464933e+02
7.934065934065934300e+00 -1.648775058890517187e+02
7.938949938949939167e+00 -1.648953350481172606e+02
7.943833943833944033e+00 -1.648261285749995864e+02
7.948717948717948900e+00 -1.648048002381282231e+02
7.953601953601953767e+00 -1.644987414435422863e+02
7.958485958485958633e+00 -1.643103552582866200e+02
7.963369963369963500e+00 -1.642815015997237253e+02
7.968253968253968367e+00 -1.642445805470897540e+02
7.973137973137973233e+00 -1.641451065596981493e+02
7.978021978021978100e+00 -1.638815549532990303e+02
7.982905982905982967e+00 -1.637481404362594617e+02
7.987789987789987833e+00 -1.635217001054936077e+02
7.992673992673992700e+00 -1.630403938654264095e+02
7.997557997557997567e+00 -1.626014739801255473e+02
8.002442002442002433e+00 -1.624998747696673149e+02
8.007326007326007300e+00 -1.624576308797242632e+02
8.012210012210012167e+00 -1.623836114213486042e+02
8.017094017094017033e+00 -1.623320622007543648e+02
8.021978021978021900e+00 -1.623017461940141857e+02
8.026862026862026767e+00 -1.623441266196543609e+02
8.031746031746031633e+00 -1.623758354555310746e+02
8.036630036630036500e+00 -1.623617455749949272e+02
8.041514041514041367e+00 -1.623378863409920143e+02
8.046398046398046233e+00 -1.623556373330094402e+02
8.051282051282051100e+00 -1.622587475771850904e+02
8.056166056166055967e+00 -1.621618822142802401e+02
8.061050061050060833e+00 -1.621575520805534438e+02
8.065934065934065700e+00 -1.620910926617661403e+02
8.070818070818070566e+00 -1.621056862417536308e+02
8.075702075702075433e+00 -1.621111556373979852e+02
8.080586080586080300e+00 -1.621048163513555096e+02
8.085470085470085166e+00 -1.621074961396195704e+02
8.090354090354090033e+00 -1.621029991472496476e+02
8.095238095238094900e+00 -1.622072178418170552e+02
8.100122100122099766e+00 -1.623516458225967369e+02
8.105006105006104633e+00 -1.625027641721243299e+02
8.109890109890109500e+00 -1.626191231851400403e+02
8.114774114774114366e+00 -1.626381540894803948e+02
8.119658119658119233e+00 -1.626467960164603426e+02
8.124542124542124100e+00 -1.627329585409048036e+02
8.129426129426128966e+00 -1.626553320141539416e+02
8.134310134310133833e+00 -1.626228511517843174e+02
8.139194139194138700e+00 -1.625997724640819229e+02
8.144078144078143566e+00 -1.625883193406571081e+02
8.148962148962148433e+00 -1.628099488107789625e+02
8.153846153846153300e+00 -1.628045053173157442e+02
8.158730158730158166e+00 -1.627249067774831701e+02
8.163614163614163033e+00 -1.627104941792015893e+02
8.168498168498167900e+00 -1.627497983059203079e+02
8.173382173382172766e+00 -1.629562801054921124e+02
8.178266178266177633e+00 -1.629791468314128622e+02
8.183150183150182500e+00 -1.629662180215353544e+02
8.188034188034187366e+00 -1.629774534057131348e+02
8.192918192918192233e+00 -1.630589872890926131e+02
8.197802197802197099e+00 -1.632847853851798163e+02
8.202686202686201966e+00 -1.633785480527253640e+02
8.207570207570206833e+00 -1.636180763878099356e+02
8.212454212454211699e+00 -1.642040194767128582e+02
8.217338217338216566e+00 -1.647837396710712881e+02
8.222222222222221433e+00 -1.649290243770679467e+02
8.227106227106226299e+00 -1.649726020561570010e+02
8.231990231990231166e+00 -1.649462715591141659e+02
8.236874236874236033e+00 -1.649744193500922336e+02
8.241758241758240899e+00 -1.650825764398520619e+02
8.246642246642245766e+00 -1.649722253585295277e+02
8.251526251526250633e+00 -1.649795962040188613e+02
8.256410256410255499e+00 -1.650916687284607747e+02
8.261294261294260366e+00 -1.651086815004816231e+02
8.266178266178265233e+00 -1.651514760202820469e+02
8.271062271062270099e+00 -1.653678107253743974e+02
8.275946275946274966e+00 -1.654990662434950366e+02
8.280830280830279833e+00 -1.655732277069792246e+02
8.285714285714284699e+00 -1.657179298895447346e+02
8.290598290598289566e+00 -1.657135149618597438e+02
8.295482295482294433e+00 -1.657878253697089690e+02
8.300366300366299299e+00 -1.656085903702321502e+02
8.305250305250304166e+00 -1.654962974378576632e+02
8.310134310134309032e+00 -1.655271407313734358e+02
8.315018315018313899e+00 -1.652828812058452286e+02
8.319902319902318766e+00 -1.650922172187013075e+02
8.324786324786323632e+00 -1.650127673484827255e+02
8.329670329670328499e+00 -1.650903478281960872e+02
8.334554334554333366e+00 -1.650998037289232911e+02
8.339438339438338232e+00 -1.652167137764643030e+02
8.344322344322343099e+00 -1.652213241704447739e+02
8.349206349206347966e+00 -1.653061614907952048e+02
8.354090354090352832e+00 -1.653666457280978364e+02
8.358974358974357699e+00 -1.654191611144073022e+02
8.363858363858362566e+00 -1.655469608417548955e+02
8.368742368742367432e+00 -1.655253562723281675e+02
8.373626373626372299e+00 -1.656455720204636179e+02
8.378510378510377166e+00 -1.657443988610982046e+02
8.383394383394382032e+00 -1.658207621253197033e+02
8.388278388278386899e+00 -1.658779032127674782e+02
8.393162393162391766e+00 -1.659063658471048939e+02
8.398046398046396632e+00 -1.660948218714459017e+02
8.402930402930401499e+00 -1.660073364032417089e+02
8.407814407814406366e+00 -1.652265326981885778e+02
8.412698412698411232e+00 -1.647147321546670184e+02
8.417582417582416099e+00 -1.645251434284486720e+02
8.422466422466420966e+00 -1.645026790919412747e+02
8.427350427350425832e+00 -1.645528624694523785e+02
8.432234432234430699e+00 -1.643863422862836217e+02
8.437118437118435565e+00 -1.643949153023795589e+02
8.442002442002440432e+00 -1.644754023940521108e+02
8.446886446886445299e+00 -1.644745237332272154e+02
8.451770451770450165e+00 -1.646677452709120359e+02
8.456654456654455032e+00 -1.646596100131478693e+02
8.461538461538459899e+00 -1.644597077873231399e+02
8.466422466422464765e+00 -1.643558983068941188e+02
8.471306471306469632e+00 -1.643313770402696434e+02
8.476190476190474499e+00 -1.643320594675864754e+02
8.481074481074479365e+00 -1.643279050529058054e+02
8.485958485958484232e+00 -1.642770121031032033e+02
8.490842490842489099e+00 -1.642756576240052198e+02
8.495726495726493965e+00 -1.643286552707393184e+02
8.500610500610498832e+00 -1.642975904608870223e+02
8.505494505494507251e+00 -1.642195734143336665e+02
8.510378510378512118e+00 -1.640063266068221992e+02
8.515262515262516985e+00 -1.639086704144249040e+02
8.520146520146521851e+00 -1.641466973944235406e+02
8.525030525030526718e+00 -1.641208301076104021e+02
8.529914529914531585e+00 -1.640976686854168634e+02
8.534798534798536451e+00 -1.642810647846352481e+02
8.539682539682541318e+00 -1.642338232173680126e+02
8.544566544566546185e+00 -1.641298477305813037e+02
8.549450549450551051e+00 -1.640383065411155883e+02
8.554334554334555918e+00 -1.639965282644060380e+02
8.559218559218560785e+00 -1.640026565925244029e+02
8.564102564102565651e+00 -1.638680595763917722e+02
8.568986568986570518e+00 -1.636571572273134052e+02
8.573870573870575384e+00 -1.635725110767481283e+02
8.578754578754580251e+00 -1.635238691566617319e+02
8.583638583638585118e+00 -1.635233320409379303e+02
8.588522588522589984e+00 -1.634860019535034610e+02
8.593406593406594851e+00 -1.635273144419402058e+02
8.598290598290599718e+00 -1.635433934898979373e+02
8.603174603174604584e+00 -1.635300449288143625e+02
8.608058608058609451e+00 -1.634866562209946039e+02
8.612942612942614318e+00 -1.634655760210283404e+02
8.617826617826619184e+00 -1.634815314340382884e+02
8.622710622710624051e+00 -1.635418818727842165e+02
8.627594627594628918e+00 -1.640577006256254435e+02
8.632478632478633784e+00 -1.645389115241857780e+02
8.637362637362638651e+00 -1.647399848319992088e+02
8.642246642246643518e+00 -1.647282684175781924e+02
8.647130647130648384e+00 -1.646247640796667895e+02
8.652014652014653251e+00 -1.647951417567146848e+02
8.656898656898658118e+00 -1.647822157033013752e+02
8.661782661782662984e+00 -1.647514587279661953e+02
8.666666666666667851e+00 -1.648149806077957464e+02
8.671550671550672718e+00 -1.648362095832541172e+02
8.676434676434677584e+00 -1.648501693966700543e+02
8.681318681318682451e+00 -1.650138390744609467e+02
8.686202686202687318e+00 -1.652297480109992875e+02
8.691086691086692184e+00 -1.652440579051534542e+02
8.695970695970697051e+00 -1.652908355095199511e+02
8.700854700854701917e+00 -1.652532307978111135e+02
8.705738705738706784e+00 -1.652197638974441816e+02
8.710622710622711651e+00 -1.652337165072796665e+02
8.715506715506716517e+00 -1.652269014447035715e+02
8.720390720390721384e+00 -1.651783138106862339e+02
8.725274725274726251e+00 -1.653479603503264173e+02
8.730158730158731117e+00 -1.656276520541498769e+02
8.735042735042735984e+00 -1.657826358252092120e+02
8.739926739926740851e+00 -1.657816760478584968e+02
8.744810744810745717e+00 -1.658922886806922179e+02
8.749694749694750584e+00 -1.656178240924084548e+02
8.754578754578755451e+00 -1.650724860280097062e+02
8.759462759462760317e+00 -1.651979851094597223e+02
8.764346764346765184e+00 -1.653699542758833729e+02
8.769230769230770051e+00 -1.651290121782672600e+02
8.774114774114774917e+00 -1.649329547326559293e+02
8.778998778998779784e+00 -1.648958194970350064e+02
8.783882783882784651e+00 -1.650727084209036377e+02
8.788766788766789517e+00 -1.654126595159457906e+02
8.793650793650794384e+00 -1.655828577929752896e+02
8.798534798534799251e+00 -1.656617648176093667e+02
8.803418803418804117e+00 -1.656684909038895057e+02
8.808302808302808984e+00 -1.657338181860241662e+02
8.813186813186813851e+00 -1.656184642161514375e+02
8.818070818070818717e+00 -1.654732389822795540e+02
8.822954822954823584e+00 -1.655516623104864777e+02
8.827838827838828450e+00 -1.656673735817180955e+02
8.832722832722833317e+00 -1.657463431341475371e+02
8.837606837606838184e+00 -1.656641173983057058e+02
8.842490842490843050e+00 -1.655507724648467160e+02
8.847374847374847917e+00 -1.654883473883972442e+02
8.852258852258852784e+00 -1.654079793731074233e+02
8.857142857142857650e+00 -1.653467526631510509e+02
8.862026862026862517e+00 -1.654379493715282194e+02
8.866910866910867384e+00 -1.652418103871945902e+02
8.871794871794872250e+00 -1.651167298439935962e+02
8.876678876678877117e+00 -1.651986932123108431e+02
8.881562881562881984e+00 -1.650629085910633194e+02
8.886446886446886850e+00 -1.649808049492036162e+02
8.891330891330891717e+00 -1.649782901055072557e+02
8.896214896214896584e+00 -1.649354806887321274e+02
8.901098901098901450e+00 -1.648811387533879156e+02
8.905982905982906317e+00 -1.648824062671405954e+02
8.910866910866911184e+00 -1.648123533076437184e+02
8.915750915750916050e+00 -1.646701630556003977e+02
8.920634920634920917e+00 -1.645960906014390162e+02
8.925518925518925784e+00 -1.645983698612432704e+02
8.930402930402930650e+00 -1.645373876586506583e+02
8.935286935286935517e+00 -1.641834942928579437e+02
8.940170940170940383e+00 -1.638050121337102212e+02
8.945054945054945250e+00 -1.636932886963527949e+02
8.949938949938950117e+00 -1.637084975607470483e+02
8.954822954822954983e+00 -1.637256692925585071e+02
8.959706959706959850e+00 -1.637005897806201347e+02
8.964590964590964717e+00 -1.636371876594131152e+02
8.969474969474969583e+00 -1.638682311105727649e+02
8.974358974358974450e+00 -1.640466695750224346e+02
8.979242979242979317e+00 -1.639076826221819942e+02
8.984126984126984183e+00 -1.638331554559216556e+02
8.989010989010989050e+00 -1.638068785046732501e+02
8.993894993894993917e+00 -1.638977096388854022e+02
8.998778998778998783e+00 -1.639159376865325726e+02
9.003663003663003650e+00 -1.638051094641299414e+02
9.008547008547008517e+00 -1.637565303455845083e+02
9.013431013431013383e+00 -1.637936049472426703e+02
9.018315018315018250e+00 -1.637732863001100725e+02
9.023199023199023117e+00 -1.637414029122005843e+02
9.028083028083027983e+00 -1.637101587206652198e+02
9.032967032967032850e+00 -1.638034774156119795e+02
9.037851037851037717e+00 -1.638204903804507353e+02
9.042735042735042583e+00 -1.637531012252240998e+02
9.047619047619047450e+00 -1.637631014831226253e+02
9.052503052503052317e+00 -1.637156347300954167e+02
9.057387057387057183e+00 -1.637127062455809607e+02
9.062271062271062050e+00 -1.637925653639645134e+02
9.067155067155066916e+00 -1.637520873095031675e+02
9.072039072039071783e+00 -1.637377263191049224e+02
9.076923076923076650e+00 -1.636409981107793499e+02
9.081807081807081516e+00 -1.634525567589805064e+02
9.086691086691086383e+00 -1.636516768102977437e+02
9.091575091575091250e+00 -1.637211601991916154e+02
9.096459096459096116e+00 -1.637521026320175679e+02
9.101343101343100983e+00 -1.637206909788386611e+02
9.106227106227105850e+00 -1.635096508061871816e+02
9.111111111111110716e+00 -1.634462998907085591e+02
9.115995115995115583e+00 -1.635236606890708799e+02
9.120879120879120450e+00 -1.636042872003994262e+02
9.125763125763125316e+00 -1.636401094387362321e+02
9.130647130647130183e+00 -1.637169345340484483e+02
9.135531135531135050e+00 -1.638249997691257818e+02
9.140415140415139916e+00 -1.638553066446233686e+02
9.145299145299144783e+00 -1.636798253621013259e+02
9.150183150183149650e+00 -1.636853238211158157e+02
9.155067155067154516e+00 -1.639845016260562716e+02
9.159951159951159383e+00 -1.643130809538237429e+02
9.164835164835164250e+00 -1.643364759798998307e+02
9.169719169719169116e+00 -1.643216748074437419e+02
9.174603174603173983e+00 -1.643400166061679215e+02
9.179487179487178850e+00 -1.643111397778814080e+02
9.184371184371183716e+00 -1.643511220576494338e+02
9.189255189255188583e+00 -1.642558245680801861e+02
9.194139194139193449e+00 -1.644578078006098849e+02
9.199023199023198316e+00 -1.647168446507300814e+02
9.203907203907203183e+00 -1.647759316264451286e+02
9.208791208791208049e+00 -1.650346385554853157e+02
9.213675213675212916e+00 -1.651669550199162018e+02
9.218559218559217783e+00 -1.651342763529085289e+02
9.223443223443222649e+00 -1.651778393223806916e+02
9.228327228327227516e+00 -1.652056818235069784e+02
9.233211233211232383e+00 -1.652032144766798467e+02
9.238095238095237249e+00 -1.651761190843342604e+02
9.242979242979242116e+00 -1.652426166519442745e+02
9.247863247863246983e+00 -1.653052945880618552e+02
9.252747252747251849e+00 -1.652273827116408711e+02
9.257631257631256716e+00 -1.651158203382450722e+02
9.262515262515261583e+00 -1.651296539609887759e+02
9.267399267399266449e+00 -1.650582411538230190e+02
9.272283272283271316e+00 -1.650024775588220791e+02
9.277167277167276183e+00 -1.649769290152107999e+02
9.282051282051281049e+00 -1.648004396946550969e+02
9.286935286935285916e+00 -1.648315847875697955e+02
9.291819291819290783e+00 -1.648935838568990562e+02
9.296703296703295649e+00 -1.649953370998937601e+02
9.301587301587300516e+00 -1.649856600070822878e+02
9.306471306471305383e+00 -1.647228310517949978e+02
9.311355311355310249e+00 -1.646864431204871266e+02
9.316239316239315116e+00 -1.645805897373488165e+02
9.321123321123319982e+00 -1.646933308883188829e+02
9.326007326007324849e+00 -1.649980463185789858e+02
9.330891330891329716e+00 -1.650036059501994430e+02
9.335775335775334582e+00 -1.648783451652772953e+02
9.340659340659339449e+00 -1.643861290035924867e+02
9.345543345543344316e+00 -1.640075608961467708e+02
9.350427350427349182e+00 -1.636265102883713780e+02
9.355311355311354049e+00 -1.632092694572627920e+02
9.360195360195358916e+00 -1.631669508139738412e+02
9.365079365079363782e+00 -1.633584485090244414e+02
9.369963369963368649e+00 -1.633883336198367715e+02
9.374847374847373516e+00 -1.633309080085325320e+02
9.379731379731378382e+00 -1.633846530643053541e+02
9.384615384615383249e+00 -1.634274357835844285e+02
9.389499389499388116e+00 -1.634227601636274017e+02
9.394383394383392982e+00 -1.633970503721670582e+02
9.399267399267397849e+00 -1.634330306457334245e+02
9.404151404151402716e+00 -1.634817777401927970e+02
9.409035409035407582e+00 -1.635596163886272052e+02
9.413919413919412449e+00 -1.635887317335286468e+02
9.418803418803417316e+00 -1.634141046159008965e+02
9.423687423687422182e+00 -1.631827136700027836e+02
9.428571428571427049e+00 -1.631088659704387567e+02
9.433455433455431915e+00 -1.630287551765314902e+02
9.438339438339436782e+00 -1.629640833488389546e+02
9.443223443223441649e+00 -1.630239550224621041e+02
9.448107448107446515e+00 -1.630379423091696651e+02
9.452991452991451382e+00 -1.629918890083502276e+02
9.457875457875456249e+00 -1.628854068072384962e+02
9.462759462759461115e+00 -1.628038020575140763e+02
9.467643467643465982e+00 -1.627985531314734544e+02
9.472527472527470849e+00 -1.628397334756161285e+02
9.477411477411475715e+00 -1.629773883676066930e+02
9.482295482295480582e+00 -1.629987058402629430e+02
9.487179487179485449e+00 -1.630393018395899389e+02
9.492063492063490315e+00 -1.630732727374393392e+02
9.496947496947495182e+00 -1.629481946899143452e+02
9.501831501831500049e+00 -1.628232447429860485e+02
9.506715506715508468e+00 -1.627681320336969293e+02
9.511599511599513335e+00 -1.627853396396204175e+02
9.516483516483518201e+00 -1.627532207030091627e+02
9.521367521367523068e+00 -1.627952430400446246e+02
9.526251526251527935e+00 -1.629331833850968678e+02
9.531135531135532801e+00 -1.629679328324956487e+02
9.536019536019537668e+00 -1.629603895367183952e+02
9.540903540903542535e+00 -1.630061189687698402e+02
9.545787545787547401e+00 -1.630383596340235499e+02
9.550671550671552268e+00 -1.630950060186317501e+02
9.555555555555557135e+00 -1.631403864746481247e+02
9.560439560439562001e+00 -1.634490339186438064e+02
9.565323565323566868e+00 -1.637484378938603982e+02
9.570207570207571734e+00 -1.641264040271240958e+02
9.575091575091576601e+00 -1.645344556704468175e+02
9.579975579975581468e+00 -1.645164206099460387e+02
9.584859584859586334e+00 -1.644117912702996023e+02
9.589743589743591201e+00 -1.644243878568262858e+02
9.594627594627596068e+00 -1.644715688595063341e+02
9.599511599511600934e+00 -1.643112662043515400e+02
9.604395604395605801e+00 -1.642922836584808124e+02
9.609279609279610668e+00 -1.643259866875397961e+02
9.614163614163615534e+00 -1.643259966055081804e+02
9.619047619047620401e+00 -1.643408919297253874e+02
9.623931623931625268e+00 -1.643364892962133013e+02
9.628815628815630134e+00 -1.643040533873042079e+02
9.633699633699635001e+00 -1.642629490200125986e+02
9.638583638583639868e+00 -1.644751607907705306e+02
9.643467643467644734e+00 -1.648964623595318528e+02
9.648351648351649601e+00 -1.651218387984465608e+02
9.653235653235654468e+00 -1.652574873794887083e+02
9.658119658119659334e+00 -1.653336268087500116e+02
9.663003663003664201e+00 -1.650841925024737975e+02
9.667887667887669068e+00 -1.649280404552827122e+02
9.672771672771673934e+00 -1.649235495794954431e+02
9.677655677655678801e+00 -1.650703396361401758e+02
9.682539682539683668e+00 -1.652255664947310265e+02
9.687423687423688534e+00 -1.649850461666698607e+02
9.692307692307693401e+00 -1.647474112380126314e+02
9.697191697191698267e+00 -1.647339682330803043e+02
9.702075702075703134e+00 -1.647153651815160629e+02
9.706959706959708001e+00 -1.646850166234609674e+02
9.711843711843712867e+00 -1.647518495293202250e+02
9.716727716727717734e+00 -1.650408906106150368e+02
9.721611721611722601e+00 -1.654061247305391475e+02
9.726495726495727467e+00 -1.654795277409064340e+02
9.731379731379732334e+00 -1.654344770860467406e+02
9.736263736263737201e+00 -1.655992558860523900e+02
9.741147741147742067e+00 -1.657659250150219066e+02
9.746031746031746934e+00 -1.655269439641540430e+02
9.750915750915751801e+00 -1.651537973232108243e+02
9.755799755799756667e+00 -1.650962690989271948e+02
9.760683760683761534e+00 -1.651364227561587654e+02
9.765567765567766401e+00 -1.651349533501481801e+02
9.770451770451771267e+00 -1.650924559601416775e+02
9.775335775335776134e+00 -1.650882027468813078e+02
9.780219780219781001e+00 -1.651522780595989843e+02
9.785103785103785867e+00 -1.651442269288798741e+02
9.789987789987790734e+00 -1.651284772575975239e+02
9.794871794871795601e+00 -1.652736544606077587e+02
9.799755799755800467e+00 -1.654103995820612738e+02
9.804639804639805334e+00 -1.654460153523981774e+02
9.809523809523810201e+00 -1.654670743282239300e+02
9.814407814407815067e+00 -1.655133447482056397e+02
9.819291819291819934e+00 -1.657881707674590643e+02
9.824175824175824800e+00 -1.658555450794316926e+02
9.829059829059829667e+00 -1.657714515457073503e+02
9.833943833943834534e+00 -1.655558366312143903e+02
9.838827838827839400e+00 -1.652888279879957452e+02
9.843711843711844267e+00 -1.652616740436011185e+02
9.848595848595849134e+00 -1.652792347500548544e+02
9.853479853479854000e+00 -1.652951341403029346e+02
9.858363858363858867e+00 -1.653094421119611184e+02
9.863247863247863734e+00 -1.652864313871452850e+02
9.868131868131868600e+00 -1.652597917349420982e+02
9.873015873015873467e+00 -1.651701704280009722e+02
9.877899877899878334e+00 -1.652149047972317248e+02
9.882783882783883200e+00 -1.654741593879886068e+02
9.887667887667888067e+00 -1.655910917817412269e+02
9.892551892551892934e+00 -1.654737472372847265e+02
9.897435897435897800e+00 -1.655115351169786493e+02
9.902319902319902667e+00 -1.655496546763394008e+02
9.907203907203907534e+00 -1.655881117895410739e+02
9.912087912087912400e+00 -1.656269124882038852e+02
9.916971916971917267e+00 -1.656660629670715821e+02
9.921855921855922134e+00 -1.657055695899470606e+02
9.926739926739927000e+00 -1.657454388959009748e+02
9.931623931623931867e+00 -1.657856776057669776e+02
9.936507936507936734e+00 -1.658262926289417294e+02
9.941391941391941600e+00 -1.658672910705052459e+02
9.946275946275946467e+00 -1.659086802386806596e+02
9.951159951159951333e+00 -1.659504676526531171e+02
9.956043956043956200e+00 -1.659926610507682483e+02
9.960927960927961067e+00 -1.660352683991329172e+02
9.965811965811965933e+00 -1.660782979006421272e+02
9.970695970695970800e+00 -1.661217580044572912e+02
9.975579975579975667e+00 -1.661656574159642332e+02
9.980463980463980533e+00 -1.662100051072389135e+02
9.985347985347985400e+00 -1.662548103280533951e+02
9.990231990231990267e+00 -1.663000826174554163e+02
9.995115995115995133e+00 -1.663458318159581211e+02
1.000000000000000000e+01 -1.663920680783781449e+02


==> fig/data/deepconvergence_20.dat <==
1.000000000000000000e+00 -5.547803207279151660e-01 7.177840806701605292e-01
2.000000000000000000e+00 1.716911349465272796e+00 2.650646841000936060e+00
3.000000000000000000e+00 3.061629374213673316e+00 3.657715139851986930e+00
4.000000000000000000e+00 3.937553960590316482e+00 4.086541921826221113e+00
5.000000000000000000e+00 4.328102594365902611e+00 4.986859033484781989e+00
6.000000000000000000e+00 4.576005941258562082e+00 4.361147580195943618e+00
7.000000000000000000e+00 4.763453220557358314e+00 4.402857814229048650e+00
8.000000000000000000e+00 4.855826970267954401e+00 4.594547511476219093e+00
9.000000000000000000e+00 4.900032786185134270e+00 5.242064758463889085e+00
1.000000000000000000e+01 5.004150630276517298e+00 5.092169275162018671e+00
1.100000000000000000e+01 5.032492273962229312e+00 4.668035212214977747e+00
1.200000000000000000e+01 5.069709369580848168e+00 5.020588023495822227e+00
1.300000000000000000e+01 5.134427408256172498e+00 5.330265228095152352e+00
1.400000000000000000e+01 5.092540420021586023e+00 5.003655442642131135e+00
1.500000000000000000e+01 5.155736025573096626e+00 4.938813231424496131e+00
1.600000000000000000e+01 5.178671044416746305e+00 5.218758842362155370e+00
1.700000000000000000e+01 5.226935593024348847e+00 5.087096331714466402e+00
1.800000000000000000e+01 5.285583726255738135e+00 5.462965901112315947e+00
1.900000000000000000e+01 5.300630012905386934e+00 5.083586107630306827e+00
2.000000000000000000e+01 5.264288436825873774e+00 5.406879575036351859e+00


==> fig/data/heatmap_nn_complexity.dat <==
2 6 42
4 6 72
6 6 102
8 6 132
10 6 162

2 8 54
4 8 92
6 8 130
8 8 168
10 8 206

2 10 66
4 10 112
6 10 158
8 10 204
10 10 250

2 12 78
4 12 132
6 12 186
8 12 240
10 12 294

2 14 90
4 14 152
6 14 214
8 14 276
10 14 338

2 16 102
4 16 172
6 16 242
8 16 312
10 16 382

2 18 114
4 18 192
6 18 270
8 18 348
10 18 426

2 20 126
4 20 212
6 20 298
8 20 384
10 20 470

2 22 138
4 22 232
6 22 326
8 22 420
10 22 514

2 24 150
4 24 252
6 24 354
8 24 456
10 24 558

2 26 162
4 26 272
6 26 382
8 26 492
10 26 602

2 28 174
4 28 292
6 28 410
8 28 528
10 28 646

2 30 186
4 30 312
6 30 438
8 30 564
10 30 690

2 32 198
4 32 332
6 32 466
8 32 600
10 32 734

2 34 210
4 34 352
6 34 494
8 34 636
10 34 778

2 36 222
4 36 372
6 36 522
8 36 672
10 36 822

2 38 234
4 38 392
6 38 550
8 38 708
10 38 866

2 40 246
4 40 412
6 40 578
8 40 744
10 40 910


==> fig/data/heatmap_nn_perf.dat <==
2 6 27.8
4 6 27.0
6 6 26.8
8 6 26.6
10 6 27.2

2 8 32.3
4 8 32.8
6 8 32.6
8 8 32.6
10 8 32.1

2 10 32.5
4 10 33.6
6 10 33.4
8 10 33.6
10 10 33.7

2 12 33.2
4 12 34.8
6 12 34.7
8 12 34.9
10 12 34.8

2 14 34.0
4 14 34.7
6 14 35.2
8 14 35.2
10 14 35.2

2 16 33.8
4 16 35.7
6 16 35.6
8 16 35.9
10 16 35.9

2 18 34.2
4 18 35.2
6 18 36.0
8 18 35.9
10 18 36.0

2 20 34.1
4 20 35.0
6 20 35.2
8 20 36.5
10 20 36.4

2 22 34.2
4 22 36.1
6 22 36.1
8 22 36.6
10 22 36.6

2 24 34.3
4 24 36.6
6 24 36.6
8 24 36.7
10 24 36.2

2 26 34.8
4 26 36.5
6 26 37.1
8 26 36.9
10 26 36.9

2 28 34.7
4 28 36.3
6 28 37.1
8 28 36.8
10 28 37.2

2 30 35.3
4 30 36.7
6 30 36.5
8 30 37.0
10 30 37.1

2 32 35.4
4 32 37.3
6 32 37.0
8 32 37.3
10 32 36.7

2 34 35.5
4 34 37.6
6 34 37.9
8 34 37.8
10 34 37.5

2 36 35.4
4 36 37.6
6 36 38.2
8 36 37.6
10 36 37.1

2 38 35.4
4 38 37.4
6 38 38.3
8 38 37.9
10 38 37.9

2 40 35.4
4 40 37.4
6 40 37.8
8 40 38.3
10 40 37.6


==> fig/data/heatmap_poly_complexity.dat <==
2 3 36
3 3 54
4 3 72
5 3 90
6 3 108
7 3 126
8 3 144
9 3 162
10 3 180

2 5 72
3 5 108
4 5 144
5 5 180
6 5 216
7 5 252
8 5 288
9 5 324
10 5 360

2 7 120
3 7 180
4 7 240
5 7 300
6 7 360
7 7 420
8 7 480
9 7 540
10 7 600

2 9 180
3 9 270
4 9 360
5 9 450
6 9 540
7 9 630
8 9 720
9 9 810
10 9 900


==> fig/data/heatmap_poly_perf.dat <==
2 3 29.4
3 3 29.9
4 3 30.0
5 3 30.0
6 3 30.1
7 3 30.1
8 3 30.1
9 3 30.1
10 3 30.1

2 5 29.6
3 5 30.2
4 5 30.2
5 5 30.2
6 5 30.4
7 5 30.4
8 5 30.4
9 5 30.4
10 5 30.4

2 7 29.9
3 7 30.5
4 7 30.6
5 7 30.6
6 7 30.8
7 7 30.8
8 7 30.8
9 7 30.8
10 7 30.8

2 9 30.2
3 9 31.0
4 9 31.0
5 9 31.0
6 9 31.2
7 9 31.2
8 9 31.2
9 9 31.2
10 9 31.3


==> fig/data/nn_ch2_nh8.dat <==
-1.000000000000000000e+01 -1.678279714309117594e+02
-9.995115995115995133e+00 -1.678184794797289214e+02
-9.990231990231990267e+00 -1.678090082289439522e+02
-9.985347985347985400e+00 -1.677995575884648929e+02
-9.980463980463980533e+00 -1.677901274687867783e+02
-9.975579975579975667e+00 -1.677807177809862083e+02
-9.970695970695970800e+00 -1.677713284367166864e+02
-9.965811965811965933e+00 -1.677619593482034475e+02
-9.960927960927961067e+00 -1.677526104282384836e+02
-9.956043956043956200e+00 -1.677432815901759966e+02
-9.951159951159951333e+00 -1.677339727479271403e+02
-9.946275946275946467e+00 -1.677246838159554727e+02
-9.941391941391941600e+00 -1.677154147092724372e+02
-9.936507936507936734e+00 -1.677061653434321897e+02
-9.931623931623931867e+00 -1.676969356345275060e+02
-9.926739926739927000e+00 -1.676877254991849497e+02
-9.921855921855922134e+00 -1.676785348545603256e+02
-9.916971916971917267e+00 -1.676693636183343301e+02
-9.912087912087912400e+00 -1.676602117087081183e+02
-9.907203907203907534e+00 -1.676510790443987560e+02
-9.902319902319902667e+00 -1.676419655446351840e+02
-9.897435897435897800e+00 -1.676328711291535569e+02
-9.892551892551892934e+00 -1.676237957181934348e+02
-9.887667887667888067e+00 -1.679055848491662459e+02
-9.882783882783883200e+00 -1.679035849044487065e+02
-9.877899877899878334e+00 -1.679099547869935520e+02
-9.873015873015873467e+00 -1.679057519427851162e+02
-9.868131868131868600e+00 -1.679061157287620176e+02
-9.863247863247863734e+00 -1.679602175280635947e+02
-9.858363858363858867e+00 -1.679769050549766973e+02
-9.853479853479854000e+00 -1.678406202759138921e+02
-9.848595848595849134e+00 -1.678268612837558180e+02
-9.843711843711844267e+00 -1.678393704946907405e+02
-9.838827838827839400e+00 -1.679034941357198250e+02
-9.833943833943834534e+00 -1.679880703588459596e+02
-9.829059829059829667e+00 -1.681931840857786256e+02
-9.824175824175824800e+00 -1.682316815228962241e+02
-9.819291819291819934e+00 -1.679665816907098019e+02
-9.814407814407815067e+00 -1.678209385739970116e+02
-9.809523809523810201e+00 -1.678427242636010135e+02
-9.804639804639805334e+00 -1.681438843336935918e+02
-9.799755799755800467e+00 -1.681886709331189138e+02
-9.794871794871795601e+00 -1.681950927804425646e+02
-9.789987789987790734e+00 -1.681351663569913057e+02
-9.785103785103785867e+00 -1.680888486089259573e+02
-9.780219780219781001e+00 -1.679961519596209882e+02
-9.775335775335776134e+00 -1.678970890729384564e+02
-9.770451770451771267e+00 -1.680922825116102786e+02
-9.765567765567766401e+00 -1.679452608796273125e+02
-9.760683760683761534e+00 -1.678493876682406380e+02
-9.755799755799756667e+00 -1.677620324105611189e+02
-9.750915750915751801e+00 -1.677529589786674933e+02
-9.746031746031746934e+00 -1.678513849861701885e+02
-9.741147741147740291e+00 -1.678172940933032748e+02
-9.736263736263735424e+00 -1.678944111455642769e+02
-9.731379731379730558e+00 -1.678153345838427413e+02
-9.726495726495725691e+00 -1.676400730513016697e+02
-9.721611721611720824e+00 -1.677210702516380820e+02
-9.716727716727715958e+00 -1.675483407567517986e+02
-9.711843711843711091e+00 -1.672798652866516989e+02
-9.706959706959706224e+00 -1.674008024041432634e+02
-9.702075702075701358e+00 -1.675572559744436489e+02
-9.697191697191696491e+00 -1.675564526222759980e+02
-9.692307692307691624e+00 -1.676680976264892138e+02
-9.687423687423686758e+00 -1.677298042192997514e+02
-9.682539682539681891e+00 -1.677088591220731928e+02
-9.677655677655677025e+00 -1.678776597765495922e+02
-9.672771672771672158e+00 -1.674849310590788036e+02
-9.667887667887667291e+00 -1.670831944525776009e+02
-9.663003663003662425e+00 -1.669252514499133326e+02
-9.658119658119657558e+00 -1.668354781668292048e+02
-9.653235653235652691e+00 -1.667311409055305660e+02
-9.648351648351647825e+00 -1.667057801605555483e+02
-9.643467643467642958e+00 -1.667307990363236172e+02
-9.638583638583638091e+00 -1.667023783046231244e+02
-9.633699633699633225e+00 -1.667765666780165930e+02
-9.628815628815628358e+00 -1.668215325340772779e+02
-9.623931623931623491e+00 -1.668811624514374898e+02
-9.619047619047618625e+00 -1.668370000751494615e+02
-9.614163614163613758e+00 -1.667634902203300555e+02
-9.609279609279608891e+00 -1.667563544350167888e+02
-9.604395604395604025e+00 -1.667319787853851665e+02
-9.599511599511599158e+00 -1.668685032660112029e+02
-9.594627594627594291e+00 -1.668730599286489280e+02
-9.589743589743589425e+00 -1.666180692115893294e+02
-9.584859584859584558e+00 -1.664091346221485423e+02
-9.579975579975579691e+00 -1.663689557442724549e+02
-9.575091575091574825e+00 -1.663682573531955882e+02
-9.570207570207569958e+00 -1.662646391890241659e+02
-9.565323565323565091e+00 -1.660951376771966181e+02
-9.560439560439560225e+00 -1.660263301134824303e+02
-9.555555555555555358e+00 -1.661344384484259535e+02
-9.550671550671550492e+00 -1.661171116886577011e+02
-9.545787545787545625e+00 -1.662071464519132178e+02
-9.540903540903540758e+00 -1.663213947692584611e+02
-9.536019536019535892e+00 -1.662149616076087568e+02
-9.531135531135531025e+00 -1.660445577704215907e+02
-9.526251526251526158e+00 -1.659804585675065596e+02
-9.521367521367521292e+00 -1.659882980021837966e+02
-9.516483516483516425e+00 -1.659112329596032964e+02
-9.511599511599511558e+00 -1.659344218392885466e+02
-9.506715506715506692e+00 -1.659559367681747233e+02
-9.501831501831501825e+00 -1.658985713841553604e+02
-9.496947496947496958e+00 -1.661307565575044976e+02
-9.492063492063492092e+00 -1.663646080242270955e+02
-9.487179487179487225e+00 -1.663280900948774388e+02
-9.482295482295482358e+00 -1.661821646253166023e+02
-9.477411477411477492e+00 -1.659744251400622090e+02
-9.472527472527472625e+00 -1.659454673839460952e+02
-9.467643467643467758e+00 -1.659385980080320451e+02
-9.462759462759462892e+00 -1.660083011812344580e+02
-9.457875457875458025e+00 -1.658185636081673806e+02
-9.452991452991453158e+00 -1.657655531785850371e+02
-9.448107448107448292e+00 -1.659743998866663617e+02
-9.443223443223443425e+00 -1.660917186297200772e+02
-9.438339438339438559e+00 -1.661474823642382148e+02
-9.433455433455433692e+00 -1.661221135609151247e+02
-9.428571428571428825e+00 -1.659585131902709918e+02
-9.423687423687423959e+00 -1.659247799350143850e+02
-9.418803418803419092e+00 -1.659112025767321370e+02
-9.413919413919414225e+00 -1.658766210310887459e+02
-9.409035409035409359e+00 -1.659043587554216685e+02
-9.404151404151404492e+00 -1.657296181267906547e+02
-9.399267399267399625e+00 -1.657052453795431006e+02
-9.394383394383394759e+00 -1.656165794443839161e+02
-9.389499389499389892e+00 -1.655233286494441245e+02
-9.384615384615385025e+00 -1.655931160215407090e+02
-9.379731379731380159e+00 -1.655753533770084687e+02
-9.374847374847375292e+00 -1.656505723518313289e+02
-9.369963369963370425e+00 -1.658153881524013968e+02
-9.365079365079365559e+00 -1.659082440716113354e+02
-9.360195360195360692e+00 -1.659293190152945670e+02
-9.355311355311355825e+00 -1.658082610430592752e+02
-9.350427350427350959e+00 -1.657378924261314808e+02
-9.345543345543346092e+00 -1.657886080724402689e+02
-9.340659340659341225e+00 -1.658821253042702892e+02
-9.335775335775336359e+00 -1.657901832930176624e+02
-9.330891330891331492e+00 -1.657226818374325603e+02
-9.326007326007326625e+00 -1.656931095451925557e+02
-9.321123321123321759e+00 -1.656122443443876762e+02
-9.316239316239316892e+00 -1.657010431064950922e+02
-9.311355311355312026e+00 -1.658872750609980358e+02
-9.306471306471307159e+00 -1.658291085420156037e+02
-9.301587301587302292e+00 -1.654584498047489092e+02
-9.296703296703297426e+00 -1.651955615569965516e+02
-9.291819291819292559e+00 -1.651960687422729279e+02
-9.286935286935287692e+00 -1.650716105111072523e+02
-9.282051282051282826e+00 -1.649466737606180970e+02
-9.277167277167277959e+00 -1.649422941711284238e+02
-9.272283272283273092e+00 -1.648527369320016192e+02
-9.267399267399268226e+00 -1.647852968750129889e+02
-9.262515262515261583e+00 -1.648355320706064902e+02
-9.257631257631256716e+00 -1.649388532103332068e+02
-9.252747252747251849e+00 -1.649496134776859151e+02
-9.247863247863246983e+00 -1.648747887754851718e+02
-9.242979242979242116e+00 -1.647141068391724446e+02
-9.238095238095237249e+00 -1.648407248345384062e+02
-9.233211233211232383e+00 -1.648879751167706331e+02
-9.228327228327227516e+00 -1.648788413129274772e+02
-9.223443223443222649e+00 -1.648716768260462402e+02
-9.218559218559217783e+00 -1.647817506971719013e+02
-9.213675213675212916e+00 -1.648638978464484239e+02
-9.208791208791208049e+00 -1.650139419699435734e+02
-9.203907203907203183e+00 -1.649987840592755788e+02
-9.199023199023198316e+00 -1.648660592090497801e+02
-9.194139194139193449e+00 -1.648473434241261089e+02
-9.189255189255188583e+00 -1.648154857053169167e+02
-9.184371184371183716e+00 -1.649445507079477693e+02
-9.179487179487178850e+00 -1.649136000293557629e+02
-9.174603174603173983e+00 -1.649736283891148787e+02
-9.169719169719169116e+00 -1.650368906048457234e+02
-9.164835164835164250e+00 -1.649461437827606005e+02
-9.159951159951159383e+00 -1.649784059843994726e+02
-9.155067155067154516e+00 -1.650057547817592081e+02
-9.150183150183149650e+00 -1.650598844986960216e+02
-9.145299145299144783e+00 -1.651692466574439209e+02
-9.140415140415139916e+00 -1.651566846814287430e+02
-9.135531135531135050e+00 -1.652006399447948581e+02
-9.130647130647130183e+00 -1.653050858309847513e+02
-9.125763125763125316e+00 -1.654015515602057178e+02
-9.120879120879120450e+00 -1.653469202921643841e+02
-9.115995115995115583e+00 -1.653185347194581709e+02
-9.111111111111110716e+00 -1.653939903449913231e+02
-9.106227106227105850e+00 -1.654206507490522426e+02
-9.101343101343100983e+00 -1.654079819055365874e+02
-9.096459096459096116e+00 -1.654294624515838450e+02
-9.091575091575091250e+00 -1.654205968048646014e+02
-9.086691086691086383e+00 -1.653983822865460240e+02
-9.081807081807081516e+00 -1.657093806513668994e+02
-9.076923076923076650e+00 -1.660849120804782615e+02
-9.072039072039071783e+00 -1.660946414540452736e+02
-9.067155067155066916e+00 -1.660018590968494436e+02
-9.062271062271062050e+00 -1.660025499398898603e+02
-9.057387057387057183e+00 -1.660426629482529961e+02
-9.052503052503052317e+00 -1.661317733887367183e+02
-9.047619047619047450e+00 -1.661401716528889949e+02
-9.042735042735042583e+00 -1.661639568481248546e+02
-9.037851037851037717e+00 -1.662272916132303919e+02
-9.032967032967032850e+00 -1.661344264139694928e+02
-9.028083028083027983e+00 -1.661585313286611836e+02
-9.023199023199023117e+00 -1.663698393832420948e+02
-9.018315018315018250e+00 -1.662616310436964113e+02
-9.013431013431013383e+00 -1.662734195881772337e+02
-9.008547008547008517e+00 -1.661593875482828935e+02
-9.003663003663003650e+00 -1.658061420220877551e+02
-8.998778998778998783e+00 -1.654497473867100155e+02
-8.993894993894993917e+00 -1.653581166147155272e+02
-8.989010989010989050e+00 -1.653165824950936553e+02
-8.984126984126984183e+00 -1.653150079913062882e+02
-8.979242979242979317e+00 -1.654827171533605110e+02
-8.974358974358974450e+00 -1.654922833767848829e+02
-8.969474969474969583e+00 -1.655461248201727642e+02
-8.964590964590964717e+00 -1.655052261658121324e+02
-8.959706959706959850e+00 -1.655583171820251209e+02
-8.954822954822954983e+00 -1.655373384866260835e+02
-8.949938949938950117e+00 -1.653610834363292952e+02
-8.945054945054945250e+00 -1.651317369078342381e+02
-8.940170940170940383e+00 -1.649080667156504205e+02
-8.935286935286935517e+00 -1.647476312869081880e+02
-8.930402930402930650e+00 -1.644477889749914823e+02
-8.925518925518925784e+00 -1.643417642499192652e+02
-8.920634920634920917e+00 -1.644150657739147050e+02
-8.915750915750916050e+00 -1.643770817417847638e+02
-8.910866910866911184e+00 -1.644255886239919562e+02
-8.905982905982906317e+00 -1.644295249454398515e+02
-8.901098901098901450e+00 -1.644352028022402408e+02
-8.896214896214896584e+00 -1.645554687069934516e+02
-8.891330891330891717e+00 -1.645594212011249624e+02
-8.886446886446886850e+00 -1.645895882949741349e+02
-8.881562881562881984e+00 -1.646047023853448081e+02
-8.876678876678877117e+00 -1.646001855755844474e+02
-8.871794871794872250e+00 -1.646024869035300071e+02
-8.866910866910867384e+00 -1.645757850786042980e+02
-8.862026862026862517e+00 -1.646035476713269929e+02
-8.857142857142857650e+00 -1.645954354957257522e+02
-8.852258852258852784e+00 -1.646379308240730381e+02
-8.847374847374847917e+00 -1.648055198043077780e+02
-8.842490842490843050e+00 -1.647505971326324925e+02
-8.837606837606838184e+00 -1.644610529965268029e+02
-8.832722832722833317e+00 -1.644343332070270094e+02
-8.827838827838828450e+00 -1.645165606673609489e+02
-8.822954822954823584e+00 -1.644959494055463267e+02
-8.818070818070818717e+00 -1.642228686346982727e+02
-8.813186813186813851e+00 -1.641270527751910890e+02
-8.808302808302808984e+00 -1.638186990152562430e+02
-8.803418803418804117e+00 -1.635222516634298700e+02
-8.798534798534799251e+00 -1.634698282470592119e+02
-8.793650793650794384e+00 -1.635281249777564483e+02
-8.788766788766789517e+00 -1.636542645994691156e+02
-8.783882783882784651e+00 -1.637707220870825324e+02
-8.778998778998779784e+00 -1.640389426729395268e+02
-8.774114774114774917e+00 -1.638848918060904509e+02
-8.769230769230770051e+00 -1.638587314079342434e+02
-8.764346764346765184e+00 -1.638987729826595796e+02
-8.759462759462760317e+00 -1.639115428092428317e+02
-8.754578754578755451e+00 -1.639166700811915973e+02
-8.749694749694750584e+00 -1.638422145109163353e+02
-8.744810744810745717e+00 -1.638576418322106747e+02
-8.739926739926740851e+00 -1.638503939711055750e+02
-8.735042735042735984e+00 -1.639132660330101032e+02
-8.730158730158731117e+00 -1.639787072793376694e+02
-8.725274725274726251e+00 -1.641525553533901132e+02
-8.720390720390721384e+00 -1.643382939798090661e+02
-8.715506715506714741e+00 -1.642292775781682224e+02
-8.710622710622709874e+00 -1.644551050331006365e+02
-8.705738705738705008e+00 -1.644882930666517780e+02
-8.700854700854700141e+00 -1.642607339159535229e+02
-8.695970695970695274e+00 -1.643303032202248914e+02
-8.691086691086690408e+00 -1.642259835619205717e+02
-8.686202686202685541e+00 -1.640880611150998334e+02
-8.681318681318680675e+00 -1.640736331751022874e+02
-8.676434676434675808e+00 -1.639952133854310716e+02
-8.671550671550670941e+00 -1.638148839399452186e+02
-8.666666666666666075e+00 -1.636471530701371364e+02
-8.661782661782661208e+00 -1.636048300770374340e+02
-8.656898656898656341e+00 -1.635610228692542307e+02
-8.652014652014651475e+00 -1.635369629443417523e+02
-8.647130647130646608e+00 -1.636455240675505820e+02
-8.642246642246641741e+00 -1.636394085700316623e+02
-8.637362637362636875e+00 -1.636012325302662020e+02
-8.632478632478632008e+00 -1.636016038341895467e+02
-8.627594627594627141e+00 -1.636359989556088408e+02
-8.622710622710622275e+00 -1.637540490814092493e+02
-8.617826617826617408e+00 -1.639502797461622663e+02
-8.612942612942612541e+00 -1.638758428088257801e+02
-8.608058608058607675e+00 -1.636848827481005060e+02
-8.603174603174602808e+00 -1.637427402955614752e+02
-8.598290598290597941e+00 -1.638227100660261613e+02
-8.593406593406593075e+00 -1.636622019197694158e+02
-8.588522588522588208e+00 -1.639284630360793358e+02
-8.583638583638583341e+00 -1.642414266499352209e+02
-8.578754578754578475e+00 -1.643915817269188722e+02
-8.573870573870573608e+00 -1.644209200905337411e+02
-8.568986568986568741e+00 -1.643422202995051578e+02
-8.564102564102563875e+00 -1.644468787190123180e+02
-8.559218559218559008e+00 -1.644472973076259450e+02
-8.554334554334554142e+00 -1.645562812896745299e+02
-8.549450549450549275e+00 -1.645390043165499492e+02
-8.544566544566544408e+00 -1.645370563197569425e+02
-8.539682539682539542e+00 -1.645231803521634788e+02
-8.534798534798534675e+00 -1.645423563037172983e+02
-8.529914529914529808e+00 -1.645490225764250454e+02
-8.525030525030524942e+00 -1.645146694098630746e+02
-8.520146520146520075e+00 -1.644524575743822936e+02
-8.515262515262515208e+00 -1.642267765066466154e+02
-8.510378510378510342e+00 -1.639768771485345837e+02
-8.505494505494505475e+00 -1.638700520502285940e+02
-8.500610500610500608e+00 -1.638778256183965141e+02
-8.495726495726495742e+00 -1.639174568998537893e+02
-8.490842490842490875e+00 -1.636848560223771187e+02
-8.485958485958486008e+00 -1.635811318952297597e+02
-8.481074481074481142e+00 -1.637379852839699197e+02
-8.476190476190476275e+00 -1.637444258326462432e+02
-8.471306471306471408e+00 -1.637804027372822020e+02
-8.466422466422466542e+00 -1.639110166581857868e+02
-8.461538461538461675e+00 -1.639111978716908595e+02
-8.456654456654456808e+00 -1.639364934590370808e+02
-8.451770451770451942e+00 -1.640907874203514325e+02
-8.446886446886447075e+00 -1.639924406629619966e+02
-8.442002442002442208e+00 -1.639274161368686293e+02
-8.437118437118437342e+00 -1.637175707034728305e+02
-8.432234432234432475e+00 -1.636463409948240439e+02
-8.427350427350427609e+00 -1.636312175302452374e+02
-8.422466422466422742e+00 -1.635943347673709241e+02
-8.417582417582417875e+00 -1.636228629233775962e+02
-8.412698412698413009e+00 -1.634807327414844167e+02
-8.407814407814408142e+00 -1.633769855845252721e+02
-8.402930402930403275e+00 -1.633942028352973921e+02
-8.398046398046398409e+00 -1.634401312256838992e+02
-8.393162393162393542e+00 -1.634887158015660873e+02
-8.388278388278388675e+00 -1.636277367723739644e+02
-8.383394383394383809e+00 -1.636269534840301105e+02
-8.378510378510378942e+00 -1.636676685790457668e+02
-8.373626373626374075e+00 -1.638558078110343956e+02
-8.368742368742369209e+00 -1.639425377277421774e+02
-8.363858363858364342e+00 -1.638475302776963076e+02
-8.358974358974359475e+00 -1.638301209371011282e+02
-8.354090354090354609e+00 -1.638717106900341776e+02
-8.349206349206349742e+00 -1.639453375503813390e+02
-8.344322344322344875e+00 -1.639675188532986567e+02
-8.339438339438340009e+00 -1.639967410486963217e+02
-8.334554334554335142e+00 -1.638498430684514062e+02
-8.329670329670330275e+00 -1.637799590675051604e+02
-8.324786324786325409e+00 -1.637458395361709904e+02
-8.319902319902320542e+00 -1.636765766884857669e+02
-8.315018315018315676e+00 -1.636391183047930440e+02
-8.310134310134310809e+00 -1.635841086689333963e+02
-8.305250305250305942e+00 -1.636270493749005936e+02
-8.300366300366301076e+00 -1.636726809507978828e+02
-8.295482295482296209e+00 -1.638291917338226540e+02
-8.290598290598291342e+00 -1.637405670344904820e+02
-8.285714285714286476e+00 -1.632329372913626742e+02
-8.280830280830279833e+00 -1.629894798743726483e+02
-8.275946275946274966e+00 -1.631199998097109756e+02
-8.271062271062270099e+00 -1.632356373177776447e+02
-8.266178266178265233e+00 -1.633909037307599021e+02
-8.261294261294260366e+00 -1.633758241684566883e+02
-8.256410256410255499e+00 -1.632074248428497185e+02
-8.251526251526250633e+00 -1.632310002067450796e+02
-8.246642246642245766e+00 -1.632144787917792712e+02
-8.241758241758240899e+00 -1.631456334756229012e+02
-8.236874236874236033e+00 -1.631085449444260860e+02
-8.231990231990231166e+00 -1.630740420670714741e+02
-8.227106227106226299e+00 -1.632517221867531134e+02
-8.222222222222221433e+00 -1.633717971780585003e+02
-8.217338217338216566e+00 -1.635976967367776354e+02
-8.212454212454211699e+00 -1.637139424183032759e+02
-8.207570207570206833e+00 -1.637199710266179125e+02
-8.202686202686201966e+00 -1.637458876093974141e+02
-8.197802197802197099e+00 -1.637209618469819929e+02
-8.192918192918192233e+00 -1.638840284596127788e+02
-8.188034188034187366e+00 -1.640292350738490939e+02
-8.183150183150182500e+00 -1.640778414937499292e+02
-8.178266178266177633e+00 -1.639722406580962684e+02
-8.173382173382172766e+00 -1.637826613581842423e+02
-8.168498168498167900e+00 -1.636813154075073271e+02
-8.163614163614163033e+00 -1.636682066319491753e+02
-8.158730158730158166e+00 -1.637929330560459391e+02
-8.153846153846153300e+00 -1.639240006703600727e+02
-8.148962148962148433e+00 -1.639183981059669577e+02
-8.144078144078143566e+00 -1.639892002921360188e+02
-8.139194139194138700e+00 -1.639435266503293747e+02
-8.134310134310133833e+00 -1.639532864137113677e+02
-8.129426129426128966e+00 -1.639140024556329536e+02
-8.124542124542124100e+00 -1.638060205268913023e+02
-8.119658119658119233e+00 -1.638172872195125365e+02
-8.114774114774114366e+00 -1.640494064584300986e+02
-8.109890109890109500e+00 -1.641935414577642405e+02
-8.105006105006104633e+00 -1.641995108145824247e+02
-8.100122100122099766e+00 -1.640783760351936564e+02
-8.095238095238094900e+00 -1.639990899329721685e+02
-8.090354090354090033e+00 -1.640610759549520310e+02
-8.085470085470085166e+00 -1.639980157735620026e+02
-8.080586080586080300e+00 -1.640206241522205062e+02
-8.075702075702075433e+00 -1.640068808687081798e+02
-8.070818070818070566e+00 -1.643505937766994407e+02
-8.065934065934065700e+00 -1.652044232359074840e+02
-8.061050061050060833e+00 -1.655878633851503992e+02
-8.056166056166055967e+00 -1.651921399545395843e+02
-8.051282051282051100e+00 -1.647508655243265139e+02
-8.046398046398046233e+00 -1.645086747941098793e+02
-8.041514041514041367e+00 -1.645361224956808144e+02
-8.036630036630036500e+00 -1.647414277195944123e+02
-8.031746031746031633e+00 -1.647250238058317962e+02
-8.026862026862026767e+00 -1.647024627967155084e+02
-8.021978021978021900e+00 -1.647552115743010290e+02
-8.017094017094017033e+00 -1.646776002667286321e+02
-8.012210012210012167e+00 -1.646827145931723351e+02
-8.007326007326007300e+00 -1.646416642040067302e+02
-8.002442002442002433e+00 -1.646109696563507327e+02
-7.997557997557997567e+00 -1.646031514503657149e+02
-7.992673992673992700e+00 -1.644473034511884180e+02
-7.987789987789987833e+00 -1.642238932872713235e+02
-7.982905982905982967e+00 -1.638089609741586798e+02
-7.978021978021978100e+00 -1.635437229771235366e+02
-7.973137973137973233e+00 -1.635056974592751544e+02
-7.968253968253968367e+00 -1.634761114659816599e+02
-7.963369963369963500e+00 -1.634877242450565973e+02
-7.958485958485958633e+00 -1.635723311948972309e+02
-7.953601953601953767e+00 -1.638121110638946050e+02
-7.948717948717948900e+00 -1.639565420735577845e+02
-7.943833943833944033e+00 -1.639752381083195871e+02
-7.938949938949939167e+00 -1.639684788511650311e+02
-7.934065934065934300e+00 -1.639445490175411351e+02
-7.929181929181929434e+00 -1.639415566931631929e+02
-7.924297924297924567e+00 -1.639164645705762382e+02
-7.919413919413919700e+00 -1.637836816207889115e+02
-7.914529914529914834e+00 -1.636358409325601997e+02
-7.909645909645909967e+00 -1.636558708140725003e+02
-7.904761904761905100e+00 -1.637634899871154630e+02
-7.899877899877900234e+00 -1.637813754597379443e+02
-7.894993894993895367e+00 -1.637711649179167068e+02
-7.890109890109890500e+00 -1.635097475294290064e+02
-7.885225885225885634e+00 -1.633089169993861560e+02
-7.880341880341880767e+00 -1.634668508044854036e+02
-7.875457875457875900e+00 -1.635988851986791133e+02
-7.870573870573871034e+00 -1.636519135158299605e+02
-7.865689865689866167e+00 -1.636869501731082721e+02
-7.860805860805861300e+00 -1.637086338106410608e+02
-7.855921855921856434e+00 -1.637600645595622950e+02
-7.851037851037851567e+00 -1.638341884595190834e+02
-7.846153846153846700e+00 -1.638513032057445571e+02
-7.841269841269841834e+00 -1.638737991041415398e+02
-7.836385836385836967e+00 -1.641646821245241767e+02
-7.831501831501832100e+00 -1.646788516324802458e+02
-7.826617826617827234e+00 -1.646772572934970640e+02
-7.821733821733822367e+00 -1.646219634765850515e+02
-7.816849816849817500e+00 -1.646375696845891525e+02
-7.811965811965811746e+00 -1.646663464866647075e+02
-7.807081807081806879e+00 -1.647234315724086855e+02
-7.802197802197802012e+00 -1.648331504467998059e+02
-7.797313797313797146e+00 -1.649288190446025624e+02
-7.792429792429792279e+00 -1.649193626414804896e+02
-7.787545787545787412e+00 -1.647864810696266886e+02
-7.782661782661782546e+00 -1.644014546096744596e+02
-7.777777777777777679e+00 -1.643746584363113357e+02
-7.772893772893772812e+00 -1.645136989180596174e+02
-7.768009768009767946e+00 -1.647248460952328060e+02
-7.763125763125763079e+00 -1.652903900671618942e+02
-7.758241758241758212e+00 -1.657546936226108869e+02
-7.753357753357753346e+00 -1.657205901170956679e+02
-7.748473748473748479e+00 -1.656976779973619500e+02
-7.743589743589743613e+00 -1.656981597854600352e+02
-7.738705738705738746e+00 -1.657215824339809274e+02
-7.733821733821733879e+00 -1.656176758692040494e+02
-7.728937728937729013e+00 -1.653733737142996461e+02
-7.724053724053724146e+00 -1.651898774926234807e+02
-7.719169719169719279e+00 -1.650757584916672442e+02
-7.714285714285714413e+00 -1.649556183718560192e+02
-7.709401709401709546e+00 -1.648153366883347815e+02
-7.704517704517704679e+00 -1.647910584540240109e+02
-7.699633699633699813e+00 -1.649650985857601881e+02
-7.694749694749694946e+00 -1.651494730203253596e+02
-7.689865689865690079e+00 -1.651680402956364162e+02
-7.684981684981684324e+00 -1.650496188938091677e+02
-7.680097680097679458e+00 -1.647698617556036993e+02
-7.675213675213674591e+00 -1.646645180553252317e+02
-7.670329670329669725e+00 -1.650285704374871898e+02
-7.665445665445664858e+00 -1.652826714043919765e+02
-7.660561660561659991e+00 -1.652051694891367219e+02
-7.655677655677655125e+00 -1.650336906401009003e+02
-7.650793650793650258e+00 -1.648499012381923876e+02
-7.645909645909645391e+00 -1.648537556862186477e+02
-7.641025641025640525e+00 -1.648135137701444819e+02
-7.636141636141635658e+00 -1.646371443709617779e+02
-7.631257631257630791e+00 -1.645712216711870042e+02
-7.626373626373625925e+00 -1.645897685355889735e+02
-7.621489621489621058e+00 -1.645271107548585974e+02
-7.616605616605616191e+00 -1.644930909608125376e+02
-7.611721611721611325e+00 -1.645159412655318647e+02
-7.606837606837606458e+00 -1.647508849585308894e+02
-7.601953601953601591e+00 -1.648173842223445718e+02
-7.597069597069596725e+00 -1.648077401739253389e+02
-7.592185592185591858e+00 -1.648104400445291162e+02
-7.587301587301586991e+00 -1.647910978913536724e+02
-7.582417582417582125e+00 -1.647086687049201998e+02
-7.577533577533577258e+00 -1.647728269499494900e+02
-7.572649572649572391e+00 -1.648543825485380125e+02
-7.567765567765567525e+00 -1.649488251647022707e+02
-7.562881562881562658e+00 -1.653783129913085759e+02
-7.557997557997557792e+00 -1.652618278629887811e+02
-7.553113553113552925e+00 -1.651976557576616926e+02
-7.548229548229548058e+00 -1.651228856648625651e+02
-7.543345543345543192e+00 -1.649356454703726911e+02
-7.538461538461538325e+00 -1.648901078464728585e+02
-7.533577533577533458e+00 -1.647841991340043819e+02
-7.528693528693528592e+00 -1.648021784437239603e+02
-7.523809523809523725e+00 -1.647884767582022505e+02
-7.518925518925518858e+00 -1.647842081989849703e+02
-7.514041514041513992e+00 -1.648538189761359831e+02
-7.509157509157509125e+00 -1.650532908626682627e+02
-7.504273504273504258e+00 -1.652101381820458244e+02
-7.499389499389499392e+00 -1.652849317319899001e+02
-7.494505494505494525e+00 -1.654207318421620982e+02
-7.489621489621489658e+00 -1.655843710931131909e+02
-7.484737484737484792e+00 -1.657048265088259598e+02
-7.479853479853479925e+00 -1.656390426625491727e+02
-7.474969474969475058e+00 -1.654494171245197265e+02
-7.470085470085470192e+00 -1.653906522351334161e+02
-7.465201465201465325e+00 -1.653761301041371325e+02
-7.460317460317460458e+00 -1.655706862023662893e+02
-7.455433455433455592e+00 -1.657548837800342199e+02
-7.450549450549450725e+00 -1.657252402383032290e+02
-7.445665445665445858e+00 -1.657750343719173998e+02
-7.440781440781440992e+00 -1.657147635597439148e+02
-7.435897435897436125e+00 -1.657883090357631772e+02
-7.431013431013431259e+00 -1.660225932044961894e+02
-7.426129426129426392e+00 -1.656280180071749157e+02
-7.421245421245421525e+00 -1.652672346165565216e+02
-7.416361416361416659e+00 -1.654609341285951700e+02
-7.411477411477411792e+00 -1.651856210363773698e+02
-7.406593406593406925e+00 -1.650275699737744901e+02
-7.401709401709402059e+00 -1.650393451656964885e+02
-7.396825396825397192e+00 -1.651019763825678979e+02
-7.391941391941392325e+00 -1.650148439717819997e+02
-7.387057387057387459e+00 -1.649417146350219525e+02
-7.382173382173382592e+00 -1.649670788331584390e+02
-7.377289377289377725e+00 -1.647475185555413475e+02
-7.372405372405372859e+00 -1.645197290788424880e+02
-7.367521367521367992e+00 -1.644236834874623128e+02
-7.362637362637363125e+00 -1.644408803251782274e+02
-7.357753357753358259e+00 -1.643900035795391261e+02
-7.352869352869353392e+00 -1.643611537091821333e+02
-7.347985347985348525e+00 -1.642030996797833495e+02
-7.343101343101343659e+00 -1.641369037455943953e+02
-7.338217338217338792e+00 -1.641757669691790795e+02
-7.333333333333333925e+00 -1.641751258271429776e+02
-7.328449328449329059e+00 -1.642623053943786999e+02
-7.323565323565324192e+00 -1.643560028173115768e+02
-7.318681318681319325e+00 -1.641376564280273556e+02
-7.313797313797314459e+00 -1.639635607651707119e+02
-7.308913308913308704e+00 -1.639678347278805575e+02
-7.304029304029303837e+00 -1.638436613715746262e+02
-7.299145299145298971e+00 -1.636589660224609588e+02
-7.294261294261294104e+00 -1.636709840734528427e+02
-7.289377289377289237e+00 -1.634007319148240640e+02
-7.284493284493284371e+00 -1.631184336529886991e+02
-7.279609279609279504e+00 -1.631354225490445913e+02
-7.274725274725274637e+00 -1.631087256213009766e+02
-7.269841269841269771e+00 -1.631044504035225202e+02
-7.264957264957264904e+00 -1.630702093269551369e+02
-7.260073260073260037e+00 -1.631481320717929862e+02
-7.255189255189255171e+00 -1.631802386363237645e+02
-7.250305250305250304e+00 -1.630338476600661863e+02
-7.245421245421245438e+00 -1.630245163820637515e+02
-7.240537240537240571e+00 -1.630306593610089294e+02
-7.235653235653235704e+00 -1.629711411640174674e+02
-7.230769230769230838e+00 -1.629487972649875474e+02
-7.225885225885225971e+00 -1.629624455307538824e+02
-7.221001221001221104e+00 -1.629539432730059900e+02
-7.216117216117216238e+00 -1.629451188998246494e+02
-7.211233211233211371e+00 -1.629398668378348702e+02
-7.206349206349206504e+00 -1.631664371026555500e+02
-7.201465201465201638e+00 -1.633719988088672892e+02
-7.196581196581196771e+00 -1.632364780278442709e+02
-7.191697191697191904e+00 -1.632711364024968361e+02
-7.186813186813187038e+00 -1.632508432622512942e+02
-7.181929181929181283e+00 -1.632702262730409757e+02
-7.177045177045176416e+00 -1.632208339516637920e+02
-7.172161172161171550e+00 -1.632227101006675412e+02
-7.167277167277166683e+00 -1.632974787768768579e+02
-7.162393162393161816e+00 -1.632769458701724545e+02
-7.157509157509156950e+00 -1.633779863473427270e+02
-7.152625152625152083e+00 -1.635441182944319394e+02
-7.147741147741147216e+00 -1.635826107001161063e+02
-7.142857142857142350e+00 -1.636289933966733940e+02
-7.137973137973137483e+00 -1.636740042009142257e+02
-7.133089133089132616e+00 -1.637022325015209674e+02
-7.128205128205127750e+00 -1.639089080461657204e+02
-7.123321123321122883e+00 -1.638533453202285841e+02
-7.118437118437118016e+00 -1.639463826032438760e+02
-7.113553113553113150e+00 -1.639691260275037052e+02
-7.108669108669108283e+00 -1.638400088103954886e+02
-7.103785103785103416e+00 -1.638355911853242333e+02
-7.098901098901098550e+00 -1.640756292272455141e+02
-7.094017094017093683e+00 -1.643897023701371154e+02
-7.089133089133088816e+00 -1.644231251383245933e+02
-7.084249084249083950e+00 -1.643393770413638038e+02
-7.079365079365079083e+00 -1.642390352868281411e+02
-7.074481074481074216e+00 -1.642261855724455870e+02
-7.069597069597069350e+00 -1.643801601635647387e+02
-7.064713064713064483e+00 -1.643557230485230889e+02
-7.059829059829059617e+00 -1.641620193370086156e+02
-7.054945054945054750e+00 -1.641241529496224132e+02
-7.050061050061049883e+00 -1.640852637510768375e+02
-7.045177045177045017e+00 -1.640442497840534770e+02
-7.040293040293040150e+00 -1.639964970511668980e+02
-7.035409035409035283e+00 -1.641270363334402305e+02
-7.030525030525030417e+00 -1.643831968692952614e+02
-7.025641025641025550e+00 -1.644732594938167551e+02
-7.020757020757020683e+00 -1.643569460889736717e+02
-7.015873015873015817e+00 -1.642565820741468769e+02
-7.010989010989010950e+00 -1.641917139177752176e+02
-7.006105006105006083e+00 -1.642038804278763564e+02
-7.001221001221001217e+00 -1.642203443068485740e+02
-6.996336996336996350e+00 -1.640324409459321657e+02
-6.991452991452991483e+00 -1.639946239055766455e+02
-6.986568986568986617e+00 -1.639016830189121379e+02
-6.981684981684981750e+00 -1.637066314227626833e+02
-6.976800976800976883e+00 -1.637647862571274970e+02
-6.971916971916972017e+00 -1.639279091014149117e+02
-6.967032967032967150e+00 -1.639874012934530469e+02
-6.962148962148962283e+00 -1.639852831516017204e+02
-6.957264957264957417e+00 -1.640230658731019560e+02
-6.952380952380952550e+00 -1.640646527049076440e+02
-6.947496947496947683e+00 -1.640325980958812409e+02
-6.942612942612942817e+00 -1.640619062324626043e+02
-6.937728937728937950e+00 -1.641321672350406686e+02
-6.932844932844933084e+00 -1.641791432125621668e+02
-6.927960927960928217e+00 -1.642053600483899061e+02
-6.923076923076923350e+00 -1.640481567583131834e+02
-6.918192918192918484e+00 -1.638982386165338596e+02
-6.913308913308913617e+00 -1.638261675930505135e+02
-6.908424908424908750e+00 -1.637485795620538056e+02
-6.903540903540903884e+00 -1.638033266472811249e+02
-6.898656898656899017e+00 -1.637831159126084231e+02
-6.893772893772894150e+00 -1.638156939557445924e+02
-6.888888888888889284e+00 -1.639525079122933562e+02
-6.884004884004884417e+00 -1.640020712011323951e+02
-6.879120879120879550e+00 -1.639649103607706024e+02
-6.874236874236874684e+00 -1.639917602456932286e+02
-6.869352869352869817e+00 -1.639232862231125125e+02
-6.864468864468864950e+00 -1.640747339515827434e+02
-6.859584859584860084e+00 -1.643062958715727859e+02
-6.854700854700855217e+00 -1.643005744527001184e+02
-6.849816849816850350e+00 -1.644318027861644111e+02
-6.844932844932845484e+00 -1.647887171878455774e+02
-6.840048840048840617e+00 -1.649216488875350990e+02
-6.835164835164835750e+00 -1.647398235703815601e+02
-6.830280830280830884e+00 -1.647675516333887344e+02
-6.825396825396826017e+00 -1.648386700932236408e+02
-6.820512820512821150e+00 -1.648790847814565268e+02
-6.815628815628816284e+00 -1.647580882411767789e+02
-6.810744810744810529e+00 -1.647198218447587124e+02
-6.805860805860805662e+00 -1.646630459199424763e+02
-6.800976800976800796e+00 -1.647126100779698845e+02
-6.796092796092795929e+00 -1.647375625386358422e+02
-6.791208791208791062e+00 -1.647111107756791739e+02
-6.786324786324786196e+00 -1.646588770049991695e+02
-6.781440781440781329e+00 -1.647544927323835964e+02
-6.776556776556776462e+00 -1.650527479470218566e+02
-6.771672771672771596e+00 -1.650805368788229543e+02
-6.766788766788766729e+00 -1.652018994711401660e+02
-6.761904761904761862e+00 -1.654929191767458860e+02
-6.757020757020756996e+00 -1.656314667853982030e+02
-6.752136752136752129e+00 -1.656124780168017878e+02
-6.747252747252747263e+00 -1.656382608748823486e+02
-6.742368742368742396e+00 -1.654930227297746228e+02
-6.737484737484737529e+00 -1.652528303484229468e+02
-6.732600732600732663e+00 -1.650628740661323377e+02
-6.727716727716727796e+00 -1.647809883156870114e+02
-6.722832722832722929e+00 -1.645189375900745858e+02
-6.717948717948718063e+00 -1.640796136510414840e+02
-6.713064713064713196e+00 -1.636416183616773878e+02
-6.708180708180708329e+00 -1.635984159969023892e+02
-6.703296703296703463e+00 -1.635790677669218951e+02
-6.698412698412698596e+00 -1.634833472727629839e+02
-6.693528693528693729e+00 -1.634372120814946925e+02
-6.688644688644688863e+00 -1.634722441643855007e+02
-6.683760683760683108e+00 -1.635072527476091580e+02
-6.678876678876678241e+00 -1.635372409487578977e+02
-6.673992673992673375e+00 -1.634919269014324072e+02
-6.669108669108668508e+00 -1.633978679857275438e+02
-6.664224664224663641e+00 -1.634153576548463604e+02
-6.659340659340658775e+00 -1.632028045419307318e+02
-6.654456654456653908e+00 -1.629444495112875302e+02
-6.649572649572649041e+00 -1.629763749450539478e+02
-6.644688644688644175e+00 -1.629449313440883316e+02
-6.639804639804639308e+00 -1.629443286535972106e+02
-6.634920634920634441e+00 -1.629320446612994147e+02
-6.630036630036629575e+00 -1.629381625103237639e+02
-6.625152625152624708e+00 -1.629883933795810265e+02
-6.620268620268619841e+00 -1.630590550186662426e+02
-6.615384615384614975e+00 -1.631593474133670441e+02
-6.610500610500610108e+00 -1.629654013675190640e+02
-6.605616605616605241e+00 -1.628820157124451953e+02
-6.600732600732600375e+00 -1.628953837828016162e+02
-6.595848595848595508e+00 -1.629627777363198788e+02
-6.590964590964590641e+00 -1.629732786721862965e+02
-6.586080586080585775e+00 -1.629994574807727190e+02
-6.581196581196580908e+00 -1.630819507362380705e+02
-6.576312576312576041e+00 -1.632081800815316797e+02
-6.571428571428571175e+00 -1.632989904345281502e+02
-6.566544566544566308e+00 -1.632874753312522103e+02
-6.561660561660561441e+00 -1.632801428908669550e+02
-6.556776556776556575e+00 -1.632949445329302307e+02
-6.551892551892551708e+00 -1.632367870867725230e+02
-6.547008547008546842e+00 -1.630077937968078743e+02
-6.542124542124541975e+00 -1.627990819269322174e+02
-6.537240537240537108e+00 -1.627382848260295987e+02
-6.532356532356532242e+00 -1.627592100625799389e+02
-6.527472527472527375e+00 -1.627701704179645787e+02
-6.522588522588522508e+00 -1.628358980509757998e+02
-6.517704517704517642e+00 -1.629410121294972669e+02
-6.512820512820512775e+00 -1.630240554343625092e+02
-6.507936507936507908e+00 -1.631448835253080176e+02
-6.503052503052503042e+00 -1.633071064830442936e+02
-6.498168498168498175e+00 -1.636060633485892595e+02
-6.493284493284493308e+00 -1.638445361271201932e+02
-6.488400488400488442e+00 -1.638902078463802923e+02
-6.483516483516483575e+00 -1.640703327115267314e+02
-6.478632478632478708e+00 -1.642897371619990565e+02
-6.473748473748473842e+00 -1.642203391782814208e+02
-6.468864468864468975e+00 -1.643151671956525774e+02
-6.463980463980464108e+00 -1.641925345736635506e+02
-6.459096459096459242e+00 -1.639152350916258172e+02
-6.454212454212454375e+00 -1.639171019552874498e+02
-6.449328449328449508e+00 -1.639942552369378745e+02
-6.444444444444444642e+00 -1.639846658668494683e+02
-6.439560439560439775e+00 -1.641917791690574973e+02
-6.434676434676434909e+00 -1.645332225133903421e+02
-6.429792429792430042e+00 -1.645481957929319776e+02
-6.424908424908425175e+00 -1.646418896394571334e+02
-6.420024420024420309e+00 -1.646991323783727239e+02
-6.415140415140415442e+00 -1.646331121643152358e+02
-6.410256410256410575e+00 -1.645532961301655916e+02
-6.405372405372405709e+00 -1.644910933663451260e+02
-6.400488400488400842e+00 -1.644663544230334651e+02
-6.395604395604395975e+00 -1.645954082709229738e+02
-6.390720390720391109e+00 -1.648313853691356599e+02
-6.385836385836386242e+00 -1.649107029646662568e+02
-6.380952380952381375e+00 -1.648541612884908432e+02
-6.376068376068376509e+00 -1.647145411405170705e+02
-6.371184371184371642e+00 -1.644607770367521766e+02
-6.366300366300366775e+00 -1.643816421115007813e+02
-6.361416361416361909e+00 -1.643883453157717156e+02
-6.356532356532357042e+00 -1.643980476104948139e+02
-6.351648351648352175e+00 -1.643890299715200172e+02
-6.346764346764347309e+00 -1.643278254858768719e+02
-6.341880341880342442e+00 -1.641842149653851095e+02
-6.336996336996337575e+00 -1.639355903306980053e+02
-6.332112332112332709e+00 -1.638295996485352930e+02
-6.327228327228327842e+00 -1.640867678760848491e+02
-6.322344322344322975e+00 -1.642879528217276004e+02
-6.317460317460318109e+00 -1.641810458415936296e+02
-6.312576312576313242e+00 -1.642009928929019225e+02
-6.307692307692307487e+00 -1.642597341942892513e+02
-6.302808302808302621e+00 -1.642744899598097845e+02
-6.297924297924297754e+00 -1.640456694079830129e+02
-6.293040293040292887e+00 -1.637894719505248702e+02
-6.288156288156288021e+00 -1.637609838387116667e+02
-6.283272283272283154e+00 -1.636989664905303243e+02
-6.278388278388278287e+00 -1.635579859075801039e+02
-6.273504273504273421e+00 -1.636149442254460666e+02
-6.268620268620268554e+00 -1.636264791880566349e+02
-6.263736263736263687e+00 -1.636106625341151073e+02
-6.258852258852258821e+00 -1.636536049976629670e+02
-6.253968253968253954e+00 -1.636425258186945086e+02
-6.249084249084249088e+00 -1.633145797190820758e+02
-6.244200244200244221e+00 -1.633725435420761301e+02
-6.239316239316239354e+00 -1.636243135339830417e+02
-6.234432234432234488e+00 -1.636445058718036023e+02
-6.229548229548229621e+00 -1.636726691621811653e+02
-6.224664224664224754e+00 -1.635765625318210823e+02
-6.219780219780219888e+00 -1.632943377352282539e+02
-6.214896214896215021e+00 -1.631495205237180528e+02
-6.210012210012210154e+00 -1.630821873335723637e+02
-6.205128205128205288e+00 -1.628519766761907306e+02
-6.200244200244200421e+00 -1.627818381417021953e+02
-6.195360195360195554e+00 -1.628381228970792449e+02
-6.190476190476190688e+00 -1.629304972307772346e+02
-6.185592185592184933e+00 -1.629352795106535154e+02
-6.180708180708180066e+00 -1.629107622005465146e+02
-6.175824175824175200e+00 -1.628845316702849289e+02
-6.170940170940170333e+00 -1.628591533684445096e+02
-6.166056166056165466e+00 -1.627235588543570088e+02
-6.161172161172160600e+00 -1.625315609777010479e+02
-6.156288156288155733e+00 -1.625562351116705599e+02
-6.151404151404150866e+00 -1.626655850176311446e+02
-6.146520146520146000e+00 -1.625319113282403691e+02
-6.141636141636141133e+00 -1.625234793054552540e+02
-6.136752136752136266e+00 -1.624110103389322717e+02
-6.131868131868131400e+00 -1.621922721588819059e+02
-6.126984126984126533e+00 -1.621221731443114038e+02
-6.122100122100121666e+00 -1.622167865216043481e+02
-6.117216117216116800e+00 -1.623766283329330804e+02
-6.112332112332111933e+00 -1.624669105392640063e+02
-6.107448107448107066e+00 -1.624463141183803714e+02
-6.102564102564102200e+00 -1.625110980332793815e+02
-6.097680097680097333e+00 -1.626445132876861521e+02
-6.092796092796092466e+00 -1.626514987228036944e+02
-6.087912087912087600e+00 -1.626028780598905996e+02
-6.083028083028082733e+00 -1.626143518201016036e+02
-6.078144078144077866e+00 -1.627964073881456386e+02
-6.073260073260073000e+00 -1.630096855675535608e+02
-6.068376068376068133e+00 -1.631221016523370793e+02
-6.063492063492063266e+00 -1.630927044050519044e+02
-6.058608058608058400e+00 -1.632438106733628160e+02
-6.053724053724053533e+00 -1.633128225618011982e+02
-6.048840048840048667e+00 -1.632728527650601507e+02
-6.043956043956043800e+00 -1.632966678433301126e+02
-6.039072039072038933e+00 -1.632863832450704251e+02
-6.034188034188034067e+00 -1.634594643756920789e+02
-6.029304029304029200e+00 -1.637804012607782056e+02
-6.024420024420024333e+00 -1.638976883214496922e+02
-6.019536019536019467e+00 -1.638911701338449234e+02
-6.014652014652014600e+00 -1.639317717607378029e+02
-6.009768009768009733e+00 -1.638660554447024253e+02
-6.004884004884004867e+00 -1.638801262178559455e+02
-6.000000000000000000e+00 -1.642941448098731598e+02
-5.995115995115995133e+00 -1.642990293097095389e+02
-5.990231990231990267e+00 -1.642223533971278187e+02
-5.985347985347985400e+00 -1.645110276158586657e+02
-5.980463980463980533e+00 -1.646128835455888293e+02
-5.975579975579975667e+00 -1.646306829637115925e+02
-5.970695970695970800e+00 -1.646202314808323592e+02
-5.965811965811965933e+00 -1.645150342148028813e+02
-5.960927960927961067e+00 -1.642644269877208956e+02
-5.956043956043956200e+00 -1.642060052113830579e+02
-5.951159951159951333e+00 -1.642883677474451360e+02
-5.946275946275946467e+00 -1.643890851106766604e+02
-5.941391941391941600e+00 -1.646312109483906738e+02
-5.936507936507936734e+00 -1.647124962347253074e+02
-5.931623931623931867e+00 -1.646925904834492371e+02
-5.926739926739927000e+00 -1.648503419959652945e+02
-5.921855921855922134e+00 -1.648336274311216698e+02
-5.916971916971917267e+00 -1.650175008746198841e+02
-5.912087912087912400e+00 -1.654202351485783424e+02
-5.907203907203907534e+00 -1.656975778095999203e+02
-5.902319902319902667e+00 -1.652461332057944787e+02
-5.897435897435897800e+00 -1.648243110618948037e+02
-5.892551892551892934e+00 -1.649004293819665463e+02
-5.887667887667888067e+00 -1.648506256015887743e+02
-5.882783882783883200e+00 -1.648242850870820746e+02
-5.877899877899878334e+00 -1.648270635440618719e+02
-5.873015873015872579e+00 -1.648126673305434053e+02
-5.868131868131867712e+00 -1.648612590251945846e+02
-5.863247863247862846e+00 -1.648640232481284045e+02
-5.858363858363857979e+00 -1.649092164399061176e+02
-5.853479853479853112e+00 -1.649923956834403498e+02
-5.848595848595848246e+00 -1.649215804304479889e+02
-5.843711843711843379e+00 -1.650370191498598444e+02
-5.838827838827838512e+00 -1.651058307053966416e+02
-5.833943833943833646e+00 -1.651139072498311293e+02
-5.829059829059828779e+00 -1.651433827945814414e+02
-5.824175824175823912e+00 -1.650440764838505459e+02
-5.819291819291819046e+00 -1.650645491329578078e+02
-5.814407814407814179e+00 -1.650240130199395878e+02
-5.809523809523809312e+00 -1.649547894090332250e+02
-5.804639804639804446e+00 -1.647833209014190459e+02
-5.799755799755799579e+00 -1.646991683580393442e+02
-5.794871794871794712e+00 -1.646471707405798668e+02
-5.789987789987789846e+00 -1.646069862890823288e+02
-5.785103785103784979e+00 -1.645313620571253068e+02
-5.780219780219780112e+00 -1.644884321099492013e+02
-5.775335775335775246e+00 -1.646733193632168764e+02
-5.770451770451770379e+00 -1.648538644104018545e+02
-5.765567765567765512e+00 -1.649085641560899944e+02
-5.760683760683760646e+00 -1.649396215127292749e+02
-5.755799755799755779e+00 -1.649330934109400459e+02
-5.750915750915750912e+00 -1.649101562140266992e+02
-5.746031746031746046e+00 -1.649017107046447563e+02
-5.741147741147741179e+00 -1.649783800205722457e+02
-5.736263736263736313e+00 -1.644117368733154763e+02
-5.731379731379731446e+00 -1.640012197381479382e+02
-5.726495726495726579e+00 -1.641046633452745027e+02
-5.721611721611721713e+00 -1.641645326619479874e+02
-5.716727716727716846e+00 -1.641525413461309029e+02
-5.711843711843711979e+00 -1.640444816136437396e+02
-5.706959706959707113e+00 -1.641534237629091137e+02
-5.702075702075702246e+00 -1.641988193347336562e+02
-5.697191697191697379e+00 -1.641662738078655082e+02
-5.692307692307692513e+00 -1.641688291273070206e+02
-5.687423687423687646e+00 -1.641444622062812471e+02
-5.682539682539682779e+00 -1.645315527450928528e+02
-5.677655677655677913e+00 -1.648519766351370492e+02
-5.672771672771673046e+00 -1.646028282109011514e+02
-5.667887667887668179e+00 -1.645014202098103340e+02
-5.663003663003663313e+00 -1.644762362853655020e+02
-5.658119658119658446e+00 -1.644636965352580091e+02
-5.653235653235653579e+00 -1.644109853610704874e+02
-5.648351648351648713e+00 -1.641605174958777980e+02
-5.643467643467643846e+00 -1.639935266221235395e+02
-5.638583638583638979e+00 -1.639850345927120827e+02
-5.633699633699634113e+00 -1.639057577375556889e+02
-5.628815628815629246e+00 -1.639232567868837691e+02
-5.623931623931623491e+00 -1.639710884986202473e+02
-5.619047619047618625e+00 -1.638784298540454927e+02
-5.614163614163613758e+00 -1.636970404475738974e+02
-5.609279609279608891e+00 -1.634247382320369297e+02
-5.604395604395604025e+00 -1.632570914716644666e+02
-5.599511599511599158e+00 -1.631592686530379694e+02
-5.594627594627594291e+00 -1.631620306575015320e+02
-5.589743589743589425e+00 -1.631174044837920007e+02
-5.584859584859584558e+00 -1.631010863847753001e+02
-5.579975579975579691e+00 -1.630761857672027020e+02
-5.575091575091574825e+00 -1.628566950606585806e+02
-5.570207570207569958e+00 -1.628355765640287700e+02
-5.565323565323565091e+00 -1.628758852358461695e+02
-5.560439560439560225e+00 -1.628590591613797187e+02
-5.555555555555555358e+00 -1.628067620750241247e+02
-5.550671550671550492e+00 -1.627147649862284595e+02
-5.545787545787545625e+00 -1.626998731278222294e+02
-5.540903540903540758e+00 -1.626946233784646552e+02
-5.536019536019535892e+00 -1.626153058318751619e+02
-5.531135531135531025e+00 -1.625516744365262980e+02
-5.526251526251526158e+00 -1.626593267170380273e+02
-5.521367521367521292e+00 -1.627141587549578787e+02
-5.516483516483516425e+00 -1.629874010426270274e+02
-5.511599511599511558e+00 -1.632951632525220020e+02
-5.506715506715506692e+00 -1.633065354325623275e+02
-5.501831501831501825e+00 -1.632920302783743978e+02
-5.496947496947496958e+00 -1.632509381962999839e+02
-5.492063492063492092e+00 -1.631835446786118951e+02
-5.487179487179487225e+00 -1.630632373861299129e+02
-5.482295482295482358e+00 -1.629250156981171926e+02
-5.477411477411477492e+00 -1.628968980266653830e+02
-5.472527472527472625e+00 -1.628902063963352589e+02
-5.467643467643467758e+00 -1.628855443700875583e+02
-5.462759462759462892e+00 -1.628833280378412951e+02
-5.457875457875458025e+00 -1.629522438334414005e+02
-5.452991452991453158e+00 -1.631282994590063424e+02
-5.448107448107448292e+00 -1.632685765054208105e+02
-5.443223443223443425e+00 -1.632323699654567122e+02
-5.438339438339438559e+00 -1.630688607147853304e+02
-5.433455433455433692e+00 -1.630438644290691457e+02
-5.428571428571428825e+00 -1.632258503746080578e+02
-5.423687423687423959e+00 -1.633755875546734160e+02
-5.418803418803419092e+00 -1.632654614348451219e+02
-5.413919413919414225e+00 -1.632025888211951781e+02
-5.409035409035409359e+00 -1.630750821316014765e+02
-5.404151404151404492e+00 -1.629678308841093042e+02
-5.399267399267399625e+00 -1.630410842673727529e+02
-5.394383394383394759e+00 -1.631936410662364665e+02
-5.389499389499389892e+00 -1.634684444896938658e+02
-5.384615384615385025e+00 -1.637026994622880238e+02
-5.379731379731380159e+00 -1.637842680422691899e+02
-5.374847374847375292e+00 -1.637671085245103768e+02
-5.369963369963369537e+00 -1.637115524787407423e+02
-5.365079365079364671e+00 -1.637700335906893088e+02
-5.360195360195359804e+00 -1.638646294121259075e+02
-5.355311355311354937e+00 -1.641491001582082561e+02
-5.350427350427350071e+00 -1.641780452273003732e+02
-5.345543345543345204e+00 -1.641572991492720917e+02
-5.340659340659340337e+00 -1.641093367619797618e+02
-5.335775335775335471e+00 -1.641240313477787822e+02
-5.330891330891330604e+00 -1.642701449129230582e+02
-5.326007326007325737e+00 -1.642602935543991407e+02
-5.321123321123320871e+00 -1.641959841019545365e+02
-5.316239316239316004e+00 -1.642643698064588307e+02
-5.311355311355311137e+00 -1.643683426181235347e+02
-5.306471306471306271e+00 -1.643032641938832512e+02
-5.301587301587301404e+00 -1.643244748884262378e+02
-5.296703296703296537e+00 -1.642533998228200858e+02
-5.291819291819291671e+00 -1.642009274799496836e+02
-5.286935286935286804e+00 -1.641886446589184629e+02
-5.282051282051281937e+00 -1.639740202481153801e+02
-5.277167277167277071e+00 -1.639579737298444400e+02
-5.272283272283272204e+00 -1.642158945967931061e+02
-5.267399267399267337e+00 -1.640660534071687948e+02
-5.262515262515262471e+00 -1.639968906584878710e+02
-5.257631257631257604e+00 -1.639709665624420438e+02
-5.252747252747252737e+00 -1.637333764845405426e+02
-5.247863247863247871e+00 -1.636003820449888906e+02
-5.242979242979243004e+00 -1.635767513162287514e+02
-5.238095238095238138e+00 -1.635662788452071368e+02
-5.233211233211233271e+00 -1.634832853804470574e+02
-5.228327228327228404e+00 -1.633253785881593956e+02
-5.223443223443223538e+00 -1.632843458203355453e+02
-5.218559218559218671e+00 -1.634121440911411298e+02
-5.213675213675213804e+00 -1.633855565675746675e+02
-5.208791208791208938e+00 -1.633949128557208326e+02
-5.203907203907204071e+00 -1.631982166271639301e+02
-5.199023199023199204e+00 -1.627406365810088005e+02
-5.194139194139194338e+00 -1.627383325484167642e+02
-5.189255189255189471e+00 -1.627365654328886819e+02
-5.184371184371184604e+00 -1.624905390437463382e+02
-5.179487179487179738e+00 -1.620727372510105511e+02
-5.174603174603174871e+00 -1.616873742902746187e+02
-5.169719169719170004e+00 -1.614395590988665390e+02
-5.164835164835165138e+00 -1.612536010013496366e+02
-5.159951159951160271e+00 -1.612236284932117485e+02
-5.155067155067155404e+00 -1.612327552894988685e+02
-5.150183150183150538e+00 -1.612543787177557135e+02
-5.145299145299145671e+00 -1.612068150425633632e+02
-5.140415140415140804e+00 -1.611816863823450490e+02
-5.135531135531135938e+00 -1.611933375936591517e+02
-5.130647130647131071e+00 -1.612451413842188117e+02
-5.125763125763126205e+00 -1.613111709015573751e+02
-5.120879120879120450e+00 -1.613591812256285891e+02
-5.115995115995115583e+00 -1.613708278995915464e+02
-5.111111111111110716e+00 -1.613595160010313805e+02
-5.106227106227105850e+00 -1.613614807689531858e+02
-5.101343101343100983e+00 -1.613665862624992542e+02
-5.096459096459096116e+00 -1.613947702691490917e+02
-5.091575091575091250e+00 -1.613754485135631285e+02
-5.086691086691086383e+00 -1.613667824581681316e+02
-5.081807081807081516e+00 -1.614222986855966440e+02
-5.076923076923076650e+00 -1.615658730664311520e+02
-5.072039072039071783e+00 -1.616034617816887931e+02
-5.067155067155066916e+00 -1.616346010253128611e+02
-5.062271062271062050e+00 -1.617450319080093095e+02
-5.057387057387057183e+00 -1.617130911468516103e+02
-5.052503052503052317e+00 -1.617106125842411473e+02
-5.047619047619047450e+00 -1.618660226642043654e+02
-5.042735042735042583e+00 -1.620131464659050380e+02
-5.037851037851037717e+00 -1.620525262845515897e+02
-5.032967032967032850e+00 -1.622119170604079557e+02
-5.028083028083027983e+00 -1.623275955520641105e+02
-5.023199023199023117e+00 -1.623156328515196947e+02
-5.018315018315018250e+00 -1.622992677738924954e+02
-5.013431013431013383e+00 -1.623639103297169299e+02
-5.008547008547008517e+00 -1.624926064736657736e+02
-5.003663003663003650e+00 -1.625840380846144058e+02
-4.998778998778998783e+00 -1.626133682693977676e+02
-4.993894993894993917e+00 -1.627102497978024758e+02
-4.989010989010989050e+00 -1.626846274491228428e+02
-4.984126984126984183e+00 -1.627772921402738575e+02
-4.979242979242979317e+00 -1.633148954874855008e+02
-4.974358974358974450e+00 -1.634355451952273484e+02
-4.969474969474969583e+00 -1.635727658988611779e+02
-4.964590964590964717e+00 -1.640231203952648968e+02
-4.959706959706959850e+00 -1.645712679038781801e+02
-4.954822954822954983e+00 -1.652405430108304927e+02
-4.949938949938950117e+00 -1.658697315857021692e+02
-4.945054945054945250e+00 -1.661564809363518691e+02
-4.940170940170940383e+00 -1.662188797725863196e+02
-4.935286935286935517e+00 -1.658092357230109144e+02
-4.930402930402930650e+00 -1.656116196137694203e+02
-4.925518925518925784e+00 -1.658376429752458137e+02
-4.920634920634920917e+00 -1.656627878138824883e+02
-4.915750915750916050e+00 -1.653337687752684246e+02
-4.910866910866911184e+00 -1.650349031848022605e+02
-4.905982905982906317e+00 -1.648801036793636570e+02
-4.901098901098901450e+00 -1.648603531996558900e+02
-4.896214896214896584e+00 -1.649200110287662824e+02
-4.891330891330891717e+00 -1.649125209520497322e+02
-4.886446886446886850e+00 -1.649058181638627616e+02
-4.881562881562881984e+00 -1.649477792239492828e+02
-4.876678876678877117e+00 -1.648821582884833106e+02
-4.871794871794871362e+00 -1.648694358692615083e+02
-4.866910866910866496e+00 -1.649418306843658684e+02
-4.862026862026861629e+00 -1.649800840350073088e+02
-4.857142857142856762e+00 -1.648915548816588625e+02
-4.852258852258851896e+00 -1.646394799164152687e+02
-4.847374847374847029e+00 -1.644075645361818943e+02
-4.842490842490842162e+00 -1.644080383637789282e+02
-4.837606837606837296e+00 -1.645137988856059508e+02
-4.832722832722832429e+00 -1.644790195765406509e+02
-4.827838827838827562e+00 -1.645550976360817685e+02
-4.822954822954822696e+00 -1.645739712385804978e+02
-4.818070818070817829e+00 -1.646025496805696946e+02
-4.813186813186812962e+00 -1.646375222874118265e+02
-4.808302808302808096e+00 -1.646153010961784844e+02
-4.803418803418803229e+00 -1.645510813454549179e+02
-4.798534798534798362e+00 -1.643350247664902781e+02
-4.793650793650793496e+00 -1.640358409641221442e+02
-4.788766788766788629e+00 -1.639017243622969886e+02
-4.783882783882783762e+00 -1.638832371852086567e+02
-4.778998778998778896e+00 -1.638754919225702622e+02
-4.774114774114774029e+00 -1.638687534083208845e+02
-4.769230769230769162e+00 -1.637840861863256805e+02
-4.764346764346764296e+00 -1.635785757615708746e+02
-4.759462759462759429e+00 -1.634719368913674487e+02
-4.754578754578754562e+00 -1.634748593123303806e+02
-4.749694749694749696e+00 -1.635144520199244766e+02
-4.744810744810744829e+00 -1.633976011782456226e+02
-4.739926739926739963e+00 -1.634334820896937401e+02
-4.735042735042735096e+00 -1.635182497817432079e+02
-4.730158730158730229e+00 -1.634414959513395047e+02
-4.725274725274725363e+00 -1.635965740851618762e+02
-4.720390720390720496e+00 -1.636465952733561835e+02
-4.715506715506715629e+00 -1.638795702559676783e+02
-4.710622710622710763e+00 -1.641021389852357402e+02
-4.705738705738705896e+00 -1.641070435963669922e+02
-4.700854700854701029e+00 -1.642734169231121655e+02
-4.695970695970696163e+00 -1.645446326975404645e+02
-4.691086691086691296e+00 -1.648051634346295486e+02
-4.686202686202686429e+00 -1.649442591639069917e+02
-4.681318681318681563e+00 -1.647830366424836086e+02
-4.676434676434676696e+00 -1.646575091096675578e+02
-4.671550671550671829e+00 -1.646428530166109283e+02
-4.666666666666666963e+00 -1.646346667271510285e+02
-4.661782661782662096e+00 -1.646411076980691064e+02
-4.656898656898657229e+00 -1.645530227925527527e+02
-4.652014652014652363e+00 -1.642441427564239120e+02
-4.647130647130647496e+00 -1.641188875720000340e+02
-4.642246642246642629e+00 -1.641035539945806363e+02
-4.637362637362637763e+00 -1.640873664137004084e+02
-4.632478632478632896e+00 -1.642489174160575942e+02
-4.627594627594628029e+00 -1.643030416729756098e+02
-4.622710622710622275e+00 -1.643138856232573062e+02
-4.617826617826617408e+00 -1.642937274598444048e+02
-4.612942612942612541e+00 -1.643724602685585694e+02
-4.608058608058607675e+00 -1.643202854516677291e+02
-4.603174603174602808e+00 -1.642129524179594853e+02
-4.598290598290597941e+00 -1.642040913269947282e+02
-4.593406593406593075e+00 -1.638714421215776156e+02
-4.588522588522588208e+00 -1.636248609964106038e+02
-4.583638583638583341e+00 -1.637004484804356537e+02
-4.578754578754578475e+00 -1.638779576261101738e+02
-4.573870573870573608e+00 -1.641339560287254074e+02
-4.568986568986568741e+00 -1.641472015753806772e+02
-4.564102564102563875e+00 -1.641722630439975887e+02
-4.559218559218559008e+00 -1.640530405160640157e+02
-4.554334554334554142e+00 -1.636615412485345473e+02
-4.549450549450549275e+00 -1.637256850833467183e+02
-4.544566544566544408e+00 -1.639112881552514409e+02
-4.539682539682539542e+00 -1.639186389790764338e+02
-4.534798534798534675e+00 -1.639340819444150839e+02
-4.529914529914529808e+00 -1.637508869469432682e+02
-4.525030525030524942e+00 -1.638124787055100740e+02
-4.520146520146520075e+00 -1.637440010373998405e+02
-4.515262515262515208e+00 -1.634990881946505397e+02
-4.510378510378510342e+00 -1.635531556998431313e+02
-4.505494505494505475e+00 -1.634401173521280271e+02
-4.500610500610500608e+00 -1.632262996994640503e+02
-4.495726495726495742e+00 -1.632105206969778237e+02
-4.490842490842490875e+00 -1.632291687138667271e+02
-4.485958485958486008e+00 -1.632370859492458521e+02
-4.481074481074481142e+00 -1.630417343182077161e+02
-4.476190476190476275e+00 -1.627169653968560965e+02
-4.471306471306471408e+00 -1.626438365339427321e+02
-4.466422466422466542e+00 -1.626518939352768029e+02
-4.461538461538461675e+00 -1.627719569471466912e+02
-4.456654456654456808e+00 -1.628284762121230926e+02
-4.451770451770451942e+00 -1.628305362023629641e+02
-4.446886446886447075e+00 -1.628285143692917245e+02
-4.442002442002442208e+00 -1.627413309716026788e+02
-4.437118437118437342e+00 -1.627378200503417247e+02
-4.432234432234432475e+00 -1.629812502519061752e+02
-4.427350427350427609e+00 -1.629868170318983402e+02
-4.422466422466422742e+00 -1.629138326086693667e+02
-4.417582417582417875e+00 -1.629898915643096302e+02
-4.412698412698413009e+00 -1.629687634980041366e+02
-4.407814407814408142e+00 -1.630263552166588283e+02
-4.402930402930403275e+00 -1.630695028149466737e+02
-4.398046398046398409e+00 -1.629833662274796779e+02
-4.393162393162393542e+00 -1.628541913182968415e+02
-4.388278388278388675e+00 -1.628790864683527673e+02
-4.383394383394383809e+00 -1.629639792650564516e+02
-4.378510378510378942e+00 -1.628719769788762619e+02
-4.373626373626374075e+00 -1.629437330978718705e+02
-4.368742368742368321e+00 -1.631985586818734077e+02
-4.363858363858363454e+00 -1.630947102782992886e+02
-4.358974358974358587e+00 -1.630777267645283075e+02
-4.354090354090353721e+00 -1.630145343114364493e+02
-4.349206349206348854e+00 -1.630208220844946538e+02
-4.344322344322343987e+00 -1.630430097563147740e+02
-4.339438339438339121e+00 -1.631420540247337669e+02
-4.334554334554334254e+00 -1.633995408537204526e+02
-4.329670329670329387e+00 -1.632370954754213983e+02
-4.324786324786324521e+00 -1.631302825777039800e+02
-4.319902319902319654e+00 -1.631576603192205255e+02
-4.315018315018314787e+00 -1.629785034276893896e+02
-4.310134310134309921e+00 -1.629790427869234577e+02
-4.305250305250305054e+00 -1.630167968559377414e+02
-4.300366300366300187e+00 -1.630749087478302783e+02
-4.295482295482295321e+00 -1.633309554033512256e+02
-4.290598290598290454e+00 -1.633553501183906747e+02
-4.285714285714285587e+00 -1.634705588115294006e+02
-4.280830280830280721e+00 -1.637175982713253575e+02
-4.275946275946275854e+00 -1.637915490351220171e+02
-4.271062271062270987e+00 -1.637295803813057375e+02
-4.266178266178266121e+00 -1.635401590488264389e+02
-4.261294261294261254e+00 -1.635326100147148054e+02
-4.256410256410256387e+00 -1.638820931117762711e+02
-4.251526251526251521e+00 -1.639386227512059406e+02
-4.246642246642246654e+00 -1.639205687246822549e+02
-4.241758241758241788e+00 -1.638703068198844619e+02
-4.236874236874236921e+00 -1.638175238275459549e+02
-4.231990231990232054e+00 -1.638607019498749366e+02
-4.227106227106227188e+00 -1.638545413203880230e+02
-4.222222222222222321e+00 -1.639581427840919332e+02
-4.217338217338217454e+00 -1.640374956598534482e+02
-4.212454212454212588e+00 -1.640505265006959519e+02
-4.207570207570207721e+00 -1.641770153361409541e+02
-4.202686202686202854e+00 -1.642791431233650883e+02
-4.197802197802197988e+00 -1.642841527805852309e+02
-4.192918192918193121e+00 -1.643853296977779337e+02
-4.188034188034188254e+00 -1.644473778745209529e+02
-4.183150183150183388e+00 -1.643374038748527539e+02
-4.178266178266178521e+00 -1.644886388492113838e+02
-4.173382173382173654e+00 -1.646703707132693353e+02
-4.168498168498168788e+00 -1.647010259110948311e+02
-4.163614163614163921e+00 -1.646726021847658217e+02
-4.158730158730159054e+00 -1.648238994808663165e+02
-4.153846153846154188e+00 -1.651501633340234321e+02
-4.148962148962149321e+00 -1.650731923663969951e+02
-4.144078144078144454e+00 -1.652332131805438564e+02
-4.139194139194139588e+00 -1.650870427232089526e+02
-4.134310134310134721e+00 -1.651143573962629034e+02
-4.129426129426129854e+00 -1.652668066110344398e+02
-4.124542124542124988e+00 -1.651145681438636075e+02
-4.119658119658119233e+00 -1.650351094344202352e+02
-4.114774114774114366e+00 -1.650530704045936830e+02
-4.109890109890109500e+00 -1.651021407040084910e+02
-4.105006105006104633e+00 -1.651080695699113221e+02
-4.100122100122099766e+00 -1.650545221495724775e+02
-4.095238095238094900e+00 -1.649930306701995733e+02
-4.090354090354090033e+00 -1.650603143540639053e+02
-4.085470085470085166e+00 -1.650403907622981876e+02
-4.080586080586080300e+00 -1.650476113278996877e+02
-4.075702075702075433e+00 -1.649976286549414510e+02
-4.070818070818070566e+00 -1.648989962703653589e+02
-4.065934065934065700e+00 -1.648589898151277566e+02
-4.061050061050060833e+00 -1.648786358150241256e+02
-4.056166056166055967e+00 -1.648628150546559823e+02
-4.051282051282051100e+00 -1.649087796705510129e+02
-4.046398046398046233e+00 -1.651480392526489709e+02
-4.041514041514041367e+00 -1.655100301877877769e+02
-4.036630036630036500e+00 -1.655578472158233012e+02
-4.031746031746031633e+00 -1.655834407794042136e+02
-4.026862026862026767e+00 -1.651849251378746430e+02
-4.021978021978021900e+00 -1.648417413317736475e+02
-4.017094017094017033e+00 -1.649217226741363902e+02
-4.012210012210012167e+00 -1.648712884204401234e+02
-4.007326007326007300e+00 -1.649203104134703040e+02
-4.002442002442002433e+00 -1.649327523770466826e+02
-3.997557997557997567e+00 -1.649788458518024754e+02
-3.992673992673992700e+00 -1.649214074065119462e+02
-3.987789987789987833e+00 -1.648110171484139528e+02
-3.982905982905982967e+00 -1.645955771975676498e+02
-3.978021978021978100e+00 -1.643262173251166018e+02
-3.973137973137973233e+00 -1.643417408203359287e+02
-3.968253968253968367e+00 -1.641218480467725840e+02
-3.963369963369963500e+00 -1.639517755120810421e+02
-3.958485958485958633e+00 -1.637707417707046034e+02
-3.953601953601953767e+00 -1.636856220742720325e+02
-3.948717948717948900e+00 -1.636872991198078182e+02
-3.943833943833944033e+00 -1.636552744459979749e+02
-3.938949938949939167e+00 -1.636343819757719302e+02
-3.934065934065934300e+00 -1.635299616269748242e+02
-3.929181929181929434e+00 -1.635182909798567721e+02
-3.924297924297924567e+00 -1.635280227769321186e+02
-3.919413919413919700e+00 -1.636630435703791875e+02
-3.914529914529914834e+00 -1.637335426529713516e+02
-3.909645909645909967e+00 -1.637023021434112593e+02
-3.904761904761905100e+00 -1.636778746250928691e+02
-3.899877899877900234e+00 -1.636207593986075040e+02
-3.894993894993895367e+00 -1.633481556724936183e+02
-3.890109890109890500e+00 -1.634137245305752231e+02
-3.885225885225885634e+00 -1.635305732316579110e+02
-3.880341880341880767e+00 -1.635608465089073320e+02
-3.875457875457875900e+00 -1.638159970046851583e+02
-3.870573870573870146e+00 -1.639547744380510892e+02
-3.865689865689865279e+00 -1.639037344119162469e+02
-3.860805860805860412e+00 -1.637489852557570771e+02
-3.855921855921855546e+00 -1.637297087747687101e+02
-3.851037851037850679e+00 -1.637817703984815410e+02
-3.846153846153845812e+00 -1.636806384722933672e+02
-3.841269841269840946e+00 -1.635450072246558193e+02
-3.836385836385836079e+00 -1.635445049049144188e+02
-3.831501831501831212e+00 -1.634176021461847768e+02
-3.826617826617826346e+00 -1.632635749551370452e+02
-3.821733821733821479e+00 -1.629131057118968613e+02
-3.816849816849816612e+00 -1.627140552991696438e+02
-3.811965811965811746e+00 -1.627200502777329802e+02
-3.807081807081806879e+00 -1.629623462837615477e+02
-3.802197802197802012e+00 -1.630287650587484336e+02
-3.797313797313797146e+00 -1.625009714064258048e+02
-3.792429792429792279e+00 -1.622570413312952837e+02
-3.787545787545787412e+00 -1.622581437626091372e+02
-3.782661782661782546e+00 -1.622544188915840380e+02
-3.777777777777777679e+00 -1.622539209817439598e+02
-3.772893772893772812e+00 -1.622288228692932535e+02
-3.768009768009767946e+00 -1.621273434352603431e+02
-3.763125763125763079e+00 -1.619541022151799154e+02
-3.758241758241758212e+00 -1.619189879476112992e+02
-3.753357753357753346e+00 -1.618417958323519485e+02
-3.748473748473748479e+00 -1.619401320135356173e+02
-3.743589743589743613e+00 -1.620878214269156388e+02
-3.738705738705738746e+00 -1.621509713070456087e+02
-3.733821733821733879e+00 -1.621199698448464801e+02
-3.728937728937729013e+00 -1.620510817357073847e+02
-3.724053724053724146e+00 -1.620676805436413019e+02
-3.719169719169719279e+00 -1.620939496511613243e+02
-3.714285714285714413e+00 -1.621547695677967909e+02
-3.709401709401709546e+00 -1.621582467729720349e+02
-3.704517704517704679e+00 -1.621426516929581112e+02
-3.699633699633699813e+00 -1.621571867657560233e+02
-3.694749694749694946e+00 -1.621575465044281543e+02
-3.689865689865690079e+00 -1.621699419321509481e+02
-3.684981684981685213e+00 -1.622670885333985495e+02
-3.680097680097680346e+00 -1.623077117142860288e+02
-3.675213675213675479e+00 -1.624019372166016240e+02
-3.670329670329670613e+00 -1.624144290931550643e+02
-3.665445665445665746e+00 -1.624931703107236558e+02
-3.660561660561660879e+00 -1.624622657141655964e+02
-3.655677655677656013e+00 -1.623856944270865483e+02
-3.650793650793651146e+00 -1.623896792610545390e+02
-3.645909645909646279e+00 -1.624485928003979041e+02
-3.641025641025641413e+00 -1.625635458150738373e+02
-3.636141636141636546e+00 -1.624154631036903993e+02
-3.631257631257631679e+00 -1.623557822340752068e+02
-3.626373626373626813e+00 -1.624482196973582120e+02
-3.621489621489621058e+00 -1.625501295321783459e+02
-3.616605616605616191e+00 -1.625552827072088746e+02
-3.611721611721611325e+00 -1.627039106288270602e+02
-3.606837606837606458e+00 -1.628034684715443063e+02
-3.601953601953601591e+00 -1.631414843765679734e+02
-3.597069597069596725e+00 -1.632860024841524478e+02
-3.592185592185591858e+00 -1.632615001106785257e+02
-3.587301587301586991e+00 -1.632307213829521402e+02
-3.582417582417582125e+00 -1.633834429946682576e+02
-3.577533577533577258e+00 -1.640540259833973380e+02
-3.572649572649572391e+00 -1.643580598731816451e+02
-3.567765567765567525e+00 -1.641072719675845519e+02
-3.562881562881562658e+00 -1.639044669637464153e+02
-3.557997557997557792e+00 -1.639097664082003689e+02
-3.553113553113552925e+00 -1.636320984827412985e+02
-3.548229548229548058e+00 -1.636682775983659326e+02
-3.543345543345543192e+00 -1.639738050466391144e+02
-3.538461538461538325e+00 -1.637870077200415437e+02
-3.533577533577533458e+00 -1.636050082093407525e+02
-3.528693528693528592e+00 -1.636495252897853447e+02
-3.523809523809523725e+00 -1.635516768704280253e+02
-3.518925518925518858e+00 -1.635036729493539553e+02
-3.514041514041513992e+00 -1.635919809110342271e+02
-3.509157509157509125e+00 -1.635103969155445611e+02
-3.504273504273504258e+00 -1.634955048764467449e+02
-3.499389499389499392e+00 -1.634030218631160665e+02
-3.494505494505494525e+00 -1.631472049671932893e+02
-3.489621489621489658e+00 -1.630175549279172174e+02
-3.484737484737484792e+00 -1.629224962695431032e+02
-3.479853479853479925e+00 -1.628104323496871189e+02
-3.474969474969475058e+00 -1.628033855543295942e+02
-3.470085470085470192e+00 -1.627575620886822776e+02
-3.465201465201465325e+00 -1.626099623437410742e+02
-3.460317460317460458e+00 -1.624440338355757092e+02
-3.455433455433455592e+00 -1.624234689414799675e+02
-3.450549450549450725e+00 -1.624841822226789532e+02
-3.445665445665445858e+00 -1.624897985417387929e+02
-3.440781440781440992e+00 -1.624584186926953180e+02
-3.435897435897436125e+00 -1.624082565096462645e+02
-3.431013431013431259e+00 -1.624069464876741620e+02
-3.426129426129426392e+00 -1.623563513459430681e+02
-3.421245421245421525e+00 -1.623949336712497598e+02
-3.416361416361416659e+00 -1.625107298799500199e+02
-3.411477411477411792e+00 -1.625618512730476368e+02
-3.406593406593406925e+00 -1.624960894866727017e+02
-3.401709401709402059e+00 -1.623873561517148687e+02
-3.396825396825397192e+00 -1.623026232122685428e+02
-3.391941391941392325e+00 -1.622570340173863883e+02
-3.387057387057387459e+00 -1.623080470701735578e+02
-3.382173382173382592e+00 -1.622331893148497102e+02
-3.377289377289377725e+00 -1.622276180054798260e+02
-3.372405372405371971e+00 -1.622370313260607304e+02
-3.367521367521367104e+00 -1.621677902091771273e+02
-3.362637362637362237e+00 -1.621362489736394537e+02
-3.357753357753357371e+00 -1.621175333408303914e+02
-3.352869352869352504e+00 -1.621835551566644540e+02
-3.347985347985347637e+00 -1.623384131864972630e+02
-3.343101343101342771e+00 -1.624649179122674525e+02
-3.338217338217337904e+00 -1.623865996019683280e+02
-3.333333333333333037e+00 -1.626424008847728828e+02
-3.328449328449328171e+00 -1.626852354335491668e+02
-3.323565323565323304e+00 -1.627479504340857090e+02
-3.318681318681318437e+00 -1.631014576322752134e+02
-3.313797313797313571e+00 -1.631511095502593207e+02
-3.308913308913308704e+00 -1.630405228815911016e+02
-3.304029304029303837e+00 -1.631598851572875333e+02
-3.299145299145298971e+00 -1.633131676821467977e+02
-3.294261294261294104e+00 -1.633508443678852302e+02
-3.289377289377289237e+00 -1.635134481383930165e+02
-3.284493284493284371e+00 -1.635214450770586154e+02
-3.279609279609279504e+00 -1.636105658247614940e+02
-3.274725274725274637e+00 -1.639322852377032120e+02
-3.269841269841269771e+00 -1.641612387719658557e+02
-3.264957264957264904e+00 -1.642398302498443741e+02
-3.260073260073260037e+00 -1.642228518243169617e+02
-3.255189255189255171e+00 -1.641221736547172156e+02
-3.250305250305250304e+00 -1.640549989382719218e+02
-3.245421245421245438e+00 -1.641971352410483576e+02
-3.240537240537240571e+00 -1.644574559271825365e+02
-3.235653235653235704e+00 -1.647361810742821149e+02
-3.230769230769230838e+00 -1.647930624081442659e+02
-3.225885225885225971e+00 -1.647351981622374524e+02
-3.221001221001221104e+00 -1.649279591914240086e+02
-3.216117216117216238e+00 -1.651239475864673238e+02
-3.211233211233211371e+00 -1.651005029933984360e+02
-3.206349206349206504e+00 -1.650485448719862518e+02
-3.201465201465201638e+00 -1.648151490249188100e+02
-3.196581196581196771e+00 -1.648004558885706388e+02
-3.191697191697191904e+00 -1.648481894403745684e+02
-3.186813186813187038e+00 -1.649085350551234228e+02
-3.181929181929182171e+00 -1.648178743343129611e+02
-3.177045177045177304e+00 -1.645791808458425010e+02
-3.172161172161172438e+00 -1.643701982051481423e+02
-3.167277167277167571e+00 -1.642703441788768544e+02
-3.162393162393162704e+00 -1.642316468252776076e+02
-3.157509157509157838e+00 -1.643138788672459896e+02
-3.152625152625152971e+00 -1.642964315156186785e+02
-3.147741147741148104e+00 -1.643206811408014119e+02
-3.142857142857143238e+00 -1.641462261522436847e+02
-3.137973137973138371e+00 -1.640619872188841839e+02
-3.133089133089133504e+00 -1.640390602389484513e+02
-3.128205128205128638e+00 -1.640292456200816673e+02
-3.123321123321122883e+00 -1.640518448729984584e+02
-3.118437118437118016e+00 -1.641375364396611758e+02
-3.113553113553113150e+00 -1.641275637475868052e+02
-3.108669108669108283e+00 -1.640811284364269511e+02
-3.103785103785103416e+00 -1.640316121517818715e+02
-3.098901098901098550e+00 -1.640454090379176932e+02
-3.094017094017093683e+00 -1.642394791854705716e+02
-3.089133089133088816e+00 -1.642492441281735864e+02
-3.084249084249083950e+00 -1.642143321219240306e+02
-3.079365079365079083e+00 -1.642053169891835296e+02
-3.074481074481074216e+00 -1.642171770658579248e+02
-3.069597069597069350e+00 -1.642010358288496263e+02
-3.064713064713064483e+00 -1.640600502072899474e+02
-3.059829059829059617e+00 -1.639222132644447356e+02
-3.054945054945054750e+00 -1.638994489862756438e+02
-3.050061050061049883e+00 -1.637484852998585154e+02
-3.045177045177045017e+00 -1.637802261418663079e+02
-3.040293040293040150e+00 -1.638816143370975169e+02
-3.035409035409035283e+00 -1.638618835095977602e+02
-3.030525030525030417e+00 -1.639515200436505609e+02
-3.025641025641025550e+00 -1.639228284884835602e+02
-3.020757020757020683e+00 -1.639479153463507544e+02
-3.015873015873015817e+00 -1.639667893486753201e+02
-3.010989010989010950e+00 -1.639616246208705661e+02
-3.006105006105006083e+00 -1.639369233195379820e+02
-3.001221001221001217e+00 -1.638368948726960070e+02
-2.996336996336996350e+00 -1.638085779185990987e+02
-2.991452991452991483e+00 -1.637564953186947321e+02
-2.986568986568986617e+00 -1.638448282998696186e+02
-2.981684981684981750e+00 -1.640117997179369524e+02
-2.976800976800976883e+00 -1.641050817466565377e+02
-2.971916971916972017e+00 -1.640873902479966944e+02
-2.967032967032967150e+00 -1.640899676016346689e+02
-2.962148962148962283e+00 -1.642087189807339769e+02
-2.957264957264957417e+00 -1.643153971023837130e+02
-2.952380952380952550e+00 -1.645469871946069418e+02
-2.947496947496947683e+00 -1.645189433723365369e+02
-2.942612942612942817e+00 -1.646206079122179631e+02
-2.937728937728937950e+00 -1.645537912496799038e+02
-2.932844932844933084e+00 -1.644553506833343022e+02
-2.927960927960928217e+00 -1.645497232609517653e+02
-2.923076923076923350e+00 -1.648094449742923757e+02
-2.918192918192918484e+00 -1.649478733990135879e+02
-2.913308913308913617e+00 -1.649804290927693557e+02
-2.908424908424908750e+00 -1.649181493063172184e+02
-2.903540903540903884e+00 -1.646121816243991134e+02
-2.898656898656899017e+00 -1.644752717122440515e+02
-2.893772893772894150e+00 -1.643320836797130653e+02
-2.888888888888889284e+00 -1.643375887705348646e+02
-2.884004884004884417e+00 -1.644262169612332514e+02
-2.879120879120879550e+00 -1.642937563108646941e+02
-2.874236874236874684e+00 -1.642958809351273715e+02
-2.869352869352868929e+00 -1.643699830142217593e+02
-2.864468864468864062e+00 -1.642464820884590893e+02
-2.859584859584859196e+00 -1.641697672445746718e+02
-2.854700854700854329e+00 -1.637519450568629225e+02
-2.849816849816849462e+00 -1.634738477552257336e+02
-2.844932844932844596e+00 -1.636021560463673836e+02
-2.840048840048839729e+00 -1.636621676012213129e+02
-2.835164835164834862e+00 -1.636086966616545055e+02
-2.830280830280829996e+00 -1.636595115505075171e+02
-2.825396825396825129e+00 -1.636643931582804044e+02
-2.820512820512820262e+00 -1.636200892655173504e+02
-2.815628815628815396e+00 -1.634774565760429255e+02
-2.810744810744810529e+00 -1.633690819074596163e+02
-2.805860805860805662e+00 -1.633274492271098381e+02
-2.800976800976800796e+00 -1.632717617749380850e+02
-2.796092796092795929e+00 -1.632752051209572528e+02
-2.791208791208791062e+00 -1.632592207732065219e+02
-2.786324786324786196e+00 -1.633364582528807887e+02
-2.781440781440781329e+00 -1.634263968577093920e+02
-2.776556776556776462e+00 -1.633477816978789292e+02
-2.771672771672771596e+00 -1.632772696150369711e+02
-2.766788766788766729e+00 -1.632114738602098214e+02
-2.761904761904761862e+00 -1.632105204549580435e+02
-2.757020757020756996e+00 -1.632061005741235533e+02
-2.752136752136752129e+00 -1.632028324789959015e+02
-2.747252747252747263e+00 -1.631987470303829184e+02
-2.742368742368742396e+00 -1.631996494476850899e+02
-2.737484737484737529e+00 -1.632384873761195365e+02
-2.732600732600732663e+00 -1.632316834977232816e+02
-2.727716727716727796e+00 -1.633421303143211674e+02
-2.722832722832722929e+00 -1.633387773861977905e+02
-2.717948717948718063e+00 -1.633954234019910530e+02
-2.713064713064713196e+00 -1.634307515875168804e+02
-2.708180708180708329e+00 -1.633747480434402348e+02
-2.703296703296703463e+00 -1.633549663642239125e+02
-2.698412698412698596e+00 -1.631094342541527453e+02
-2.693528693528693729e+00 -1.629519563656259322e+02
-2.688644688644688863e+00 -1.630004537016986319e+02
-2.683760683760683996e+00 -1.632275600650042975e+02
-2.678876678876679129e+00 -1.633669397851443819e+02
-2.673992673992674263e+00 -1.635167982985273056e+02
-2.669108669108669396e+00 -1.636456272481311771e+02
-2.664224664224664529e+00 -1.636079729281560731e+02
-2.659340659340659663e+00 -1.637344341217855685e+02
-2.654456654456654796e+00 -1.637376734956185658e+02
-2.649572649572649929e+00 -1.637294560557347154e+02
-2.644688644688645063e+00 -1.637973458290325652e+02
-2.639804639804640196e+00 -1.637923282380189107e+02
-2.634920634920635329e+00 -1.641308371052759298e+02
-2.630036630036630463e+00 -1.642725657692309937e+02
-2.625152625152625596e+00 -1.638868137419116522e+02
-2.620268620268619841e+00 -1.636846136056530838e+02
-2.615384615384614975e+00 -1.636830999728086340e+02
-2.610500610500610108e+00 -1.637608169397649931e+02
-2.605616605616605241e+00 -1.637850018530175475e+02
-2.600732600732600375e+00 -1.638765949505196886e+02
-2.595848595848595508e+00 -1.640882948975840918e+02
-2.590964590964590641e+00 -1.640916177506281883e+02
-2.586080586080585775e+00 -1.641131232300025431e+02
-2.581196581196580908e+00 -1.641982253429626155e+02
-2.576312576312576041e+00 -1.642309945482074625e+02
-2.571428571428571175e+00 -1.642461594271955789e+02
-2.566544566544566308e+00 -1.642084027387806771e+02
-2.561660561660561441e+00 -1.641688396264618746e+02
-2.556776556776556575e+00 -1.642593608156919061e+02
-2.551892551892551708e+00 -1.644121150840840357e+02
-2.547008547008546842e+00 -1.644198227910931678e+02
-2.542124542124541975e+00 -1.642558072918660343e+02
-2.537240537240537108e+00 -1.641629513113117866e+02
-2.532356532356532242e+00 -1.641915368375519506e+02
-2.527472527472527375e+00 -1.642436813203059103e+02
-2.522588522588522508e+00 -1.642934436283138098e+02
-2.517704517704517642e+00 -1.642722764699801701e+02
-2.512820512820512775e+00 -1.642174213384120662e+02
-2.507936507936507908e+00 -1.641798190568742655e+02
-2.503052503052503042e+00 -1.641904069581344174e+02
-2.498168498168498175e+00 -1.640593696715715737e+02
-2.493284493284493308e+00 -1.641284049003866699e+02
-2.488400488400488442e+00 -1.641595003012897109e+02
-2.483516483516483575e+00 -1.641909270879421285e+02
-2.478632478632478708e+00 -1.645144239363190195e+02
-2.473748473748473842e+00 -1.647302122785731058e+02
-2.468864468864468975e+00 -1.647388773656317369e+02
-2.463980463980464108e+00 -1.647319823800538359e+02
-2.459096459096459242e+00 -1.646774741058239897e+02
-2.454212454212454375e+00 -1.645055046075891880e+02
-2.449328449328449508e+00 -1.644745524564987420e+02
-2.444444444444444642e+00 -1.645553788806532225e+02
-2.439560439560439775e+00 -1.645516660869436976e+02
-2.434676434676434909e+00 -1.644567622252860133e+02
-2.429792429792430042e+00 -1.642940233179296570e+02
-2.424908424908425175e+00 -1.642229560566360078e+02
-2.420024420024420309e+00 -1.642975866230399333e+02
-2.415140415140415442e+00 -1.643681322196256644e+02
-2.410256410256410575e+00 -1.645512298646009981e+02
-2.405372405372405709e+00 -1.649774146773110317e+02
-2.400488400488400842e+00 -1.653255165896139829e+02
-2.395604395604395975e+00 -1.654200714394329736e+02
-2.390720390720391109e+00 -1.653127741585294643e+02
-2.385836385836386242e+00 -1.652761955332168782e+02
-2.380952380952381375e+00 -1.652585253845131490e+02
-2.376068376068376509e+00 -1.653580867666956351e+02
-2.371184371184370754e+00 -1.656019044185408688e+02
-2.366300366300365887e+00 -1.657650419260332626e+02
-2.361416361416361021e+00 -1.655894678444968804e+02
-2.356532356532356154e+00 -1.652749903341891127e+02
-2.351648351648351287e+00 -1.651441558086374073e+02
-2.346764346764346421e+00 -1.651352448801667379e+02
-2.341880341880341554e+00 -1.652818073625032866e+02
-2.336996336996336687e+00 -1.653568393761098321e+02
-2.332112332112331821e+00 -1.653437784782139488e+02
-2.327228327228326954e+00 -1.654540588390673292e+02
-2.322344322344322087e+00 -1.657079781724040686e+02
-2.317460317460317221e+00 -1.657056363591167099e+02
-2.312576312576312354e+00 -1.655081391933023554e+02
-2.307692307692307487e+00 -1.654240976888002024e+02
-2.302808302808302621e+00 -1.655209784764451797e+02
-2.297924297924297754e+00 -1.657160291842440074e+02
-2.293040293040292887e+00 -1.655286168148030015e+02
-2.288156288156288021e+00 -1.653696030373618555e+02
-2.283272283272283154e+00 -1.654004273019215248e+02
-2.278388278388278287e+00 -1.655260040450349663e+02
-2.273504273504273421e+00 -1.655201638828104365e+02
-2.268620268620268554e+00 -1.655926541200212228e+02
-2.263736263736263687e+00 -1.655169218609399877e+02
-2.258852258852258821e+00 -1.652564452371585446e+02
-2.253968253968253954e+00 -1.651551040284894327e+02
-2.249084249084249088e+00 -1.651691191155329079e+02
-2.244200244200244221e+00 -1.650797662910138968e+02
-2.239316239316239354e+00 -1.649258361714541934e+02
-2.234432234432234488e+00 -1.650313725160741569e+02
-2.229548229548229621e+00 -1.650743502991264222e+02
-2.224664224664224754e+00 -1.649884089640782463e+02
-2.219780219780219888e+00 -1.649701327848539734e+02
-2.214896214896215021e+00 -1.650842589079866514e+02
-2.210012210012210154e+00 -1.652856613142377569e+02
-2.205128205128205288e+00 -1.654018709168848318e+02
-2.200244200244200421e+00 -1.653324414933833850e+02
-2.195360195360195554e+00 -1.653463435807431665e+02
-2.190476190476190688e+00 -1.653149885178960403e+02
-2.185592185592185821e+00 -1.653331622932172706e+02
-2.180708180708180954e+00 -1.653366338016926136e+02
-2.175824175824176088e+00 -1.653224108445646152e+02
-2.170940170940171221e+00 -1.654541878975512077e+02
-2.166056166056166354e+00 -1.655183991121077440e+02
-2.161172161172161488e+00 -1.652556502164890730e+02
-2.156288156288156621e+00 -1.645284354640114373e+02
-2.151404151404151754e+00 -1.642856606879934134e+02
-2.146520146520146888e+00 -1.642935879960318744e+02
-2.141636141636142021e+00 -1.644506101531100057e+02
-2.136752136752137154e+00 -1.646909005633945640e+02
-2.131868131868132288e+00 -1.647892687346522393e+02
-2.126984126984127421e+00 -1.648042349878275559e+02
-2.122100122100121666e+00 -1.647364398810733519e+02
-2.117216117216116800e+00 -1.642588956834543694e+02
-2.112332112332111933e+00 -1.640042097534795857e+02
-2.107448107448107066e+00 -1.639870490291966121e+02
-2.102564102564102200e+00 -1.639257465418773450e+02
-2.097680097680097333e+00 -1.640194466374591968e+02
-2.092796092796092466e+00 -1.640959412391228796e+02
-2.087912087912087600e+00 -1.641141126959385304e+02
-2.083028083028082733e+00 -1.638608929517696993e+02
-2.078144078144077866e+00 -1.638493306988357858e+02
-2.073260073260073000e+00 -1.640441807369777223e+02
-2.068376068376068133e+00 -1.641723140089339665e+02
-2.063492063492063266e+00 -1.641538988585940899e+02
-2.058608058608058400e+00 -1.642021780286362969e+02
-2.053724053724053533e+00 -1.639855418627021493e+02
-2.048840048840048667e+00 -1.638209030800375388e+02
-2.043956043956043800e+00 -1.638409466951380011e+02
-2.039072039072038933e+00 -1.639587931351019847e+02
-2.034188034188034067e+00 -1.640465328182125404e+02
-2.029304029304029200e+00 -1.640239512219126823e+02
-2.024420024420024333e+00 -1.639107664990717979e+02
-2.019536019536019467e+00 -1.639802333727238022e+02
-2.014652014652014600e+00 -1.638995481191152237e+02
-2.009768009768009733e+00 -1.634664247577684648e+02
-2.004884004884004867e+00 -1.634799752856662849e+02
-2.000000000000000000e+00 -1.633556627317837524e+02
-1.995115995115995133e+00 -1.632020096556078670e+02
-1.990231990231990267e+00 -1.632682471325929896e+02
-1.985347985347985400e+00 -1.633095927765275235e+02
-1.980463980463980533e+00 -1.633730585559273152e+02
-1.975579975579975667e+00 -1.633695592422094478e+02
-1.970695970695970800e+00 -1.633919352458356684e+02
-1.965811965811965933e+00 -1.633170025718795273e+02
-1.960927960927961067e+00 -1.632877019382703452e+02
-1.956043956043956200e+00 -1.633091767930266087e+02
-1.951159951159951333e+00 -1.632958894494503852e+02
-1.946275946275946467e+00 -1.632934372327435995e+02
-1.941391941391941600e+00 -1.634799201765131897e+02
-1.936507936507936734e+00 -1.640278752671591747e+02
-1.931623931623931867e+00 -1.641979777196897032e+02
-1.926739926739927000e+00 -1.641435469410104702e+02
-1.921855921855922134e+00 -1.641506803622420136e+02
-1.916971916971917267e+00 -1.641585977760692572e+02
-1.912087912087912400e+00 -1.641640760047976926e+02
-1.907203907203907534e+00 -1.641716464449309569e+02
-1.902319902319902667e+00 -1.641995140648344602e+02
-1.897435897435897800e+00 -1.646294411046737309e+02
-1.892551892551892934e+00 -1.648640290106959867e+02
-1.887667887667888067e+00 -1.648847002193560343e+02
-1.882783882783883200e+00 -1.649723902477763033e+02
-1.877899877899878334e+00 -1.649320099147573728e+02
-1.873015873015873467e+00 -1.647599905084929901e+02
-1.868131868131868600e+00 -1.647349844760789495e+02
-1.863247863247863734e+00 -1.649683488630313093e+02
-1.858363858363858867e+00 -1.647907979592946788e+02
-1.853479853479854000e+00 -1.646815725431006854e+02
-1.848595848595849134e+00 -1.646307746251977164e+02
-1.843711843711844267e+00 -1.644344502704569209e+02
-1.838827838827839400e+00 -1.640471637056954535e+02
-1.833943833943834534e+00 -1.641323925183127415e+02
-1.829059829059829667e+00 -1.642358015809135736e+02
-1.824175824175824800e+00 -1.640708418802452684e+02
-1.819291819291819934e+00 -1.638632889242053636e+02
-1.814407814407815067e+00 -1.638012954992822756e+02
-1.809523809523810201e+00 -1.637903371824057785e+02
-1.804639804639805334e+00 -1.638016115482799364e+02
-1.799755799755800467e+00 -1.638021652116282212e+02
-1.794871794871795601e+00 -1.638230980631046805e+02
-1.789987789987790734e+00 -1.640253928650707849e+02
-1.785103785103785867e+00 -1.640021234430086565e+02
-1.780219780219781001e+00 -1.641856058064438173e+02
-1.775335775335776134e+00 -1.643690206193821268e+02
-1.770451770451771267e+00 -1.642472447817432339e+02
-1.765567765567766401e+00 -1.642624430767154990e+02
-1.760683760683761534e+00 -1.641582908776399847e+02
-1.755799755799756667e+00 -1.640516616437949438e+02
-1.750915750915751801e+00 -1.640532796169310075e+02
-1.746031746031745158e+00 -1.641421673607609932e+02
-1.741147741147740291e+00 -1.639536131506734478e+02
-1.736263736263735424e+00 -1.638179883006128819e+02
-1.731379731379730558e+00 -1.638038479118962698e+02
-1.726495726495725691e+00 -1.636816976441691622e+02
-1.721611721611720824e+00 -1.635838211991445519e+02
-1.716727716727715958e+00 -1.633241887964642274e+02
-1.711843711843711091e+00 -1.630975793533314970e+02
-1.706959706959706224e+00 -1.629926725637020013e+02
-1.702075702075701358e+00 -1.627532732363164030e+02
-1.697191697191696491e+00 -1.625238945721568768e+02
-1.692307692307691624e+00 -1.625156173506524908e+02
-1.687423687423686758e+00 -1.625181330543826164e+02
-1.682539682539681891e+00 -1.625243772327822001e+02
-1.677655677655677025e+00 -1.625054084951705136e+02
-1.672771672771672158e+00 -1.623262919338951065e+02
-1.667887667887667291e+00 -1.621472822514394636e+02
-1.663003663003662425e+00 -1.621441554261302826e+02
-1.658119658119657558e+00 -1.620381687844488283e+02
-1.653235653235652691e+00 -1.621133400734193231e+02
-1.648351648351647825e+00 -1.621469766588385255e+02
-1.643467643467642958e+00 -1.621268528407384792e+02
-1.638583638583638091e+00 -1.621440333649750301e+02
-1.633699633699633225e+00 -1.621461873144839672e+02
-1.628815628815628358e+00 -1.621493899972612951e+02
-1.623931623931623491e+00 -1.622937084855778096e+02
-1.619047619047618625e+00 -1.624210799940350398e+02
-1.614163614163613758e+00 -1.624786434056162534e+02
-1.609279609279608891e+00 -1.624545229578890257e+02
-1.604395604395604025e+00 -1.624311720162970119e+02
-1.599511599511599158e+00 -1.625855944304472587e+02
-1.594627594627594291e+00 -1.626100751445454762e+02
-1.589743589743589425e+00 -1.625832864491795533e+02
-1.584859584859584558e+00 -1.626906919498535160e+02
-1.579975579975579691e+00 -1.626436229143764649e+02
-1.575091575091574825e+00 -1.625378855325971017e+02
-1.570207570207569958e+00 -1.626371382479115084e+02
-1.565323565323565091e+00 -1.626336598557134607e+02
-1.560439560439560225e+00 -1.625920906856052568e+02
-1.555555555555555358e+00 -1.625889059385481517e+02
-1.550671550671550492e+00 -1.626405526107218691e+02
-1.545787545787545625e+00 -1.626205235602821517e+02
-1.540903540903540758e+00 -1.626680505943350568e+02
-1.536019536019535892e+00 -1.627194012685808104e+02
-1.531135531135531025e+00 -1.625788126100586624e+02
-1.526251526251526158e+00 -1.624697050667481335e+02
-1.521367521367521292e+00 -1.625816670633894887e+02
-1.516483516483516425e+00 -1.626411510192377250e+02
-1.511599511599511558e+00 -1.625764649490670877e+02
-1.506715506715506692e+00 -1.625850538358108679e+02
-1.501831501831501825e+00 -1.626562669253203239e+02
-1.496947496947496958e+00 -1.628998535588512482e+02
-1.492063492063492092e+00 -1.631628248883141623e+02
-1.487179487179487225e+00 -1.633064929511917569e+02
-1.482295482295482358e+00 -1.634759863528485369e+02
-1.477411477411477492e+00 -1.636825496705947671e+02
-1.472527472527472625e+00 -1.637131820588856499e+02
-1.467643467643467758e+00 -1.637032253634186532e+02
-1.462759462759462892e+00 -1.637050486463608934e+02
-1.457875457875458025e+00 -1.637251572793070977e+02
-1.452991452991453158e+00 -1.638696834281648478e+02
-1.448107448107448292e+00 -1.640489119377249381e+02
-1.443223443223443425e+00 -1.640401329763770946e+02
-1.438339438339438559e+00 -1.642200708715431290e+02
-1.433455433455433692e+00 -1.643016597894680899e+02
-1.428571428571428825e+00 -1.642967161480437710e+02
-1.423687423687423959e+00 -1.642878611635808284e+02
-1.418803418803419092e+00 -1.643578264559186550e+02
-1.413919413919414225e+00 -1.644421992964831816e+02
-1.409035409035409359e+00 -1.644475616446629260e+02
-1.404151404151404492e+00 -1.644427540826384302e+02
-1.399267399267399625e+00 -1.645923406215509033e+02
-1.394383394383394759e+00 -1.645896896216350456e+02
-1.389499389499389892e+00 -1.647087961554988738e+02
-1.384615384615385025e+00 -1.647143999554978393e+02
-1.379731379731380159e+00 -1.646099780600111444e+02
-1.374847374847375292e+00 -1.645781911512415832e+02
-1.369963369963370425e+00 -1.644246427231634584e+02
-1.365079365079365559e+00 -1.644233654907570212e+02
-1.360195360195360692e+00 -1.645259800166871287e+02
-1.355311355311355825e+00 -1.647909987335412438e+02
-1.350427350427350959e+00 -1.649742938346709593e+02
-1.345543345543346092e+00 -1.648673375116856619e+02
-1.340659340659341225e+00 -1.648493866344156231e+02
-1.335775335775336359e+00 -1.649317991015786902e+02
-1.330891330891331492e+00 -1.649333666678998043e+02
-1.326007326007326625e+00 -1.649680988207489634e+02
-1.321123321123321759e+00 -1.650032686800629449e+02
-1.316239316239316892e+00 -1.650324036725109522e+02
-1.311355311355312026e+00 -1.652131762144394997e+02
-1.306471306471307159e+00 -1.654296635752050975e+02
-1.301587301587302292e+00 -1.654907655976402054e+02
-1.296703296703297426e+00 -1.652091808323558553e+02
-1.291819291819292559e+00 -1.647133638992626459e+02
-1.286935286935287692e+00 -1.644412995729397835e+02
-1.282051282051282826e+00 -1.642071496910448332e+02
-1.277167277167277959e+00 -1.640258864875937661e+02
-1.272283272283273092e+00 -1.639154018019930845e+02
-1.267399267399268226e+00 -1.637537665404019833e+02
-1.262515262515263359e+00 -1.638239488865156659e+02
-1.257631257631258492e+00 -1.638150270456248450e+02
-1.252747252747253626e+00 -1.636300627264533318e+02
-1.247863247863246983e+00 -1.635536936887594095e+02
-1.242979242979242116e+00 -1.633621895063167813e+02
-1.238095238095237249e+00 -1.633965396668643848e+02
-1.233211233211232383e+00 -1.633401851088864873e+02
-1.228327228327227516e+00 -1.633596099466068949e+02
-1.223443223443222649e+00 -1.632839167824537867e+02
-1.218559218559217783e+00 -1.631759029110390316e+02
-1.213675213675212916e+00 -1.631933334043659727e+02
-1.208791208791208049e+00 -1.631918567150091519e+02
-1.203907203907203183e+00 -1.632223395300241293e+02
-1.199023199023198316e+00 -1.631655319047924877e+02
-1.194139194139193449e+00 -1.631555698035963360e+02
-1.189255189255188583e+00 -1.631934489595277569e+02
-1.184371184371183716e+00 -1.631867638682232098e+02
-1.179487179487178850e+00 -1.631123530200885625e+02
-1.174603174603173983e+00 -1.630142964990732821e+02
-1.169719169719169116e+00 -1.628747307803095055e+02
-1.164835164835164250e+00 -1.630415013555286237e+02
-1.159951159951159383e+00 -1.631601818047813879e+02
-1.155067155067154516e+00 -1.631923162887493390e+02
-1.150183150183149650e+00 -1.632937924880865808e+02
-1.145299145299144783e+00 -1.633100193195537315e+02
-1.140415140415139916e+00 -1.632891433701493611e+02
-1.135531135531135050e+00 -1.632294290555265377e+02
-1.130647130647130183e+00 -1.632296559012070816e+02
-1.125763125763125316e+00 -1.631957938046382992e+02
-1.120879120879120450e+00 -1.631571617998334318e+02
-1.115995115995115583e+00 -1.631564329468577057e+02
-1.111111111111110716e+00 -1.631395854685947882e+02
-1.106227106227105850e+00 -1.630991302338209152e+02
-1.101343101343100983e+00 -1.630422984108378444e+02
-1.096459096459096116e+00 -1.630541908077354378e+02
-1.091575091575091250e+00 -1.630861579554660068e+02
-1.086691086691086383e+00 -1.630197405065882492e+02
-1.081807081807081516e+00 -1.627375054894450841e+02
-1.076923076923076650e+00 -1.628612379663136096e+02
-1.072039072039071783e+00 -1.632563652859926719e+02
-1.067155067155066916e+00 -1.633777126004398497e+02
-1.062271062271062050e+00 -1.629664259588701611e+02
-1.057387057387057183e+00 -1.629141686551113821e+02
-1.052503052503052317e+00 -1.629404631181578225e+02
-1.047619047619047450e+00 -1.629893913249263733e+02
-1.042735042735042583e+00 -1.629904866600781475e+02
-1.037851037851037717e+00 -1.629597127948303807e+02
-1.032967032967032850e+00 -1.631224878399802378e+02
-1.028083028083027983e+00 -1.631953405262909484e+02
-1.023199023199023117e+00 -1.633796830656794441e+02
-1.018315018315018250e+00 -1.632787110895880005e+02
-1.013431013431013383e+00 -1.632836749302128965e+02
-1.008547008547008517e+00 -1.632241585130431645e+02
-1.003663003663003650e+00 -1.632903607614242958e+02
-9.987789987789987833e-01 -1.632045608933501342e+02
-9.938949938949939167e-01 -1.630493607838030243e+02
-9.890109890109890500e-01 -1.629205017811275411e+02
-9.841269841269841834e-01 -1.627880739563531165e+02
-9.792429792429793167e-01 -1.628953097472597449e+02
-9.743589743589744501e-01 -1.628870693137178591e+02
-9.694749694749695834e-01 -1.627890169977421237e+02
-9.645909645909647168e-01 -1.626648029761130658e+02
-9.597069597069598501e-01 -1.625740729434530749e+02
-9.548229548229549835e-01 -1.626635363783252615e+02
-9.499389499389501168e-01 -1.628071773269255402e+02
-9.450549450549452501e-01 -1.628437309249690657e+02
-9.401709401709403835e-01 -1.627951491007397351e+02
-9.352869352869355168e-01 -1.627981289279298380e+02
-9.304029304029306502e-01 -1.628444692575626789e+02
-9.255189255189257835e-01 -1.627576579678615758e+02
-9.206349206349209169e-01 -1.627620113992274753e+02
-9.157509157509160502e-01 -1.628164369002126932e+02
-9.108669108669111836e-01 -1.626202967987832722e+02
-9.059829059829063169e-01 -1.626089033077804515e+02
-9.010989010989014503e-01 -1.626808443105685171e+02
-8.962148962148965836e-01 -1.626865876613531441e+02
-8.913308913308917170e-01 -1.627247370527686314e+02
-8.864468864468868503e-01 -1.627364141894607314e+02
-8.815628815628819837e-01 -1.627774322223390584e+02
-8.766788766788771170e-01 -1.627467075806244452e+02
-8.717948717948722503e-01 -1.627116217663035229e+02
-8.669108669108673837e-01 -1.627296776968703398e+02
-8.620268620268625170e-01 -1.629816381111828889e+02
-8.571428571428576504e-01 -1.628052890377282438e+02
-8.522588522588527837e-01 -1.626905356876154940e+02
-8.473748473748479171e-01 -1.628282022801459448e+02
-8.424908424908430504e-01 -1.634139658396953791e+02
-8.376068376068381838e-01 -1.635265489758227204e+02
-8.327228327228333171e-01 -1.634601505901839573e+02
-8.278388278388284505e-01 -1.635131410760510846e+02
-8.229548229548235838e-01 -1.631806716858529853e+02
-8.180708180708187172e-01 -1.632199283473264302e+02
-8.131868131868138505e-01 -1.631094896964294776e+02
-8.083028083028089839e-01 -1.630236080391492237e+02
-8.034188034188041172e-01 -1.629279991052536332e+02
-7.985347985347992505e-01 -1.630093253215685536e+02
-7.936507936507943839e-01 -1.630736371145864609e+02
-7.887667887667895172e-01 -1.629886339798649715e+02
-7.838827838827846506e-01 -1.628930263220841539e+02
-7.789987789987797839e-01 -1.630555918087415250e+02
-7.741147741147749173e-01 -1.631887609479451271e+02
-7.692307692307700506e-01 -1.633259652510941180e+02
-7.643467643467651840e-01 -1.634216912430068760e+02
-7.594627594627603173e-01 -1.631718601860542890e+02
-7.545787545787554507e-01 -1.632237635801091074e+02
-7.496947496947505840e-01 -1.632027792274532203e+02
-7.448107448107439410e-01 -1.631499243525715599e+02
-7.399267399267390743e-01 -1.633059971461105135e+02
-7.350427350427342077e-01 -1.633189763256972924e+02
-7.301587301587293410e-01 -1.632079244573861558e+02
-7.252747252747244744e-01 -1.632066635600157269e+02
-7.203907203907196077e-01 -1.630935475165429409e+02
-7.155067155067147411e-01 -1.630124632025795108e+02
-7.106227106227098744e-01 -1.629784249032746857e+02
-7.057387057387050078e-01 -1.628583093697419315e+02
-7.008547008547001411e-01 -1.628762240198915947e+02
-6.959706959706952745e-01 -1.627309131358754541e+02
-6.910866910866904078e-01 -1.626882110357719853e+02
-6.862026862026855412e-01 -1.627683779527015986e+02
-6.813186813186806745e-01 -1.625952341292112351e+02
-6.764346764346758079e-01 -1.625151003222624695e+02
-6.715506715506709412e-01 -1.621417052568472457e+02
-6.666666666666660745e-01 -1.619954360035894751e+02
-6.617826617826612079e-01 -1.619739609372676625e+02
-6.568986568986563412e-01 -1.619617731935808536e+02
-6.520146520146514746e-01 -1.617664197064347604e+02
-6.471306471306466079e-01 -1.614361379593647428e+02
-6.422466422466417413e-01 -1.614299152922631606e+02
-6.373626373626368746e-01 -1.612826312472747077e+02
-6.324786324786320080e-01 -1.612344922839587298e+02
-6.275946275946271413e-01 -1.612266161486750775e+02
-6.227106227106222747e-01 -1.611089014813273366e+02
-6.178266178266174080e-01 -1.611174238903118123e+02
-6.129426129426125414e-01 -1.611855047770645797e+02
-6.080586080586076747e-01 -1.611987395121013549e+02
-6.031746031746028081e-01 -1.613847489577837280e+02
-5.982905982905979414e-01 -1.614237816658509814e+02
-5.934065934065930747e-01 -1.614092833458541065e+02
-5.885225885225882081e-01 -1.613050806640122232e+02
-5.836385836385833414e-01 -1.612827333948243904e+02
-5.787545787545784748e-01 -1.612813288611667986e+02
-5.738705738705736081e-01 -1.612383345222302466e+02
-5.689865689865687415e-01 -1.612010855233735356e+02
-5.641025641025638748e-01 -1.612745091566209794e+02
-5.592185592185590082e-01 -1.611738293102113175e+02
-5.543345543345541415e-01 -1.611237617494955998e+02
-5.494505494505492749e-01 -1.611239144951655931e+02
-5.445665445665444082e-01 -1.611354775427538755e+02
-5.396825396825395416e-01 -1.612617372940903522e+02
-5.347985347985346749e-01 -1.612396071977540259e+02
-5.299145299145298083e-01 -1.609838879058884515e+02
-5.250305250305249416e-01 -1.607782092303717150e+02
-5.201465201465200749e-01 -1.607151324862712158e+02
-5.152625152625152083e-01 -1.607128769327112536e+02
-5.103785103785103416e-01 -1.607079973652014928e+02
-5.054945054945054750e-01 -1.606139587343841697e+02
-5.006105006105006083e-01 -1.601142061507187009e+02
-4.957264957264957417e-01 -1.600435124303132284e+02
-4.908424908424908750e-01 -1.599493080847435067e+02
-4.859584859584860084e-01 -1.599840836060733409e+02
-4.810744810744811417e-01 -1.598041779496619483e+02
-4.761904761904762751e-01 -1.596550539974737717e+02
-4.713064713064714084e-01 -1.596830310478173089e+02
-4.664224664224665418e-01 -1.595957083642130385e+02
-4.615384615384616751e-01 -1.596091398368371870e+02
-4.566544566544568085e-01 -1.592988500683391635e+02
-4.517704517704519418e-01 -1.593928039017806952e+02
-4.468864468864470751e-01 -1.592639082299995152e+02
-4.420024420024422085e-01 -1.592739589589467357e+02
-4.371184371184373418e-01 -1.591717230694480349e+02
-4.322344322344324752e-01 -1.592747423687571313e+02
-4.273504273504276085e-01 -1.593954747879295724e+02
-4.224664224664227419e-01 -1.593478020404640461e+02
-4.175824175824178752e-01 -1.592738639760933381e+02
-4.126984126984130086e-01 -1.592136760527993431e+02
-4.078144078144081419e-01 -1.590909843267533006e+02
-4.029304029304032753e-01 -1.589225298302768010e+02
-3.980463980463984086e-01 -1.589383577737789892e+02
-3.931623931623935420e-01 -1.589155967606324964e+02
-3.882783882783886753e-01 -1.589063933674744078e+02
-3.833943833943838086e-01 -1.589247950920415349e+02
-3.785103785103789420e-01 -1.588773064170330258e+02
-3.736263736263740753e-01 -1.588916047071766116e+02
-3.687423687423692087e-01 -1.589765619994790029e+02
-3.638583638583643420e-01 -1.589555642485785825e+02
-3.589743589743594754e-01 -1.589394347757024946e+02
-3.540903540903546087e-01 -1.589884089689269615e+02
-3.492063492063497421e-01 -1.590777188153758459e+02
-3.443223443223448754e-01 -1.590507355173091923e+02
-3.394383394383400088e-01 -1.590827455135554658e+02
-3.345543345543351421e-01 -1.591122588838813954e+02
-3.296703296703302755e-01 -1.590556569091750987e+02
-3.247863247863254088e-01 -1.590122858432173985e+02
-3.199023199023205422e-01 -1.590476928263247487e+02
-3.150183150183156755e-01 -1.590282638677875582e+02
-3.101343101343108088e-01 -1.591518268072397575e+02
-3.052503052503059422e-01 -1.592115115086909611e+02
-3.003663003663010755e-01 -1.591459963203592736e+02
-2.954822954822962089e-01 -1.588682124465678953e+02
-2.905982905982913422e-01 -1.586821345162353509e+02
-2.857142857142864756e-01 -1.584516243184487223e+02
-2.808302808302816089e-01 -1.582003829362114971e+02
-2.759462759462767423e-01 -1.580927566741354724e+02
-2.710622710622718756e-01 -1.575727883647316219e+02
-2.661782661782670090e-01 -1.570891737253920155e+02
-2.612942612942621423e-01 -1.567435100458706074e+02
-2.564102564102572757e-01 -1.562676905571518375e+02
-2.515262515262524090e-01 -1.562240991781073092e+02
-2.466422466422457660e-01 -1.560568746308117909e+02
-2.417582417582408993e-01 -1.559076206088255674e+02
-2.368742368742360327e-01 -1.555998271399168686e+02
-2.319902319902311660e-01 -1.552252337853838924e+02
-2.271062271062262994e-01 -1.549225765961923571e+02
-2.222222222222214327e-01 -1.545548109055086456e+02
-2.173382173382165661e-01 -1.543803830915151991e+02
-2.124542124542116994e-01 -1.542149013804047399e+02
-2.075702075702068328e-01 -1.538227832399384170e+02
-2.026862026862019661e-01 -1.534608497592386698e+02
-1.978021978021970995e-01 -1.532072554233826338e+02
-1.929181929181922328e-01 -1.530463853259586244e+02
-1.880341880341873662e-01 -1.528569084058400733e+02
-1.831501831501824995e-01 -1.526803957792435256e+02
-1.782661782661776328e-01 -1.521970733575739416e+02
-1.733821733821727662e-01 -1.517961968690308368e+02
-1.684981684981678995e-01 -1.514772139530791435e+02
-1.636141636141630329e-01 -1.511476190647719307e+02
-1.587301587301581662e-01 -1.508940099332155285e+02
-1.538461538461532996e-01 -1.505684118450758433e+02
-1.489621489621484329e-01 -1.503958262350278403e+02
-1.440781440781435663e-01 -1.500927922153816212e+02
-1.391941391941386996e-01 -1.498653943101704726e+02
-1.343101343101338330e-01 -1.496825575131218784e+02
-1.294261294261289663e-01 -1.495119936419932856e+02
-1.245421245421240997e-01 -1.493456236815133025e+02
-1.196581196581192330e-01 -1.492090573349865679e+02
-1.147741147741143664e-01 -1.490355643864060085e+02
-1.098901098901094997e-01 -1.489749458105797260e+02
-1.050061050061046330e-01 -1.487244456873024490e+02
-1.001221001220997664e-01 -1.484340175003319473e+02
-9.523809523809489974e-02 -1.483064159519426255e+02
-9.035409035409003309e-02 -1.480905950664589170e+02
-8.547008547008516643e-02 -1.480296739743828311e+02
-8.058608058608029978e-02 -1.478187909441254817e+02
-7.570207570207543313e-02 -1.476512870516321527e+02
-7.081807081807056647e-02 -1.475517015595076771e+02
-6.593406593406569982e-02 -1.474050603022948565e+02
-6.105006105006083317e-02 -1.473418720745847281e+02
-5.616605616605596651e-02 -1.472794891922235365e+02
-5.128205128205109986e-02 -1.472154066905134187e+02
-4.639804639804623321e-02 -1.471286176617719264e+02
-4.151404151404136655e-02 -1.470922307279916481e+02
-3.663003663003649990e-02 -1.470679410646045540e+02
-3.174603174603163325e-02 -1.469385868387392406e+02
-2.686202686202676659e-02 -1.468888805025289344e+02
-2.197802197802189994e-02 -1.468383207791223413e+02
-1.709401709401703329e-02 -1.467888679002032006e+02
-1.221001221001216663e-02 -1.467801694027425583e+02
-7.326007326007299980e-03 -1.467812508829536853e+02
-2.442002442002433327e-03 -1.468030062486427880e+02
2.442002442002433327e-03 -1.467879565455431248e+02
7.326007326007299980e-03 -1.467506544770390633e+02
1.221001221001216663e-02 -1.467832861203072525e+02
1.709401709401703329e-02 -1.468368799345835782e+02
2.197802197802189994e-02 -1.468206356454205945e+02
2.686202686202676659e-02 -1.468381997628509055e+02
3.174603174603163325e-02 -1.467842979267285273e+02
3.663003663003649990e-02 -1.467632255371471786e+02
4.151404151404136655e-02 -1.468605807834534289e+02
4.639804639804623321e-02 -1.469141583261964286e+02
5.128205128205109986e-02 -1.470165859302958893e+02
5.616605616605596651e-02 -1.471181316731149593e+02
6.105006105006083317e-02 -1.472119024639851546e+02
6.593406593406569982e-02 -1.473285361075267588e+02
7.081807081807056647e-02 -1.473994853463785830e+02
7.570207570207543313e-02 -1.475400909479958784e+02
8.058608058608029978e-02 -1.476649792273106812e+02
8.547008547008516643e-02 -1.477677787698731890e+02
9.035409035409003309e-02 -1.478569050782915042e+02
9.523809523809489974e-02 -1.479625084130967707e+02
1.001221001220997664e-01 -1.480674756313192972e+02
1.050061050061046330e-01 -1.481973055765255936e+02
1.098901098901094997e-01 -1.482414669453504246e+02
1.147741147741143664e-01 -1.484706472087414113e+02
1.196581196581192330e-01 -1.487598753042461794e+02
1.245421245421240997e-01 -1.488971594740133071e+02
1.294261294261289663e-01 -1.491614342323719882e+02
1.343101343101338330e-01 -1.492524380203330452e+02
1.391941391941386996e-01 -1.495592099947931786e+02
1.440781440781435663e-01 -1.498585574075000579e+02
1.489621489621484329e-01 -1.500585963708512622e+02
1.538461538461532996e-01 -1.503740639086331043e+02
1.587301587301581662e-01 -1.505991073682028230e+02
1.636141636141630329e-01 -1.507621763166066557e+02
1.684981684981678995e-01 -1.510304128779103507e+02
1.733821733821727662e-01 -1.513688743794608911e+02
1.782661782661776328e-01 -1.515879202337708307e+02
1.831501831501824995e-01 -1.518099501226990071e+02
1.880341880341873662e-01 -1.522077047734430835e+02
1.929181929181922328e-01 -1.524574438028778616e+02
1.978021978021970995e-01 -1.527196596746667296e+02
2.026862026862019661e-01 -1.531453396970209155e+02
2.075702075702068328e-01 -1.534314762609600109e+02
2.124542124542116994e-01 -1.536736468798546298e+02
2.173382173382165661e-01 -1.537259798561273669e+02
2.222222222222214327e-01 -1.538945712921077984e+02
2.271062271062262994e-01 -1.542625523622615447e+02
2.319902319902311660e-01 -1.545100941302012529e+02
2.368742368742360327e-01 -1.546508247763422332e+02
2.417582417582408993e-01 -1.551713868021755331e+02
2.466422466422457660e-01 -1.552672484227135783e+02
2.515262515262506327e-01 -1.559353514046803184e+02
2.564102564102572757e-01 -1.564895076658110042e+02
2.612942612942621423e-01 -1.568265554865968170e+02
2.661782661782670090e-01 -1.575430710183533733e+02
2.710622710622718756e-01 -1.575780480871746931e+02
2.759462759462767423e-01 -1.578398896971190197e+02
2.808302808302816089e-01 -1.579788925720429233e+02
2.857142857142864756e-01 -1.583022683300811764e+02
2.905982905982913422e-01 -1.583169498710120422e+02
2.954822954822962089e-01 -1.585947010545621367e+02
3.003663003663010755e-01 -1.585638043466543650e+02
3.052503052503059422e-01 -1.586682060995264010e+02
3.101343101343108088e-01 -1.589244739350808118e+02
3.150183150183156755e-01 -1.589493202132525198e+02
3.199023199023205422e-01 -1.589298221644277760e+02
3.247863247863254088e-01 -1.590290187063592384e+02
3.296703296703302755e-01 -1.590394649503407152e+02
3.345543345543351421e-01 -1.588485863455044296e+02
3.394383394383400088e-01 -1.588313041710595996e+02
3.443223443223448754e-01 -1.587115497408786382e+02
3.492063492063497421e-01 -1.586916157698145469e+02
3.540903540903546087e-01 -1.586602693178424772e+02
3.589743589743594754e-01 -1.586848963275630240e+02
3.638583638583643420e-01 -1.586290040641951009e+02
3.687423687423692087e-01 -1.585356180980625993e+02
3.736263736263740753e-01 -1.585095865540166358e+02
3.785103785103789420e-01 -1.585221862288598800e+02
3.833943833943838086e-01 -1.585153023687084044e+02
3.882783882783886753e-01 -1.584994731687935712e+02
3.931623931623935420e-01 -1.585420593833705425e+02
3.980463980463984086e-01 -1.585386475847733720e+02
4.029304029304032753e-01 -1.587256586747774918e+02
4.078144078144081419e-01 -1.589412771667753930e+02
4.126984126984130086e-01 -1.590204572169525647e+02
4.175824175824178752e-01 -1.590327174518130278e+02
4.224664224664227419e-01 -1.589803315314720749e+02
4.273504273504276085e-01 -1.589155315963753594e+02
4.322344322344324752e-01 -1.589601372487292394e+02
4.371184371184373418e-01 -1.593958720699766332e+02
4.420024420024422085e-01 -1.597133637576731644e+02
4.468864468864470751e-01 -1.597214017793567677e+02
4.517704517704519418e-01 -1.597742682161373011e+02
4.566544566544568085e-01 -1.597607240625973191e+02
4.615384615384616751e-01 -1.598790889904467463e+02
4.664224664224665418e-01 -1.601922020184022699e+02
4.713064713064714084e-01 -1.606034834507188407e+02
4.761904761904762751e-01 -1.610154100807455109e+02
4.810744810744811417e-01 -1.609269307257607124e+02
4.859584859584860084e-01 -1.608967138928818201e+02
4.908424908424908750e-01 -1.610024813195351499e+02
4.957264957264957417e-01 -1.609457500238952150e+02
5.006105006105006083e-01 -1.609467189506372904e+02
5.054945054945054750e-01 -1.609292732865340554e+02
5.103785103785103416e-01 -1.610012670749337076e+02
5.152625152625152083e-01 -1.610558327464898127e+02
5.201465201465200749e-01 -1.611873453375713439e+02
5.250305250305249416e-01 -1.612111242842779006e+02
5.299145299145298083e-01 -1.613041881995343090e+02
5.347985347985346749e-01 -1.615421290885597045e+02
5.396825396825395416e-01 -1.615874893481111769e+02
5.445665445665444082e-01 -1.615427434817726748e+02
5.494505494505492749e-01 -1.617533858469474808e+02
5.543345543345541415e-01 -1.619604578382532907e+02
5.592185592185590082e-01 -1.620119753257199307e+02
5.641025641025638748e-01 -1.624344242976391968e+02
5.689865689865687415e-01 -1.625693662586320443e+02
5.738705738705736081e-01 -1.621964769566070004e+02
5.787545787545784748e-01 -1.618295947275109654e+02
5.836385836385833414e-01 -1.619151571432918217e+02
5.885225885225882081e-01 -1.620634013002254221e+02
5.934065934065930747e-01 -1.621592055225009972e+02
5.982905982905979414e-01 -1.621571084282477955e+02
6.031746031746028081e-01 -1.622244344285917634e+02
6.080586080586076747e-01 -1.622525817070187486e+02
6.129426129426125414e-01 -1.621862246661094957e+02
6.178266178266174080e-01 -1.621955532366466457e+02
6.227106227106222747e-01 -1.621620305533389512e+02
6.275946275946271413e-01 -1.621518559372692607e+02
6.324786324786320080e-01 -1.620548643150424368e+02
6.373626373626368746e-01 -1.620483299244080513e+02
6.422466422466417413e-01 -1.622503512255628095e+02
6.471306471306466079e-01 -1.620793795551770700e+02
6.520146520146514746e-01 -1.618565153296840435e+02
6.568986568986563412e-01 -1.618738941785844361e+02
6.617826617826612079e-01 -1.619195306902560674e+02
6.666666666666660745e-01 -1.618768563877446809e+02
6.715506715506709412e-01 -1.618864751325965017e+02
6.764346764346758079e-01 -1.619776688602166814e+02
6.813186813186806745e-01 -1.619774004709634596e+02
6.862026862026855412e-01 -1.618840942685916957e+02
6.910866910866904078e-01 -1.618991930627036027e+02
6.959706959706952745e-01 -1.619132366634582638e+02
7.008547008547001411e-01 -1.620354741538284884e+02
7.057387057387050078e-01 -1.622328703174480040e+02
7.106227106227098744e-01 -1.622413638750385303e+02
7.155067155067147411e-01 -1.623211744232857257e+02
7.203907203907196077e-01 -1.623999095063440734e+02
7.252747252747244744e-01 -1.626149522939370513e+02
7.301587301587293410e-01 -1.629136692042531820e+02
7.350427350427342077e-01 -1.628981833568649904e+02
7.399267399267390743e-01 -1.630594009799261244e+02
7.448107448107439410e-01 -1.630713319647044557e+02
7.496947496947488077e-01 -1.629060365993934170e+02
7.545787545787554507e-01 -1.628359388929882243e+02
7.594627594627603173e-01 -1.627916932103208865e+02
7.643467643467651840e-01 -1.628672639636648682e+02
7.692307692307700506e-01 -1.628430521152745030e+02
7.741147741147749173e-01 -1.629965547832628090e+02
7.789987789987797839e-01 -1.630829041095910270e+02
7.838827838827846506e-01 -1.630740022845662907e+02
7.887667887667895172e-01 -1.629214246588357184e+02
7.936507936507943839e-01 -1.632355975545562501e+02
7.985347985347992505e-01 -1.637100953027762955e+02
8.034188034188041172e-01 -1.636006067463796683e+02
8.083028083028089839e-01 -1.637192959766769036e+02
8.131868131868138505e-01 -1.634470997230287992e+02
8.180708180708187172e-01 -1.631760875532968385e+02
8.229548229548235838e-01 -1.631949540732324522e+02
8.278388278388284505e-01 -1.631184107504842586e+02
8.327228327228333171e-01 -1.632079263909127462e+02
8.376068376068381838e-01 -1.632530680330347082e+02
8.424908424908430504e-01 -1.632639099446635385e+02
8.473748473748479171e-01 -1.629344504137048659e+02
8.522588522588527837e-01 -1.626399148016569711e+02
8.571428571428576504e-01 -1.626682864607824399e+02
8.620268620268625170e-01 -1.623497518671123601e+02
8.669108669108673837e-01 -1.625523398440707012e+02
8.717948717948722503e-01 -1.625350057573181175e+02
8.766788766788771170e-01 -1.620295247706167174e+02
8.815628815628819837e-01 -1.618977004248486367e+02
8.864468864468868503e-01 -1.619391699813958780e+02
8.913308913308917170e-01 -1.618984541274695630e+02
8.962148962148965836e-01 -1.617780970513089187e+02
9.010989010989014503e-01 -1.618051141089983957e+02
9.059829059829063169e-01 -1.617735614837122000e+02
9.108669108669111836e-01 -1.617158212090488973e+02
9.157509157509160502e-01 -1.616912466510025581e+02
9.206349206349209169e-01 -1.616337782661448728e+02
9.255189255189257835e-01 -1.616361715294957264e+02
9.304029304029306502e-01 -1.616032414149444492e+02
9.352869352869355168e-01 -1.615837454793152972e+02
9.401709401709403835e-01 -1.615578845135853214e+02
9.450549450549452501e-01 -1.615511712342697024e+02
9.499389499389501168e-01 -1.615493443172131833e+02
9.548229548229549835e-01 -1.615396286484650830e+02
9.597069597069598501e-01 -1.614154898142178922e+02
9.645909645909647168e-01 -1.614134216875242487e+02
9.694749694749695834e-01 -1.615378262354041965e+02
9.743589743589744501e-01 -1.615873441619393986e+02
9.792429792429793167e-01 -1.614555779951217858e+02
9.841269841269841834e-01 -1.612956510318011851e+02
9.890109890109890500e-01 -1.613110554587375987e+02
9.938949938949939167e-01 -1.613666565713403145e+02
9.987789987789987833e-01 -1.613509568070280693e+02
1.003663003663003650e+00 -1.613484481641056618e+02
1.008547008547008517e+00 -1.614871177678709557e+02
1.013431013431013383e+00 -1.617079903854213967e+02
1.018315018315018250e+00 -1.616999123075887894e+02
1.023199023199023117e+00 -1.617658105669814006e+02
1.028083028083027983e+00 -1.617382079151487062e+02
1.032967032967032850e+00 -1.618297669375271823e+02
1.037851037851037717e+00 -1.620778669595941324e+02
1.042735042735042583e+00 -1.620740649278448018e+02
1.047619047619047450e+00 -1.621391122063884893e+02
1.052503052503052317e+00 -1.621272331570826850e+02
1.057387057387057183e+00 -1.620020822296918084e+02
1.062271062271062050e+00 -1.618306594020075977e+02
1.067155067155066916e+00 -1.620353712277038483e+02
1.072039072039071783e+00 -1.622233679855783350e+02
1.076923076923076650e+00 -1.621815347871965400e+02
1.081807081807081516e+00 -1.625228082793856572e+02
1.086691086691086383e+00 -1.627068477759137011e+02
1.091575091575091250e+00 -1.630072329017259563e+02
1.096459096459096116e+00 -1.635159476180992897e+02
1.101343101343100983e+00 -1.636800059669125176e+02
1.106227106227105850e+00 -1.636363730346256489e+02
1.111111111111110716e+00 -1.637446769316482005e+02
1.115995115995115583e+00 -1.639048071083053344e+02
1.120879120879120450e+00 -1.639229181914964784e+02
1.125763125763125316e+00 -1.641198657312907585e+02
1.130647130647130183e+00 -1.642439416066518731e+02
1.135531135531135050e+00 -1.641968373806741397e+02
1.140415140415139916e+00 -1.643150542090115778e+02
1.145299145299144783e+00 -1.642743610779671712e+02
1.150183150183149650e+00 -1.642913494151571001e+02
1.155067155067154516e+00 -1.643201973507925402e+02
1.159951159951159383e+00 -1.643165552306631412e+02
1.164835164835164250e+00 -1.643196579178882928e+02
1.169719169719169116e+00 -1.643920656106340630e+02
1.174603174603173983e+00 -1.644221993917679185e+02
1.179487179487178850e+00 -1.646467121451789524e+02
1.184371184371183716e+00 -1.647956849862530078e+02
1.189255189255188583e+00 -1.647708254787601163e+02
1.194139194139193449e+00 -1.647835647737556428e+02
1.199023199023198316e+00 -1.651826022812979318e+02
1.203907203907203183e+00 -1.653945367950641980e+02
1.208791208791208049e+00 -1.653450251113620197e+02
1.213675213675212916e+00 -1.653476890383323052e+02
1.218559218559217783e+00 -1.653689253581194123e+02
1.223443223443222649e+00 -1.653530066143180477e+02
1.228327228327227516e+00 -1.653456005670719833e+02
1.233211233211232383e+00 -1.653441731443146807e+02
1.238095238095237249e+00 -1.654195213002324181e+02
1.242979242979242116e+00 -1.654217239140902223e+02
1.247863247863246983e+00 -1.654809076615323988e+02
1.252747252747251849e+00 -1.656380690911038585e+02
1.257631257631258492e+00 -1.655317451131678013e+02
1.262515262515263359e+00 -1.653526508039719261e+02
1.267399267399268226e+00 -1.651755868579924140e+02
1.272283272283273092e+00 -1.652099973207002392e+02
1.277167277167277959e+00 -1.655580563834051873e+02
1.282051282051282826e+00 -1.661315634663257583e+02
1.286935286935287692e+00 -1.660556782555599113e+02
1.291819291819292559e+00 -1.663405307594507008e+02
1.296703296703297426e+00 -1.665892477681391881e+02
1.301587301587302292e+00 -1.664306376778803269e+02
1.306471306471307159e+00 -1.663740877536367009e+02
1.311355311355312026e+00 -1.661279297509778701e+02
1.316239316239316892e+00 -1.657935481062581573e+02
1.321123321123321759e+00 -1.657587293743917201e+02
1.326007326007326625e+00 -1.653811433627258793e+02
1.330891330891331492e+00 -1.650927018559010548e+02
1.335775335775336359e+00 -1.651460347126534316e+02
1.340659340659341225e+00 -1.650919813071249393e+02
1.345543345543346092e+00 -1.650160717405933326e+02
1.350427350427350959e+00 -1.648661263967780144e+02
1.355311355311355825e+00 -1.649239648458888325e+02
1.360195360195360692e+00 -1.646336407205645287e+02
1.365079365079365559e+00 -1.645517423959896064e+02
1.369963369963370425e+00 -1.645971607913780304e+02
1.374847374847375292e+00 -1.645009770772544471e+02
1.379731379731380159e+00 -1.643097294379886364e+02
1.384615384615385025e+00 -1.641968226102535766e+02
1.389499389499389892e+00 -1.640445701285561313e+02
1.394383394383394759e+00 -1.638970558176983445e+02
1.399267399267399625e+00 -1.637375520890407188e+02
1.404151404151404492e+00 -1.636070084827460391e+02
1.409035409035409359e+00 -1.636114385379186160e+02
1.413919413919414225e+00 -1.635791967883244240e+02
1.418803418803419092e+00 -1.633890883465434172e+02
1.423687423687423959e+00 -1.634548371276533203e+02
1.428571428571428825e+00 -1.635056903691564401e+02
1.433455433455433692e+00 -1.634518284801988841e+02
1.438339438339438559e+00 -1.631531633997959148e+02
1.443223443223443425e+00 -1.630771574434263300e+02
1.448107448107448292e+00 -1.630665707997849267e+02
1.452991452991453158e+00 -1.629435155063616776e+02
1.457875457875458025e+00 -1.629169789138229874e+02
1.462759462759462892e+00 -1.629374886022502267e+02
1.467643467643467758e+00 -1.629381114681685290e+02
1.472527472527472625e+00 -1.628667689398777156e+02
1.477411477411477492e+00 -1.627941738201072894e+02
1.482295482295482358e+00 -1.628397108170689478e+02
1.487179487179487225e+00 -1.629321667074304685e+02
1.492063492063492092e+00 -1.629323169371915014e+02
1.496947496947496958e+00 -1.629560788192192717e+02
1.501831501831501825e+00 -1.629660253415315196e+02
1.506715506715506692e+00 -1.629638836427156718e+02
1.511599511599511558e+00 -1.628708086654232545e+02
1.516483516483516425e+00 -1.626949975321659565e+02
1.521367521367521292e+00 -1.626015607440255053e+02
1.526251526251526158e+00 -1.625396875543498254e+02
1.531135531135531025e+00 -1.625724958633149697e+02
1.536019536019535892e+00 -1.626173974765987964e+02
1.540903540903540758e+00 -1.625626737092248959e+02
1.545787545787545625e+00 -1.627718560023017744e+02
1.550671550671550492e+00 -1.628378508995513130e+02
1.555555555555555358e+00 -1.627605641227716831e+02
1.560439560439560225e+00 -1.627597217866855601e+02
1.565323565323565091e+00 -1.626597617776548645e+02
1.570207570207569958e+00 -1.627216934863791380e+02
1.575091575091574825e+00 -1.626511081196708801e+02
1.579975579975579691e+00 -1.626783407976182900e+02
1.584859584859584558e+00 -1.626543820637962483e+02
1.589743589743589425e+00 -1.625926532567253275e+02
1.594627594627594291e+00 -1.626615554554257415e+02
1.599511599511599158e+00 -1.627013220484732585e+02
1.604395604395604025e+00 -1.626988142637535475e+02
1.609279609279608891e+00 -1.626265881071637978e+02
1.614163614163613758e+00 -1.626637942855788594e+02
1.619047619047618625e+00 -1.628067690849832729e+02
1.623931623931623491e+00 -1.628987740470655012e+02
1.628815628815628358e+00 -1.628855983460430821e+02
1.633699633699633225e+00 -1.629378522083164285e+02
1.638583638583638091e+00 -1.629841386760934370e+02
1.643467643467642958e+00 -1.627872949217483551e+02
1.648351648351647825e+00 -1.626144225556694494e+02
1.653235653235652691e+00 -1.625757479489637376e+02
1.658119658119657558e+00 -1.628381552293578238e+02
1.663003663003662425e+00 -1.629493715324919663e+02
1.667887667887667291e+00 -1.629401729744955958e+02
1.672771672771672158e+00 -1.629151332737559699e+02
1.677655677655677025e+00 -1.628651884466161732e+02
1.682539682539681891e+00 -1.628074607912722342e+02
1.687423687423686758e+00 -1.627974061660377458e+02
1.692307692307691624e+00 -1.627165502131488211e+02
1.697191697191696491e+00 -1.626306943713361761e+02
1.702075702075701358e+00 -1.626688471064149439e+02
1.706959706959706224e+00 -1.626821859640856189e+02
1.711843711843711091e+00 -1.626387798891487932e+02
1.716727716727715958e+00 -1.625396644689745074e+02
1.721611721611720824e+00 -1.625356617019216117e+02
1.726495726495725691e+00 -1.625537264829725359e+02
1.731379731379730558e+00 -1.626125043806534904e+02
1.736263736263735424e+00 -1.627908670094526542e+02
1.741147741147740291e+00 -1.628960284819115429e+02
1.746031746031745158e+00 -1.628571820342403669e+02
1.750915750915750024e+00 -1.630029940361222884e+02
1.755799755799756667e+00 -1.632681141981229302e+02
1.760683760683761534e+00 -1.633116210303893183e+02
1.765567765567766401e+00 -1.633062567973648243e+02
1.770451770451771267e+00 -1.634213619661773294e+02
1.775335775335776134e+00 -1.633830694355591788e+02
1.780219780219781001e+00 -1.632109962455830896e+02
1.785103785103785867e+00 -1.633054783788489033e+02
1.789987789987790734e+00 -1.631630702839852916e+02
1.794871794871795601e+00 -1.630906443648166260e+02
1.799755799755800467e+00 -1.632532240830951480e+02
1.804639804639805334e+00 -1.633153510546198390e+02
1.809523809523810201e+00 -1.633568016068560951e+02
1.814407814407815067e+00 -1.633309589700279503e+02
1.819291819291819934e+00 -1.634778499847844273e+02
1.824175824175824800e+00 -1.635531927789864994e+02
1.829059829059829667e+00 -1.636662355013621379e+02
1.833943833943834534e+00 -1.631541110321559529e+02
1.838827838827839400e+00 -1.628394055410701640e+02
1.843711843711844267e+00 -1.628415203825110211e+02
1.848595848595849134e+00 -1.627124736700017706e+02
1.853479853479854000e+00 -1.626579190250186571e+02
1.858363858363858867e+00 -1.627216474117689415e+02
1.863247863247863734e+00 -1.629708431060565204e+02
1.868131868131868600e+00 -1.631623384066030553e+02
1.873015873015873467e+00 -1.632631038162299433e+02
1.877899877899878334e+00 -1.631823171057720288e+02
1.882783882783883200e+00 -1.627858525715042219e+02
1.887667887667888067e+00 -1.624934041457504463e+02
1.892551892551892934e+00 -1.626195870818212086e+02
1.897435897435897800e+00 -1.627001299744285916e+02
1.902319902319902667e+00 -1.626858481544610413e+02
1.907203907203907534e+00 -1.624358456013361263e+02
1.912087912087912400e+00 -1.624606616207325374e+02
1.916971916971917267e+00 -1.626795705402599594e+02
1.921855921855922134e+00 -1.626064374167514188e+02
1.926739926739927000e+00 -1.625828254050274779e+02
1.931623931623931867e+00 -1.625399118163881269e+02
1.936507936507936734e+00 -1.624230175947764678e+02
1.941391941391941600e+00 -1.622616972500642589e+02
1.946275946275946467e+00 -1.621766885804532592e+02
1.951159951159951333e+00 -1.621576862759069115e+02
1.956043956043956200e+00 -1.620322669130623012e+02
1.960927960927961067e+00 -1.620688468429117108e+02
1.965811965811965933e+00 -1.621277579404228391e+02
1.970695970695970800e+00 -1.620628200552498015e+02
1.975579975579975667e+00 -1.620813256977446031e+02
1.980463980463980533e+00 -1.621311342285463297e+02
1.985347985347985400e+00 -1.621462570484208925e+02
1.990231990231990267e+00 -1.621523847226554267e+02
1.995115995115995133e+00 -1.621877262287048325e+02
2.000000000000000000e+00 -1.623261669801712799e+02
2.004884004884004867e+00 -1.623894735299278409e+02
2.009768009768009733e+00 -1.625622648536532324e+02
2.014652014652014600e+00 -1.627218560431829246e+02
2.019536019536019467e+00 -1.627336174466339571e+02
2.024420024420024333e+00 -1.627735001714864893e+02
2.029304029304029200e+00 -1.627924255170987635e+02
2.034188034188034067e+00 -1.628012288882900407e+02
2.039072039072038933e+00 -1.628013706270991463e+02
2.043956043956043800e+00 -1.628202910676674833e+02
2.048840048840048667e+00 -1.628620789158298692e+02
2.053724053724053533e+00 -1.632720449446244402e+02
2.058608058608058400e+00 -1.633709698517414211e+02
2.063492063492063266e+00 -1.633069286931017814e+02
2.068376068376068133e+00 -1.634929748447689519e+02
2.073260073260073000e+00 -1.635160569478979653e+02
2.078144078144077866e+00 -1.635426751671376167e+02
2.083028083028082733e+00 -1.633555773893344849e+02
2.087912087912087600e+00 -1.632570964655555201e+02
2.092796092796092466e+00 -1.631988104831415285e+02
2.097680097680097333e+00 -1.629828986277420029e+02
2.102564102564102200e+00 -1.632295890271261385e+02
2.107448107448107066e+00 -1.635825082950516389e+02
2.112332112332111933e+00 -1.635039641179619423e+02
2.117216117216116800e+00 -1.634192681064803310e+02
2.122100122100121666e+00 -1.635153257492876833e+02
2.126984126984126533e+00 -1.637046969750689982e+02
2.131868131868131400e+00 -1.638760919143530828e+02
2.136752136752136266e+00 -1.637078741451531414e+02
2.141636141636141133e+00 -1.636165190802217921e+02
2.146520146520146000e+00 -1.636408578132868001e+02
2.151404151404150866e+00 -1.637550882607916947e+02
2.156288156288155733e+00 -1.640199499106698795e+02
2.161172161172160600e+00 -1.640749777294581406e+02
2.166056166056165466e+00 -1.641970261295989530e+02
2.170940170940170333e+00 -1.643141198689919236e+02
2.175824175824175200e+00 -1.644611435911000967e+02
2.180708180708180066e+00 -1.643318776107897179e+02
2.185592185592184933e+00 -1.642619805607489241e+02
2.190476190476189799e+00 -1.642883730391143615e+02
2.195360195360194666e+00 -1.641926933063178069e+02
2.200244200244199533e+00 -1.641262354132119583e+02
2.205128205128204399e+00 -1.641075205051137971e+02
2.210012210012209266e+00 -1.640501954865414120e+02
2.214896214896214133e+00 -1.641184235894510266e+02
2.219780219780218999e+00 -1.641223935517960797e+02
2.224664224664223866e+00 -1.640387267238983782e+02
2.229548229548228733e+00 -1.640320193292117494e+02
2.234432234432233599e+00 -1.640068769123970469e+02
2.239316239316238466e+00 -1.640184093300076142e+02
2.244200244200243333e+00 -1.639611516434371197e+02
2.249084249084248199e+00 -1.637824106222255693e+02
2.253968253968254842e+00 -1.637721096210717633e+02
2.258852258852259709e+00 -1.637619733947280452e+02
2.263736263736264576e+00 -1.637859079822737840e+02
2.268620268620269442e+00 -1.637693236719804872e+02
2.273504273504274309e+00 -1.637792787596540052e+02
2.278388278388279176e+00 -1.640434793226654335e+02
2.283272283272284042e+00 -1.641183827973057134e+02
2.288156288156288909e+00 -1.640864570594008001e+02
2.293040293040293776e+00 -1.640164420745364851e+02
2.297924297924298642e+00 -1.637649569716529641e+02
2.302808302808303509e+00 -1.637373547448323166e+02
2.307692307692308376e+00 -1.636491683652384381e+02
2.312576312576313242e+00 -1.635829276548953715e+02
2.317460317460318109e+00 -1.639340080872133854e+02
2.322344322344322975e+00 -1.639917929948684332e+02
2.327228327228327842e+00 -1.638622945095846717e+02
2.332112332112332709e+00 -1.639664211340739826e+02
2.336996336996337575e+00 -1.640737162479271660e+02
2.341880341880342442e+00 -1.640487759417422922e+02
2.346764346764347309e+00 -1.641549387356055831e+02
2.351648351648352175e+00 -1.640266312647963218e+02
2.356532356532357042e+00 -1.641349325652448670e+02
2.361416361416361909e+00 -1.642374977272968408e+02
2.366300366300366775e+00 -1.641522347616727302e+02
2.371184371184371642e+00 -1.641009809810847457e+02
2.376068376068376509e+00 -1.640819030621968295e+02
2.380952380952381375e+00 -1.642523124673381858e+02
2.385836385836386242e+00 -1.643703609120887563e+02
2.390720390720391109e+00 -1.643486839920235525e+02
2.395604395604395975e+00 -1.643755830307674159e+02
2.400488400488400842e+00 -1.643362413943114291e+02
2.405372405372405709e+00 -1.642356838559659593e+02
2.410256410256410575e+00 -1.643316026062020967e+02
2.415140415140415442e+00 -1.641408901588217191e+02
2.420024420024420309e+00 -1.641836150639392429e+02
2.424908424908425175e+00 -1.640410545408531675e+02
2.429792429792430042e+00 -1.638526617285620262e+02
2.434676434676434909e+00 -1.636567815864853515e+02
2.439560439560439775e+00 -1.636236928854761175e+02
2.444444444444444642e+00 -1.636707053285973927e+02
2.449328449328449508e+00 -1.635811319506619839e+02
2.454212454212454375e+00 -1.636207062392665819e+02
2.459096459096459242e+00 -1.635080559339556032e+02
2.463980463980464108e+00 -1.635532181459548156e+02
2.468864468864468975e+00 -1.636292416081048486e+02
2.473748473748473842e+00 -1.633242100810383022e+02
2.478632478632478708e+00 -1.632261783073914216e+02
2.483516483516483575e+00 -1.632117680568096034e+02
2.488400488400488442e+00 -1.632798812254591212e+02
2.493284493284493308e+00 -1.632972699407960420e+02
2.498168498168498175e+00 -1.631894836902153543e+02
2.503052503052503042e+00 -1.631928210182502710e+02
2.507936507936507908e+00 -1.628696430397175732e+02
2.512820512820512775e+00 -1.625118936338081994e+02
2.517704517704517642e+00 -1.624368595357940990e+02
2.522588522588522508e+00 -1.624867808931965101e+02
2.527472527472527375e+00 -1.626367175252451034e+02
2.532356532356532242e+00 -1.627244576364881254e+02
2.537240537240537108e+00 -1.626518761944657285e+02
2.542124542124541975e+00 -1.626833979720257730e+02
2.547008547008546842e+00 -1.627464384702641098e+02
2.551892551892551708e+00 -1.627057418327117944e+02
2.556776556776556575e+00 -1.627031431178019432e+02
2.561660561660561441e+00 -1.627109639014021809e+02
2.566544566544566308e+00 -1.626538496213764233e+02
2.571428571428571175e+00 -1.627449303924350374e+02
2.576312576312576041e+00 -1.626761093065414343e+02
2.581196581196580908e+00 -1.623150659677540375e+02
2.586080586080585775e+00 -1.621266447431457323e+02
2.590964590964590641e+00 -1.621027012850450717e+02
2.595848595848595508e+00 -1.621385278090764359e+02
2.600732600732600375e+00 -1.621295111230762132e+02
2.605616605616605241e+00 -1.620844600035120209e+02
2.610500610500610108e+00 -1.621058617059863991e+02
2.615384615384614975e+00 -1.621151611291413701e+02
2.620268620268619841e+00 -1.622213483492380703e+02
2.625152625152624708e+00 -1.623479991188597751e+02
2.630036630036629575e+00 -1.623013128825567151e+02
2.634920634920634441e+00 -1.623601686403770543e+02
2.639804639804639308e+00 -1.621821063584587250e+02
2.644688644688644175e+00 -1.621910325407283722e+02
2.649572649572649041e+00 -1.622285155403725128e+02
2.654456654456653908e+00 -1.623420615872282156e+02
2.659340659340658775e+00 -1.623636027397779742e+02
2.664224664224663641e+00 -1.623650778869455564e+02
2.669108669108668508e+00 -1.624276130649209620e+02
2.673992673992673375e+00 -1.623729907907542156e+02
2.678876678876678241e+00 -1.623825295685819299e+02
2.683760683760683108e+00 -1.623969872470679832e+02
2.688644688644687974e+00 -1.623246436143028575e+02
2.693528693528692841e+00 -1.624467547650926917e+02
2.698412698412697708e+00 -1.625422265294996578e+02
2.703296703296702574e+00 -1.625150917516621973e+02
2.708180708180707441e+00 -1.624438736615112759e+02
2.713064713064712308e+00 -1.625156484973360875e+02
2.717948717948717174e+00 -1.625961102676759538e+02
2.722832722832722041e+00 -1.625879050483230799e+02
2.727716727716726908e+00 -1.628407034785081180e+02
2.732600732600731774e+00 -1.631308251393645037e+02
2.737484737484736641e+00 -1.634547170792964437e+02
2.742368742368741508e+00 -1.635737980995057228e+02
2.747252747252746374e+00 -1.634512383111969598e+02
2.752136752136751241e+00 -1.632723255781241392e+02
2.757020757020757884e+00 -1.633297378588837034e+02
2.761904761904762751e+00 -1.633527734554290305e+02
2.766788766788767617e+00 -1.633297180719474113e+02
2.771672771672772484e+00 -1.633132035160184330e+02
2.776556776556777351e+00 -1.632844621465576722e+02
2.781440781440782217e+00 -1.632103954645320982e+02
2.786324786324787084e+00 -1.630592079407329607e+02
2.791208791208791951e+00 -1.630400251579764586e+02
2.796092796092796817e+00 -1.629364547741657248e+02
2.800976800976801684e+00 -1.633233370168224781e+02
2.805860805860806551e+00 -1.635887725429910233e+02
2.810744810744811417e+00 -1.635566703122504464e+02
2.815628815628816284e+00 -1.635261685670079714e+02
2.820512820512821150e+00 -1.633024379483528321e+02
2.825396825396826017e+00 -1.632966196952871485e+02
2.830280830280830884e+00 -1.633131280083675563e+02
2.835164835164835750e+00 -1.633024607591217148e+02
2.840048840048840617e+00 -1.630959931041625168e+02
2.844932844932845484e+00 -1.629114294464912120e+02
2.849816849816850350e+00 -1.629167257210730497e+02
2.854700854700855217e+00 -1.630726173118687257e+02
2.859584859584860084e+00 -1.632814470456202685e+02
2.864468864468864950e+00 -1.632748876742258233e+02
2.869352869352869817e+00 -1.633386213003984722e+02
2.874236874236874684e+00 -1.633915031129297404e+02
2.879120879120879550e+00 -1.634194276123446343e+02
2.884004884004884417e+00 -1.633856278240085373e+02
2.888888888888889284e+00 -1.633246293267408191e+02
2.893772893772894150e+00 -1.633375908918944219e+02
2.898656898656899017e+00 -1.634220225841607999e+02
2.903540903540903884e+00 -1.634102626856386564e+02
2.908424908424908750e+00 -1.633822773285857295e+02
2.913308913308913617e+00 -1.631566199758785558e+02
2.918192918192918484e+00 -1.630397584792561929e+02
2.923076923076923350e+00 -1.630686599023995598e+02
2.927960927960928217e+00 -1.630733502717257579e+02
2.932844932844933084e+00 -1.631098686429302518e+02
2.937728937728937950e+00 -1.630808387057428206e+02
2.942612942612942817e+00 -1.630517605462640631e+02
2.947496947496947683e+00 -1.631167349902847263e+02
2.952380952380952550e+00 -1.632765293080842071e+02
2.957264957264957417e+00 -1.631339432448199034e+02
2.962148962148962283e+00 -1.630799340944548987e+02
2.967032967032967150e+00 -1.631823381371697224e+02
2.971916971916972017e+00 -1.633595588344484781e+02
2.976800976800976883e+00 -1.633619864192375530e+02
2.981684981684981750e+00 -1.633890757945654570e+02
2.986568986568986617e+00 -1.634398279984068267e+02
2.991452991452991483e+00 -1.634506351038814955e+02
2.996336996336996350e+00 -1.634524721049015454e+02
3.001221001221001217e+00 -1.635361332878759413e+02
3.006105006105006083e+00 -1.637501196464045847e+02
3.010989010989010950e+00 -1.637393769857482084e+02
3.015873015873015817e+00 -1.639796478914442730e+02
3.020757020757020683e+00 -1.640068398654769339e+02
3.025641025641025550e+00 -1.639976301409666632e+02
3.030525030525030417e+00 -1.640659364711749220e+02
3.035409035409035283e+00 -1.638081478457881417e+02
3.040293040293040150e+00 -1.639326009714692418e+02
3.045177045177045017e+00 -1.640060834355758743e+02
3.050061050061049883e+00 -1.637099287450076019e+02
3.054945054945054750e+00 -1.631025736718441408e+02
3.059829059829059617e+00 -1.630363026548749588e+02
3.064713064713064483e+00 -1.632100629251425516e+02
3.069597069597069350e+00 -1.631462930902920050e+02
3.074481074481074216e+00 -1.631247103313248772e+02
3.079365079365079083e+00 -1.631568580073512464e+02
3.084249084249083950e+00 -1.632745380364067387e+02
3.089133089133088816e+00 -1.633843347351151749e+02
3.094017094017093683e+00 -1.633698598695090141e+02
3.098901098901098550e+00 -1.633139197133687333e+02
3.103785103785103416e+00 -1.632121477632191215e+02
3.108669108669108283e+00 -1.631651026523712744e+02
3.113553113553113150e+00 -1.632069084258531575e+02
3.118437118437118016e+00 -1.631125965601509904e+02
3.123321123321122883e+00 -1.628465821923276451e+02
3.128205128205127750e+00 -1.629983687407677735e+02
3.133089133089132616e+00 -1.633277027841984932e+02
3.137973137973137483e+00 -1.633186133625555954e+02
3.142857142857142350e+00 -1.632165418467601512e+02
3.147741147741147216e+00 -1.632117085926202833e+02
3.152625152625152083e+00 -1.631522816386976729e+02
3.157509157509156950e+00 -1.631398833116072069e+02
3.162393162393161816e+00 -1.631476418472518901e+02
3.167277167277166683e+00 -1.629716787473805084e+02
3.172161172161171550e+00 -1.629057245477346214e+02
3.177045177045176416e+00 -1.630658068823805991e+02
3.181929181929181283e+00 -1.631530118876956692e+02
3.186813186813186149e+00 -1.631670559011125476e+02
3.191697191697191016e+00 -1.631449864071378215e+02
3.196581196581195883e+00 -1.631666788488472548e+02
3.201465201465200749e+00 -1.630674236659399412e+02
3.206349206349205616e+00 -1.630001304085344316e+02
3.211233211233210483e+00 -1.630525288837751248e+02
3.216117216117215349e+00 -1.630815704886464061e+02
3.221001221001220216e+00 -1.630788976650643463e+02
3.225885225885225083e+00 -1.631393932164454270e+02
3.230769230769229949e+00 -1.631913302130809029e+02
3.235653235653234816e+00 -1.631971741301739485e+02
3.240537240537239683e+00 -1.633114768705171116e+02
3.245421245421244549e+00 -1.633667172696569025e+02
3.250305250305249416e+00 -1.633331371057213346e+02
3.255189255189256059e+00 -1.635569910924475039e+02
3.260073260073260926e+00 -1.636182508248841998e+02
3.264957264957265792e+00 -1.635083758301312002e+02
3.269841269841270659e+00 -1.637589756071552927e+02
3.274725274725275526e+00 -1.644736692007544434e+02
3.279609279609280392e+00 -1.648580157954606591e+02
3.284493284493285259e+00 -1.649435955539962322e+02
3.289377289377290126e+00 -1.650190906060886675e+02
3.294261294261294992e+00 -1.649474759575293774e+02
3.299145299145299859e+00 -1.648387301488824050e+02
3.304029304029304726e+00 -1.644547742053603372e+02
3.308913308913309592e+00 -1.640576926146038659e+02
3.313797313797314459e+00 -1.639664954596472342e+02
3.318681318681319325e+00 -1.640592014844962705e+02
3.323565323565324192e+00 -1.642248067900695219e+02
3.328449328449329059e+00 -1.643130732517209651e+02
3.333333333333333925e+00 -1.642996303995674907e+02
3.338217338217338792e+00 -1.644164501017283442e+02
3.343101343101343659e+00 -1.648179779265057050e+02
3.347985347985348525e+00 -1.648114307324948413e+02
3.352869352869353392e+00 -1.648326882203898549e+02
3.357753357753358259e+00 -1.649608846717116251e+02
3.362637362637363125e+00 -1.651249135263045957e+02
3.367521367521367992e+00 -1.650685498884324431e+02
3.372405372405372859e+00 -1.649269219240065922e+02
3.377289377289377725e+00 -1.648897017081232548e+02
3.382173382173382592e+00 -1.649359697214822518e+02
3.387057387057387459e+00 -1.651772381589409804e+02
3.391941391941392325e+00 -1.651189086126040024e+02
3.396825396825397192e+00 -1.649891563145684188e+02
3.401709401709402059e+00 -1.649685034875021756e+02
3.406593406593406925e+00 -1.649009815371950936e+02
3.411477411477411792e+00 -1.649477671385859594e+02
3.416361416361416659e+00 -1.647645121208580292e+02
3.421245421245421525e+00 -1.645963674008436612e+02
3.426129426129426392e+00 -1.646227510987213236e+02
3.431013431013431259e+00 -1.645393687422175333e+02
3.435897435897436125e+00 -1.644473852549367905e+02
3.440781440781440992e+00 -1.644194491768424768e+02
3.445665445665445858e+00 -1.639987813304720987e+02
3.450549450549450725e+00 -1.637304884131373797e+02
3.455433455433455592e+00 -1.637448420538547111e+02
3.460317460317460458e+00 -1.637542022280776450e+02
3.465201465201465325e+00 -1.636627168348546206e+02
3.470085470085470192e+00 -1.635297068254449186e+02
3.474969474969475058e+00 -1.633634174900044513e+02
3.479853479853479925e+00 -1.632002851998359176e+02
3.484737484737484792e+00 -1.631871553665592955e+02
3.489621489621489658e+00 -1.631925396637158769e+02
3.494505494505494525e+00 -1.631993068802366906e+02
3.499389499389499392e+00 -1.631558840739873233e+02
3.504273504273504258e+00 -1.630967702566107960e+02
3.509157509157509125e+00 -1.631358261696860268e+02
3.514041514041513992e+00 -1.631935623586730344e+02
3.518925518925518858e+00 -1.632692946637309888e+02
3.523809523809523725e+00 -1.635745459354548075e+02
3.528693528693528592e+00 -1.638692539521102844e+02
3.533577533577533458e+00 -1.638554254121056601e+02
3.538461538461538325e+00 -1.638137265124322255e+02
3.543345543345543192e+00 -1.637632764898719984e+02
3.548229548229548058e+00 -1.635857188834403928e+02
3.553113553113552925e+00 -1.635210035609473493e+02
3.557997557997557792e+00 -1.635416242335929553e+02
3.562881562881562658e+00 -1.635078405303019622e+02
3.567765567765567525e+00 -1.635228111992171023e+02
3.572649572649572391e+00 -1.635441558431326996e+02
3.577533577533577258e+00 -1.635799827556976709e+02
3.582417582417582125e+00 -1.635965200371379069e+02
3.587301587301586991e+00 -1.637342091192618625e+02
3.592185592185591858e+00 -1.639142166205308797e+02
3.597069597069596725e+00 -1.638183654750297080e+02
3.601953601953601591e+00 -1.635486607109166073e+02
3.606837606837606458e+00 -1.635289094052077985e+02
3.611721611721611325e+00 -1.636886883323003588e+02
3.616605616605616191e+00 -1.637119126705639474e+02
3.621489621489621058e+00 -1.636411543428310438e+02
3.626373626373625925e+00 -1.635982039642649681e+02
3.631257631257630791e+00 -1.634227987404100020e+02
3.636141636141635658e+00 -1.635367226667745513e+02
3.641025641025640525e+00 -1.636615163193359308e+02
3.645909645909645391e+00 -1.633996255246998999e+02
3.650793650793650258e+00 -1.633658446991278197e+02
3.655677655677655125e+00 -1.631174133509229023e+02
3.660561660561659991e+00 -1.629098504753237080e+02
3.665445665445664858e+00 -1.632193958256386850e+02
3.670329670329669725e+00 -1.630744576404654822e+02
3.675213675213674591e+00 -1.628892875873111166e+02
3.680097680097679458e+00 -1.628751210218538858e+02
3.684981684981684324e+00 -1.629625727212171853e+02
3.689865689865689191e+00 -1.630905544158399039e+02
3.694749694749694058e+00 -1.632383268952802382e+02
3.699633699633698924e+00 -1.634979667918714199e+02
3.704517704517703791e+00 -1.636350297997068992e+02
3.709401709401708658e+00 -1.636524029361450516e+02
3.714285714285713524e+00 -1.636510711278225472e+02
3.719169719169718391e+00 -1.637028947474907454e+02
3.724053724053723258e+00 -1.637846132710955942e+02
3.728937728937728124e+00 -1.637546682073836735e+02
3.733821733821732991e+00 -1.636819141926753503e+02
3.738705738705737858e+00 -1.636726343811054676e+02
3.743589743589742724e+00 -1.635843723848449827e+02
3.748473748473747591e+00 -1.634738349777211681e+02
3.753357753357754234e+00 -1.635259590988998184e+02
3.758241758241759101e+00 -1.635638392623249331e+02
3.763125763125763967e+00 -1.635823083542562983e+02
3.768009768009768834e+00 -1.637907853680202379e+02
3.772893772893773701e+00 -1.638397596314354416e+02
3.777777777777778567e+00 -1.636537557787346486e+02
3.782661782661783434e+00 -1.634844917290292869e+02
3.787545787545788301e+00 -1.634932818571975872e+02
3.792429792429793167e+00 -1.634586037620485683e+02
3.797313797313798034e+00 -1.633989709725737498e+02
3.802197802197802901e+00 -1.633888414413630414e+02
3.807081807081807767e+00 -1.633799337794887379e+02
3.811965811965812634e+00 -1.633924548379056603e+02
3.816849816849817500e+00 -1.635872874592788548e+02
3.821733821733822367e+00 -1.638567813114869693e+02
3.826617826617827234e+00 -1.638064380457596485e+02
3.831501831501832100e+00 -1.637034503196551896e+02
3.836385836385836967e+00 -1.637242366775638232e+02
3.841269841269841834e+00 -1.636724653164868641e+02
3.846153846153846700e+00 -1.637174793446088188e+02
3.851037851037851567e+00 -1.638970985944678489e+02
3.855921855921856434e+00 -1.638866083518821881e+02
3.860805860805861300e+00 -1.640157714820695389e+02
3.865689865689866167e+00 -1.643830494387449903e+02
3.870573870573871034e+00 -1.644942120322230323e+02
3.875457875457875900e+00 -1.649734276240230031e+02
3.880341880341880767e+00 -1.652719749819875972e+02
3.885225885225885634e+00 -1.650307268857333725e+02
3.890109890109890500e+00 -1.655436698359432341e+02
3.894993894993895367e+00 -1.658846972090746021e+02
3.899877899877900234e+00 -1.658808641839050892e+02
3.904761904761905100e+00 -1.657580353509104043e+02
3.909645909645909967e+00 -1.657911601725386959e+02
3.914529914529914834e+00 -1.658769230542541777e+02
3.919413919413919700e+00 -1.658545450074949485e+02
3.924297924297924567e+00 -1.655986659030580483e+02
3.929181929181929434e+00 -1.654324746981384635e+02
3.934065934065934300e+00 -1.650377019677559929e+02
3.938949938949939167e+00 -1.635334279029056574e+02
3.943833943833944033e+00 -1.630175260968192958e+02
3.948717948717948900e+00 -1.630669254121202982e+02
3.953601953601953767e+00 -1.629779301767126185e+02
3.958485958485958633e+00 -1.628991394361841571e+02
3.963369963369963500e+00 -1.628510780024676023e+02
3.968253968253968367e+00 -1.628315958293829908e+02
3.973137973137973233e+00 -1.627577631786014933e+02
3.978021978021978100e+00 -1.627391459108113168e+02
3.982905982905982967e+00 -1.626080170979717821e+02
3.987789987789987833e+00 -1.625448721949839808e+02
3.992673992673992700e+00 -1.625194766951500469e+02
3.997557997557997567e+00 -1.624938728194221937e+02
4.002442002442002433e+00 -1.624368050212629839e+02
4.007326007326007300e+00 -1.623686529993149179e+02
4.012210012210012167e+00 -1.622005187777648700e+02
4.017094017094017033e+00 -1.621013272436118200e+02
4.021978021978021900e+00 -1.620303283273540842e+02
4.026862026862026767e+00 -1.619840373671759153e+02
4.031746031746031633e+00 -1.619863376759701623e+02
4.036630036630036500e+00 -1.619660444858192250e+02
4.041514041514041367e+00 -1.619127174441015313e+02
4.046398046398046233e+00 -1.618281878969143008e+02
4.051282051282051100e+00 -1.618544135164461011e+02
4.056166056166055967e+00 -1.618240456205605255e+02
4.061050061050060833e+00 -1.618545270767861552e+02
4.065934065934065700e+00 -1.618835624988312816e+02
4.070818070818070566e+00 -1.617254634875307318e+02
4.075702075702075433e+00 -1.616657058987703977e+02
4.080586080586080300e+00 -1.616835655809194918e+02
4.085470085470085166e+00 -1.616882684549483429e+02
4.090354090354090033e+00 -1.616752124110709303e+02
4.095238095238094900e+00 -1.616663433601303268e+02
4.100122100122099766e+00 -1.616973164303833528e+02
4.105006105006104633e+00 -1.618065944430841228e+02
4.109890109890109500e+00 -1.617741268692031440e+02
4.114774114774114366e+00 -1.615086890772908816e+02
4.119658119658119233e+00 -1.613623540518609900e+02
4.124542124542124100e+00 -1.613628952798253522e+02
4.129426129426128966e+00 -1.613371180959520643e+02
4.134310134310133833e+00 -1.612206710793161051e+02
4.139194139194138700e+00 -1.610385744038676421e+02
4.144078144078143566e+00 -1.610583754404479180e+02
4.148962148962148433e+00 -1.610858800743322377e+02
4.153846153846153300e+00 -1.610854646741559293e+02
4.158730158730158166e+00 -1.617642478011699154e+02
4.163614163614163033e+00 -1.620241780127685445e+02
4.168498168498167900e+00 -1.618024931819651613e+02
4.173382173382172766e+00 -1.618477872446421770e+02
4.178266178266177633e+00 -1.618976090220417063e+02
4.183150183150182500e+00 -1.619036648996897725e+02
4.188034188034187366e+00 -1.619619519714631792e+02
4.192918192918192233e+00 -1.620657037825809255e+02
4.197802197802197099e+00 -1.620291376211010856e+02
4.202686202686201966e+00 -1.621273593491225711e+02
4.207570207570206833e+00 -1.621770184083573554e+02
4.212454212454211699e+00 -1.620088198141631608e+02
4.217338217338216566e+00 -1.619484826863788953e+02
4.222222222222221433e+00 -1.620962436908770599e+02
4.227106227106226299e+00 -1.620986324503075764e+02
4.231990231990231166e+00 -1.622760839620340505e+02
4.236874236874236033e+00 -1.624236071820498069e+02
4.241758241758240899e+00 -1.624550856809698303e+02
4.246642246642245766e+00 -1.624937909403440699e+02
4.251526251526250633e+00 -1.624878960000822303e+02
4.256410256410257276e+00 -1.624819868260780993e+02
4.261294261294262142e+00 -1.624714002041283152e+02
4.266178266178267009e+00 -1.625720635198184993e+02
4.271062271062271876e+00 -1.625929210336686879e+02
4.275946275946276742e+00 -1.626457014707995654e+02
4.280830280830281609e+00 -1.626887043617014967e+02
4.285714285714286476e+00 -1.626632302169051059e+02
4.290598290598291342e+00 -1.627956470961894127e+02
4.295482295482296209e+00 -1.628375090675755246e+02
4.300366300366301076e+00 -1.628068364586261509e+02
4.305250305250305942e+00 -1.628187951287634689e+02
4.310134310134310809e+00 -1.628434085641571016e+02
4.315018315018315676e+00 -1.628109428203293305e+02
4.319902319902320542e+00 -1.628020104838804514e+02
4.324786324786325409e+00 -1.628034925843442977e+02
4.329670329670330275e+00 -1.628945183764678006e+02
4.334554334554335142e+00 -1.632841219712451561e+02
4.339438339438340009e+00 -1.634844647992374007e+02
4.344322344322344875e+00 -1.635436484895944886e+02
4.349206349206349742e+00 -1.636184569611199322e+02
4.354090354090354609e+00 -1.636809702799909019e+02
4.358974358974359475e+00 -1.639863553518355275e+02
4.363858363858364342e+00 -1.641130117324408957e+02
4.368742368742369209e+00 -1.641338780012363827e+02
4.373626373626374075e+00 -1.644784336201175847e+02
4.378510378510378942e+00 -1.646990394111914497e+02
4.383394383394383809e+00 -1.648962230560681235e+02
4.388278388278388675e+00 -1.653637545299476415e+02
4.393162393162393542e+00 -1.654893468906635974e+02
4.398046398046398409e+00 -1.653015705853164263e+02
4.402930402930403275e+00 -1.652491860793486751e+02
4.407814407814408142e+00 -1.652245761068326146e+02
4.412698412698413009e+00 -1.650670600038852740e+02
4.417582417582417875e+00 -1.651046451184408852e+02
4.422466422466422742e+00 -1.651626806693427625e+02
4.427350427350427609e+00 -1.651438755853952216e+02
4.432234432234432475e+00 -1.655547285608195125e+02
4.437118437118437342e+00 -1.660253096314659729e+02
4.442002442002442208e+00 -1.660832256538686806e+02
4.446886446886447075e+00 -1.661504322991893332e+02
4.451770451770451942e+00 -1.661836569334623448e+02
4.456654456654456808e+00 -1.659263838587705777e+02
4.461538461538461675e+00 -1.657702216047096613e+02
4.466422466422466542e+00 -1.656735426436397915e+02
4.471306471306471408e+00 -1.656282292383920094e+02
4.476190476190476275e+00 -1.656767125494887409e+02
4.481074481074481142e+00 -1.657311936409197699e+02
4.485958485958486008e+00 -1.657528258933265874e+02
4.490842490842490875e+00 -1.657790114448253576e+02
4.495726495726495742e+00 -1.655942807551542160e+02
4.500610500610500608e+00 -1.655636367621005149e+02
4.505494505494505475e+00 -1.655130329548867962e+02
4.510378510378510342e+00 -1.654439883220363754e+02
4.515262515262515208e+00 -1.655373261781553822e+02
4.520146520146520075e+00 -1.656139937510381799e+02
4.525030525030524942e+00 -1.655770514651972007e+02
4.529914529914529808e+00 -1.655565162621577713e+02
4.534798534798534675e+00 -1.655453474309593389e+02
4.539682539682539542e+00 -1.654345984799275016e+02
4.544566544566544408e+00 -1.654641489878938216e+02
4.549450549450549275e+00 -1.653067658353758134e+02
4.554334554334554142e+00 -1.652875863283248066e+02
4.559218559218559008e+00 -1.653476059352478842e+02
4.564102564102563875e+00 -1.653722584254566641e+02
4.568986568986568741e+00 -1.652676923881059849e+02
4.573870573870573608e+00 -1.654724864867816336e+02
4.578754578754578475e+00 -1.653960991093562427e+02
4.583638583638583341e+00 -1.652942260114141959e+02
4.588522588522588208e+00 -1.653375424451893991e+02
4.593406593406593075e+00 -1.652024888778236118e+02
4.598290598290597941e+00 -1.650410067614376430e+02
4.603174603174602808e+00 -1.649929088486679518e+02
4.608058608058607675e+00 -1.650027995198285566e+02
4.612942612942612541e+00 -1.649324009506912887e+02
4.617826617826617408e+00 -1.650064742029834974e+02
4.622710622710622275e+00 -1.651644634674343308e+02
4.627594627594627141e+00 -1.653270246567456354e+02
4.632478632478632008e+00 -1.654790918306186143e+02
4.637362637362636875e+00 -1.654492922573213605e+02
4.642246642246641741e+00 -1.653157966241720089e+02
4.647130647130646608e+00 -1.653539380418561677e+02
4.652014652014651475e+00 -1.651896545425626357e+02
4.656898656898656341e+00 -1.649774392118841888e+02
4.661782661782661208e+00 -1.649792338771595155e+02
4.666666666666666075e+00 -1.650357097820113665e+02
4.671550671550670941e+00 -1.650121584046050316e+02
4.676434676434675808e+00 -1.650358754201551221e+02
4.681318681318680675e+00 -1.652621758851960010e+02
4.686202686202685541e+00 -1.652714380960867686e+02
4.691086691086690408e+00 -1.652424660065449018e+02
4.695970695970695274e+00 -1.651616256985159339e+02
4.700854700854700141e+00 -1.650805292636064792e+02
4.705738705738705008e+00 -1.649110063507619373e+02
4.710622710622709874e+00 -1.649051322834805546e+02
4.715506715506714741e+00 -1.648557884752713392e+02
4.720390720390719608e+00 -1.645365436718795422e+02
4.725274725274724474e+00 -1.646185834672383521e+02
4.730158730158729341e+00 -1.645288534287131483e+02
4.735042735042734208e+00 -1.643105923455408970e+02
4.739926739926739074e+00 -1.641727593032524339e+02
4.744810744810743941e+00 -1.641621497502975444e+02
4.749694749694748808e+00 -1.641641202661062664e+02
4.754578754578755451e+00 -1.641779924615831021e+02
4.759462759462760317e+00 -1.642531787580724654e+02
4.764346764346765184e+00 -1.641813616504163349e+02
4.769230769230770051e+00 -1.640861644096128202e+02
4.774114774114774917e+00 -1.638093403480936558e+02
4.778998778998779784e+00 -1.635733633950422643e+02
4.783882783882784651e+00 -1.633344191970644488e+02
4.788766788766789517e+00 -1.633370527623554551e+02
4.793650793650794384e+00 -1.630275298119495915e+02
4.798534798534799251e+00 -1.628266043109877330e+02
4.803418803418804117e+00 -1.628606562751605793e+02
4.808302808302808984e+00 -1.628736783989051560e+02
4.813186813186813851e+00 -1.627629804005446204e+02
4.818070818070818717e+00 -1.625667675180920924e+02
4.822954822954823584e+00 -1.626115486132965486e+02
4.827838827838828450e+00 -1.624223756282445947e+02
4.832722832722833317e+00 -1.624038290502633970e+02
4.837606837606838184e+00 -1.624220217070734407e+02
4.842490842490843050e+00 -1.623761341749138580e+02
4.847374847374847917e+00 -1.623675145947565284e+02
4.852258852258852784e+00 -1.623598724356307059e+02
4.857142857142857650e+00 -1.623366371037283784e+02
4.862026862026862517e+00 -1.622772062539711442e+02
4.866910866910867384e+00 -1.621496093645822612e+02
4.871794871794872250e+00 -1.620602054200898579e+02
4.876678876678877117e+00 -1.619892623647406822e+02
4.881562881562881984e+00 -1.619598594062968573e+02
4.886446886446886850e+00 -1.618913114848863017e+02
4.891330891330891717e+00 -1.618437814655304408e+02
4.896214896214896584e+00 -1.619098906460288561e+02
4.901098901098901450e+00 -1.619103860409411766e+02
4.905982905982906317e+00 -1.618895206373392739e+02
4.910866910866911184e+00 -1.618511197999652609e+02
4.915750915750916050e+00 -1.617593640407008309e+02
4.920634920634920917e+00 -1.617375653187580156e+02
4.925518925518925784e+00 -1.618446694589044341e+02
4.930402930402930650e+00 -1.617280797131434440e+02
4.935286935286935517e+00 -1.618335821630439568e+02
4.940170940170940383e+00 -1.619878486889880094e+02
4.945054945054945250e+00 -1.619545301845174379e+02
4.949938949938950117e+00 -1.620695658680874089e+02
4.954822954822954983e+00 -1.620552817573690163e+02
4.959706959706959850e+00 -1.620605164381810823e+02
4.964590964590964717e+00 -1.620957689050868851e+02
4.969474969474969583e+00 -1.621069945191519253e+02
4.974358974358974450e+00 -1.621398283340169826e+02
4.979242979242979317e+00 -1.621630998400973738e+02
4.984126984126984183e+00 -1.621975927178731922e+02
4.989010989010989050e+00 -1.622867201932872661e+02
4.993894993894993917e+00 -1.623965674913573594e+02
4.998778998778998783e+00 -1.625053136271220069e+02
5.003663003663003650e+00 -1.625585917614596099e+02
5.008547008547008517e+00 -1.625034407090329580e+02
5.013431013431013383e+00 -1.627305034578724303e+02
5.018315018315018250e+00 -1.629532587015545175e+02
5.023199023199023117e+00 -1.629606231512663612e+02
5.028083028083027983e+00 -1.629087300717637277e+02
5.032967032967032850e+00 -1.629439823300799333e+02
5.037851037851037717e+00 -1.631061543122374360e+02
5.042735042735042583e+00 -1.630495192575861836e+02
5.047619047619047450e+00 -1.632267961974872321e+02
5.052503052503052317e+00 -1.633104249713840090e+02
5.057387057387057183e+00 -1.631771215857789059e+02
5.062271062271062050e+00 -1.630158100248673065e+02
5.067155067155066916e+00 -1.629139792234896049e+02
5.072039072039071783e+00 -1.628997341873627818e+02
5.076923076923076650e+00 -1.629434455511062367e+02
5.081807081807081516e+00 -1.629942569083469834e+02
5.086691086691086383e+00 -1.630443258951330563e+02
5.091575091575091250e+00 -1.632926636472364521e+02
5.096459096459096116e+00 -1.634562296378447854e+02
5.101343101343100983e+00 -1.633516671684961636e+02
5.106227106227105850e+00 -1.632866137734482948e+02
5.111111111111110716e+00 -1.633068203920261396e+02
5.115995115995115583e+00 -1.633351087709487786e+02
5.120879120879120450e+00 -1.632904082686133336e+02
5.125763125763125316e+00 -1.633700574034557178e+02
5.130647130647130183e+00 -1.634779161346642411e+02
5.135531135531135050e+00 -1.636791116777227444e+02
5.140415140415139916e+00 -1.638460454011179195e+02
5.145299145299144783e+00 -1.638899115385007121e+02
5.150183150183149650e+00 -1.640105486585015626e+02
5.155067155067154516e+00 -1.639215564383514447e+02
5.159951159951159383e+00 -1.639847057527094591e+02
5.164835164835164250e+00 -1.640378783754573817e+02
5.169719169719169116e+00 -1.640287683048979943e+02
5.174603174603173983e+00 -1.642373698355764589e+02
5.179487179487178850e+00 -1.643456368382090886e+02
5.184371184371183716e+00 -1.641141566220053960e+02
5.189255189255188583e+00 -1.639557804401458725e+02
5.194139194139193449e+00 -1.639006927389249313e+02
5.199023199023198316e+00 -1.638975222643952350e+02
5.203907203907203183e+00 -1.639035330683038296e+02
5.208791208791208049e+00 -1.639603975167953536e+02
5.213675213675212916e+00 -1.640907638553977677e+02
5.218559218559217783e+00 -1.641874961412345613e+02
5.223443223443222649e+00 -1.643947323313021229e+02
5.228327228327227516e+00 -1.644607278198337781e+02
5.233211233211232383e+00 -1.642868826107952600e+02
5.238095238095237249e+00 -1.642679619253685814e+02
5.242979242979242116e+00 -1.643096189476680706e+02
5.247863247863246983e+00 -1.643812642775467339e+02
5.252747252747251849e+00 -1.646120034756798134e+02
5.257631257631258492e+00 -1.648401322000277673e+02
5.262515262515263359e+00 -1.648985202253304578e+02
5.267399267399268226e+00 -1.649241116804606122e+02
5.272283272283273092e+00 -1.649664425704712016e+02
5.277167277167277959e+00 -1.652551003991374330e+02
5.282051282051282826e+00 -1.657157080741688731e+02
5.286935286935287692e+00 -1.659090463589863873e+02
5.291819291819292559e+00 -1.658758955482785780e+02
5.296703296703297426e+00 -1.658578826799171679e+02
5.301587301587302292e+00 -1.660562475756703407e+02
5.306471306471307159e+00 -1.662685470962766203e+02
5.311355311355312026e+00 -1.662484742102419091e+02
5.316239316239316892e+00 -1.663962342813366604e+02
5.321123321123321759e+00 -1.667162263387598387e+02
5.326007326007326625e+00 -1.671498599422930909e+02
5.330891330891331492e+00 -1.673163959688822615e+02
5.335775335775336359e+00 -1.671922118250155620e+02
5.340659340659341225e+00 -1.673155724788759926e+02
5.345543345543346092e+00 -1.671877095725986067e+02
5.350427350427350959e+00 -1.670249841106550264e+02
5.355311355311355825e+00 -1.668893511165442192e+02
5.360195360195360692e+00 -1.665784335603510158e+02
5.365079365079365559e+00 -1.663181998839120297e+02
5.369963369963370425e+00 -1.664257921417261343e+02
5.374847374847375292e+00 -1.665707492630731963e+02
5.379731379731380159e+00 -1.661566486578441015e+02
5.384615384615385025e+00 -1.659529843206796613e+02
5.389499389499389892e+00 -1.659943919330731603e+02
5.394383394383394759e+00 -1.657530579770480301e+02
5.399267399267399625e+00 -1.655799937471496435e+02
5.404151404151404492e+00 -1.658047848145566832e+02
5.409035409035409359e+00 -1.660278911735922236e+02
5.413919413919414225e+00 -1.660929135940667152e+02
5.418803418803419092e+00 -1.659991419712344509e+02
5.423687423687423959e+00 -1.659447361927432212e+02
5.428571428571428825e+00 -1.659510522474934078e+02
5.433455433455433692e+00 -1.659514604897031802e+02
5.438339438339438559e+00 -1.659642184738148956e+02
5.443223443223443425e+00 -1.659328433611529476e+02
5.448107448107448292e+00 -1.661173201055078721e+02
5.452991452991453158e+00 -1.664913298298071993e+02
5.457875457875458025e+00 -1.666611032595100141e+02
5.462759462759462892e+00 -1.666374044578487883e+02
5.467643467643467758e+00 -1.666090626469928111e+02
5.472527472527472625e+00 -1.664993309492555227e+02
5.477411477411477492e+00 -1.662813145249729700e+02
5.482295482295482358e+00 -1.660965008324139092e+02
5.487179487179487225e+00 -1.661080063948220413e+02
5.492063492063492092e+00 -1.660295019179673091e+02
5.496947496947496958e+00 -1.657219495613403808e+02
5.501831501831501825e+00 -1.653608154219817266e+02
5.506715506715506692e+00 -1.652842784756042533e+02
5.511599511599511558e+00 -1.651534947794818322e+02
5.516483516483516425e+00 -1.648494184600211838e+02
5.521367521367521292e+00 -1.646476971917908827e+02
5.526251526251526158e+00 -1.646070638680160698e+02
5.531135531135531025e+00 -1.645819598147436977e+02
5.536019536019535892e+00 -1.645081139619911426e+02
5.540903540903540758e+00 -1.645145052601935447e+02
5.545787545787545625e+00 -1.645100623977023986e+02
5.550671550671550492e+00 -1.644333373608274087e+02
5.555555555555555358e+00 -1.641394066972224550e+02
5.560439560439560225e+00 -1.637045615262662750e+02
5.565323565323565091e+00 -1.636166600512790978e+02
5.570207570207569958e+00 -1.636827314040862120e+02
5.575091575091574825e+00 -1.637427200368451281e+02
5.579975579975579691e+00 -1.639175209357639744e+02
5.584859584859584558e+00 -1.639899629677597375e+02
5.589743589743589425e+00 -1.637986965650840716e+02
5.594627594627594291e+00 -1.637175723215308381e+02
5.599511599511599158e+00 -1.639588610160921576e+02
5.604395604395604025e+00 -1.640657050843353204e+02
5.609279609279608891e+00 -1.640170432239505942e+02
5.614163614163613758e+00 -1.638552346684275847e+02
5.619047619047618625e+00 -1.639268231419229096e+02
5.623931623931623491e+00 -1.638844440700831342e+02
5.628815628815628358e+00 -1.637050753524677020e+02
5.633699633699633225e+00 -1.636931002755912345e+02
5.638583638583638091e+00 -1.635979790227916624e+02
5.643467643467642958e+00 -1.636322668779551464e+02
5.648351648351647825e+00 -1.633652267630518224e+02
5.653235653235652691e+00 -1.629644213559736272e+02
5.658119658119657558e+00 -1.628668125255455834e+02
5.663003663003662425e+00 -1.628879001373271080e+02
5.667887667887667291e+00 -1.628736755501354878e+02
5.672771672771672158e+00 -1.628400991347426441e+02
5.677655677655677025e+00 -1.628190343353365677e+02
5.682539682539681891e+00 -1.628229167605753105e+02
5.687423687423686758e+00 -1.627805911856058003e+02
5.692307692307691624e+00 -1.628092941155092035e+02
5.697191697191696491e+00 -1.628950020892308714e+02
5.702075702075701358e+00 -1.629947656559592701e+02
5.706959706959706224e+00 -1.629877495034533013e+02
5.711843711843711091e+00 -1.629506604471658306e+02
5.716727716727715958e+00 -1.631164431992374091e+02
5.721611721611720824e+00 -1.633335647340955461e+02
5.726495726495725691e+00 -1.633636416916495477e+02
5.731379731379730558e+00 -1.632625305709605357e+02
5.736263736263735424e+00 -1.632931765794322416e+02
5.741147741147740291e+00 -1.633581054864320947e+02
5.746031746031745158e+00 -1.633822010746059163e+02
5.750915750915750024e+00 -1.633942932171720201e+02
5.755799755799756667e+00 -1.633997595981427082e+02
5.760683760683761534e+00 -1.634293023650445775e+02
5.765567765567766401e+00 -1.632118158075004999e+02
5.770451770451771267e+00 -1.629605154140408274e+02
5.775335775335776134e+00 -1.631457404923480681e+02
5.780219780219781001e+00 -1.635199325823694210e+02
5.785103785103785867e+00 -1.636306159422798032e+02
5.789987789987790734e+00 -1.635639142235406780e+02
5.794871794871795601e+00 -1.635227251662905985e+02
5.799755799755800467e+00 -1.635124635017598109e+02
5.804639804639805334e+00 -1.635871047856828397e+02
5.809523809523810201e+00 -1.637545719508608499e+02
5.814407814407815067e+00 -1.637690265771798011e+02
5.819291819291819934e+00 -1.637157897611820090e+02
5.824175824175824800e+00 -1.637359683890187512e+02
5.829059829059829667e+00 -1.637622619892433988e+02
5.833943833943834534e+00 -1.640558325082228066e+02
5.838827838827839400e+00 -1.640662145655274173e+02
5.843711843711844267e+00 -1.641620547334329672e+02
5.848595848595849134e+00 -1.643658897580272367e+02
5.853479853479854000e+00 -1.643565610883139243e+02
5.858363858363858867e+00 -1.645278764067594750e+02
5.863247863247863734e+00 -1.644726862239476191e+02
5.868131868131868600e+00 -1.647371068551888129e+02
5.873015873015873467e+00 -1.653506460424298723e+02
5.877899877899878334e+00 -1.654068756701131804e+02
5.882783882783883200e+00 -1.652474591081552262e+02
5.887667887667888067e+00 -1.652540354859073659e+02
5.892551892551892934e+00 -1.650483880683027564e+02
5.897435897435897800e+00 -1.650209971289447424e+02
5.902319902319902667e+00 -1.648820373477573753e+02
5.907203907203907534e+00 -1.647873546718855664e+02
5.912087912087912400e+00 -1.647570144331801316e+02
5.916971916971917267e+00 -1.646736220481560338e+02
5.921855921855922134e+00 -1.646404229155109817e+02
5.926739926739927000e+00 -1.646662244719307182e+02
5.931623931623931867e+00 -1.646283027806216808e+02
5.936507936507936734e+00 -1.640260801830443711e+02
5.941391941391941600e+00 -1.636366203834529927e+02
5.946275946275946467e+00 -1.635007655382306950e+02
5.951159951159951333e+00 -1.634685072779606685e+02
5.956043956043956200e+00 -1.635197850715217953e+02
5.960927960927961067e+00 -1.636082482602239168e+02
5.965811965811965933e+00 -1.636360655001972759e+02
5.970695970695970800e+00 -1.636494674434192120e+02
5.975579975579975667e+00 -1.637163272864772239e+02
5.980463980463980533e+00 -1.636909978492678874e+02
5.985347985347985400e+00 -1.638911081435734900e+02
5.990231990231990267e+00 -1.642904769680647519e+02
5.995115995115995133e+00 -1.643947658848636024e+02
6.000000000000000000e+00 -1.643511852302222849e+02
6.004884004884004867e+00 -1.643964614696087949e+02
6.009768009768009733e+00 -1.644778159267971489e+02
6.014652014652014600e+00 -1.645230485583757059e+02
6.019536019536019467e+00 -1.645131024231916683e+02
6.024420024420024333e+00 -1.643358687847390911e+02
6.029304029304029200e+00 -1.643042848352979206e+02
6.034188034188034067e+00 -1.643475126435824052e+02
6.039072039072038933e+00 -1.643298705175899386e+02
6.043956043956043800e+00 -1.643356448167685926e+02
6.048840048840048667e+00 -1.641716630352987920e+02
6.053724053724053533e+00 -1.641775093657426225e+02
6.058608058608058400e+00 -1.640642814875730551e+02
6.063492063492063266e+00 -1.636413135699773420e+02
6.068376068376068133e+00 -1.635578527598767380e+02
6.073260073260073000e+00 -1.634505212964103293e+02
6.078144078144077866e+00 -1.630840277325537784e+02
6.083028083028082733e+00 -1.630543209536078848e+02
6.087912087912087600e+00 -1.630233777255466521e+02
6.092796092796092466e+00 -1.628833714704681483e+02
6.097680097680097333e+00 -1.629404967289400759e+02
6.102564102564102200e+00 -1.630339186389218185e+02
6.107448107448107066e+00 -1.630395522894681903e+02
6.112332112332111933e+00 -1.631855077250713464e+02
6.117216117216116800e+00 -1.632103316477590624e+02
6.122100122100121666e+00 -1.631968382344884958e+02
6.126984126984126533e+00 -1.631146234914726847e+02
6.131868131868131400e+00 -1.629714967915000443e+02
6.136752136752136266e+00 -1.629627402624063564e+02
6.141636141636141133e+00 -1.629904995728726647e+02
6.146520146520146000e+00 -1.629863295959197558e+02
6.151404151404150866e+00 -1.630829430104080018e+02
6.156288156288155733e+00 -1.633754831240780732e+02
6.161172161172160600e+00 -1.633889138037623638e+02
6.166056166056165466e+00 -1.634805580130415592e+02
6.170940170940170333e+00 -1.637643290195933901e+02
6.175824175824175200e+00 -1.639050172737894400e+02
6.180708180708180066e+00 -1.638329571131426405e+02
6.185592185592184933e+00 -1.636607884633362175e+02
6.190476190476189799e+00 -1.635369729760327004e+02
6.195360195360194666e+00 -1.635272286806986699e+02
6.200244200244199533e+00 -1.634222522975904326e+02
6.205128205128204399e+00 -1.633836445647531264e+02
6.210012210012209266e+00 -1.633997463738791680e+02
6.214896214896214133e+00 -1.634149296213115292e+02
6.219780219780218999e+00 -1.634480478618755228e+02
6.224664224664223866e+00 -1.634489236639744263e+02
6.229548229548228733e+00 -1.634533074738558867e+02
6.234432234432233599e+00 -1.634348650453665641e+02
6.239316239316238466e+00 -1.633177168131732060e+02
6.244200244200243333e+00 -1.634306331192263713e+02
6.249084249084248199e+00 -1.634773883900332692e+02
6.253968253968253066e+00 -1.634664562338839744e+02
6.258852258852257933e+00 -1.635068113294962586e+02
6.263736263736262799e+00 -1.634850141005497619e+02
6.268620268620267666e+00 -1.636472434450358833e+02
6.273504273504272533e+00 -1.636569827827639187e+02
6.278388278388277399e+00 -1.637964463998382314e+02
6.283272283272282266e+00 -1.641898267283440873e+02
6.288156288156287133e+00 -1.642799162973217619e+02
6.293040293040291999e+00 -1.644553941541229278e+02
6.297924297924296866e+00 -1.649385844669401422e+02
6.302808302808301733e+00 -1.648613870314774488e+02
6.307692307692306599e+00 -1.649409779503325808e+02
6.312576312576311466e+00 -1.651692283792438047e+02
6.317460317460316332e+00 -1.651091428997880826e+02
6.322344322344321199e+00 -1.650857035103229578e+02
6.327228327228326066e+00 -1.650743178724861195e+02
6.332112332112330932e+00 -1.650251833915005761e+02
6.336996336996335799e+00 -1.649453371963265624e+02
6.341880341880340666e+00 -1.649663853827469779e+02
6.346764346764345532e+00 -1.652835239507105030e+02
6.351648351648350399e+00 -1.655655011761720345e+02
6.356532356532355266e+00 -1.657010173970895721e+02
6.361416361416360132e+00 -1.655836247489834250e+02
6.366300366300364999e+00 -1.655480405278462968e+02
6.371184371184369866e+00 -1.655289149884349058e+02
6.376068376068374732e+00 -1.657647422657189509e+02
6.380952380952379599e+00 -1.663497113775710829e+02
6.385836385836384466e+00 -1.662418894616078262e+02
6.390720390720389332e+00 -1.659633707545842753e+02
6.395604395604394199e+00 -1.655767860589073734e+02
6.400488400488399066e+00 -1.654228348464970111e+02
6.405372405372403932e+00 -1.656840743313898940e+02
6.410256410256408799e+00 -1.658481943799434362e+02
6.415140415140413666e+00 -1.658577828667387735e+02
6.420024420024418532e+00 -1.660844940373225427e+02
6.424908424908423399e+00 -1.662132949495460252e+02
6.429792429792428266e+00 -1.659543270756032030e+02
6.434676434676433132e+00 -1.653902727964076007e+02
6.439560439560437999e+00 -1.651097869070909212e+02
6.444444444444442865e+00 -1.649869918529043957e+02
6.449328449328447732e+00 -1.646942436148693218e+02
6.454212454212452599e+00 -1.646468760059113094e+02
6.459096459096457465e+00 -1.648223388883191660e+02
6.463980463980462332e+00 -1.648501957320356723e+02
6.468864468864467199e+00 -1.648896812944504120e+02
6.473748473748472065e+00 -1.649797476698618937e+02
6.478632478632476932e+00 -1.649828645562627685e+02
6.483516483516481799e+00 -1.649906979210434770e+02
6.488400488400486665e+00 -1.650282534930329064e+02
6.493284493284491532e+00 -1.650674281237063212e+02
6.498168498168496399e+00 -1.650707107175063300e+02
6.503052503052501265e+00 -1.649876238085419686e+02
6.507936507936509685e+00 -1.649520064575523861e+02
6.512820512820514551e+00 -1.649169259164299319e+02
6.517704517704519418e+00 -1.648546469681002691e+02
6.522588522588524285e+00 -1.650256718437628933e+02
6.527472527472529151e+00 -1.650393157579114245e+02
6.532356532356534018e+00 -1.649768621995624471e+02
6.537240537240538885e+00 -1.649340742441085013e+02
6.542124542124543751e+00 -1.647464206929006991e+02
6.547008547008548618e+00 -1.646837177048128353e+02
6.551892551892553485e+00 -1.647180591072381901e+02
6.556776556776558351e+00 -1.646015493863781387e+02
6.561660561660563218e+00 -1.647051472220336450e+02
6.566544566544568085e+00 -1.645806049521990815e+02
6.571428571428572951e+00 -1.644451274870959594e+02
6.576312576312577818e+00 -1.642499189625987697e+02
6.581196581196582684e+00 -1.642899223826804018e+02
6.586080586080587551e+00 -1.640991185435044031e+02
6.590964590964592418e+00 -1.636448349556356447e+02
6.595848595848597284e+00 -1.635499204523230503e+02
6.600732600732602151e+00 -1.635706001502603613e+02
6.605616605616607018e+00 -1.635912365644139186e+02
6.610500610500611884e+00 -1.633208767272500666e+02
6.615384615384616751e+00 -1.631080714400048919e+02
6.620268620268621618e+00 -1.629392698181685262e+02
6.625152625152626484e+00 -1.628143063883621835e+02
6.630036630036631351e+00 -1.626082162064016075e+02
6.634920634920636218e+00 -1.624953471700971477e+02
6.639804639804641084e+00 -1.624001527523243453e+02
6.644688644688645951e+00 -1.621029064993766724e+02
6.649572649572650818e+00 -1.621653555724404328e+02
6.654456654456655684e+00 -1.623812267700975838e+02
6.659340659340660551e+00 -1.625295210433921511e+02
6.664224664224665418e+00 -1.625160142505639271e+02
6.669108669108670284e+00 -1.626374166295070722e+02
6.673992673992675151e+00 -1.626161572749781214e+02
6.678876678876680018e+00 -1.625476164960281835e+02
6.683760683760684884e+00 -1.625127975972693548e+02
6.688644688644689751e+00 -1.623561708483784969e+02
6.693528693528694617e+00 -1.623458023186985315e+02
6.698412698412699484e+00 -1.623095582116961566e+02
6.703296703296704351e+00 -1.623005630124847585e+02
6.708180708180709217e+00 -1.622797028309094287e+02
6.713064713064714084e+00 -1.622280385163476240e+02
6.717948717948718951e+00 -1.622273991258398382e+02
6.722832722832723817e+00 -1.622824752448602226e+02
6.727716727716728684e+00 -1.621857474139811757e+02
6.732600732600733551e+00 -1.620894452164145321e+02
6.737484737484738417e+00 -1.621492211545714497e+02
6.742368742368743284e+00 -1.620407662616084110e+02
6.747252747252748151e+00 -1.618850363346666370e+02
6.752136752136753017e+00 -1.617687032062468973e+02
6.757020757020757884e+00 -1.617585695455568953e+02
6.761904761904762751e+00 -1.618303660995892415e+02
6.766788766788767617e+00 -1.616030919082354558e+02
6.771672771672772484e+00 -1.614117421146432889e+02
6.776556776556777351e+00 -1.614553115131195398e+02
6.781440781440782217e+00 -1.614493013617593249e+02
6.786324786324787084e+00 -1.614641348206353939e+02
6.791208791208791951e+00 -1.615438816380765843e+02
6.796092796092796817e+00 -1.616333713377460981e+02
6.800976800976801684e+00 -1.616568315058999588e+02
6.805860805860806551e+00 -1.616865593789774209e+02
6.810744810744811417e+00 -1.619029892087330609e+02
6.815628815628816284e+00 -1.619930312866636655e+02
6.820512820512821150e+00 -1.619240547023002534e+02
6.825396825396826017e+00 -1.619660336027055223e+02
6.830280830280830884e+00 -1.622266079252620443e+02
6.835164835164835750e+00 -1.624751977885571819e+02
6.840048840048840617e+00 -1.626238325397895039e+02
6.844932844932845484e+00 -1.625576717362378645e+02
6.849816849816850350e+00 -1.627711501151876519e+02
6.854700854700855217e+00 -1.627942131912343200e+02
6.859584859584860084e+00 -1.628160127655946212e+02
6.864468864468864950e+00 -1.631838874923754190e+02
6.869352869352869817e+00 -1.631691079428065336e+02
6.874236874236874684e+00 -1.632008161006368141e+02
6.879120879120879550e+00 -1.631361682625336584e+02
6.884004884004884417e+00 -1.630131111717668659e+02
6.888888888888889284e+00 -1.629967586451378452e+02
6.893772893772894150e+00 -1.629748161155049502e+02
6.898656898656899017e+00 -1.628287112396178031e+02
6.903540903540903884e+00 -1.628387112369071303e+02
6.908424908424908750e+00 -1.629858806882539852e+02
6.913308913308913617e+00 -1.629809887829825072e+02
6.918192918192918484e+00 -1.628781019741323348e+02
6.923076923076923350e+00 -1.625002392640038522e+02
6.927960927960928217e+00 -1.621794557699291488e+02
6.932844932844933084e+00 -1.621206949004326532e+02
6.937728937728937950e+00 -1.620851010737330853e+02
6.942612942612942817e+00 -1.620930428243297570e+02
6.947496947496947683e+00 -1.621217127286288360e+02
6.952380952380952550e+00 -1.621841735284349397e+02
6.957264957264957417e+00 -1.618627247550564903e+02
6.962148962148962283e+00 -1.617455710853301980e+02
6.967032967032967150e+00 -1.619255746681336063e+02
6.971916971916972017e+00 -1.620143595701176480e+02
6.976800976800976883e+00 -1.620238376453399098e+02
6.981684981684981750e+00 -1.620566638395161476e+02
6.986568986568986617e+00 -1.623172668180984317e+02
6.991452991452991483e+00 -1.625577134759674323e+02
6.996336996336996350e+00 -1.625747181613494092e+02
7.001221001221001217e+00 -1.623720508696836760e+02
7.006105006105006083e+00 -1.623331222954073496e+02
7.010989010989010950e+00 -1.623335038072243606e+02
7.015873015873015817e+00 -1.623496555269527448e+02
7.020757020757020683e+00 -1.623392952030528136e+02
7.025641025641025550e+00 -1.624577937556056781e+02
7.030525030525030417e+00 -1.624816138150341658e+02
7.035409035409035283e+00 -1.624697454040606033e+02
7.040293040293040150e+00 -1.625163000034859522e+02
7.045177045177045017e+00 -1.624244773702237126e+02
7.050061050061049883e+00 -1.624351686305254248e+02
7.054945054945054750e+00 -1.625449852276163654e+02
7.059829059829059617e+00 -1.626279343284052743e+02
7.064713064713064483e+00 -1.627826226139876837e+02
7.069597069597069350e+00 -1.627846720494383419e+02
7.074481074481074216e+00 -1.628750425557347796e+02
7.079365079365079083e+00 -1.629230849406823154e+02
7.084249084249083950e+00 -1.629028349465202155e+02
7.089133089133088816e+00 -1.629570973970758700e+02
7.094017094017093683e+00 -1.629673298944654789e+02
7.098901098901098550e+00 -1.629982897997923033e+02
7.103785103785103416e+00 -1.631928562753237202e+02
7.108669108669108283e+00 -1.632748610924783748e+02
7.113553113553113150e+00 -1.632919309800183782e+02
7.118437118437118016e+00 -1.633775824550218942e+02
7.123321123321122883e+00 -1.633627357462074770e+02
7.128205128205127750e+00 -1.633390532202470808e+02
7.133089133089132616e+00 -1.633396082574649881e+02
7.137973137973137483e+00 -1.635315747822582182e+02
7.142857142857142350e+00 -1.640601570090729240e+02
7.147741147741147216e+00 -1.645541751592878654e+02
7.152625152625152083e+00 -1.646205223225569796e+02
7.157509157509156950e+00 -1.644212224375269216e+02
7.162393162393161816e+00 -1.640908040890173254e+02
7.167277167277166683e+00 -1.640509913981004502e+02
7.172161172161171550e+00 -1.639670107937193961e+02
7.177045177045176416e+00 -1.642591400961009640e+02
7.181929181929181283e+00 -1.645690244344432358e+02
7.186813186813186149e+00 -1.644684028784249392e+02
7.191697191697191016e+00 -1.643381266240329808e+02
7.196581196581195883e+00 -1.642508577826043847e+02
7.201465201465200749e+00 -1.642064134080638382e+02
7.206349206349205616e+00 -1.642610932148469374e+02
7.211233211233210483e+00 -1.642893291191038543e+02
7.216117216117215349e+00 -1.643535374527931481e+02
7.221001221001220216e+00 -1.645724011390038015e+02
7.225885225885225083e+00 -1.643899246730345567e+02
7.230769230769229949e+00 -1.640959071903370159e+02
7.235653235653234816e+00 -1.640052574021945020e+02
7.240537240537239683e+00 -1.639865307370754977e+02
7.245421245421244549e+00 -1.639398343039582073e+02
7.250305250305249416e+00 -1.639714502194249235e+02
7.255189255189254283e+00 -1.639645342128675907e+02
7.260073260073259149e+00 -1.638996155983920175e+02
7.264957264957264016e+00 -1.639819105183338479e+02
7.269841269841268883e+00 -1.639114016523266173e+02
7.274725274725273749e+00 -1.638602064449546276e+02
7.279609279609278616e+00 -1.637853874857196388e+02
7.284493284493283483e+00 -1.637475120150020871e+02
7.289377289377288349e+00 -1.637382977238328294e+02
7.294261294261293216e+00 -1.635695210813421170e+02
7.299145299145298083e+00 -1.634646705056423173e+02
7.304029304029302949e+00 -1.634231612763694557e+02
7.308913308913307816e+00 -1.634102029920287009e+02
7.313797313797312682e+00 -1.633613435531255504e+02
7.318681318681317549e+00 -1.633389643573211742e+02
7.323565323565322416e+00 -1.632822606786640449e+02
7.328449328449327282e+00 -1.631810861344149828e+02
7.333333333333332149e+00 -1.632547276207362188e+02
7.338217338217337016e+00 -1.634088712494393576e+02
7.343101343101341882e+00 -1.633640628207494672e+02
7.347985347985346749e+00 -1.632843205824225379e+02
7.352869352869351616e+00 -1.632608074500857072e+02
7.357753357753356482e+00 -1.632151695890519818e+02
7.362637362637361349e+00 -1.630344850787267319e+02
7.367521367521366216e+00 -1.629914447813181368e+02
7.372405372405371082e+00 -1.630774532394921721e+02
7.377289377289375949e+00 -1.632251195937002421e+02
7.382173382173380816e+00 -1.634929517637252729e+02
7.387057387057385682e+00 -1.636457807165211591e+02
7.391941391941390549e+00 -1.637455370234787040e+02
7.396825396825395416e+00 -1.638279544327400856e+02
7.401709401709400282e+00 -1.638512554708481446e+02
7.406593406593405149e+00 -1.639010058219446933e+02
7.411477411477410016e+00 -1.640550442283965822e+02
7.416361416361414882e+00 -1.640989351245821410e+02
7.421245421245419749e+00 -1.639254517610875723e+02
7.426129426129424616e+00 -1.636597114912506754e+02
7.431013431013429482e+00 -1.632930036864883618e+02
7.435897435897434349e+00 -1.629636320336052790e+02
7.440781440781439215e+00 -1.629104951966954218e+02
7.445665445665444082e+00 -1.631521910896891541e+02
7.450549450549448949e+00 -1.633366398696324211e+02
7.455433455433453815e+00 -1.633692961417253002e+02
7.460317460317458682e+00 -1.633980762829067146e+02
7.465201465201463549e+00 -1.633139261887862972e+02
7.470085470085468415e+00 -1.632079104843660673e+02
7.474969474969473282e+00 -1.632266438713712091e+02
7.479853479853478149e+00 -1.633120201324607592e+02
7.484737484737483015e+00 -1.633915954951112894e+02
7.489621489621487882e+00 -1.634193482015350867e+02
7.494505494505492749e+00 -1.634425800363198107e+02
7.499389499389497615e+00 -1.635380030691351010e+02
7.504273504273506035e+00 -1.633856283149777369e+02
7.509157509157510901e+00 -1.632466688530828947e+02
7.514041514041515768e+00 -1.634143672606869302e+02
7.518925518925520635e+00 -1.635206357798029444e+02
7.523809523809525501e+00 -1.635273839164769072e+02
7.528693528693530368e+00 -1.634148705071442009e+02
7.533577533577535235e+00 -1.633317535822955051e+02
7.538461538461540101e+00 -1.633903700880547945e+02
7.543345543345544968e+00 -1.634490056594536327e+02
7.548229548229549835e+00 -1.635420467268394873e+02
7.553113553113554701e+00 -1.634881031876785755e+02
7.557997557997559568e+00 -1.634114369139760186e+02
7.562881562881564435e+00 -1.633869580548487193e+02
7.567765567765569301e+00 -1.633892510539353964e+02
7.572649572649574168e+00 -1.634214781837447106e+02
7.577533577533579034e+00 -1.634629157857285975e+02
7.582417582417583901e+00 -1.636488354690240783e+02
7.587301587301588768e+00 -1.636609649816454635e+02
7.592185592185593634e+00 -1.636342832939481013e+02
7.597069597069598501e+00 -1.636834422484405991e+02
7.601953601953603368e+00 -1.636811984618162512e+02
7.606837606837608234e+00 -1.636975566883160411e+02
7.611721611721613101e+00 -1.637108342209558032e+02
7.616605616605617968e+00 -1.637144091906278902e+02
7.621489621489622834e+00 -1.636789352129628128e+02
7.626373626373627701e+00 -1.636759683885068739e+02
7.631257631257632568e+00 -1.637444699534590598e+02
7.636141636141637434e+00 -1.637947645782778920e+02
7.641025641025642301e+00 -1.638629718560009962e+02
7.645909645909647168e+00 -1.641133579549837123e+02
7.650793650793652034e+00 -1.645285550841009012e+02
7.655677655677656901e+00 -1.650340903717252843e+02
7.660561660561661768e+00 -1.651620133797418930e+02
7.665445665445666634e+00 -1.648686201253680679e+02
7.670329670329671501e+00 -1.648292180679723060e+02
7.675213675213676368e+00 -1.647550423684185432e+02
7.680097680097681234e+00 -1.644850637521986130e+02
7.684981684981686101e+00 -1.643899027830725004e+02
7.689865689865690968e+00 -1.644198914414045589e+02
7.694749694749695834e+00 -1.643711530934980942e+02
7.699633699633700701e+00 -1.643591608014413907e+02
7.704517704517705567e+00 -1.643672372928966752e+02
7.709401709401710434e+00 -1.644113542853385752e+02
7.714285714285715301e+00 -1.645074788747581920e+02
7.719169719169720167e+00 -1.644345408699030031e+02
7.724053724053725034e+00 -1.646000593609522298e+02
7.728937728937729901e+00 -1.647990353343836034e+02
7.733821733821734767e+00 -1.646227306804279067e+02
7.738705738705739634e+00 -1.645074977963827791e+02
7.743589743589744501e+00 -1.645673952448350406e+02
7.748473748473749367e+00 -1.647451274482920098e+02
7.753357753357754234e+00 -1.649436332268223850e+02
7.758241758241759101e+00 -1.649095052219074091e+02
7.763125763125763967e+00 -1.649529581993274974e+02
7.768009768009768834e+00 -1.648795572652417434e+02
7.772893772893773701e+00 -1.647263925457664868e+02
7.777777777777778567e+00 -1.648133876415583643e+02
7.782661782661783434e+00 -1.648662131029962836e+02
7.787545787545788301e+00 -1.649222872356675396e+02
7.792429792429793167e+00 -1.648974224483440025e+02
7.797313797313798034e+00 -1.645878080484620227e+02
7.802197802197802901e+00 -1.642824369143161221e+02
7.807081807081807767e+00 -1.642502086643056032e+02
7.811965811965812634e+00 -1.642800932122875395e+02
7.816849816849817500e+00 -1.643012997178684031e+02
7.821733821733822367e+00 -1.643008081096830324e+02
7.826617826617827234e+00 -1.642319931317623798e+02
7.831501831501832100e+00 -1.641355634570799964e+02
7.836385836385836967e+00 -1.640770324662707367e+02
7.841269841269841834e+00 -1.641355739083448384e+02
7.846153846153846700e+00 -1.641684981515081176e+02
7.851037851037851567e+00 -1.641606300062832986e+02
7.855921855921856434e+00 -1.641348847758075351e+02
7.860805860805861300e+00 -1.642053602678262791e+02
7.865689865689866167e+00 -1.642326366142906409e+02
7.870573870573871034e+00 -1.642179845925673760e+02
7.875457875457875900e+00 -1.641694916536388575e+02
7.880341880341880767e+00 -1.642409909137889485e+02
7.885225885225885634e+00 -1.645014403460046708e+02
7.890109890109890500e+00 -1.645645403309580388e+02
7.894993894993895367e+00 -1.646045959905796678e+02
7.899877899877900234e+00 -1.646331303710422844e+02
7.904761904761905100e+00 -1.647741847141250560e+02
7.909645909645909967e+00 -1.648536503817011862e+02
7.914529914529914834e+00 -1.649201477073364970e+02
7.919413919413919700e+00 -1.648601353167429124e+02
7.924297924297924567e+00 -1.647274265183123703e+02
7.929181929181929434e+00 -1.647788394981633928e+02
7.934065934065934300e+00 -1.647765160650612870e+02
7.938949938949939167e+00 -1.648369806008665535e+02
7.943833943833944033e+00 -1.647870461882906170e+02
7.948717948717948900e+00 -1.648083976485523294e+02
7.953601953601953767e+00 -1.646998328837214842e+02
7.958485958485958633e+00 -1.645388091154692347e+02
7.963369963369963500e+00 -1.645154206275089166e+02
7.968253968253968367e+00 -1.644409365052947862e+02
7.973137973137973233e+00 -1.643400887369142538e+02
7.978021978021978100e+00 -1.643506664149384449e+02
7.982905982905982967e+00 -1.643633505923197049e+02
7.987789987789987833e+00 -1.644128471942863712e+02
7.992673992673992700e+00 -1.645855865713427875e+02
7.997557997557997567e+00 -1.645537106903323377e+02
8.002442002442002433e+00 -1.645618327840870165e+02
8.007326007326007300e+00 -1.646440326230031133e+02
8.012210012210012167e+00 -1.646514942116283748e+02
8.017094017094017033e+00 -1.648696930410150117e+02
8.021978021978021900e+00 -1.652267790290900393e+02
8.026862026862026767e+00 -1.651959059468232454e+02
8.031746031746031633e+00 -1.651116079846268576e+02
8.036630036630036500e+00 -1.650690497940794330e+02
8.041514041514041367e+00 -1.648689888730392568e+02
8.046398046398046233e+00 -1.646314886029816762e+02
8.051282051282051100e+00 -1.645325918050417897e+02
8.056166056166055967e+00 -1.646665607473497346e+02
8.061050061050060833e+00 -1.646964876552529518e+02
8.065934065934065700e+00 -1.643660949715723802e+02
8.070818070818070566e+00 -1.641888595756589666e+02
8.075702075702075433e+00 -1.642705627047929511e+02
8.080586080586080300e+00 -1.643085985094058117e+02
8.085470085470085166e+00 -1.640678753795201033e+02
8.090354090354090033e+00 -1.638499824455394105e+02
8.095238095238094900e+00 -1.638657625706703413e+02
8.100122100122099766e+00 -1.638008933068410897e+02
8.105006105006104633e+00 -1.637938305886971193e+02
8.109890109890109500e+00 -1.637472501902347233e+02
8.114774114774114366e+00 -1.637639555997225500e+02
8.119658119658119233e+00 -1.637675721306534626e+02
8.124542124542124100e+00 -1.638519922985511528e+02
8.129426129426128966e+00 -1.638318149157730375e+02
8.134310134310133833e+00 -1.637144840974786746e+02
8.139194139194138700e+00 -1.637786704622317586e+02
8.144078144078143566e+00 -1.638306419420031546e+02
8.148962148962148433e+00 -1.637870821213893180e+02
8.153846153846153300e+00 -1.637302513161668003e+02
8.158730158730158166e+00 -1.637519693853397200e+02
8.163614163614163033e+00 -1.635025385282081629e+02
8.168498168498167900e+00 -1.630685154342965006e+02
8.173382173382172766e+00 -1.631593390089876152e+02
8.178266178266177633e+00 -1.633230490123451659e+02
8.183150183150182500e+00 -1.631986717070658983e+02
8.188034188034187366e+00 -1.632188457856392176e+02
8.192918192918192233e+00 -1.630314076916148451e+02
8.197802197802197099e+00 -1.626713373219149332e+02
8.202686202686201966e+00 -1.625689459163292554e+02
8.207570207570206833e+00 -1.625922882318993175e+02
8.212454212454211699e+00 -1.625974165375614575e+02
8.217338217338216566e+00 -1.624745645500601654e+02
8.222222222222221433e+00 -1.624567424630719188e+02
8.227106227106226299e+00 -1.624666894486888395e+02
8.231990231990231166e+00 -1.623336497456835730e+02
8.236874236874236033e+00 -1.623138490517488322e+02
8.241758241758240899e+00 -1.623231401331992458e+02
8.246642246642245766e+00 -1.623480513658772111e+02
8.251526251526250633e+00 -1.623185445284932484e+02
8.256410256410255499e+00 -1.622931024405314133e+02
8.261294261294260366e+00 -1.623755331233142840e+02
8.266178266178265233e+00 -1.625213673857304286e+02
8.271062271062270099e+00 -1.626769461199116336e+02
8.275946275946274966e+00 -1.627202961589534596e+02
8.280830280830279833e+00 -1.626662044015253059e+02
8.285714285714284699e+00 -1.627106680936431076e+02
8.290598290598289566e+00 -1.627667071773791463e+02
8.295482295482294433e+00 -1.627770170106361718e+02
8.300366300366299299e+00 -1.627259009567472390e+02
8.305250305250304166e+00 -1.629042601705532434e+02
8.310134310134309032e+00 -1.630575138792752909e+02
8.315018315018313899e+00 -1.630546349429817781e+02
8.319902319902318766e+00 -1.630647647657709172e+02
8.324786324786323632e+00 -1.628687249361311160e+02
8.329670329670328499e+00 -1.628898098011907507e+02
8.334554334554333366e+00 -1.629018019467110889e+02
8.339438339438338232e+00 -1.629283703928715283e+02
8.344322344322343099e+00 -1.628575794907467866e+02
8.349206349206347966e+00 -1.629187849769428453e+02
8.354090354090352832e+00 -1.630071456672046679e+02
8.358974358974357699e+00 -1.629971090987329774e+02
8.363858363858362566e+00 -1.629995565975585237e+02
8.368742368742367432e+00 -1.630032284875460107e+02
8.373626373626372299e+00 -1.630320637166988433e+02
8.378510378510377166e+00 -1.630294705946186014e+02
8.383394383394382032e+00 -1.633258944915213533e+02
8.388278388278386899e+00 -1.637849438211785582e+02
8.393162393162391766e+00 -1.638979019019814132e+02
8.398046398046396632e+00 -1.639798718893981970e+02
8.402930402930401499e+00 -1.641707706940633216e+02
8.407814407814406366e+00 -1.641939879524052799e+02
8.412698412698411232e+00 -1.644484417347683518e+02
8.417582417582416099e+00 -1.649174364805518280e+02
8.422466422466420966e+00 -1.650053533548721134e+02
8.427350427350425832e+00 -1.648538627299413122e+02
8.432234432234430699e+00 -1.647476143753934252e+02
8.437118437118435565e+00 -1.649812143691013659e+02
8.442002442002440432e+00 -1.650994511353116536e+02
8.446886446886445299e+00 -1.651189971118936910e+02
8.451770451770450165e+00 -1.652918978871444438e+02
8.456654456654455032e+00 -1.652913420623280558e+02
8.461538461538459899e+00 -1.652585940687589812e+02
8.466422466422464765e+00 -1.653557124580625270e+02
8.471306471306469632e+00 -1.654399526612334625e+02
8.476190476190474499e+00 -1.653837222977497561e+02
8.481074481074479365e+00 -1.653782248900541845e+02
8.485958485958484232e+00 -1.653992793853188914e+02
8.490842490842489099e+00 -1.650440592648745337e+02
8.495726495726493965e+00 -1.646997697300236041e+02
8.500610500610498832e+00 -1.647530502326492297e+02
8.505494505494507251e+00 -1.649860201084590585e+02
8.510378510378512118e+00 -1.650964433247378906e+02
8.515262515262516985e+00 -1.650291905829733707e+02
8.520146520146521851e+00 -1.650255448957702527e+02
8.525030525030526718e+00 -1.649893118701150456e+02
8.529914529914531585e+00 -1.650832319019290821e+02
8.534798534798536451e+00 -1.651106068158563289e+02
8.539682539682541318e+00 -1.652112656950043572e+02
8.544566544566546185e+00 -1.655479400977785644e+02
8.549450549450551051e+00 -1.656098506119192564e+02
8.554334554334555918e+00 -1.656860205123330729e+02
8.559218559218560785e+00 -1.658999332176516361e+02
8.564102564102565651e+00 -1.660231688126863219e+02
8.568986568986570518e+00 -1.659639239940937046e+02
8.573870573870575384e+00 -1.658969278384960830e+02
8.578754578754580251e+00 -1.658605176813607045e+02
8.583638583638585118e+00 -1.659153012748213030e+02
8.588522588522589984e+00 -1.658742634915751353e+02
8.593406593406594851e+00 -1.657326344142154824e+02
8.598290598290599718e+00 -1.657601027169411338e+02
8.603174603174604584e+00 -1.658542385628124407e+02
8.608058608058609451e+00 -1.658490705008121324e+02
8.612942612942614318e+00 -1.658279216911382150e+02
8.617826617826619184e+00 -1.658411393299801091e+02
8.622710622710624051e+00 -1.658038708736799549e+02
8.627594627594628918e+00 -1.657755005857393940e+02
8.632478632478633784e+00 -1.658776780930467964e+02
8.637362637362638651e+00 -1.660047502601190672e+02
8.642246642246643518e+00 -1.660167952365972894e+02
8.647130647130648384e+00 -1.662149769082514013e+02
8.652014652014653251e+00 -1.662378686271883055e+02
8.656898656898658118e+00 -1.659578492031311612e+02
8.661782661782662984e+00 -1.658576007298342461e+02
8.666666666666667851e+00 -1.657773438115942781e+02
8.671550671550672718e+00 -1.658965049423006235e+02
8.676434676434677584e+00 -1.660267032220305623e+02
8.681318681318682451e+00 -1.660503206971106920e+02
8.686202686202687318e+00 -1.660132816510662508e+02
8.691086691086692184e+00 -1.660126539511758210e+02
8.695970695970697051e+00 -1.661641368298010093e+02
8.700854700854701917e+00 -1.662547489515766301e+02
8.705738705738706784e+00 -1.660798011791246438e+02
8.710622710622711651e+00 -1.663224275599699240e+02
8.715506715506716517e+00 -1.668694703276873383e+02
8.720390720390721384e+00 -1.667843066579740992e+02
8.725274725274726251e+00 -1.667741444805037645e+02
8.730158730158731117e+00 -1.667664716595698451e+02
8.735042735042735984e+00 -1.667597916465458638e+02
8.739926739926740851e+00 -1.668150816547722854e+02
8.744810744810745717e+00 -1.664686199506043636e+02
8.749694749694750584e+00 -1.661827476003139168e+02
8.754578754578755451e+00 -1.660945662295457907e+02
8.759462759462760317e+00 -1.660926665782900500e+02
8.764346764346765184e+00 -1.661062499964471044e+02
8.769230769230770051e+00 -1.661327386467617089e+02
8.774114774114774917e+00 -1.658028074010663033e+02
8.778998778998779784e+00 -1.652803858225520912e+02
8.783882783882784651e+00 -1.652116146911387204e+02
8.788766788766789517e+00 -1.651857414396340289e+02
8.793650793650794384e+00 -1.650509487753889744e+02
8.798534798534799251e+00 -1.650250262906209855e+02
8.803418803418804117e+00 -1.650591669896863323e+02
8.808302808302808984e+00 -1.651494863978761884e+02
8.813186813186813851e+00 -1.652922063274516233e+02
8.818070818070818717e+00 -1.652785500955921520e+02
8.822954822954823584e+00 -1.652223703459060289e+02
8.827838827838828450e+00 -1.652321509469715011e+02
8.832722832722833317e+00 -1.652534942853395705e+02
8.837606837606838184e+00 -1.651794546973121669e+02
8.842490842490843050e+00 -1.650948735138403833e+02
8.847374847374847917e+00 -1.651467627415294430e+02
8.852258852258852784e+00 -1.649661566869800708e+02
8.857142857142857650e+00 -1.648519588918802583e+02
8.862026862026862517e+00 -1.649122304922116200e+02
8.866910866910867384e+00 -1.648823337549285384e+02
8.871794871794872250e+00 -1.649245749821372158e+02
8.876678876678877117e+00 -1.651613565878128327e+02
8.881562881562881984e+00 -1.651659831098771463e+02
8.886446886446886850e+00 -1.651378041047014733e+02
8.891330891330891717e+00 -1.650993432113624237e+02
8.896214896214896584e+00 -1.649451405460030458e+02
8.901098901098901450e+00 -1.647988007008612499e+02
8.905982905982906317e+00 -1.648022672428558337e+02
8.910866910866911184e+00 -1.648090760524513314e+02
8.915750915750916050e+00 -1.647945637262465652e+02
8.920634920634920917e+00 -1.648365664161064785e+02
8.925518925518925784e+00 -1.650117955555883213e+02
8.930402930402930650e+00 -1.651410222302681632e+02
8.935286935286935517e+00 -1.650907638495388312e+02
8.940170940170940383e+00 -1.651976810901511499e+02
8.945054945054945250e+00 -1.649252595364960143e+02
8.949938949938950117e+00 -1.644162530343919570e+02
8.954822954822954983e+00 -1.642191600031329131e+02
8.959706959706959850e+00 -1.642492924055593733e+02
8.964590964590964717e+00 -1.643431623949372238e+02
8.969474969474969583e+00 -1.644134865337150302e+02
8.974358974358974450e+00 -1.644641323805580839e+02
8.979242979242979317e+00 -1.642184120691972566e+02
8.984126984126984183e+00 -1.641430434459740582e+02
8.989010989010989050e+00 -1.639728114489916777e+02
8.993894993894993917e+00 -1.637781348419950689e+02
8.998778998778998783e+00 -1.640082926558577583e+02
9.003663003663003650e+00 -1.640703999520548564e+02
9.008547008547008517e+00 -1.641055634465556352e+02
9.013431013431013383e+00 -1.641728669870201713e+02
9.018315018315018250e+00 -1.641930287210463462e+02
9.023199023199023117e+00 -1.641837189381083704e+02
9.028083028083027983e+00 -1.641682049456957202e+02
9.032967032967032850e+00 -1.641093157153113395e+02
9.037851037851037717e+00 -1.641627856466096205e+02
9.042735042735042583e+00 -1.641624942485435099e+02
9.047619047619047450e+00 -1.641168631923364387e+02
9.052503052503052317e+00 -1.640906757885946377e+02
9.057387057387057183e+00 -1.640873956961231670e+02
9.062271062271062050e+00 -1.641737579015013466e+02
9.067155067155066916e+00 -1.640842566260039064e+02
9.072039072039071783e+00 -1.641325212861062823e+02
9.076923076923076650e+00 -1.641695263004306753e+02
9.081807081807081516e+00 -1.641450868432037851e+02
9.086691086691086383e+00 -1.641203422218592891e+02
9.091575091575091250e+00 -1.641218344039418184e+02
9.096459096459096116e+00 -1.640716040538893594e+02
9.101343101343100983e+00 -1.641226391974555838e+02
9.106227106227105850e+00 -1.641646348906332378e+02
9.111111111111110716e+00 -1.641942497362836093e+02
9.115995115995115583e+00 -1.643336375402435294e+02
9.120879120879120450e+00 -1.643614722851026784e+02
9.125763125763125316e+00 -1.643032244612706734e+02
9.130647130647130183e+00 -1.643320876117550426e+02
9.135531135531135050e+00 -1.642275938270459505e+02
9.140415140415139916e+00 -1.641420330671579109e+02
9.145299145299144783e+00 -1.641455208915016897e+02
9.150183150183149650e+00 -1.640824632511111929e+02
9.155067155067154516e+00 -1.638363288936446907e+02
9.159951159951159383e+00 -1.636348884694102708e+02
9.164835164835164250e+00 -1.638791749222527869e+02
9.169719169719169116e+00 -1.643394774479737066e+02
9.174603174603173983e+00 -1.646229133710412498e+02
9.179487179487178850e+00 -1.646109709430541272e+02
9.184371184371183716e+00 -1.646939289615156099e+02
9.189255189255188583e+00 -1.647924861276865443e+02
9.194139194139193449e+00 -1.648051898209814681e+02
9.199023199023198316e+00 -1.650911257505040908e+02
9.203907203907203183e+00 -1.651684913379132809e+02
9.208791208791208049e+00 -1.653146895004581438e+02
9.213675213675212916e+00 -1.658984459900954107e+02
9.218559218559217783e+00 -1.660834337184701610e+02
9.223443223443222649e+00 -1.659467191909107555e+02
9.228327228327227516e+00 -1.659766845034970970e+02
9.233211233211232383e+00 -1.661473148876506798e+02
9.238095238095237249e+00 -1.662150297817650824e+02
9.242979242979242116e+00 -1.662356249341122520e+02
9.247863247863246983e+00 -1.662884572275916639e+02
9.252747252747251849e+00 -1.663415660208991653e+02
9.257631257631256716e+00 -1.663048650374326485e+02
9.262515262515261583e+00 -1.663496852928359715e+02
9.267399267399266449e+00 -1.662318409582442769e+02
9.272283272283271316e+00 -1.660679404752772541e+02
9.277167277167276183e+00 -1.661341342673628105e+02
9.282051282051281049e+00 -1.661046571229369420e+02
9.286935286935285916e+00 -1.661421293329371167e+02
9.291819291819290783e+00 -1.661240535584726672e+02
9.296703296703295649e+00 -1.661854765635895887e+02
9.301587301587300516e+00 -1.660981605277165158e+02
9.306471306471305383e+00 -1.659714972397998736e+02
9.311355311355310249e+00 -1.660812964362015123e+02
9.316239316239315116e+00 -1.660673002796772266e+02
9.321123321123319982e+00 -1.660794468481472848e+02
9.326007326007324849e+00 -1.661511576833527215e+02
9.330891330891329716e+00 -1.661318284646314964e+02
9.335775335775334582e+00 -1.660826015966682405e+02
9.340659340659339449e+00 -1.662214135041115810e+02
9.345543345543344316e+00 -1.663890678326080774e+02
9.350427350427349182e+00 -1.664085077018033587e+02
9.355311355311354049e+00 -1.665575933362918022e+02
9.360195360195358916e+00 -1.665885821944384588e+02
9.365079365079363782e+00 -1.665187645611353844e+02
9.369963369963368649e+00 -1.666650447075593604e+02
9.374847374847373516e+00 -1.669907119861468630e+02
9.379731379731378382e+00 -1.673376639210532062e+02
9.384615384615383249e+00 -1.673620035832709334e+02
9.389499389499388116e+00 -1.673059923656731769e+02
9.394383394383392982e+00 -1.672777383101336284e+02
9.399267399267397849e+00 -1.673789006210066361e+02
9.404151404151402716e+00 -1.673905916187895571e+02
9.409035409035407582e+00 -1.672972868430163373e+02
9.413919413919412449e+00 -1.671767541874356766e+02
9.418803418803417316e+00 -1.668379896748653834e+02
9.423687423687422182e+00 -1.666376869125320752e+02
9.428571428571427049e+00 -1.667050390781732006e+02
9.433455433455431915e+00 -1.666688124648379414e+02
9.438339438339436782e+00 -1.665434767032715797e+02
9.443223443223441649e+00 -1.665981979163692586e+02
9.448107448107446515e+00 -1.666223007990831206e+02
9.452991452991451382e+00 -1.663780507632562262e+02
9.457875457875456249e+00 -1.662206236580668417e+02
9.462759462759461115e+00 -1.661884316643939883e+02
9.467643467643465982e+00 -1.661635816138447126e+02
9.472527472527470849e+00 -1.661344695437817620e+02
9.477411477411475715e+00 -1.660397339689214959e+02
9.482295482295480582e+00 -1.659373636479446361e+02
9.487179487179485449e+00 -1.660746580848845326e+02
9.492063492063490315e+00 -1.662857469512868533e+02
9.496947496947495182e+00 -1.663120716552299712e+02
9.501831501831500049e+00 -1.663595022659331448e+02
9.506715506715508468e+00 -1.664598499128991023e+02
9.511599511599513335e+00 -1.666921545702780350e+02
9.516483516483518201e+00 -1.666354789902327127e+02
9.521367521367523068e+00 -1.665444097424560255e+02
9.526251526251527935e+00 -1.667006881425183451e+02
9.531135531135532801e+00 -1.667019505474300161e+02
9.536019536019537668e+00 -1.668012595283476571e+02
9.540903540903542535e+00 -1.667886058604115647e+02
9.545787545787547401e+00 -1.667103172526688013e+02
9.550671550671552268e+00 -1.667278858884833141e+02
9.555555555555557135e+00 -1.667879987627003970e+02
9.560439560439562001e+00 -1.666559517763355132e+02
9.565323565323566868e+00 -1.666191059036400191e+02
9.570207570207571734e+00 -1.665226906098129973e+02
9.575091575091576601e+00 -1.665062714485768538e+02
9.579975579975581468e+00 -1.665932185856975423e+02
9.584859584859586334e+00 -1.666445230933452422e+02
9.589743589743591201e+00 -1.666121028869126519e+02
9.594627594627596068e+00 -1.665166793138067476e+02
9.599511599511600934e+00 -1.663013209843196876e+02
9.604395604395605801e+00 -1.662609936093598435e+02
9.609279609279610668e+00 -1.662934610440548511e+02
9.614163614163615534e+00 -1.663150068610653136e+02
9.619047619047620401e+00 -1.662595148652087289e+02
9.623931623931625268e+00 -1.663107610887636270e+02
9.628815628815630134e+00 -1.664138344539784384e+02
9.633699633699635001e+00 -1.665295506631597107e+02
9.638583638583639868e+00 -1.667209771263618450e+02
9.643467643467644734e+00 -1.668257187615455450e+02
9.648351648351649601e+00 -1.668437722262156626e+02
9.653235653235654468e+00 -1.668492202433715761e+02
9.658119658119659334e+00 -1.670284103077653697e+02
9.663003663003664201e+00 -1.671599613428113855e+02
9.667887667887669068e+00 -1.669478459737107414e+02
9.672771672771673934e+00 -1.670135871222885271e+02
9.677655677655678801e+00 -1.671715097875397191e+02
9.682539682539683668e+00 -1.671925243334882509e+02
9.687423687423688534e+00 -1.672070200216345199e+02
9.692307692307693401e+00 -1.672664226204543638e+02
9.697191697191698267e+00 -1.674053581890824205e+02
9.702075702075703134e+00 -1.674855656211517498e+02
9.706959706959708001e+00 -1.675297312572718340e+02
9.711843711843712867e+00 -1.675251156608611325e+02
9.716727716727717734e+00 -1.674345899426652124e+02
9.721611721611722601e+00 -1.673637942313853841e+02
9.726495726495727467e+00 -1.673674611236841088e+02
9.731379731379732334e+00 -1.673459476452610772e+02
9.736263736263737201e+00 -1.673694379377176062e+02
9.741147741147742067e+00 -1.675675132015362010e+02
9.746031746031746934e+00 -1.676356345619262243e+02
9.750915750915751801e+00 -1.676736823810895487e+02
9.755799755799756667e+00 -1.677361866357408644e+02
9.760683760683761534e+00 -1.677898660915193148e+02
9.765567765567766401e+00 -1.676955498694175617e+02
9.770451770451771267e+00 -1.674308383823907036e+02
9.775335775335776134e+00 -1.672170596327328269e+02
9.780219780219781001e+00 -1.672988277706789972e+02
9.785103785103785867e+00 -1.673078812006297653e+02
9.789987789987790734e+00 -1.671324535312582498e+02
9.794871794871795601e+00 -1.671532061979319224e+02
9.799755799755800467e+00 -1.671346528055208864e+02
9.804639804639805334e+00 -1.670543475912544125e+02
9.809523809523810201e+00 -1.671143832170054111e+02
9.814407814407815067e+00 -1.673866315442564314e+02
9.819291819291819934e+00 -1.678000819319547645e+02
9.824175824175824800e+00 -1.678690551159343727e+02
9.829059829059829667e+00 -1.676180599579928980e+02
9.833943833943834534e+00 -1.672050084514319792e+02
9.838827838827839400e+00 -1.671820614773755835e+02
9.843711843711844267e+00 -1.672386557525096578e+02
9.848595848595849134e+00 -1.672309565150052606e+02
9.853479853479854000e+00 -1.671483459155439562e+02
9.858363858363858867e+00 -1.672680589493236880e+02
9.863247863247863734e+00 -1.673616007314432750e+02
9.868131868131868600e+00 -1.671421824662857887e+02
9.873015873015873467e+00 -1.670843167539776175e+02
9.877899877899878334e+00 -1.671377624868448493e+02
9.882783882783883200e+00 -1.671630608001802614e+02
9.887667887667888067e+00 -1.674135473619916752e+02
9.892551892551892934e+00 -1.673187907151800857e+02
9.897435897435897800e+00 -1.672405424200949255e+02
9.902319902319902667e+00 -1.671636790352252433e+02
9.907203907203907534e+00 -1.670881523890918743e+02
9.912087912087912400e+00 -1.670139167806429441e+02
9.916971916971917267e+00 -1.669409288131641347e+02
9.921855921855922134e+00 -1.668691472419175170e+02
9.926739926739927000e+00 -1.667985328341671902e+02
9.931623931623931867e+00 -1.667290482404049499e+02
9.936507936507936734e+00 -1.666606578757154580e+02
9.941391941391941600e+00 -1.665933278103392183e+02
9.946275946275946467e+00 -1.665270256685894310e+02
9.951159951159951333e+00 -1.664617205353702616e+02
9.956043956043956200e+00 -1.663973828696196051e+02
9.960927960927961067e+00 -1.663339844240704508e+02
9.965811965811965933e+00 -1.662714981707850370e+02
9.970695970695970800e+00 -1.662098982319707261e+02
9.975579975579975667e+00 -1.661491598156338512e+02
9.980463980463980533e+00 -1.660892591556719822e+02
9.985347985347985400e+00 -1.660301734560411830e+02
9.990231990231990267e+00 -1.659718808386709270e+02
9.995115995115995133e+00 -1.659143602948282421e+02
1.000000000000000000e+01 -1.658575916396613081e+02


==> fig/data/nn_ch2_nh8_noiseFFT.dat <==
-4.000000000000000000e+01 -1.738485713441913845e+02
-3.998046398046398053e+01 -1.738390793930085465e+02
-3.996092796092796107e+01 -1.738296081422235773e+02
-3.994139194139194160e+01 -1.738201575017445180e+02
-3.992185592185592213e+01 -1.738107273820664034e+02
-3.990231990231990267e+01 -1.738013176942658333e+02
-3.988278388278388320e+01 -1.737919283499963115e+02
-3.986324786324786373e+01 -1.737825592614830725e+02
-3.984371184371184427e+01 -1.737732103415181086e+02
-3.982417582417582480e+01 -1.737638815034556217e+02
-3.980463980463980533e+01 -1.737545726612067654e+02
-3.978510378510378587e+01 -1.737452837292350978e+02
-3.976556776556776640e+01 -1.737360146225520339e+02
-3.974603174603174693e+01 -1.737267652567118148e+02
-3.972649572649572747e+01 -1.737175355478071310e+02
-3.970695970695970800e+01 -1.737083254124645748e+02
-3.968742368742368853e+01 -1.736991347678399507e+02
-3.966788766788766907e+01 -1.736899635316139552e+02
-3.964835164835164960e+01 -1.736808116219877434e+02
-3.962881562881563013e+01 -1.736716789576783810e+02
-3.960927960927961067e+01 -1.736625654579148090e+02
-3.958974358974359120e+01 -1.736534710424331820e+02
-3.957020757020757173e+01 -1.736443956314730599e+02
-3.955067155067155227e+01 -1.739261847624458710e+02
-3.953113553113553280e+01 -1.739241848177283316e+02
-3.951159951159951333e+01 -1.739305547002731771e+02
-3.949206349206349387e+01 -1.739263518560647412e+02
-3.947252747252747440e+01 -1.739267156420416427e+02
-3.945299145299145493e+01 -1.739808174413432198e+02
-3.943345543345543547e+01 -1.739975049682563224e+02
-3.941391941391941600e+01 -1.738612201891935172e+02
-3.939438339438339653e+01 -1.738474611970354431e+02
-3.937484737484737707e+01 -1.738599704079703656e+02
-3.935531135531135760e+01 -1.739240940489994500e+02
-3.933577533577533814e+01 -1.740086702721255847e+02
-3.931623931623931867e+01 -1.742137839990582506e+02
-3.929670329670329920e+01 -1.742522814361758492e+02
-3.927716727716727974e+01 -1.739871816039894270e+02
-3.925763125763126027e+01 -1.738415384872766367e+02
-3.923809523809524080e+01 -1.738633241768806386e+02
-3.921855921855922134e+01 -1.741644842469732168e+02
-3.919902319902320187e+01 -1.742092708463985389e+02
-3.917948717948718240e+01 -1.742156926937221897e+02
-3.915995115995116294e+01 -1.741557662702709308e+02
-3.914041514041514347e+01 -1.741094485222055823e+02
-3.912087912087912400e+01 -1.740167518729006133e+02
-3.910134310134310454e+01 -1.739176889862180815e+02
-3.908180708180708507e+01 -1.741128824248899036e+02
-3.906227106227106560e+01 -1.739658607929069376e+02
-3.904273504273504614e+01 -1.738699875815202631e+02
-3.902319902319902667e+01 -1.737826323238407440e+02
-3.900366300366300720e+01 -1.737735588919471184e+02
-3.898412698412698774e+01 -1.738719848994498136e+02
-3.896459096459096116e+01 -1.738378940065828999e+02
-3.894505494505494170e+01 -1.739150110588439020e+02
-3.892551892551892223e+01 -1.738359344971223663e+02
-3.890598290598290276e+01 -1.736606729645812948e+02
-3.888644688644688330e+01 -1.737416701649177071e+02
-3.886691086691086383e+01 -1.735689406700314237e+02
-3.884737484737484436e+01 -1.733004651999313239e+02
-3.882783882783882490e+01 -1.734214023174228885e+02
-3.880830280830280543e+01 -1.735778558877232740e+02
-3.878876678876678596e+01 -1.735770525355556231e+02
-3.876923076923076650e+01 -1.736886975397688389e+02
-3.874969474969474703e+01 -1.737504041325793764e+02
-3.873015873015872756e+01 -1.737294590353528179e+02
-3.871062271062270810e+01 -1.738982596898292172e+02
-3.869108669108668863e+01 -1.735055309723584287e+02
-3.867155067155066916e+01 -1.731037943658572260e+02
-3.865201465201464970e+01 -1.729458513631929577e+02
-3.863247863247863023e+01 -1.728560780801088299e+02
-3.861294261294261077e+01 -1.727517408188101911e+02
-3.859340659340659130e+01 -1.727263800738351733e+02
-3.857387057387057183e+01 -1.727513989496032139e+02
-3.855433455433455237e+01 -1.727229782179027495e+02
-3.853479853479853290e+01 -1.727971665912962180e+02
-3.851526251526251343e+01 -1.728421324473569030e+02
-3.849572649572649397e+01 -1.729017623647171149e+02
-3.847619047619047450e+01 -1.728575999884290866e+02
-3.845665445665445503e+01 -1.727840901336096806e+02
-3.843711843711843557e+01 -1.727769543482964139e+02
-3.841758241758241610e+01 -1.727525786986647915e+02
-3.839804639804639663e+01 -1.728891031792908279e+02
-3.837851037851037717e+01 -1.728936598419285531e+02
-3.835897435897435770e+01 -1.726386691248689544e+02
-3.833943833943833823e+01 -1.724297345354281674e+02
-3.831990231990231877e+01 -1.723895556575520800e+02
-3.830036630036629930e+01 -1.723888572664752132e+02
-3.828083028083027983e+01 -1.722852391023037910e+02
-3.826129426129426037e+01 -1.721157375904762432e+02
-3.824175824175824090e+01 -1.720469300267620554e+02
-3.822222222222222143e+01 -1.721550383617055786e+02
-3.820268620268620197e+01 -1.721377116019373261e+02
-3.818315018315018250e+01 -1.722277463651928429e+02
-3.816361416361416303e+01 -1.723419946825380862e+02
-3.814407814407814357e+01 -1.722355615208883819e+02
-3.812454212454212410e+01 -1.720651576837012158e+02
-3.810500610500610463e+01 -1.720010584807861846e+02
-3.808547008547008517e+01 -1.720088979154634217e+02
-3.806593406593406570e+01 -1.719318328728829215e+02
-3.804639804639804623e+01 -1.719550217525681717e+02
-3.802686202686202677e+01 -1.719765366814543484e+02
-3.800732600732600730e+01 -1.719191712974349855e+02
-3.798778998778998783e+01 -1.721513564707841226e+02
-3.796825396825396837e+01 -1.723852079375067206e+02
-3.794871794871794890e+01 -1.723486900081570639e+02
-3.792918192918192943e+01 -1.722027645385962273e+02
-3.790964590964590997e+01 -1.719950250533418341e+02
-3.789010989010989050e+01 -1.719660672972257203e+02
-3.787057387057387103e+01 -1.719591979213116701e+02
-3.785103785103785157e+01 -1.720289010945140831e+02
-3.783150183150183210e+01 -1.718391635214470057e+02
-3.781196581196581263e+01 -1.717861530918646054e+02
-3.779242979242979317e+01 -1.719949997999459868e+02
-3.777289377289377370e+01 -1.721123185429997022e+02
-3.775335775335775423e+01 -1.721680822775178399e+02
-3.773382173382173477e+01 -1.721427134741947498e+02
-3.771428571428571530e+01 -1.719791131035506169e+02
-3.769474969474969583e+01 -1.719453798482940101e+02
-3.767521367521367637e+01 -1.719318024900117337e+02
-3.765567765567765690e+01 -1.718972209443683710e+02
-3.763614163614163743e+01 -1.719249586687012936e+02
-3.761660561660561797e+01 -1.717502180400702798e+02
-3.759706959706959850e+01 -1.717258452928227257e+02
-3.757753357753357903e+01 -1.716371793576635412e+02
-3.755799755799755957e+01 -1.715439285627236927e+02
-3.753846153846154010e+01 -1.716137159348203340e+02
-3.751892551892552063e+01 -1.715959532902880937e+02
-3.749938949938950117e+01 -1.716711722651109540e+02
-3.747985347985348170e+01 -1.718359880656810219e+02
-3.746031746031746223e+01 -1.719288439848909604e+02
-3.744078144078144277e+01 -1.719499189285741920e+02
-3.742124542124542330e+01 -1.718288609563389002e+02
-3.740170940170940383e+01 -1.717584923394111058e+02
-3.738217338217338437e+01 -1.718092079857198939e+02
-3.736263736263736490e+01 -1.719027252175499143e+02
-3.734310134310134544e+01 -1.718107832062972875e+02
-3.732356532356532597e+01 -1.717432817507121854e+02
-3.730402930402930650e+01 -1.717137094584721524e+02
-3.728449328449328704e+01 -1.716328442576673012e+02
-3.726495726495726757e+01 -1.717216430197747172e+02
-3.724542124542124810e+01 -1.719078749742776608e+02
-3.722588522588522864e+01 -1.718497084552952288e+02
-3.720634920634920917e+01 -1.714790497180285342e+02
-3.718681318681318970e+01 -1.712161614702761767e+02
-3.716727716727717024e+01 -1.712166686555525530e+02
-3.714774114774115077e+01 -1.710922104243868773e+02
-3.712820512820513130e+01 -1.709672736738977221e+02
-3.710866910866911184e+01 -1.709628940844080489e+02
-3.708913308913309237e+01 -1.708733368452812442e+02
-3.706959706959707290e+01 -1.708058967882926140e+02
-3.705006105006104633e+01 -1.708561319838861152e+02
-3.703052503052502686e+01 -1.709594531236128319e+02
-3.701098901098900740e+01 -1.709702133909655402e+02
-3.699145299145298793e+01 -1.708953886887647968e+02
-3.697191697191696846e+01 -1.707347067524520696e+02
-3.695238095238094900e+01 -1.708613247478180313e+02
-3.693284493284492953e+01 -1.709085750300502582e+02
-3.691330891330891006e+01 -1.708994412262071023e+02
-3.689377289377289060e+01 -1.708922767393258653e+02
-3.687423687423687113e+01 -1.708023506104515263e+02
-3.685470085470085166e+01 -1.708844977597280490e+02
-3.683516483516483220e+01 -1.710345418832231985e+02
-3.681562881562881273e+01 -1.710193839725552039e+02
-3.679609279609279326e+01 -1.708866591223294051e+02
-3.677655677655677380e+01 -1.708679433374057339e+02
-3.675702075702075433e+01 -1.708360856185965417e+02
-3.673748473748473486e+01 -1.709651506212273944e+02
-3.671794871794871540e+01 -1.709341999426353880e+02
-3.669841269841269593e+01 -1.709942283023945038e+02
-3.667887667887667646e+01 -1.710574905181253484e+02
-3.665934065934065700e+01 -1.709667436960402256e+02
-3.663980463980463753e+01 -1.709990058976790976e+02
-3.662026862026861806e+01 -1.710263546950388331e+02
-3.660073260073259860e+01 -1.710804844119756467e+02
-3.658119658119657913e+01 -1.711898465707235459e+02
-3.656166056166055967e+01 -1.711772845947083681e+02
-3.654212454212454020e+01 -1.712212398580744548e+02
-3.652258852258852073e+01 -1.713256857442643764e+02
-3.650305250305250127e+01 -1.714221514734853429e+02
-3.648351648351648180e+01 -1.713675202054440092e+02
-3.646398046398046233e+01 -1.713391346327377960e+02
-3.644444444444444287e+01 -1.714145902582709482e+02
-3.642490842490842340e+01 -1.714412506623318677e+02
-3.640537240537240393e+01 -1.714285818188162125e+02
-3.638583638583638447e+01 -1.714500623648634701e+02
-3.636630036630036500e+01 -1.714411967181442265e+02
-3.634676434676434553e+01 -1.714189821998256491e+02
-3.632722832722832607e+01 -1.717299805646465245e+02
-3.630769230769230660e+01 -1.721055119937578866e+02
-3.628815628815628713e+01 -1.721152413673248986e+02
-3.626862026862026767e+01 -1.720224590101290687e+02
-3.624908424908424820e+01 -1.720231498531694854e+02
-3.622954822954822873e+01 -1.720632628615326212e+02
-3.621001221001220927e+01 -1.721523733020163434e+02
-3.619047619047618980e+01 -1.721607715661686200e+02
-3.617094017094017033e+01 -1.721845567614044512e+02
-3.615140415140415087e+01 -1.722478915265100170e+02
-3.613186813186813140e+01 -1.721550263272491179e+02
-3.611233211233211193e+01 -1.721791312419408086e+02
-3.609279609279609247e+01 -1.723904392965217198e+02
-3.607326007326007300e+01 -1.722822309569760364e+02
-3.605372405372405353e+01 -1.722940195014568587e+02
-3.603418803418803407e+01 -1.721799874615625185e+02
-3.601465201465201460e+01 -1.718267419353673802e+02
-3.599511599511599513e+01 -1.714703472999896405e+02
-3.597557997557997567e+01 -1.713787165279951523e+02
-3.595604395604395620e+01 -1.713371824083732804e+02
-3.593650793650793673e+01 -1.713356079045859133e+02
-3.591697191697191727e+01 -1.715033170666401361e+02
-3.589743589743589780e+01 -1.715128832900645079e+02
-3.587789987789987833e+01 -1.715667247334523893e+02
-3.585836385836385887e+01 -1.715258260790917575e+02
-3.583882783882783940e+01 -1.715789170953047460e+02
-3.581929181929181993e+01 -1.715579383999057086e+02
-3.579975579975580047e+01 -1.713816833496089203e+02
-3.578021978021978100e+01 -1.711523368211138632e+02
-3.576068376068376153e+01 -1.709286666289300456e+02
-3.574114774114774207e+01 -1.707682312001878131e+02
-3.572161172161172260e+01 -1.704683888882711074e+02
-3.570207570207570313e+01 -1.703623641631988903e+02
-3.568253968253968367e+01 -1.704356656871943301e+02
-3.566300366300366420e+01 -1.703976816550643889e+02
-3.564346764346764473e+01 -1.704461885372715813e+02
-3.562393162393162527e+01 -1.704501248587194766e+02
-3.560439560439560580e+01 -1.704558027155198658e+02
-3.558485958485958633e+01 -1.705760686202730767e+02
-3.556532356532356687e+01 -1.705800211144045875e+02
-3.554578754578754740e+01 -1.706101882082537600e+02
-3.552625152625152793e+01 -1.706253022986244332e+02
-3.550671550671550847e+01 -1.706207854888640725e+02
-3.548717948717948900e+01 -1.706230868168096322e+02
-3.546764346764346953e+01 -1.705963849918839230e+02
-3.544810744810745007e+01 -1.706241475846066180e+02
-3.542857142857143060e+01 -1.706160354090053772e+02
-3.540903540903541113e+01 -1.706585307373526632e+02
-3.538949938949939167e+01 -1.708261197175874031e+02
-3.536996336996337220e+01 -1.707711970459121176e+02
-3.535042735042735274e+01 -1.704816529098064279e+02
-3.533089133089133327e+01 -1.704549331203066345e+02
-3.531135531135531380e+01 -1.705371605806405739e+02
-3.529181929181929434e+01 -1.705165493188259518e+02
-3.527228327228327487e+01 -1.702434685479778977e+02
-3.525274725274725540e+01 -1.701476526884707141e+02
-3.523321123321123594e+01 -1.698392989285358681e+02
-3.521367521367521647e+01 -1.695428515767094950e+02
-3.519413919413919700e+01 -1.694904281603388370e+02
-3.517460317460317754e+01 -1.695487248910360734e+02
-3.515506715506715807e+01 -1.696748645127487407e+02
-3.513553113553113860e+01 -1.697913220003621575e+02
-3.511599511599511914e+01 -1.700595425862191519e+02
-3.509645909645909967e+01 -1.699054917193700760e+02
-3.507692307692308020e+01 -1.698793313212138685e+02
-3.505738705738706074e+01 -1.699193728959392047e+02
-3.503785103785104127e+01 -1.699321427225224568e+02
-3.501831501831502180e+01 -1.699372699944711940e+02
-3.499877899877900234e+01 -1.698628144241959603e+02
-3.497924297924298287e+01 -1.698782417454902998e+02
-3.495970695970696340e+01 -1.698709938843851432e+02
-3.494017094017094394e+01 -1.699338659462897283e+02
-3.492063492063492447e+01 -1.699993071926172945e+02
-3.490109890109890500e+01 -1.701731552666697382e+02
-3.488156288156288554e+01 -1.703588938930886911e+02
-3.486202686202685896e+01 -1.702498774914478474e+02
-3.484249084249083950e+01 -1.704757049463802616e+02
-3.482295482295482003e+01 -1.705088929799314030e+02
-3.480341880341880056e+01 -1.702813338292331480e+02
-3.478388278388278110e+01 -1.703509031335045165e+02
-3.476434676434676163e+01 -1.702465834752001967e+02
-3.474481074481074216e+01 -1.701086610283794585e+02
-3.472527472527472270e+01 -1.700942330883818840e+02
-3.470573870573870323e+01 -1.700158132987106967e+02
-3.468620268620268376e+01 -1.698354838532248436e+02
-3.466666666666666430e+01 -1.696677529834167615e+02
-3.464713064713064483e+01 -1.696254299903170590e+02
-3.462759462759462536e+01 -1.695816227825338558e+02
-3.460805860805860590e+01 -1.695575628576213774e+02
-3.458852258852258643e+01 -1.696661239808302071e+02
-3.456898656898656697e+01 -1.696600084833112305e+02
-3.454945054945054750e+01 -1.696218324435458271e+02
-3.452991452991452803e+01 -1.696222037474691717e+02
-3.451037851037850857e+01 -1.696565988688884659e+02
-3.449084249084248910e+01 -1.697746489946888744e+02
-3.447130647130646963e+01 -1.699708796594418914e+02
-3.445177045177045017e+01 -1.698964427221054052e+02
-3.443223443223443070e+01 -1.697054826613801310e+02
-3.441269841269841123e+01 -1.697633402088411003e+02
-3.439316239316239177e+01 -1.698433099793057863e+02
-3.437362637362637230e+01 -1.696828018330490409e+02
-3.435409035409035283e+01 -1.699490629493589609e+02
-3.433455433455433337e+01 -1.702620265632148460e+02
-3.431501831501831390e+01 -1.704121816401984972e+02
-3.429548229548229443e+01 -1.704415200038133662e+02
-3.427594627594627497e+01 -1.703628202127847828e+02
-3.425641025641025550e+01 -1.704674786322919431e+02
-3.423687423687423603e+01 -1.704678972209055701e+02
-3.421733821733821657e+01 -1.705768812029541550e+02
-3.419780219780219710e+01 -1.705596042298295743e+02
-3.417826617826617763e+01 -1.705576562330365675e+02
-3.415873015873015817e+01 -1.705437802654431039e+02
-3.413919413919413870e+01 -1.705629562169969233e+02
-3.411965811965811923e+01 -1.705696224897046704e+02
-3.410012210012209977e+01 -1.705352693231426997e+02
-3.408058608058608030e+01 -1.704730574876619187e+02
-3.406105006105006083e+01 -1.702473764199262405e+02
-3.404151404151404137e+01 -1.699974770618142088e+02
-3.402197802197802190e+01 -1.698906519635082191e+02
-3.400244200244200243e+01 -1.698984255316761391e+02
-3.398290598290598297e+01 -1.699380568131334144e+02
-3.396336996336996350e+01 -1.697054559356567438e+02
-3.394383394383394403e+01 -1.696017318085093848e+02
-3.392429792429792457e+01 -1.697585851972495448e+02
-3.390476190476190510e+01 -1.697650257459258683e+02
-3.388522588522588563e+01 -1.698010026505618271e+02
-3.386568986568986617e+01 -1.699316165714654119e+02
-3.384615384615384670e+01 -1.699317977849704846e+02
-3.382661782661782723e+01 -1.699570933723167059e+02
-3.380708180708180777e+01 -1.701113873336310576e+02
-3.378754578754578830e+01 -1.700130405762416217e+02
-3.376800976800976883e+01 -1.699480160501482544e+02
-3.374847374847374937e+01 -1.697381706167524555e+02
-3.372893772893772990e+01 -1.696669409081036690e+02
-3.370940170940171043e+01 -1.696518174435248625e+02
-3.368986568986569097e+01 -1.696149346806505491e+02
-3.367032967032967150e+01 -1.696434628366571928e+02
-3.365079365079365203e+01 -1.695013326547640418e+02
-3.363125763125763257e+01 -1.693975854978048972e+02
-3.361172161172161310e+01 -1.694148027485770172e+02
-3.359218559218559363e+01 -1.694607311389635242e+02
-3.357264957264957417e+01 -1.695093157148457124e+02
-3.355311355311355470e+01 -1.696483366856535326e+02
-3.353357753357753523e+01 -1.696475533973097356e+02
-3.351404151404151577e+01 -1.696882684923253919e+02
-3.349450549450549630e+01 -1.698764077243140207e+02
-3.347496947496947683e+01 -1.699631376410218024e+02
-3.345543345543345737e+01 -1.698681301909759327e+02
-3.343589743589743790e+01 -1.698507208503807533e+02
-3.341636141636141843e+01 -1.698923106033138026e+02
-3.339682539682539897e+01 -1.699659374636609641e+02
-3.337728937728937950e+01 -1.699881187665782534e+02
-3.335775335775336004e+01 -1.700173409619759468e+02
-3.333821733821734057e+01 -1.698704429817310313e+02
-3.331868131868132110e+01 -1.698005589807847855e+02
-3.329914529914530164e+01 -1.697664394494506155e+02
-3.327960927960928217e+01 -1.696971766017653920e+02
-3.326007326007326270e+01 -1.696597182180726691e+02
-3.324053724053724324e+01 -1.696047085822130214e+02
-3.322100122100122377e+01 -1.696476492881802187e+02
-3.320146520146520430e+01 -1.696932808640775079e+02
-3.318192918192918484e+01 -1.698497916471022791e+02
-3.316239316239316537e+01 -1.697611669477701071e+02
-3.314285714285714590e+01 -1.692535372046422992e+02
-3.312332112332111933e+01 -1.690100797876522734e+02
-3.310378510378509986e+01 -1.691405997229906006e+02
-3.308424908424908040e+01 -1.692562372310572698e+02
-3.306471306471306093e+01 -1.694115036440395272e+02
-3.304517704517704146e+01 -1.693964240817363134e+02
-3.302564102564102200e+01 -1.692280247561293436e+02
-3.300610500610500253e+01 -1.692516001200247047e+02
-3.298656898656898306e+01 -1.692350787050588963e+02
-3.296703296703296360e+01 -1.691662333889025263e+02
-3.294749694749694413e+01 -1.691291448577057110e+02
-3.292796092796092466e+01 -1.690946419803510992e+02
-3.290842490842490520e+01 -1.692723221000327385e+02
-3.288888888888888573e+01 -1.693923970913381254e+02
-3.286935286935286626e+01 -1.696182966500572604e+02
-3.284981684981684680e+01 -1.697345423315829009e+02
-3.283028083028082733e+01 -1.697405709398975375e+02
-3.281074481074480786e+01 -1.697664875226770391e+02
-3.279120879120878840e+01 -1.697415617602616180e+02
-3.277167277167276893e+01 -1.699046283728924038e+02
-3.275213675213674946e+01 -1.700498349871287189e+02
-3.273260073260073000e+01 -1.700984414070295543e+02
-3.271306471306471053e+01 -1.699928405713758934e+02
-3.269352869352869106e+01 -1.698032612714638674e+02
-3.267399267399267160e+01 -1.697019153207869522e+02
-3.265445665445665213e+01 -1.696888065452288004e+02
-3.263492063492063266e+01 -1.698135329693255642e+02
-3.261538461538461320e+01 -1.699446005836396978e+02
-3.259584859584859373e+01 -1.699389980192465828e+02
-3.257631257631257427e+01 -1.700098002054156439e+02
-3.255677655677655480e+01 -1.699641265636089997e+02
-3.253724053724053533e+01 -1.699738863269909928e+02
-3.251770451770451587e+01 -1.699346023689125786e+02
-3.249816849816849640e+01 -1.698266204401709274e+02
-3.247863247863247693e+01 -1.698378871327921615e+02
-3.245909645909645747e+01 -1.700700063717097237e+02
-3.243956043956043800e+01 -1.702141413710438655e+02
-3.242002442002441853e+01 -1.702201107278620498e+02
-3.240048840048839907e+01 -1.700989759484732815e+02
-3.238095238095237960e+01 -1.700196898462517936e+02
-3.236141636141636013e+01 -1.700816758682316561e+02
-3.234188034188034067e+01 -1.700186156868416276e+02
-3.232234432234432120e+01 -1.700412240655001312e+02
-3.230280830280830173e+01 -1.700274807819877765e+02
-3.228327228327228227e+01 -1.703711936899790658e+02
-3.226373626373626280e+01 -1.712250231491870807e+02
-3.224420024420024333e+01 -1.716084632984300242e+02
-3.222466422466422387e+01 -1.712127398678192094e+02
-3.220512820512820440e+01 -1.707714654376061389e+02
-3.218559218559218493e+01 -1.705292747073895043e+02
-3.216605616605616547e+01 -1.705567224089604395e+02
-3.214652014652014600e+01 -1.707620276328740374e+02
-3.212698412698412653e+01 -1.707456237191114212e+02
-3.210744810744810707e+01 -1.707230627099951334e+02
-3.208791208791208760e+01 -1.707758114875806541e+02
-3.206837606837606813e+01 -1.706982001800082287e+02
-3.204884004884004867e+01 -1.707033145064519601e+02
-3.202930402930402920e+01 -1.706622641172863553e+02
-3.200976800976800973e+01 -1.706315695696303578e+02
-3.199023199023199027e+01 -1.706237513636453400e+02
-3.197069597069597080e+01 -1.704679033644680430e+02
-3.195115995115995133e+01 -1.702444932005509486e+02
-3.193162393162393187e+01 -1.698295608874383049e+02
-3.191208791208791240e+01 -1.695643228904031616e+02
-3.189255189255189293e+01 -1.695262973725547795e+02
-3.187301587301587347e+01 -1.694967113792612849e+02
-3.185347985347985400e+01 -1.695083241583362224e+02
-3.183394383394383453e+01 -1.695929311081768560e+02
-3.181440781440781507e+01 -1.698327109771742300e+02
-3.179487179487179560e+01 -1.699771419868374096e+02
-3.177533577533577613e+01 -1.699958380215992122e+02
-3.175579975579975667e+01 -1.699890787644446561e+02
-3.173626373626373720e+01 -1.699651489308207601e+02
-3.171672771672771773e+01 -1.699621566064428180e+02
-3.169719169719169827e+01 -1.699370644838558633e+02
-3.167765567765567880e+01 -1.698042815340685365e+02
-3.165811965811965933e+01 -1.696564408458398248e+02
-3.163858363858363987e+01 -1.696764707273521253e+02
-3.161904761904762040e+01 -1.697840899003950881e+02
-3.159951159951160093e+01 -1.698019753730175694e+02
-3.157997557997558147e+01 -1.697917648311963319e+02
-3.156043956043956200e+01 -1.695303474427086314e+02
-3.154090354090354253e+01 -1.693295169126657242e+02
-3.152136752136752307e+01 -1.694874507177650287e+02
-3.150183150183150360e+01 -1.696194851119587383e+02
-3.148229548229548413e+01 -1.696725134291095571e+02
-3.146275946275946467e+01 -1.697075500863878972e+02
-3.144322344322344520e+01 -1.697292337239206859e+02
-3.142368742368742573e+01 -1.697806644728419201e+02
-3.140415140415140627e+01 -1.698547883727987085e+02
-3.138461538461538680e+01 -1.698719031190241822e+02
-3.136507936507936734e+01 -1.698943990174211649e+02
-3.134554334554334787e+01 -1.701852820378038018e+02
-3.132600732600732840e+01 -1.706994515457598709e+02
-3.130647130647130894e+01 -1.706978572067766891e+02
-3.128693528693528947e+01 -1.706425633898646765e+02
-3.126739926739927000e+01 -1.706581695978687776e+02
-3.124786324786324698e+01 -1.706869463999443326e+02
-3.122832722832722752e+01 -1.707440314856883106e+02
-3.120879120879120805e+01 -1.708537503600794309e+02
-3.118925518925518858e+01 -1.709494189578821874e+02
-3.116971916971916912e+01 -1.709399625547601147e+02
-3.115018315018314965e+01 -1.708070809829063137e+02
-3.113064713064713018e+01 -1.704220545229540846e+02
-3.111111111111111072e+01 -1.703952583495909607e+02
-3.109157509157509125e+01 -1.705342988313392425e+02
-3.107203907203907178e+01 -1.707454460085124310e+02
-3.105250305250305232e+01 -1.713109899804415193e+02
-3.103296703296703285e+01 -1.717752935358905120e+02
-3.101343101343101338e+01 -1.717411900303752930e+02
-3.099389499389499392e+01 -1.717182779106415751e+02
-3.097435897435897445e+01 -1.717187596987396603e+02
-3.095482295482295498e+01 -1.717421823472605524e+02
-3.093528693528693552e+01 -1.716382757824836744e+02
-3.091575091575091605e+01 -1.713939736275792711e+02
-3.089621489621489658e+01 -1.712104774059031058e+02
-3.087667887667887712e+01 -1.710963584049468693e+02
-3.085714285714285765e+01 -1.709762182851356442e+02
-3.083760683760683818e+01 -1.708359366016144065e+02
-3.081807081807081872e+01 -1.708116583673036359e+02
-3.079853479853479925e+01 -1.709856984990398132e+02
-3.077899877899877978e+01 -1.711700729336049847e+02
-3.075946275946276032e+01 -1.711886402089160413e+02
-3.073992673992673730e+01 -1.710702188070887928e+02
-3.072039072039071783e+01 -1.707904616688833244e+02
-3.070085470085469836e+01 -1.706851179686048567e+02
-3.068131868131867890e+01 -1.710491703507668149e+02
-3.066178266178265943e+01 -1.713032713176716015e+02
-3.064224664224663996e+01 -1.712257694024163470e+02
-3.062271062271062050e+01 -1.710542905533805254e+02
-3.060317460317460103e+01 -1.708705011514720127e+02
-3.058363858363858157e+01 -1.708743555994982728e+02
-3.056410256410256210e+01 -1.708341136834241070e+02
-3.054456654456654263e+01 -1.706577442842414030e+02
-3.052503052503052317e+01 -1.705918215844666292e+02
-3.050549450549450370e+01 -1.706103684488685985e+02
-3.048595848595848423e+01 -1.705477106681382224e+02
-3.046642246642246477e+01 -1.705136908740921626e+02
-3.044688644688644530e+01 -1.705365411788114898e+02
-3.042735042735042583e+01 -1.707714848718105145e+02
-3.040781440781440637e+01 -1.708379841356241684e+02
-3.038827838827838690e+01 -1.708283400872049640e+02
-3.036874236874236743e+01 -1.708310399578087413e+02
-3.034920634920634797e+01 -1.708116978046332974e+02
-3.032967032967032850e+01 -1.707292686181998249e+02
-3.031013431013430903e+01 -1.707934268632291150e+02
-3.029059829059828957e+01 -1.708749824618176376e+02
-3.027106227106227010e+01 -1.709694250779818674e+02
-3.025152625152625063e+01 -1.713989129045882009e+02
-3.023199023199023117e+01 -1.712824277762684062e+02
-3.021245421245421170e+01 -1.712182556709413177e+02
-3.019291819291819223e+01 -1.711434855781421902e+02
-3.017338217338217277e+01 -1.709562453836522877e+02
-3.015384615384615330e+01 -1.709107077597524835e+02
-3.013431013431013383e+01 -1.708047990472839501e+02
-3.011477411477411437e+01 -1.708227783570035854e+02
-3.009523809523809490e+01 -1.708090766714818756e+02
-3.007570207570207543e+01 -1.708048081122645954e+02
-3.005616605616605597e+01 -1.708744188894156082e+02
-3.003663003663003650e+01 -1.710738907759478877e+02
-3.001709401709401703e+01 -1.712307380953254494e+02
-2.999755799755799757e+01 -1.713055316452695251e+02
-2.997802197802197810e+01 -1.714413317554417233e+02
-2.995848595848595863e+01 -1.716049710063928160e+02
-2.993894993894993917e+01 -1.717254264221055848e+02
-2.991941391941391970e+01 -1.716596425758287978e+02
-2.989987789987790023e+01 -1.714700170377993516e+02
-2.988034188034188077e+01 -1.714112521484130411e+02
-2.986080586080586130e+01 -1.713967300174167576e+02
-2.984126984126984183e+01 -1.715912861156459144e+02
-2.982173382173382237e+01 -1.717754836933138449e+02
-2.980219780219780290e+01 -1.717458401515828541e+02
-2.978266178266178343e+01 -1.717956342851970248e+02
-2.976312576312576397e+01 -1.717353634730235399e+02
-2.974358974358974450e+01 -1.718089089490428023e+02
-2.972405372405372503e+01 -1.720431931177758145e+02
-2.970451770451770557e+01 -1.716486179204545408e+02
-2.968498168498168610e+01 -1.712878345298361467e+02
-2.966544566544566663e+01 -1.714815340418747951e+02
-2.964590964590964717e+01 -1.712062209496569949e+02
-2.962637362637362770e+01 -1.710481698870541152e+02
-2.960683760683760823e+01 -1.710599450789761136e+02
-2.958730158730158877e+01 -1.711225762958474945e+02
-2.956776556776556930e+01 -1.710354438850616248e+02
-2.954822954822954983e+01 -1.709623145483015776e+02
-2.952869352869353037e+01 -1.709876787464380641e+02
-2.950915750915751090e+01 -1.707681184688209726e+02
-2.948962148962149143e+01 -1.705403289921221130e+02
-2.947008547008547197e+01 -1.704442834007419378e+02
-2.945054945054945250e+01 -1.704614802384578525e+02
-2.943101343101343303e+01 -1.704106034928187512e+02
-2.941147741147741357e+01 -1.703817536224617015e+02
-2.939194139194139410e+01 -1.702236995930629746e+02
-2.937240537240537464e+01 -1.701575036588740204e+02
-2.935286935286935517e+01 -1.701963668824587046e+02
-2.933333333333333570e+01 -1.701957257404226027e+02
-2.931379731379731624e+01 -1.702829053076583250e+02
-2.929426129426129677e+01 -1.703766027305912019e+02
-2.927472527472527730e+01 -1.701582563413069806e+02
-2.925518925518925784e+01 -1.699841606784503369e+02
-2.923565323565323482e+01 -1.699884346411601825e+02
-2.921611721611721535e+01 -1.698642612848542512e+02
-2.919658119658119588e+01 -1.696795659357405839e+02
-2.917704517704517642e+01 -1.696915839867324678e+02
-2.915750915750915695e+01 -1.694213318281036891e+02
-2.913797313797313748e+01 -1.691390335662683242e+02
-2.911843711843711802e+01 -1.691560224623242163e+02
-2.909890109890109855e+01 -1.691293255345806017e+02
-2.907936507936507908e+01 -1.691250503168021453e+02
-2.905982905982905962e+01 -1.690908092402347620e+02
-2.904029304029304015e+01 -1.691687319850726112e+02
-2.902075702075702068e+01 -1.692008385496033895e+02
-2.900122100122100122e+01 -1.690544475733458114e+02
-2.898168498168498175e+01 -1.690451162953433766e+02
-2.896214896214896228e+01 -1.690512592742885545e+02
-2.894261294261294282e+01 -1.689917410772970925e+02
-2.892307692307692335e+01 -1.689693971782671724e+02
-2.890354090354090388e+01 -1.689830454440335075e+02
-2.888400488400488442e+01 -1.689745431862856151e+02
-2.886446886446886495e+01 -1.689657188131042744e+02
-2.884493284493284548e+01 -1.689604667511144953e+02
-2.882539682539682602e+01 -1.691870370159351751e+02
-2.880586080586080655e+01 -1.693925987221469143e+02
-2.878632478632478708e+01 -1.692570779411238959e+02
-2.876678876678876762e+01 -1.692917363157764612e+02
-2.874725274725274815e+01 -1.692714431755309192e+02
-2.872771672771672513e+01 -1.692908261863206008e+02
-2.870818070818070566e+01 -1.692414338649434171e+02
-2.868864468864468620e+01 -1.692433100139471662e+02
-2.866910866910866673e+01 -1.693180786901564829e+02
-2.864957264957264726e+01 -1.692975457834520796e+02
-2.863003663003662780e+01 -1.693985862606223520e+02
-2.861050061050060833e+01 -1.695647182077115644e+02
-2.859096459096458887e+01 -1.696032106133957313e+02
-2.857142857142856940e+01 -1.696495933099529907e+02
-2.855189255189254993e+01 -1.696946041141938508e+02
-2.853235653235653047e+01 -1.697228324148005925e+02
-2.851282051282051100e+01 -1.699295079594453455e+02
-2.849328449328449153e+01 -1.698739452335082092e+02
-2.847374847374847207e+01 -1.699669825165235011e+02
-2.845421245421245260e+01 -1.699897259407833303e+02
-2.843467643467643313e+01 -1.698606087236751137e+02
-2.841514041514041367e+01 -1.698561910986038583e+02
-2.839560439560439420e+01 -1.700962291405251392e+02
-2.837606837606837473e+01 -1.704103022834167405e+02
-2.835653235653235527e+01 -1.704437250516042184e+02
-2.833699633699633580e+01 -1.703599769546434288e+02
-2.831746031746031633e+01 -1.702596352001077662e+02
-2.829792429792429687e+01 -1.702467854857251837e+02
-2.827838827838827740e+01 -1.704007600768443638e+02
-2.825885225885225793e+01 -1.703763229618027140e+02
-2.823931623931623847e+01 -1.701826192502882407e+02
-2.821978021978021900e+01 -1.701447528629020383e+02
-2.820024420024419953e+01 -1.701058636643564626e+02
-2.818070818070818007e+01 -1.700648496973331021e+02
-2.816117216117216060e+01 -1.700170969644465231e+02
-2.814163614163614113e+01 -1.701476362467198555e+02
-2.812210012210012167e+01 -1.704037967825748865e+02
-2.810256410256410220e+01 -1.704938594070963802e+02
-2.808302808302808273e+01 -1.703775460022532968e+02
-2.806349206349206327e+01 -1.702771819874265020e+02
-2.804395604395604380e+01 -1.702123138310548427e+02
-2.802442002442002433e+01 -1.702244803411559815e+02
-2.800488400488400487e+01 -1.702409442201281990e+02
-2.798534798534798540e+01 -1.700530408592117908e+02
-2.796581196581196593e+01 -1.700152238188562706e+02
-2.794627594627594647e+01 -1.699222829321917629e+02
-2.792673992673992700e+01 -1.697272313360423084e+02
-2.790720390720390753e+01 -1.697853861704071221e+02
-2.788766788766788807e+01 -1.699485090146945367e+02
-2.786813186813186860e+01 -1.700080012067326720e+02
-2.784859584859584913e+01 -1.700058830648813455e+02
-2.782905982905982967e+01 -1.700436657863815810e+02
-2.780952380952381020e+01 -1.700852526181872690e+02
-2.778998778998779073e+01 -1.700531980091608659e+02
-2.777045177045177127e+01 -1.700825061457422294e+02
-2.775091575091575180e+01 -1.701527671483202937e+02
-2.773137973137973233e+01 -1.701997431258417919e+02
-2.771184371184371287e+01 -1.702259599616695311e+02
-2.769230769230769340e+01 -1.700687566715928085e+02
-2.767277167277167393e+01 -1.699188385298134847e+02
-2.765323565323565447e+01 -1.698467675063301385e+02
-2.763369963369963500e+01 -1.697691794753334307e+02
-2.761416361416361553e+01 -1.698239265605607500e+02
-2.759462759462759607e+01 -1.698037158258880481e+02
-2.757509157509157660e+01 -1.698362938690242174e+02
-2.755555555555555713e+01 -1.699731078255729813e+02
-2.753601953601953767e+01 -1.700226711144120202e+02
-2.751648351648351820e+01 -1.699855102740502275e+02
-2.749694749694749873e+01 -1.700123601589728537e+02
-2.747741147741147927e+01 -1.699438861363921376e+02
-2.745787545787545980e+01 -1.700953338648623685e+02
-2.743833943833944033e+01 -1.703268957848524110e+02
-2.741880341880342087e+01 -1.703211743659797435e+02
-2.739926739926740140e+01 -1.704524026994440362e+02
-2.737973137973138194e+01 -1.708093171011252025e+02
-2.736019536019536247e+01 -1.709422488008147241e+02
-2.734065934065934300e+01 -1.707604234836611852e+02
-2.732112332112332354e+01 -1.707881515466683595e+02
-2.730158730158730407e+01 -1.708592700065032659e+02
-2.728205128205128460e+01 -1.708996846947361519e+02
-2.726251526251526514e+01 -1.707786881544564039e+02
-2.724297924297924212e+01 -1.707404217580383374e+02
-2.722344322344322265e+01 -1.706836458332221014e+02
-2.720390720390720318e+01 -1.707332099912495096e+02
-2.718437118437118372e+01 -1.707581624519154673e+02
-2.716483516483516425e+01 -1.707317106889587990e+02
-2.714529914529914478e+01 -1.706794769182787945e+02
-2.712576312576312532e+01 -1.707750926456632214e+02
-2.710622710622710585e+01 -1.710733478603014817e+02
-2.708669108669108638e+01 -1.711011367921025794e+02
-2.706715506715506692e+01 -1.712224993844197911e+02
-2.704761904761904745e+01 -1.715135190900255111e+02
-2.702808302808302798e+01 -1.716520666986778281e+02
-2.700854700854700852e+01 -1.716330779300814129e+02
-2.698901098901098905e+01 -1.716588607881619737e+02
-2.696947496947496958e+01 -1.715136226430542479e+02
-2.694993894993895012e+01 -1.712734302617025719e+02
-2.693040293040293065e+01 -1.710834739794119628e+02
-2.691086691086691118e+01 -1.708015882289666365e+02
-2.689133089133089172e+01 -1.705395375033542109e+02
-2.687179487179487225e+01 -1.701002135643211091e+02
-2.685225885225885278e+01 -1.696622182749570129e+02
-2.683272283272283332e+01 -1.696190159101820143e+02
-2.681318681318681385e+01 -1.695996676802015202e+02
-2.679365079365079438e+01 -1.695039471860426090e+02
-2.677411477411477492e+01 -1.694578119947743176e+02
-2.675457875457875545e+01 -1.694928440776651257e+02
-2.673504273504273243e+01 -1.695278526608887830e+02
-2.671550671550671296e+01 -1.695578408620375228e+02
-2.669597069597069350e+01 -1.695125268147120323e+02
-2.667643467643467403e+01 -1.694184678990071689e+02
-2.665689865689865456e+01 -1.694359575681259855e+02
-2.663736263736263510e+01 -1.692234044552103569e+02
-2.661782661782661563e+01 -1.689650494245671553e+02
-2.659829059829059617e+01 -1.689969748583335729e+02
-2.657875457875457670e+01 -1.689655312573679566e+02
-2.655921855921855723e+01 -1.689649285668768357e+02
-2.653968253968253777e+01 -1.689526445745790397e+02
-2.652014652014651830e+01 -1.689587624236033889e+02
-2.650061050061049883e+01 -1.690089932928606515e+02
-2.648107448107447937e+01 -1.690796549319458677e+02
-2.646153846153845990e+01 -1.691799473266466691e+02
-2.644200244200244043e+01 -1.689860012807986607e+02
-2.642246642246642097e+01 -1.689026156257248203e+02
-2.640293040293040150e+01 -1.689159836960812413e+02
-2.638339438339438203e+01 -1.689833776495994755e+02
-2.636385836385836257e+01 -1.689938785854659216e+02
-2.634432234432234310e+01 -1.690200573940523441e+02
-2.632478632478632363e+01 -1.691025506495176955e+02
-2.630525030525030417e+01 -1.692287799948113047e+02
-2.628571428571428470e+01 -1.693195903478077753e+02
-2.626617826617826523e+01 -1.693080752445318353e+02
-2.624664224664224577e+01 -1.693007428041465801e+02
-2.622710622710622630e+01 -1.693155444462098558e+02
-2.620757020757020683e+01 -1.692573870000521481e+02
-2.618803418803418737e+01 -1.690283937100874994e+02
-2.616849816849816790e+01 -1.688196818402118424e+02
-2.614896214896214843e+01 -1.687588847393092237e+02
-2.612942612942612897e+01 -1.687798099758595640e+02
-2.610989010989010950e+01 -1.687907703312441754e+02
-2.609035409035409003e+01 -1.688564979642553965e+02
-2.607081807081807057e+01 -1.689616120427768919e+02
-2.605128205128205110e+01 -1.690446553476421343e+02
-2.603174603174603163e+01 -1.691654834385876427e+02
-2.601221001221001217e+01 -1.693277063963239186e+02
-2.599267399267399270e+01 -1.696266632618688845e+02
-2.597313797313797323e+01 -1.698651360403998183e+02
-2.595360195360195377e+01 -1.699108077596599173e+02
-2.593406593406593430e+01 -1.700909326248063564e+02
-2.591452991452991483e+01 -1.703103370752786816e+02
-2.589499389499389537e+01 -1.702409390915610174e+02
-2.587545787545787590e+01 -1.703357671089322025e+02
-2.585592185592185643e+01 -1.702131344869431757e+02
-2.583638583638583697e+01 -1.699358350049054422e+02
-2.581684981684981750e+01 -1.699377018685670748e+02
-2.579731379731379803e+01 -1.700148551502174996e+02
-2.577777777777777857e+01 -1.700052657801290934e+02
-2.575824175824175910e+01 -1.702123790823371223e+02
-2.573870573870573963e+01 -1.705538224266699672e+02
-2.571916971916972017e+01 -1.705687957062116027e+02
-2.569963369963370070e+01 -1.706624895527367585e+02
-2.568009768009768123e+01 -1.707197322916523490e+02
-2.566056166056166177e+01 -1.706537120775948608e+02
-2.564102564102564230e+01 -1.705738960434452167e+02
-2.562148962148962283e+01 -1.705116932796247511e+02
-2.560195360195360337e+01 -1.704869543363130902e+02
-2.558241758241758390e+01 -1.706160081842025988e+02
-2.556288156288156443e+01 -1.708519852824152849e+02
-2.554334554334554497e+01 -1.709313028779458818e+02
-2.552380952380952550e+01 -1.708747612017704682e+02
-2.550427350427350603e+01 -1.707351410537966956e+02
-2.548473748473748657e+01 -1.704813769500318017e+02
-2.546520146520146710e+01 -1.704022420247804064e+02
-2.544566544566544763e+01 -1.704089452290513407e+02
-2.542612942612942817e+01 -1.704186475237744389e+02
-2.540659340659340870e+01 -1.704096298847996422e+02
-2.538705738705738923e+01 -1.703484253991564970e+02
-2.536752136752136977e+01 -1.702048148786647346e+02
-2.534798534798535030e+01 -1.699561902439776304e+02
-2.532844932844933084e+01 -1.698501995618149181e+02
-2.530891330891331137e+01 -1.701073677893644742e+02
-2.528937728937729190e+01 -1.703085527350072255e+02
-2.526984126984127244e+01 -1.702016457548732546e+02
-2.525030525030525297e+01 -1.702215928061815475e+02
-2.523076923076922995e+01 -1.702803341075688763e+02
-2.521123321123321048e+01 -1.702950898730894096e+02
-2.519169719169719102e+01 -1.700662693212626380e+02
-2.517216117216117155e+01 -1.698100718638044953e+02
-2.515262515262515208e+01 -1.697815837519912918e+02
-2.513308913308913262e+01 -1.697195664038099494e+02
-2.511355311355311315e+01 -1.695785858208597290e+02
-2.509401709401709368e+01 -1.696355441387256917e+02
-2.507448107448107422e+01 -1.696470791013362600e+02
-2.505494505494505475e+01 -1.696312624473947324e+02
-2.503540903540903528e+01 -1.696742049109425921e+02
-2.501587301587301582e+01 -1.696631257319741337e+02
-2.499633699633699635e+01 -1.693351796323617009e+02
-2.497680097680097688e+01 -1.693931434553557551e+02
-2.495726495726495742e+01 -1.696449134472626668e+02
-2.493772893772893795e+01 -1.696651057850832274e+02
-2.491819291819291848e+01 -1.696932690754607904e+02
-2.489865689865689902e+01 -1.695971624451007074e+02
-2.487912087912087955e+01 -1.693149376485078790e+02
-2.485958485958486008e+01 -1.691701204369976779e+02
-2.484004884004884062e+01 -1.691027872468519604e+02
-2.482051282051282115e+01 -1.688725765894703557e+02
-2.480097680097680168e+01 -1.688024380549818204e+02
-2.478144078144078222e+01 -1.688587228103588700e+02
-2.476190476190476275e+01 -1.689510971440568596e+02
-2.474236874236873973e+01 -1.689558794239331405e+02
-2.472283272283272026e+01 -1.689313621138261396e+02
-2.470329670329670080e+01 -1.689051315835645539e+02
-2.468376068376068133e+01 -1.688797532817241347e+02
-2.466422466422466186e+01 -1.687441587676366339e+02
-2.464468864468864240e+01 -1.685521608909806730e+02
-2.462515262515262293e+01 -1.685768350249501850e+02
-2.460561660561660347e+01 -1.686861849309107697e+02
-2.458608058608058400e+01 -1.685525112415199942e+02
-2.456654456654456453e+01 -1.685440792187348791e+02
-2.454700854700854507e+01 -1.684316102522118967e+02
-2.452747252747252560e+01 -1.682128720721615309e+02
-2.450793650793650613e+01 -1.681427730575910289e+02
-2.448840048840048667e+01 -1.682373864348839732e+02
-2.446886446886446720e+01 -1.683972282462127055e+02
-2.444932844932844773e+01 -1.684875104525436313e+02
-2.442979242979242827e+01 -1.684669140316599965e+02
-2.441025641025640880e+01 -1.685316979465590066e+02
-2.439072039072038933e+01 -1.686651132009657772e+02
-2.437118437118436987e+01 -1.686720986360833194e+02
-2.435164835164835040e+01 -1.686234779731702247e+02
-2.433211233211233093e+01 -1.686349517333812287e+02
-2.431257631257631147e+01 -1.688170073014252637e+02
-2.429304029304029200e+01 -1.690302854808331858e+02
-2.427350427350427253e+01 -1.691427015656167043e+02
-2.425396825396825307e+01 -1.691133043183315294e+02
-2.423443223443223360e+01 -1.692644105866424411e+02
-2.421489621489621413e+01 -1.693334224750808232e+02
-2.419536019536019467e+01 -1.692934526783397757e+02
-2.417582417582417520e+01 -1.693172677566097377e+02
-2.415628815628815573e+01 -1.693069831583500502e+02
-2.413675213675213627e+01 -1.694800642889717039e+02
-2.411721611721611680e+01 -1.698010011740578307e+02
-2.409768009768009733e+01 -1.699182882347293173e+02
-2.407814407814407787e+01 -1.699117700471245485e+02
-2.405860805860805840e+01 -1.699523716740174279e+02
-2.403907203907203893e+01 -1.698866553579820504e+02
-2.401953601953601947e+01 -1.699007261311355705e+02
-2.400000000000000000e+01 -1.703147447231527849e+02
-2.398046398046398053e+01 -1.703196292229891355e+02
-2.396092796092796107e+01 -1.702429533104074437e+02
-2.394139194139194160e+01 -1.705316275291382908e+02
-2.392185592185592213e+01 -1.706334834588684544e+02
-2.390231990231990267e+01 -1.706512828769912176e+02
-2.388278388278388320e+01 -1.706408313941119843e+02
-2.386324786324786373e+01 -1.705356341280825063e+02
-2.384371184371184427e+01 -1.702850269010005206e+02
-2.382417582417582480e+01 -1.702266051246626830e+02
-2.380463980463980533e+01 -1.703089676607247611e+02
-2.378510378510378587e+01 -1.704096850239562855e+02
-2.376556776556776640e+01 -1.706518108616702989e+02
-2.374603174603174693e+01 -1.707330961480049325e+02
-2.372649572649572747e+01 -1.707131903967288622e+02
-2.370695970695970800e+01 -1.708709419092449195e+02
-2.368742368742368853e+01 -1.708542273444012949e+02
-2.366788766788766907e+01 -1.710381007878995092e+02
-2.364835164835164960e+01 -1.714408350618579675e+02
-2.362881562881563013e+01 -1.717181777228795454e+02
-2.360927960927961067e+01 -1.712667331190741038e+02
-2.358974358974359120e+01 -1.708449109751744288e+02
-2.357020757020757173e+01 -1.709210292952461714e+02
-2.355067155067155227e+01 -1.708712255148683425e+02
-2.353113553113553280e+01 -1.708448850003616997e+02
-2.351159951159951333e+01 -1.708476634573414970e+02
-2.349206349206349032e+01 -1.708332672438230304e+02
-2.347252747252747085e+01 -1.708818589384742097e+02
-2.345299145299145138e+01 -1.708846231614080011e+02
-2.343345543345543192e+01 -1.709298163531857426e+02
-2.341391941391941245e+01 -1.710129955967199749e+02
-2.339438339438339298e+01 -1.709421803437276139e+02
-2.337484737484737352e+01 -1.710576190631394695e+02
-2.335531135531135405e+01 -1.711264306186762667e+02
-2.333577533577533458e+01 -1.711345071631107544e+02
-2.331623931623931512e+01 -1.711639827078610665e+02
-2.329670329670329565e+01 -1.710646763971301709e+02
-2.327716727716727618e+01 -1.710851490462374329e+02
-2.325763125763125672e+01 -1.710446129332192129e+02
-2.323809523809523725e+01 -1.709753893223128500e+02
-2.321855921855921778e+01 -1.708039208146986709e+02
-2.319902319902319832e+01 -1.707197682713189693e+02
-2.317948717948717885e+01 -1.706677706538594919e+02
-2.315995115995115938e+01 -1.706275862023619538e+02
-2.314041514041513992e+01 -1.705519619704049319e+02
-2.312087912087912045e+01 -1.705090320232288263e+02
-2.310134310134310098e+01 -1.706939192764965014e+02
-2.308180708180708152e+01 -1.708744643236814795e+02
-2.306227106227106205e+01 -1.709291640693696195e+02
-2.304273504273504258e+01 -1.709602214260088999e+02
-2.302319902319902312e+01 -1.709536933242196710e+02
-2.300366300366300365e+01 -1.709307561273063243e+02
-2.298412698412698418e+01 -1.709223106179243814e+02
-2.296459096459096472e+01 -1.709989799338518708e+02
-2.294505494505494525e+01 -1.704323367865951013e+02
-2.292551892551892578e+01 -1.700218196514275633e+02
-2.290598290598290632e+01 -1.701252632585541278e+02
-2.288644688644688685e+01 -1.701851325752276125e+02
-2.286691086691086738e+01 -1.701731412594105279e+02
-2.284737484737484792e+01 -1.700650815269233647e+02
-2.282783882783882845e+01 -1.701740236761887388e+02
-2.280830280830280898e+01 -1.702194192480132813e+02
-2.278876678876678952e+01 -1.701868737211451332e+02
-2.276923076923077005e+01 -1.701894290405866457e+02
-2.274969474969475058e+01 -1.701650621195608721e+02
-2.273015873015873112e+01 -1.705521526583724778e+02
-2.271062271062271165e+01 -1.708725765484166743e+02
-2.269108669108669218e+01 -1.706234281241807764e+02
-2.267155067155067272e+01 -1.705220201230899590e+02
-2.265201465201465325e+01 -1.704968361986451271e+02
-2.263247863247863378e+01 -1.704842964485376342e+02
-2.261294261294261432e+01 -1.704315852743501125e+02
-2.259340659340659485e+01 -1.701811174091574230e+02
-2.257387057387057538e+01 -1.700141265354031646e+02
-2.255433455433455592e+01 -1.700056345059917078e+02
-2.253479853479853645e+01 -1.699263576508353140e+02
-2.251526251526251698e+01 -1.699438567001633942e+02
-2.249572649572649397e+01 -1.699916884118998723e+02
-2.247619047619047450e+01 -1.698990297673251177e+02
-2.245665445665445503e+01 -1.697176403608535225e+02
-2.243711843711843557e+01 -1.694453381453165548e+02
-2.241758241758241610e+01 -1.692776913849440916e+02
-2.239804639804639663e+01 -1.691798685663175945e+02
-2.237851037851037717e+01 -1.691826305707811571e+02
-2.235897435897435770e+01 -1.691380043970716258e+02
-2.233943833943833823e+01 -1.691216862980549251e+02
-2.231990231990231877e+01 -1.690967856804823271e+02
-2.230036630036629930e+01 -1.688772949739382057e+02
-2.228083028083027983e+01 -1.688561764773083951e+02
-2.226129426129426037e+01 -1.688964851491257946e+02
-2.224175824175824090e+01 -1.688796590746593438e+02
-2.222222222222222143e+01 -1.688273619883037497e+02
-2.220268620268620197e+01 -1.687353648995080846e+02
-2.218315018315018250e+01 -1.687204730411018545e+02
-2.216361416361416303e+01 -1.687152232917442802e+02
-2.214407814407814357e+01 -1.686359057451547301e+02
-2.212454212454212410e+01 -1.685722743498059231e+02
-2.210500610500610463e+01 -1.686799266303176523e+02
-2.208547008547008517e+01 -1.687347586682375038e+02
-2.206593406593406570e+01 -1.690080009559066525e+02
-2.204639804639804623e+01 -1.693157631658016271e+02
-2.202686202686202677e+01 -1.693271353458419526e+02
-2.200732600732600730e+01 -1.693126301916540228e+02
-2.198778998778998783e+01 -1.692715381095796090e+02
-2.196825396825396837e+01 -1.692041445918915201e+02
-2.194871794871794890e+01 -1.690838372994095380e+02
-2.192918192918192943e+01 -1.689456156113968177e+02
-2.190964590964590997e+01 -1.689174979399450081e+02
-2.189010989010989050e+01 -1.689108063096148840e+02
-2.187057387057387103e+01 -1.689061442833671833e+02
-2.185103785103785157e+01 -1.689039279511209202e+02
-2.183150183150183210e+01 -1.689728437467209972e+02
-2.181196581196581263e+01 -1.691488993722859675e+02
-2.179242979242979317e+01 -1.692891764187004355e+02
-2.177289377289377370e+01 -1.692529698787363373e+02
-2.175335775335775423e+01 -1.690894606280649555e+02
-2.173382173382173477e+01 -1.690644643423487707e+02
-2.171428571428571530e+01 -1.692464502878876829e+02
-2.169474969474969583e+01 -1.693961874679530411e+02
-2.167521367521367637e+01 -1.692860613481247469e+02
-2.165567765567765690e+01 -1.692231887344748031e+02
-2.163614163614163743e+01 -1.690956820448811015e+02
-2.161660561660561797e+01 -1.689884307973889292e+02
-2.159706959706959850e+01 -1.690616841806523780e+02
-2.157753357753357903e+01 -1.692142409795160916e+02
-2.155799755799755957e+01 -1.694890444029734908e+02
-2.153846153846154010e+01 -1.697232993755676489e+02
-2.151892551892552063e+01 -1.698048679555488150e+02
-2.149938949938950117e+01 -1.697877084377900019e+02
-2.147985347985347815e+01 -1.697321523920203674e+02
-2.146031746031745868e+01 -1.697906335039689338e+02
-2.144078144078143922e+01 -1.698852293254055326e+02
-2.142124542124541975e+01 -1.701697000714878811e+02
-2.140170940170940028e+01 -1.701986451405799983e+02
-2.138217338217338082e+01 -1.701778990625517167e+02
-2.136263736263736135e+01 -1.701299366752593869e+02
-2.134310134310134188e+01 -1.701446312610584073e+02
-2.132356532356532242e+01 -1.702907448262026833e+02
-2.130402930402930295e+01 -1.702808934676787658e+02
-2.128449328449328348e+01 -1.702165840152341616e+02
-2.126495726495726402e+01 -1.702849697197384558e+02
-2.124542124542124455e+01 -1.703889425314031598e+02
-2.122588522588522508e+01 -1.703238641071628763e+02
-2.120634920634920562e+01 -1.703450748017058629e+02
-2.118681318681318615e+01 -1.702739997360997108e+02
-2.116727716727716668e+01 -1.702215273932293087e+02
-2.114774114774114722e+01 -1.702092445721980880e+02
-2.112820512820512775e+01 -1.699946201613950052e+02
-2.110866910866910828e+01 -1.699785736431240650e+02
-2.108913308913308882e+01 -1.702364945100727311e+02
-2.106959706959706935e+01 -1.700866533204484199e+02
-2.105006105006104988e+01 -1.700174905717674960e+02
-2.103052503052503042e+01 -1.699915664757216405e+02
-2.101098901098901095e+01 -1.697539763978201393e+02
-2.099145299145299148e+01 -1.696209819582685157e+02
-2.097191697191697202e+01 -1.695973512295083765e+02
-2.095238095238095255e+01 -1.695868787584867619e+02
-2.093284493284493308e+01 -1.695038852937266824e+02
-2.091330891330891362e+01 -1.693459785014390206e+02
-2.089377289377289415e+01 -1.693049457336151704e+02
-2.087423687423687468e+01 -1.694327440044207549e+02
-2.085470085470085522e+01 -1.694061564808542926e+02
-2.083516483516483575e+01 -1.694155127690004576e+02
-2.081562881562881628e+01 -1.692188165404435551e+02
-2.079609279609279682e+01 -1.687612364942884255e+02
-2.077655677655677735e+01 -1.687589324616963893e+02
-2.075702075702075788e+01 -1.687571653461683070e+02
-2.073748473748473842e+01 -1.685111389570259632e+02
-2.071794871794871895e+01 -1.680933371642901761e+02
-2.069841269841269948e+01 -1.677079742035542438e+02
-2.067887667887668002e+01 -1.674601590121461641e+02
-2.065934065934066055e+01 -1.672742009146292617e+02
-2.063980463980464108e+01 -1.672442284064913736e+02
-2.062026862026862162e+01 -1.672533552027784935e+02
-2.060073260073260215e+01 -1.672749786310353386e+02
-2.058119658119658268e+01 -1.672274149558429883e+02
-2.056166056166056322e+01 -1.672022862956246740e+02
-2.054212454212454375e+01 -1.672139375069387768e+02
-2.052258852258852428e+01 -1.672657412974984368e+02
-2.050305250305250482e+01 -1.673317708148370002e+02
-2.048351648351648180e+01 -1.673797811389082142e+02
-2.046398046398046233e+01 -1.673914278128711715e+02
-2.044444444444444287e+01 -1.673801159143110056e+02
-2.042490842490842340e+01 -1.673820806822328109e+02
-2.040537240537240393e+01 -1.673871861757788793e+02
-2.038583638583638447e+01 -1.674153701824287168e+02
-2.036630036630036500e+01 -1.673960484268427535e+02
-2.034676434676434553e+01 -1.673873823714477567e+02
-2.032722832722832607e+01 -1.674428985988762690e+02
-2.030769230769230660e+01 -1.675864729797107771e+02
-2.028815628815628713e+01 -1.676240616949684181e+02
-2.026862026862026767e+01 -1.676552009385924862e+02
-2.024908424908424820e+01 -1.677656318212889346e+02
-2.022954822954822873e+01 -1.677336910601312354e+02
-2.021001221001220927e+01 -1.677312124975207723e+02
-2.019047619047618980e+01 -1.678866225774839904e+02
-2.017094017094017033e+01 -1.680337463791846631e+02
-2.015140415140415087e+01 -1.680731261978312148e+02
-2.013186813186813140e+01 -1.682325169736875807e+02
-2.011233211233211193e+01 -1.683481954653437356e+02
-2.009279609279609247e+01 -1.683362327647993197e+02
-2.007326007326007300e+01 -1.683198676871721204e+02
-2.005372405372405353e+01 -1.683845102429965550e+02
-2.003418803418803407e+01 -1.685132063869453987e+02
-2.001465201465201460e+01 -1.686046379978940308e+02
-1.999511599511599513e+01 -1.686339681826773926e+02
-1.997557997557997567e+01 -1.687308497110821008e+02
-1.995604395604395620e+01 -1.687052273624024679e+02
-1.993650793650793673e+01 -1.687978920535534826e+02
-1.991697191697191727e+01 -1.693354954007651259e+02
-1.989743589743589780e+01 -1.694561451085069734e+02
-1.987789987789987833e+01 -1.695933658121408030e+02
-1.985836385836385887e+01 -1.700437203085445219e+02
-1.983882783882783940e+01 -1.705918678171578051e+02
-1.981929181929181993e+01 -1.712611429241101177e+02
-1.979975579975580047e+01 -1.718903314989817943e+02
-1.978021978021978100e+01 -1.721770808496314942e+02
-1.976068376068376153e+01 -1.722394796858659447e+02
-1.974114774114774207e+01 -1.718298356362905395e+02
-1.972161172161172260e+01 -1.716322195270490454e+02
-1.970207570207570313e+01 -1.718582428885254387e+02
-1.968253968253968367e+01 -1.716833877271621134e+02
-1.966300366300366420e+01 -1.713543686885480497e+02
-1.964346764346764473e+01 -1.710555030980818856e+02
-1.962393162393162527e+01 -1.709007035926432820e+02
-1.960439560439560580e+01 -1.708809531129355150e+02
-1.958485958485958633e+01 -1.709406109420459074e+02
-1.956532356532356687e+01 -1.709331208653293572e+02
-1.954578754578754740e+01 -1.709264180771423867e+02
-1.952625152625152793e+01 -1.709683791372289079e+02
-1.950671550671550847e+01 -1.709027582017629356e+02
-1.948717948717948545e+01 -1.708900357825411334e+02
-1.946764346764346598e+01 -1.709624305976454934e+02
-1.944810744810744652e+01 -1.710006839482869339e+02
-1.942857142857142705e+01 -1.709121547949384876e+02
-1.940903540903540758e+01 -1.706600798296948938e+02
-1.938949938949938812e+01 -1.704281644494615193e+02
-1.936996336996336865e+01 -1.704286382770585533e+02
-1.935042735042734918e+01 -1.705343987988855758e+02
-1.933089133089132972e+01 -1.704996194898202759e+02
-1.931135531135531025e+01 -1.705756975493613936e+02
-1.929181929181929078e+01 -1.705945711518601229e+02
-1.927228327228327132e+01 -1.706231495938493197e+02
-1.925274725274725185e+01 -1.706581222006914516e+02
-1.923321123321123238e+01 -1.706359010094581095e+02
-1.921367521367521292e+01 -1.705716812587345430e+02
-1.919413919413919345e+01 -1.703556246797699032e+02
-1.917460317460317398e+01 -1.700564408774017693e+02
-1.915506715506715452e+01 -1.699223242755766137e+02
-1.913553113553113505e+01 -1.699038370984882818e+02
-1.911599511599511558e+01 -1.698960918358498873e+02
-1.909645909645909612e+01 -1.698893533216004812e+02
-1.907692307692307665e+01 -1.698046860996053056e+02
-1.905738705738705718e+01 -1.695991756748504997e+02
-1.903785103785103772e+01 -1.694925368046470737e+02
-1.901831501831501825e+01 -1.694954592256100057e+02
-1.899877899877899878e+01 -1.695350519332041017e+02
-1.897924297924297932e+01 -1.694182010915252476e+02
-1.895970695970695985e+01 -1.694540820029733652e+02
-1.894017094017094038e+01 -1.695388496950228330e+02
-1.892063492063492092e+01 -1.694620958646191298e+02
-1.890109890109890145e+01 -1.696171739984415012e+02
-1.888156288156288198e+01 -1.696671951866358086e+02
-1.886202686202686252e+01 -1.699001701692473034e+02
-1.884249084249084305e+01 -1.701227388985153652e+02
-1.882295482295482358e+01 -1.701276435096466173e+02
-1.880341880341880412e+01 -1.702940168363917905e+02
-1.878388278388278465e+01 -1.705652326108200896e+02
-1.876434676434676518e+01 -1.708257633479091453e+02
-1.874481074481074572e+01 -1.709648590771865884e+02
-1.872527472527472625e+01 -1.708036365557632337e+02
-1.870573870573870678e+01 -1.706781090229471829e+02
-1.868620268620268732e+01 -1.706634529298905534e+02
-1.866666666666666785e+01 -1.706552666404306535e+02
-1.864713064713064838e+01 -1.706617076113487315e+02
-1.862759462759462892e+01 -1.705736227058323777e+02
-1.860805860805860945e+01 -1.702647426697035371e+02
-1.858852258852258998e+01 -1.701394874852796590e+02
-1.856898656898657052e+01 -1.701241539078602614e+02
-1.854945054945055105e+01 -1.701079663269800335e+02
-1.852991452991453158e+01 -1.702695173293372193e+02
-1.851037851037851212e+01 -1.703236415862552349e+02
-1.849084249084248910e+01 -1.703344855365368744e+02
-1.847130647130646963e+01 -1.703143273731240299e+02
-1.845177045177045017e+01 -1.703930601818381945e+02
-1.843223443223443070e+01 -1.703408853649473542e+02
-1.841269841269841123e+01 -1.702335523312391103e+02
-1.839316239316239177e+01 -1.702246912402743533e+02
-1.837362637362637230e+01 -1.698920420348572407e+02
-1.835409035409035283e+01 -1.696454609096902288e+02
-1.833455433455433337e+01 -1.697210483937152787e+02
-1.831501831501831390e+01 -1.698985575393897989e+02
-1.829548229548229443e+01 -1.701545559420050324e+02
-1.827594627594627497e+01 -1.701678014886603023e+02
-1.825641025641025550e+01 -1.701928629572772138e+02
-1.823687423687423603e+01 -1.700736404293436408e+02
-1.821733821733821657e+01 -1.696821411618141724e+02
-1.819780219780219710e+01 -1.697462849966263434e+02
-1.817826617826617763e+01 -1.699318880685310660e+02
-1.815873015873015817e+01 -1.699392388923560588e+02
-1.813919413919413870e+01 -1.699546818576947089e+02
-1.811965811965811923e+01 -1.697714868602228933e+02
-1.810012210012209977e+01 -1.698330786187896990e+02
-1.808058608058608030e+01 -1.697646009506794655e+02
-1.806105006105006083e+01 -1.695196881079301647e+02
-1.804151404151404137e+01 -1.695737556131227564e+02
-1.802197802197802190e+01 -1.694607172654076521e+02
-1.800244200244200243e+01 -1.692468996127436753e+02
-1.798290598290598297e+01 -1.692311206102574488e+02
-1.796336996336996350e+01 -1.692497686271463522e+02
-1.794383394383394403e+01 -1.692576858625254772e+02
-1.792429792429792457e+01 -1.690623342314873412e+02
-1.790476190476190510e+01 -1.687375653101357216e+02
-1.788522588522588563e+01 -1.686644364472223572e+02
-1.786568986568986617e+01 -1.686724938485564280e+02
-1.784615384615384670e+01 -1.687925568604263162e+02
-1.782661782661782723e+01 -1.688490761254027177e+02
-1.780708180708180777e+01 -1.688511361156425892e+02
-1.778754578754578830e+01 -1.688491142825713496e+02
-1.776800976800976883e+01 -1.687619308848823039e+02
-1.774847374847374937e+01 -1.687584199636213498e+02
-1.772893772893772990e+01 -1.690018501651858003e+02
-1.770940170940171043e+01 -1.690074169451779653e+02
-1.768986568986569097e+01 -1.689344325219489917e+02
-1.767032967032967150e+01 -1.690104914775892553e+02
-1.765079365079365203e+01 -1.689893634112837617e+02
-1.763125763125763257e+01 -1.690469551299384534e+02
-1.761172161172161310e+01 -1.690901027282262987e+02
-1.759218559218559363e+01 -1.690039661407593030e+02
-1.757264957264957417e+01 -1.688747912315764665e+02
-1.755311355311355470e+01 -1.688996863816323923e+02
-1.753357753357753523e+01 -1.689845791783360767e+02
-1.751404151404151577e+01 -1.688925768921558870e+02
-1.749450549450549630e+01 -1.689643330111514956e+02
-1.747496947496947328e+01 -1.692191585951530328e+02
-1.745543345543345382e+01 -1.691153101915789136e+02
-1.743589743589743435e+01 -1.690983266778079326e+02
-1.741636141636141488e+01 -1.690351342247160744e+02
-1.739682539682539542e+01 -1.690414219977742789e+02
-1.737728937728937595e+01 -1.690636096695943991e+02
-1.735775335775335648e+01 -1.691626539380133920e+02
-1.733821733821733702e+01 -1.694201407670000776e+02
-1.731868131868131755e+01 -1.692576953887010234e+02
-1.729914529914529808e+01 -1.691508824909836051e+02
-1.727960927960927862e+01 -1.691782602325001506e+02
-1.726007326007325915e+01 -1.689991033409690147e+02
-1.724053724053723968e+01 -1.689996427002030828e+02
-1.722100122100122022e+01 -1.690373967692173665e+02
-1.720146520146520075e+01 -1.690955086611099034e+02
-1.718192918192918128e+01 -1.693515553166308507e+02
-1.716239316239316182e+01 -1.693759500316702997e+02
-1.714285714285714235e+01 -1.694911587248090257e+02
-1.712332112332112288e+01 -1.697381981846049825e+02
-1.710378510378510342e+01 -1.698121489484016422e+02
-1.708424908424908395e+01 -1.697501802945853626e+02
-1.706471306471306448e+01 -1.695607589621060640e+02
-1.704517704517704502e+01 -1.695532099279944305e+02
-1.702564102564102555e+01 -1.699026930250558962e+02
-1.700610500610500608e+01 -1.699592226644855657e+02
-1.698656898656898662e+01 -1.699411686379618800e+02
-1.696703296703296715e+01 -1.698909067331640870e+02
-1.694749694749694768e+01 -1.698381237408255799e+02
-1.692796092796092822e+01 -1.698813018631545617e+02
-1.690842490842490875e+01 -1.698751412336676481e+02
-1.688888888888888928e+01 -1.699787426973715583e+02
-1.686935286935286982e+01 -1.700580955731330732e+02
-1.684981684981685035e+01 -1.700711264139755770e+02
-1.683028083028083088e+01 -1.701976152494205792e+02
-1.681074481074481142e+01 -1.702997430366447134e+02
-1.679120879120879195e+01 -1.703047526938648559e+02
-1.677167277167277248e+01 -1.704059296110575588e+02
-1.675213675213675302e+01 -1.704679777878005780e+02
-1.673260073260073355e+01 -1.703580037881323790e+02
-1.671306471306471408e+01 -1.705092387624910089e+02
-1.669352869352869462e+01 -1.706909706265489604e+02
-1.667399267399267515e+01 -1.707216258243744562e+02
-1.665445665445665568e+01 -1.706932020980454467e+02
-1.663492063492063622e+01 -1.708444993941459416e+02
-1.661538461538461675e+01 -1.711707632473030571e+02
-1.659584859584859728e+01 -1.710937922796766202e+02
-1.657631257631257782e+01 -1.712538130938234815e+02
-1.655677655677655835e+01 -1.711076426364885776e+02
-1.653724053724053888e+01 -1.711349573095425285e+02
-1.651770451770451942e+01 -1.712874065243140649e+02
-1.649816849816849995e+01 -1.711351680571432325e+02
-1.647863247863247693e+01 -1.710557093476998318e+02
-1.645909645909645747e+01 -1.710736703178733080e+02
-1.643956043956043800e+01 -1.711227406172881160e+02
-1.642002442002441853e+01 -1.711286694831909472e+02
-1.640048840048839907e+01 -1.710751220628521025e+02
-1.638095238095237960e+01 -1.710136305834791983e+02
-1.636141636141636013e+01 -1.710809142673435304e+02
-1.634188034188034067e+01 -1.710609906755778127e+02
-1.632234432234432120e+01 -1.710682112411793128e+02
-1.630280830280830173e+01 -1.710182285682210761e+02
-1.628327228327228227e+01 -1.709195961836449840e+02
-1.626373626373626280e+01 -1.708795897284073817e+02
-1.624420024420024333e+01 -1.708992357283037506e+02
-1.622466422466422387e+01 -1.708834149679356074e+02
-1.620512820512820440e+01 -1.709293795838306380e+02
-1.618559218559218493e+01 -1.711686391659285960e+02
-1.616605616605616547e+01 -1.715306301010674019e+02
-1.614652014652014600e+01 -1.715784471291029263e+02
-1.612698412698412653e+01 -1.716040406926838386e+02
-1.610744810744810707e+01 -1.712055250511542681e+02
-1.608791208791208760e+01 -1.708623412450532726e+02
-1.606837606837606813e+01 -1.709423225874160153e+02
-1.604884004884004867e+01 -1.708918883337197485e+02
-1.602930402930402920e+01 -1.709409103267499290e+02
-1.600976800976800973e+01 -1.709533522903263076e+02
-1.599023199023199027e+01 -1.709994457650821005e+02
-1.597069597069597080e+01 -1.709420073197915713e+02
-1.595115995115995133e+01 -1.708316170616935779e+02
-1.593162393162393187e+01 -1.706161771108472749e+02
-1.591208791208791240e+01 -1.703468172383962269e+02
-1.589255189255189293e+01 -1.703623407336155537e+02
-1.587301587301587347e+01 -1.701424479600522091e+02
-1.585347985347985400e+01 -1.699723754253606671e+02
-1.583394383394383453e+01 -1.697913416839842284e+02
-1.581440781440781507e+01 -1.697062219875516575e+02
-1.579487179487179560e+01 -1.697078990330874433e+02
-1.577533577533577613e+01 -1.696758743592776000e+02
-1.575579975579975667e+01 -1.696549818890515553e+02
-1.573626373626373720e+01 -1.695505615402544493e+02
-1.571672771672771773e+01 -1.695388908931363972e+02
-1.569719169719169827e+01 -1.695486226902117437e+02
-1.567765567765567880e+01 -1.696836434836588126e+02
-1.565811965811965933e+01 -1.697541425662509766e+02
-1.563858363858363987e+01 -1.697229020566908844e+02
-1.561904761904762040e+01 -1.696984745383724942e+02
-1.559951159951160093e+01 -1.696413593118871290e+02
-1.557997557997558147e+01 -1.693687555857732434e+02
-1.556043956043956200e+01 -1.694343244438548481e+02
-1.554090354090354253e+01 -1.695511731449375361e+02
-1.552136752136752307e+01 -1.695814464221869571e+02
-1.550183150183150360e+01 -1.698365969179647834e+02
-1.548229548229548058e+01 -1.699753743513307143e+02
-1.546275946275946112e+01 -1.699243343251958720e+02
-1.544322344322344165e+01 -1.697695851690367022e+02
-1.542368742368742218e+01 -1.697503086880483352e+02
-1.540415140415140272e+01 -1.698023703117611660e+02
-1.538461538461538325e+01 -1.697012383855729922e+02
-1.536507936507936378e+01 -1.695656071379354444e+02
-1.534554334554334432e+01 -1.695651048181940439e+02
-1.532600732600732485e+01 -1.694382020594644018e+02
-1.530647130647130538e+01 -1.692841748684166703e+02
-1.528693528693528592e+01 -1.689337056251764864e+02
-1.526739926739926645e+01 -1.687346552124492689e+02
-1.524786324786324698e+01 -1.687406501910126053e+02
-1.522832722832722752e+01 -1.689829461970411728e+02
-1.520879120879120805e+01 -1.690493649720280587e+02
-1.518925518925518858e+01 -1.685215713197054299e+02
-1.516971916971916912e+01 -1.682776412445749088e+02
-1.515018315018314965e+01 -1.682787436758887623e+02
-1.513064713064713018e+01 -1.682750188048636630e+02
-1.511111111111111072e+01 -1.682745208950235849e+02
-1.509157509157509125e+01 -1.682494227825728785e+02
-1.507203907203907178e+01 -1.681479433485399682e+02
-1.505250305250305232e+01 -1.679747021284595405e+02
-1.503296703296703285e+01 -1.679395878608909243e+02
-1.501343101343101338e+01 -1.678623957456315736e+02
-1.499389499389499392e+01 -1.679607319268152423e+02
-1.497435897435897445e+01 -1.681084213401952354e+02
-1.495482295482295498e+01 -1.681715712203252338e+02
-1.493528693528693552e+01 -1.681405697581261052e+02
-1.491575091575091605e+01 -1.680716816489870098e+02
-1.489621489621489658e+01 -1.680882804569209270e+02
-1.487667887667887712e+01 -1.681145495644409493e+02
-1.485714285714285765e+01 -1.681753694810764159e+02
-1.483760683760683818e+01 -1.681788466862516600e+02
-1.481807081807081872e+01 -1.681632516062377363e+02
-1.479853479853479925e+01 -1.681777866790356484e+02
-1.477899877899877978e+01 -1.681781464177077794e+02
-1.475946275946276032e+01 -1.681905418454305732e+02
-1.473992673992674085e+01 -1.682876884466781746e+02
-1.472039072039072138e+01 -1.683283116275656539e+02
-1.470085470085470192e+01 -1.684225371298812490e+02
-1.468131868131868245e+01 -1.684350290064346893e+02
-1.466178266178266298e+01 -1.685137702240032809e+02
-1.464224664224664352e+01 -1.684828656274452214e+02
-1.462271062271062405e+01 -1.684062943403661734e+02
-1.460317460317460458e+01 -1.684102791743341641e+02
-1.458363858363858512e+01 -1.684691927136775007e+02
-1.456410256410256565e+01 -1.685841457283534623e+02
-1.454456654456654618e+01 -1.684360630169700244e+02
-1.452503052503052672e+01 -1.683763821473548319e+02
-1.450549450549450725e+01 -1.684688196106378371e+02
-1.448595848595848423e+01 -1.685707294454579710e+02
-1.446642246642246477e+01 -1.685758826204884997e+02
-1.444688644688644530e+01 -1.687245105421066853e+02
-1.442735042735042583e+01 -1.688240683848238746e+02
-1.440781440781440637e+01 -1.691620842898475985e+02
-1.438827838827838690e+01 -1.693066023974320728e+02
-1.436874236874236743e+01 -1.692821000239581224e+02
-1.434920634920634797e+01 -1.692513212962317652e+02
-1.432967032967032850e+01 -1.694040429079478827e+02
-1.431013431013430903e+01 -1.700746258966769631e+02
-1.429059829059828957e+01 -1.703786597864612702e+02
-1.427106227106227010e+01 -1.701278718808641770e+02
-1.425152625152625063e+01 -1.699250668770260404e+02
-1.423199023199023117e+01 -1.699303663214799940e+02
-1.421245421245421170e+01 -1.696526983960209236e+02
-1.419291819291819223e+01 -1.696888775116455577e+02
-1.417338217338217277e+01 -1.699944049599187395e+02
-1.415384615384615330e+01 -1.698076076333211688e+02
-1.413431013431013383e+01 -1.696256081226203776e+02
-1.411477411477411437e+01 -1.696701252030649698e+02
-1.409523809523809490e+01 -1.695722767837076503e+02
-1.407570207570207543e+01 -1.695242728626335804e+02
-1.405616605616605597e+01 -1.696125808243138522e+02
-1.403663003663003650e+01 -1.695309968288241862e+02
-1.401709401709401703e+01 -1.695161047897263700e+02
-1.399755799755799757e+01 -1.694236217763956915e+02
-1.397802197802197810e+01 -1.691678048804729144e+02
-1.395848595848595863e+01 -1.690381548411968424e+02
-1.393894993894993917e+01 -1.689430961828227282e+02
-1.391941391941391970e+01 -1.688310322629667439e+02
-1.389987789987790023e+01 -1.688239854676092193e+02
-1.388034188034188077e+01 -1.687781620019619027e+02
-1.386080586080586130e+01 -1.686305622570206992e+02
-1.384126984126984183e+01 -1.684646337488553058e+02
-1.382173382173382237e+01 -1.684440688547595926e+02
-1.380219780219780290e+01 -1.685047821359585782e+02
-1.378266178266178343e+01 -1.685103984550184180e+02
-1.376312576312576397e+01 -1.684790186059749431e+02
-1.374358974358974450e+01 -1.684288564229258895e+02
-1.372405372405372503e+01 -1.684275464009537870e+02
-1.370451770451770557e+01 -1.683769512592226931e+02
-1.368498168498168610e+01 -1.684155335845293848e+02
-1.366544566544566663e+01 -1.685313297932296450e+02
-1.364590964590964717e+01 -1.685824511863272619e+02
-1.362637362637362770e+01 -1.685166893999523268e+02
-1.360683760683760823e+01 -1.684079560649944938e+02
-1.358730158730158877e+01 -1.683232231255481679e+02
-1.356776556776556930e+01 -1.682776339306660134e+02
-1.354822954822954983e+01 -1.683286469834531829e+02
-1.352869352869353037e+01 -1.682537892281293352e+02
-1.350915750915751090e+01 -1.682482179187594511e+02
-1.348962148962148788e+01 -1.682576312393403555e+02
-1.347008547008546842e+01 -1.681883901224567524e+02
-1.345054945054944895e+01 -1.681568488869190787e+02
-1.343101343101342948e+01 -1.681381332541100164e+02
-1.341147741147741002e+01 -1.682041550699440791e+02
-1.339194139194139055e+01 -1.683590130997768881e+02
-1.337240537240537108e+01 -1.684855178255470776e+02
-1.335286935286935162e+01 -1.684071995152479531e+02
-1.333333333333333215e+01 -1.686630007980525079e+02
-1.331379731379731268e+01 -1.687058353468287919e+02
-1.329426129426129322e+01 -1.687685503473653341e+02
-1.327472527472527375e+01 -1.691220575455548101e+02
-1.325518925518925428e+01 -1.691717094635389458e+02
-1.323565323565323482e+01 -1.690611227948707267e+02
-1.321611721611721535e+01 -1.691804850705671583e+02
-1.319658119658119588e+01 -1.693337675954264228e+02
-1.317704517704517642e+01 -1.693714442811648553e+02
-1.315750915750915695e+01 -1.695340480516725847e+02
-1.313797313797313748e+01 -1.695420449903382405e+02
-1.311843711843711802e+01 -1.696311657380411191e+02
-1.309890109890109855e+01 -1.699528851509828371e+02
-1.307936507936507908e+01 -1.701818386852454807e+02
-1.305982905982905962e+01 -1.702604301631239991e+02
-1.304029304029304015e+01 -1.702434517375965868e+02
-1.302075702075702068e+01 -1.701427735679968407e+02
-1.300122100122100122e+01 -1.700755988515515469e+02
-1.298168498168498175e+01 -1.702177351543279826e+02
-1.296214896214896228e+01 -1.704780558404621615e+02
-1.294261294261294282e+01 -1.707567809875617399e+02
-1.292307692307692335e+01 -1.708136623214238625e+02
-1.290354090354090388e+01 -1.707557980755170775e+02
-1.288400488400488442e+01 -1.709485591047036337e+02
-1.286446886446886495e+01 -1.711445474997469489e+02
-1.284493284493284548e+01 -1.711211029066780611e+02
-1.282539682539682602e+01 -1.710691447852658769e+02
-1.280586080586080655e+01 -1.708357489381984351e+02
-1.278632478632478708e+01 -1.708210558018502638e+02
-1.276678876678876762e+01 -1.708687893536541935e+02
-1.274725274725274815e+01 -1.709291349684030479e+02
-1.272771672771672868e+01 -1.708384742475925862e+02
-1.270818070818070922e+01 -1.705997807591221260e+02
-1.268864468864468975e+01 -1.703907981184277673e+02
-1.266910866910867028e+01 -1.702909440921564794e+02
-1.264957264957265082e+01 -1.702522467385572327e+02
-1.263003663003663135e+01 -1.703344787805256146e+02
-1.261050061050061188e+01 -1.703170314288983036e+02
-1.259096459096459242e+01 -1.703412810540810369e+02
-1.257142857142857295e+01 -1.701668260655233098e+02
-1.255189255189255348e+01 -1.700825871321638090e+02
-1.253235653235653402e+01 -1.700596601522280764e+02
-1.251282051282051455e+01 -1.700498455333612924e+02
-1.249328449328449153e+01 -1.700724447862780835e+02
-1.247374847374847207e+01 -1.701581363529408009e+02
-1.245421245421245260e+01 -1.701481636608664303e+02
-1.243467643467643313e+01 -1.701017283497065762e+02
-1.241514041514041367e+01 -1.700522120650614966e+02
-1.239560439560439420e+01 -1.700660089511973183e+02
-1.237606837606837473e+01 -1.702600790987501966e+02
-1.235653235653235527e+01 -1.702698440414532115e+02
-1.233699633699633580e+01 -1.702349320352036557e+02
-1.231746031746031633e+01 -1.702259169024631547e+02
-1.229792429792429687e+01 -1.702377769791375499e+02
-1.227838827838827740e+01 -1.702216357421292514e+02
-1.225885225885225793e+01 -1.700806501205695724e+02
-1.223931623931623847e+01 -1.699428131777243607e+02
-1.221978021978021900e+01 -1.699200488995552689e+02
-1.220024420024419953e+01 -1.697690852131381405e+02
-1.218070818070818007e+01 -1.698008260551459330e+02
-1.216117216117216060e+01 -1.699022142503771420e+02
-1.214163614163614113e+01 -1.698824834228773852e+02
-1.212210012210012167e+01 -1.699721199569301859e+02
-1.210256410256410220e+01 -1.699434284017631853e+02
-1.208302808302808273e+01 -1.699685152596303794e+02
-1.206349206349206327e+01 -1.699873892619549451e+02
-1.204395604395604380e+01 -1.699822245341501912e+02
-1.202442002442002433e+01 -1.699575232328176071e+02
-1.200488400488400487e+01 -1.698574947859756321e+02
-1.198534798534798540e+01 -1.698291778318787237e+02
-1.196581196581196593e+01 -1.697770952319743571e+02
-1.194627594627594647e+01 -1.698654282131492437e+02
-1.192673992673992700e+01 -1.700323996312165775e+02
-1.190720390720390753e+01 -1.701256816599361628e+02
-1.188766788766788807e+01 -1.701079901612763194e+02
-1.186813186813186860e+01 -1.701105675149142940e+02
-1.184859584859584913e+01 -1.702293188940136019e+02
-1.182905982905982967e+01 -1.703359970156633381e+02
-1.180952380952381020e+01 -1.705675871078865669e+02
-1.178998778998779073e+01 -1.705395432856161619e+02
-1.177045177045177127e+01 -1.706412078254975881e+02
-1.175091575091575180e+01 -1.705743911629595289e+02
-1.173137973137973233e+01 -1.704759505966139272e+02
-1.171184371184371287e+01 -1.705703231742313903e+02
-1.169230769230769340e+01 -1.708300448875720008e+02
-1.167277167277167393e+01 -1.709684733122932130e+02
-1.165323565323565447e+01 -1.710010290060489808e+02
-1.163369963369963500e+01 -1.709387492195968434e+02
-1.161416361416361553e+01 -1.706327815376787385e+02
-1.159462759462759607e+01 -1.704958716255236766e+02
-1.157509157509157660e+01 -1.703526835929926904e+02
-1.155555555555555713e+01 -1.703581886838144897e+02
-1.153601953601953767e+01 -1.704468168745128764e+02
-1.151648351648351820e+01 -1.703143562241443192e+02
-1.149694749694749873e+01 -1.703164808484069965e+02
-1.147741147741147572e+01 -1.703905829275013843e+02
-1.145787545787545625e+01 -1.702670820017387143e+02
-1.143833943833943678e+01 -1.701903671578542969e+02
-1.141880341880341732e+01 -1.697725449701425475e+02
-1.139926739926739785e+01 -1.694944476685053587e+02
-1.137973137973137838e+01 -1.696227559596470087e+02
-1.136019536019535892e+01 -1.696827675145009380e+02
-1.134065934065933945e+01 -1.696292965749341306e+02
-1.132112332112331998e+01 -1.696801114637871422e+02
-1.130158730158730052e+01 -1.696849930715599726e+02
-1.128205128205128105e+01 -1.696406891787969755e+02
-1.126251526251526158e+01 -1.694980564893225505e+02
-1.124297924297924212e+01 -1.693896818207392414e+02
-1.122344322344322265e+01 -1.693480491403894632e+02
-1.120390720390720318e+01 -1.692923616882177100e+02
-1.118437118437118372e+01 -1.692958050342368210e+02
-1.116483516483516425e+01 -1.692798206864861470e+02
-1.114529914529914478e+01 -1.693570581661604137e+02
-1.112576312576312532e+01 -1.694469967709890170e+02
-1.110622710622710585e+01 -1.693683816111585543e+02
-1.108669108669108638e+01 -1.692978695283165962e+02
-1.106715506715506692e+01 -1.692320737734894465e+02
-1.104761904761904745e+01 -1.692311203682376686e+02
-1.102808302808302798e+01 -1.692267004874031784e+02
-1.100854700854700852e+01 -1.692234323922755266e+02
-1.098901098901098905e+01 -1.692193469436625435e+02
-1.096947496947496958e+01 -1.692202493609647149e+02
-1.094993894993895012e+01 -1.692590872893991616e+02
-1.093040293040293065e+01 -1.692522834110029066e+02
-1.091086691086691118e+01 -1.693627302276007924e+02
-1.089133089133089172e+01 -1.693593772994774156e+02
-1.087179487179487225e+01 -1.694160233152706780e+02
-1.085225885225885278e+01 -1.694513515007965054e+02
-1.083272283272283332e+01 -1.693953479567198599e+02
-1.081318681318681385e+01 -1.693755662775035375e+02
-1.079365079365079438e+01 -1.691300341674323420e+02
-1.077411477411477492e+01 -1.689725562789055573e+02
-1.075457875457875545e+01 -1.690210536149782570e+02
-1.073504273504273598e+01 -1.692481599782839226e+02
-1.071550671550671652e+01 -1.693875396984240069e+02
-1.069597069597069705e+01 -1.695373982118069307e+02
-1.067643467643467758e+01 -1.696662271614108022e+02
-1.065689865689865812e+01 -1.696285728414356981e+02
-1.063736263736263865e+01 -1.697550340350651936e+02
-1.061782661782661918e+01 -1.697582734088981908e+02
-1.059829059829059972e+01 -1.697500559690143405e+02
-1.057875457875458025e+01 -1.698179457423121903e+02
-1.055921855921856078e+01 -1.698129281512985358e+02
-1.053968253968254132e+01 -1.701514370185555549e+02
-1.052014652014652185e+01 -1.702931656825106188e+02
-1.050061050061050238e+01 -1.699074136551912773e+02
-1.048107448107447937e+01 -1.697052135189327089e+02
-1.046153846153845990e+01 -1.697036998860882591e+02
-1.044200244200244043e+01 -1.697814168530446182e+02
-1.042246642246642097e+01 -1.698056017662971726e+02
-1.040293040293040150e+01 -1.698971948637993137e+02
-1.038339438339438203e+01 -1.701088948108637169e+02
-1.036385836385836257e+01 -1.701122176639078134e+02
-1.034432234432234310e+01 -1.701337231432821682e+02
-1.032478632478632363e+01 -1.702188252562422406e+02
-1.030525030525030417e+01 -1.702515944614870875e+02
-1.028571428571428470e+01 -1.702667593404752040e+02
-1.026617826617826523e+01 -1.702290026520603021e+02
-1.024664224664224577e+01 -1.701894395397414996e+02
-1.022710622710622630e+01 -1.702799607289715311e+02
-1.020757020757020683e+01 -1.704327149973636608e+02
-1.018803418803418737e+01 -1.704404227043727929e+02
-1.016849816849816790e+01 -1.702764072051456594e+02
-1.014896214896214843e+01 -1.701835512245914117e+02
-1.012942612942612897e+01 -1.702121367508315757e+02
-1.010989010989010950e+01 -1.702642812335855353e+02
-1.009035409035409003e+01 -1.703140435415934348e+02
-1.007081807081807057e+01 -1.702928763832597951e+02
-1.005128205128205110e+01 -1.702380212516916629e+02
-1.003174603174603163e+01 -1.702004189701538905e+02
-1.001221001221001217e+01 -1.702110068714140425e+02
-9.992673992673992700e+00 -1.700799695848511988e+02
-9.973137973137973233e+00 -1.701490048136662949e+02
-9.953601953601953767e+00 -1.701801002145693360e+02
-9.934065934065934300e+00 -1.702115270012217536e+02
-9.914529914529914834e+00 -1.705350238495986446e+02
-9.894993894993895367e+00 -1.707508121918527308e+02
-9.875457875457875900e+00 -1.707594772789113620e+02
-9.855921855921856434e+00 -1.707525822933334609e+02
-9.836385836385836967e+00 -1.706980740191036148e+02
-9.816849816849817500e+00 -1.705261045208688131e+02
-9.797313797313798034e+00 -1.704951523697783671e+02
-9.777777777777778567e+00 -1.705759787939328476e+02
-9.758241758241759101e+00 -1.705722660002233226e+02
-9.738705738705739634e+00 -1.704773621385656384e+02
-9.719169719169720167e+00 -1.703146232312092820e+02
-9.699633699633700701e+00 -1.702435559699156329e+02
-9.680097680097681234e+00 -1.703181865363195584e+02
-9.660561660561661768e+00 -1.703887321329052895e+02
-9.641025641025642301e+00 -1.705718297778806232e+02
-9.621489621489622834e+00 -1.709980145905906568e+02
-9.601953601953603368e+00 -1.713461165028936080e+02
-9.582417582417583901e+00 -1.714406713527125987e+02
-9.562881562881564435e+00 -1.713333740718090894e+02
-9.543345543345544968e+00 -1.712967954464965032e+02
-9.523809523809525501e+00 -1.712791252977927741e+02
-9.504273504273506035e+00 -1.713786866799752602e+02
-9.484737484737483015e+00 -1.716225043318204939e+02
-9.465201465201463549e+00 -1.717856418393128877e+02
-9.445665445665444082e+00 -1.716100677577765055e+02
-9.426129426129424616e+00 -1.712955902474687377e+02
-9.406593406593405149e+00 -1.711647557219170324e+02
-9.387057387057385682e+00 -1.711558447934463629e+02
-9.367521367521366216e+00 -1.713024072757829117e+02
-9.347985347985346749e+00 -1.713774392893894571e+02
-9.328449328449327282e+00 -1.713643783914935739e+02
-9.308913308913307816e+00 -1.714746587523469543e+02
-9.289377289377288349e+00 -1.717285780856836936e+02
-9.269841269841268883e+00 -1.717262362723963349e+02
-9.250305250305249416e+00 -1.715287391065819804e+02
-9.230769230769229949e+00 -1.714446976020798274e+02
-9.211233211233210483e+00 -1.715415783897248048e+02
-9.191697191697191016e+00 -1.717366290975236325e+02
-9.172161172161171550e+00 -1.715492167280826266e+02
-9.152625152625152083e+00 -1.713902029506414806e+02
-9.133089133089132616e+00 -1.714210272152011498e+02
-9.113553113553113150e+00 -1.715466039583145914e+02
-9.094017094017093683e+00 -1.715407637960900615e+02
-9.074481074481074216e+00 -1.716132540333008478e+02
-9.054945054945054750e+00 -1.715375217742196128e+02
-9.035409035409035283e+00 -1.712770451504381413e+02
-9.015873015873015817e+00 -1.711757039417690578e+02
-8.996336996336996350e+00 -1.711897190288125330e+02
-8.976800976800976883e+00 -1.711003662042935218e+02
-8.957264957264957417e+00 -1.709464360847338185e+02
-8.937728937728937950e+00 -1.710519724293537820e+02
-8.918192918192918484e+00 -1.710949502124060473e+02
-8.898656898656899017e+00 -1.710090088773578714e+02
-8.879120879120879550e+00 -1.709907326981335984e+02
-8.859584859584860084e+00 -1.711048588212662764e+02
-8.840048840048840617e+00 -1.713062612275173819e+02
-8.820512820512821150e+00 -1.714224708301644569e+02
-8.800976800976801684e+00 -1.713530414066630101e+02
-8.781440781440782217e+00 -1.713669434940227916e+02
-8.761904761904762751e+00 -1.713355884311756654e+02
-8.742368742368743284e+00 -1.713537622064968957e+02
-8.722832722832723817e+00 -1.713572337149722387e+02
-8.703296703296704351e+00 -1.713430107578442403e+02
-8.683760683760684884e+00 -1.714747878108308328e+02
-8.664224664224665418e+00 -1.715389990253873691e+02
-8.644688644688645951e+00 -1.712762501297686981e+02
-8.625152625152626484e+00 -1.705490353772910623e+02
-8.605616605616607018e+00 -1.703062606012730384e+02
-8.586080586080587551e+00 -1.703141879093114994e+02
-8.566544566544568085e+00 -1.704712100663896308e+02
-8.547008547008548618e+00 -1.707115004766741890e+02
-8.527472527472529151e+00 -1.708098686479318644e+02
-8.507936507936509685e+00 -1.708248349011071809e+02
-8.488400488400486665e+00 -1.707570397943529770e+02
-8.468864468864467199e+00 -1.702794955967339945e+02
-8.449328449328447732e+00 -1.700248096667592108e+02
-8.429792429792428266e+00 -1.700076489424762372e+02
-8.410256410256408799e+00 -1.699463464551569700e+02
-8.390720390720389332e+00 -1.700400465507388219e+02
-8.371184371184369866e+00 -1.701165411524025046e+02
-8.351648351648350399e+00 -1.701347126092181554e+02
-8.332112332112330932e+00 -1.698814928650493243e+02
-8.312576312576311466e+00 -1.698699306121154109e+02
-8.293040293040291999e+00 -1.700647806502573474e+02
-8.273504273504272533e+00 -1.701929139222135916e+02
-8.253968253968253066e+00 -1.701744987718737150e+02
-8.234432234432233599e+00 -1.702227779419159219e+02
-8.214896214896214133e+00 -1.700061417759817743e+02
-8.195360195360194666e+00 -1.698415029933171638e+02
-8.175824175824175200e+00 -1.698615466084176262e+02
-8.156288156288155733e+00 -1.699793930483816098e+02
-8.136752136752136266e+00 -1.700671327314921655e+02
-8.117216117216116800e+00 -1.700445511351923074e+02
-8.097680097680097333e+00 -1.699313664123514229e+02
-8.078144078144077866e+00 -1.700008332860034272e+02
-8.058608058608058400e+00 -1.699201480323948488e+02
-8.039072039072038933e+00 -1.694870246710480899e+02
-8.019536019536019467e+00 -1.695005751989459100e+02
-8.000000000000000000e+00 -1.693762626450633775e+02
-7.980463980463980533e+00 -1.692226095688874636e+02
-7.960927960927961067e+00 -1.692888470458726147e+02
-7.941391941391941600e+00 -1.693301926898071486e+02
-7.921855921855922134e+00 -1.693936584692069403e+02
-7.902319902319902667e+00 -1.693901591554890729e+02
-7.882783882783883200e+00 -1.694125351591152935e+02
-7.863247863247863734e+00 -1.693376024851591524e+02
-7.843711843711844267e+00 -1.693083018515499703e+02
-7.824175824175824800e+00 -1.693297767063062338e+02
-7.804639804639805334e+00 -1.693164893627300103e+02
-7.785103785103785867e+00 -1.693140371460232245e+02
-7.765567765567766401e+00 -1.695005200897928148e+02
-7.746031746031746934e+00 -1.700484751804387997e+02
-7.726495726495727467e+00 -1.702185776329693283e+02
-7.706959706959708001e+00 -1.701641468542900952e+02
-7.687423687423688534e+00 -1.701712802755216387e+02
-7.667887667887669068e+00 -1.701791976893488822e+02
-7.648351648351649601e+00 -1.701846759180772892e+02
-7.628815628815630134e+00 -1.701922463582105820e+02
-7.609279609279610668e+00 -1.702201139781140853e+02
-7.589743589743591201e+00 -1.706500410179533560e+02
-7.570207570207571734e+00 -1.708846289239755833e+02
-7.550671550671552268e+00 -1.709053001326356593e+02
-7.531135531135532801e+00 -1.709929901610559284e+02
-7.511599511599513335e+00 -1.709526098280369979e+02
-7.492063492063493868e+00 -1.707805904217726152e+02
-7.472527472527474401e+00 -1.707555843893585745e+02
-7.452991452991454935e+00 -1.709889487763109344e+02
-7.433455433455435468e+00 -1.708113978725743038e+02
-7.413919413919416002e+00 -1.707021724563803105e+02
-7.394383394383396535e+00 -1.706513745384773415e+02
-7.374847374847377068e+00 -1.704550501837365459e+02
-7.355311355311357602e+00 -1.700677636189750785e+02
-7.335775335775338135e+00 -1.701529924315923665e+02
-7.316239316239318669e+00 -1.702564014941931987e+02
-7.296703296703299202e+00 -1.700914417935248935e+02
-7.277167277167279735e+00 -1.698838888374849887e+02
-7.257631257631260269e+00 -1.698218954125619007e+02
-7.238095238095240802e+00 -1.698109370956854036e+02
-7.218559218559221335e+00 -1.698222114615595615e+02
-7.199023199023201869e+00 -1.698227651249078463e+02
-7.179487179487182402e+00 -1.698436979763843055e+02
-7.159951159951162936e+00 -1.700459927783504099e+02
-7.140415140415143469e+00 -1.700227233562882816e+02
-7.120879120879124002e+00 -1.702062057197234424e+02
-7.101343101343104536e+00 -1.703896205326617519e+02
-7.081807081807085069e+00 -1.702678446950228590e+02
-7.062271062271065603e+00 -1.702830429899951241e+02
-7.042735042735046136e+00 -1.701788907909196098e+02
-7.023199023199026669e+00 -1.700722615570745688e+02
-7.003663003663007203e+00 -1.700738795302106325e+02
-6.984126984126980631e+00 -1.701627672740406183e+02
-6.964590964590961164e+00 -1.699742130639530728e+02
-6.945054945054941697e+00 -1.698385882138925069e+02
-6.925518925518922231e+00 -1.698244478251758949e+02
-6.905982905982902764e+00 -1.697022975574487873e+02
-6.886446886446883298e+00 -1.696044211124241770e+02
-6.866910866910863831e+00 -1.693447887097438525e+02
-6.847374847374844364e+00 -1.691181792666111221e+02
-6.827838827838824898e+00 -1.690132724769816264e+02
-6.808302808302805431e+00 -1.687738731495960280e+02
-6.788766788766785965e+00 -1.685444944854365019e+02
-6.769230769230766498e+00 -1.685362172639321159e+02
-6.749694749694747031e+00 -1.685387329676622414e+02
-6.730158730158727565e+00 -1.685449771460618251e+02
-6.710622710622708098e+00 -1.685260084084501386e+02
-6.691086691086688631e+00 -1.683468918471746747e+02
-6.671550671550669165e+00 -1.681678821647190887e+02
-6.652014652014649698e+00 -1.681647553394099077e+02
-6.632478632478630232e+00 -1.680587686977284534e+02
-6.612942612942610765e+00 -1.681339399866989481e+02
-6.593406593406591298e+00 -1.681675765721181506e+02
-6.573870573870571832e+00 -1.681474527540181043e+02
-6.554334554334552365e+00 -1.681646332782546551e+02
-6.534798534798532899e+00 -1.681667872277635922e+02
-6.515262515262513432e+00 -1.681699899105409202e+02
-6.495726495726493965e+00 -1.683143083988574347e+02
-6.476190476190474499e+00 -1.684416799073146649e+02
-6.456654456654455032e+00 -1.684992433188958785e+02
-6.437118437118435565e+00 -1.684751228711686508e+02
-6.417582417582416099e+00 -1.684517719295766369e+02
-6.398046398046396632e+00 -1.686061943437268837e+02
-6.378510378510377166e+00 -1.686306750578251012e+02
-6.358974358974357699e+00 -1.686038863624591784e+02
-6.339438339438338232e+00 -1.687112918631331411e+02
-6.319902319902318766e+00 -1.686642228276560900e+02
-6.300366300366299299e+00 -1.685584854458767268e+02
-6.280830280830279833e+00 -1.686577381611911335e+02
-6.261294261294260366e+00 -1.686542597689930858e+02
-6.241758241758240899e+00 -1.686126905988848819e+02
-6.222222222222221433e+00 -1.686095058518277767e+02
-6.202686202686201966e+00 -1.686611525240014942e+02
-6.183150183150182500e+00 -1.686411234735617768e+02
-6.163614163614163033e+00 -1.686886505076146818e+02
-6.144078144078143566e+00 -1.687400011818604355e+02
-6.124542124542124100e+00 -1.685994125233382874e+02
-6.105006105006104633e+00 -1.684903049800277586e+02
-6.085470085470085166e+00 -1.686022669766691138e+02
-6.065934065934065700e+00 -1.686617509325173501e+02
-6.046398046398046233e+00 -1.685970648623467127e+02
-6.026862026862026767e+00 -1.686056537490904930e+02
-6.007326007326007300e+00 -1.686768668385999490e+02
-5.987789987789987833e+00 -1.689204534721308733e+02
-5.968253968253968367e+00 -1.691834248015937874e+02
-5.948717948717948900e+00 -1.693270928644713820e+02
-5.929181929181929434e+00 -1.694965862661281619e+02
-5.909645909645909967e+00 -1.697031495838743922e+02
-5.890109890109890500e+00 -1.697337819721652750e+02
-5.870573870573871034e+00 -1.697238252766982782e+02
-5.851037851037851567e+00 -1.697256485596405184e+02
-5.831501831501832100e+00 -1.697457571925867228e+02
-5.811965811965812634e+00 -1.698902833414444729e+02
-5.792429792429793167e+00 -1.700695118510045631e+02
-5.772893772893773701e+00 -1.700607328896567196e+02
-5.753357753357754234e+00 -1.702406707848227541e+02
-5.733821733821734767e+00 -1.703222597027477150e+02
-5.714285714285715301e+00 -1.703173160613233961e+02
-5.694749694749695834e+00 -1.703084610768604534e+02
-5.675213675213676368e+00 -1.703784263691982801e+02
-5.655677655677656901e+00 -1.704627992097628066e+02
-5.636141636141637434e+00 -1.704681615579425511e+02
-5.616605616605617968e+00 -1.704633539959180553e+02
-5.597069597069598501e+00 -1.706129405348305283e+02
-5.577533577533579034e+00 -1.706102895349146706e+02
-5.557997557997559568e+00 -1.707293960687784988e+02
-5.538461538461540101e+00 -1.707349998687774644e+02
-5.518925518925520635e+00 -1.706305779732907695e+02
-5.499389499389501168e+00 -1.705987910645212082e+02
-5.479853479853481701e+00 -1.704452426364430835e+02
-5.460317460317462235e+00 -1.704439654040366463e+02
-5.440781440781442768e+00 -1.705465799299666969e+02
-5.421245421245423302e+00 -1.708115986468208689e+02
-5.401709401709403835e+00 -1.709948937479505844e+02
-5.382173382173384368e+00 -1.708879374249652869e+02
-5.362637362637364902e+00 -1.708699865476952482e+02
-5.343101343101345435e+00 -1.709523990148583152e+02
-5.323565323565325969e+00 -1.709539665811794293e+02
-5.304029304029306502e+00 -1.709886987340285884e+02
-5.284493284493287035e+00 -1.710238685933425700e+02
-5.264957264957267569e+00 -1.710530035857905773e+02
-5.245421245421248102e+00 -1.712337761277191248e+02
-5.225885225885228635e+00 -1.714502634884847225e+02
-5.206349206349209169e+00 -1.715113655109198305e+02
-5.186813186813189702e+00 -1.712297807456354803e+02
-5.167277167277170236e+00 -1.707339638125422709e+02
-5.147741147741150769e+00 -1.704618994862194086e+02
-5.128205128205131302e+00 -1.702277496043244582e+02
-5.108669108669111836e+00 -1.700464864008733912e+02
-5.089133089133092369e+00 -1.699360017152727096e+02
-5.069597069597072903e+00 -1.697743664536816084e+02
-5.050061050061053436e+00 -1.698445487997952910e+02
-5.030525030525033969e+00 -1.698356269589044700e+02
-5.010989010989014503e+00 -1.696506626397329569e+02
-4.991452991452987931e+00 -1.695742936020390346e+02
-4.971916971916968464e+00 -1.693827894195964063e+02
-4.952380952380948997e+00 -1.694171395801440099e+02
-4.932844932844929531e+00 -1.693607850221661124e+02
-4.913308913308910064e+00 -1.693802098598864632e+02
-4.893772893772890598e+00 -1.693045166957334118e+02
-4.874236874236871131e+00 -1.691965028243186566e+02
-4.854700854700851664e+00 -1.692139333176455978e+02
-4.835164835164832198e+00 -1.692124566282887770e+02
-4.815628815628812731e+00 -1.692429394433037544e+02
-4.796092796092793265e+00 -1.691861318180721128e+02
-4.776556776556773798e+00 -1.691761697168759611e+02
-4.757020757020754331e+00 -1.692140488728073819e+02
-4.737484737484734865e+00 -1.692073637815028349e+02
-4.717948717948715398e+00 -1.691329529333681876e+02
-4.698412698412695931e+00 -1.690348964123529072e+02
-4.678876678876676465e+00 -1.688953306935891305e+02
-4.659340659340656998e+00 -1.690621012688082487e+02
-4.639804639804637532e+00 -1.691807817180610130e+02
-4.620268620268618065e+00 -1.692129162020289641e+02
-4.600732600732598598e+00 -1.693143924013662058e+02
-4.581196581196579132e+00 -1.693306192328333566e+02
-4.561660561660559665e+00 -1.693097432834289862e+02
-4.542124542124540199e+00 -1.692500289688061628e+02
-4.522588522588520732e+00 -1.692502558144867066e+02
-4.503052503052501265e+00 -1.692163937179179243e+02
-4.483516483516481799e+00 -1.691777617131130569e+02
-4.463980463980462332e+00 -1.691770328601373308e+02
-4.444444444444442865e+00 -1.691601853818744132e+02
-4.424908424908423399e+00 -1.691197301471005403e+02
-4.405372405372403932e+00 -1.690628983241174694e+02
-4.385836385836384466e+00 -1.690747907210150629e+02
-4.366300366300364999e+00 -1.691067578687456319e+02
-4.346764346764345532e+00 -1.690403404198678743e+02
-4.327228327228326066e+00 -1.687581054027247092e+02
-4.307692307692306599e+00 -1.688818378795932347e+02
-4.288156288156287133e+00 -1.692769651992722970e+02
-4.268620268620267666e+00 -1.693983125137194747e+02
-4.249084249084248199e+00 -1.689870258721497862e+02
-4.229548229548228733e+00 -1.689347685683910072e+02
-4.210012210012209266e+00 -1.689610630314374475e+02
-4.190476190476189799e+00 -1.690099912382059983e+02
-4.170940170940170333e+00 -1.690110865733577157e+02
-4.151404151404150866e+00 -1.689803127081100058e+02
-4.131868131868131400e+00 -1.691430877532598629e+02
-4.112332112332111933e+00 -1.692159404395705735e+02
-4.092796092796092466e+00 -1.694002829789590692e+02
-4.073260073260073000e+00 -1.692993110028676256e+02
-4.053724053724053533e+00 -1.693042748434925215e+02
-4.034188034188034067e+00 -1.692447584263227895e+02
-4.014652014652014600e+00 -1.693109606747039209e+02
-3.995115995115995133e+00 -1.692251608066297592e+02
-3.975579975579975667e+00 -1.690699606970826494e+02
-3.956043956043956200e+00 -1.689411016944071662e+02
-3.936507936507936734e+00 -1.688086738696327416e+02
-3.916971916971917267e+00 -1.689159096605393700e+02
-3.897435897435897800e+00 -1.689076692269974842e+02
-3.877899877899878334e+00 -1.688096169110217488e+02
-3.858363858363858867e+00 -1.686854028893926909e+02
-3.838827838827839400e+00 -1.685946728567327000e+02
-3.819291819291819934e+00 -1.686841362916048865e+02
-3.799755799755800467e+00 -1.688277772402051653e+02
-3.780219780219781001e+00 -1.688643308382486907e+02
-3.760683760683761534e+00 -1.688157490140193602e+02
-3.741147741147742067e+00 -1.688187288412094631e+02
-3.721611721611722601e+00 -1.688650691708423039e+02
-3.702075702075703134e+00 -1.687782578811412009e+02
-3.682539682539683668e+00 -1.687826113125071004e+02
-3.663003663003664201e+00 -1.688370368134923183e+02
-3.643467643467644734e+00 -1.686408967120628688e+02
-3.623931623931625268e+00 -1.686295032210600766e+02
-3.604395604395605801e+00 -1.687014442238481422e+02
-3.584859584859586334e+00 -1.687071875746327692e+02
-3.565323565323566868e+00 -1.687453369660482565e+02
-3.545787545787547401e+00 -1.687570141027403565e+02
-3.526251526251527935e+00 -1.687980321356186835e+02
-3.506715506715508468e+00 -1.687673074939040703e+02
-3.487179487179489001e+00 -1.687322216795831196e+02
-3.467643467643469535e+00 -1.687502776101499649e+02
-3.448107448107450068e+00 -1.690022380244625140e+02
-3.428571428571430602e+00 -1.688258889510078689e+02
-3.409035409035411135e+00 -1.687111356008951191e+02
-3.389499389499391668e+00 -1.688488021934255698e+02
-3.369963369963372202e+00 -1.694345657529750042e+02
-3.350427350427352735e+00 -1.695471488891023455e+02
-3.330891330891333268e+00 -1.694807505034635824e+02
-3.311355311355313802e+00 -1.695337409893307097e+02
-3.291819291819294335e+00 -1.692012715991326104e+02
-3.272283272283274869e+00 -1.692405282606060553e+02
-3.252747252747255402e+00 -1.691300896097091027e+02
-3.233211233211235935e+00 -1.690442079524288488e+02
-3.213675213675216469e+00 -1.689485990185332582e+02
-3.194139194139197002e+00 -1.690299252348481787e+02
-3.174603174603177536e+00 -1.690942370278660860e+02
-3.155067155067158069e+00 -1.690092338931445965e+02
-3.135531135531138602e+00 -1.689136262353637790e+02
-3.115995115995119136e+00 -1.690761917220211501e+02
-3.096459096459099669e+00 -1.692093608612247522e+02
-3.076923076923080203e+00 -1.693465651643737431e+02
-3.057387057387060736e+00 -1.694422911562865011e+02
-3.037851037851041269e+00 -1.691924600993339141e+02
-3.018315018315021803e+00 -1.692443634933887324e+02
-2.998778998779002336e+00 -1.692233791407328454e+02
-2.979242979242975764e+00 -1.691705242658511850e+02
-2.959706959706956297e+00 -1.693265970593901386e+02
-2.940170940170936831e+00 -1.693395762389769175e+02
-2.920634920634917364e+00 -1.692285243706657809e+02
-2.901098901098897898e+00 -1.692272634732953520e+02
-2.881562881562878431e+00 -1.691141474298225660e+02
-2.862026862026858964e+00 -1.690330631158591359e+02
-2.842490842490839498e+00 -1.689990248165543107e+02
-2.822954822954820031e+00 -1.688789092830215566e+02
-2.803418803418800564e+00 -1.688968239331712198e+02
-2.783882783882781098e+00 -1.687515130491550792e+02
-2.764346764346761631e+00 -1.687088109490516104e+02
-2.744810744810742165e+00 -1.687889778659812237e+02
-2.725274725274722698e+00 -1.686158340424908602e+02
-2.705738705738703231e+00 -1.685357002355420946e+02
-2.686202686202683765e+00 -1.681623051701268707e+02
-2.666666666666664298e+00 -1.680160359168691002e+02
-2.647130647130644832e+00 -1.679945608505472876e+02
-2.627594627594625365e+00 -1.679823731068604786e+02
-2.608058608058605898e+00 -1.677870196197143855e+02
-2.588522588522586432e+00 -1.674567378726443678e+02
-2.568986568986566965e+00 -1.674505152055427857e+02
-2.549450549450547499e+00 -1.673032311605543327e+02
-2.529914529914528032e+00 -1.672550921972383549e+02
-2.510378510378508565e+00 -1.672472160619547026e+02
-2.490842490842489099e+00 -1.671295013946069616e+02
-2.471306471306469632e+00 -1.671380238035914374e+02
-2.451770451770450165e+00 -1.672061046903442048e+02
-2.432234432234430699e+00 -1.672193394253809799e+02
-2.412698412698411232e+00 -1.674053488710633530e+02
-2.393162393162391766e+00 -1.674443815791306065e+02
-2.373626373626372299e+00 -1.674298832591337316e+02
-2.354090354090352832e+00 -1.673256805772918483e+02
-2.334554334554333366e+00 -1.673033333081040155e+02
-2.315018315018313899e+00 -1.673019287744464236e+02
-2.295482295482294433e+00 -1.672589344355098717e+02
-2.275946275946274966e+00 -1.672216854366531607e+02
-2.256410256410255499e+00 -1.672951090699006045e+02
-2.236874236874236033e+00 -1.671944292234909426e+02
-2.217338217338216566e+00 -1.671443616627752249e+02
-2.197802197802197099e+00 -1.671445144084452181e+02
-2.178266178266177633e+00 -1.671560774560335005e+02
-2.158730158730158166e+00 -1.672823372073699772e+02
-2.139194139194138700e+00 -1.672602071110336510e+02
-2.119658119658119233e+00 -1.670044878191680766e+02
-2.100122100122099766e+00 -1.667988091436513400e+02
-2.080586080586080300e+00 -1.667357323995508409e+02
-2.061050061050060833e+00 -1.667334768459908787e+02
-2.041514041514041367e+00 -1.667285972784811179e+02
-2.021978021978021900e+00 -1.666345586476637948e+02
-2.002442002442002433e+00 -1.661348060639983260e+02
-1.982905982905982967e+00 -1.660641123435928534e+02
-1.963369963369963500e+00 -1.659699079980231318e+02
-1.943833943833944033e+00 -1.660046835193529660e+02
-1.924297924297924567e+00 -1.658247778629415734e+02
-1.904761904761905100e+00 -1.656756539107533968e+02
-1.885225885225885634e+00 -1.657036309610969056e+02
-1.865689865689866167e+00 -1.656163082774926920e+02
-1.846153846153846700e+00 -1.656297397501168120e+02
-1.826617826617827234e+00 -1.653194499816187886e+02
-1.807081807081807767e+00 -1.654134038150603203e+02
-1.787545787545788301e+00 -1.652845081432791403e+02
-1.768009768009768834e+00 -1.652945588722263608e+02
-1.748473748473749367e+00 -1.651923229827276884e+02
-1.728937728937729901e+00 -1.652953422820367280e+02
-1.709401709401710434e+00 -1.654160747012091974e+02
-1.689865689865690968e+00 -1.653684019537436711e+02
-1.670329670329671501e+00 -1.652944638893729348e+02
-1.650793650793652034e+00 -1.652342759660789397e+02
-1.631257631257632568e+00 -1.651115842400329257e+02
-1.611721611721613101e+00 -1.649431297435564261e+02
-1.592185592185593634e+00 -1.649589576870586143e+02
-1.572649572649574168e+00 -1.649361966739121215e+02
-1.553113553113554701e+00 -1.649269932807540329e+02
-1.533577533577535235e+00 -1.649453950053211599e+02
-1.514041514041515768e+00 -1.648979063303126509e+02
-1.494505494505496301e+00 -1.649122046204562366e+02
-1.474969474969476835e+00 -1.649971619127586564e+02
-1.455433455433457368e+00 -1.649761641618582075e+02
-1.435897435897437902e+00 -1.649600346889821196e+02
-1.416361416361418435e+00 -1.650090088822065866e+02
-1.396825396825398968e+00 -1.650983187286554710e+02
-1.377289377289379502e+00 -1.650713354305888174e+02
-1.357753357753360035e+00 -1.651033454268350908e+02
-1.338217338217340568e+00 -1.651328587971610204e+02
-1.318681318681321102e+00 -1.650762568224547238e+02
-1.299145299145301635e+00 -1.650328857564970235e+02
-1.279609279609282169e+00 -1.650682927396043453e+02
-1.260073260073262702e+00 -1.650488637810671833e+02
-1.240537240537243235e+00 -1.651724267205193826e+02
-1.221001221001223769e+00 -1.652321114219705578e+02
-1.201465201465204302e+00 -1.651665962336388986e+02
-1.181929181929184836e+00 -1.648888123598475204e+02
-1.162393162393165369e+00 -1.647027344295149760e+02
-1.142857142857145902e+00 -1.644722242317283474e+02
-1.123321123321126436e+00 -1.642209828494911221e+02
-1.103785103785106969e+00 -1.641133565874150975e+02
-1.084249084249087502e+00 -1.635933882780112469e+02
-1.064713064713068036e+00 -1.631097736386716406e+02
-1.045177045177048569e+00 -1.627641099591502325e+02
-1.025641025641029103e+00 -1.622882904704314910e+02
-1.006105006105009636e+00 -1.622446990913869342e+02
-9.865689865689830640e-01 -1.620774745440914160e+02
-9.670329670329635974e-01 -1.619282205221051640e+02
-9.474969474969441308e-01 -1.616204270531964937e+02
-9.279609279609246641e-01 -1.612458336986634890e+02
-9.084249084249051975e-01 -1.609431765094719822e+02
-8.888888888888857309e-01 -1.605754108187882707e+02
-8.693528693528662643e-01 -1.604009830047948242e+02
-8.498168498168467977e-01 -1.602355012936843650e+02
-8.302808302808273311e-01 -1.598433831532180420e+02
-8.107448107448078645e-01 -1.594814496725182948e+02
-7.912087912087883979e-01 -1.592278553366622589e+02
-7.716727716727689312e-01 -1.590669852392382495e+02
-7.521367521367494646e-01 -1.588775083191196984e+02
-7.326007326007299980e-01 -1.587009956925231222e+02
-7.130647130647105314e-01 -1.582176732708535667e+02
-6.935286935286910648e-01 -1.578167967823104618e+02
-6.739926739926715982e-01 -1.574978138663587686e+02
-6.544566544566521316e-01 -1.571682189780515557e+02
-6.349206349206326649e-01 -1.569146098464951535e+02
-6.153846153846131983e-01 -1.565890117583554684e+02
-5.958485958485937317e-01 -1.564164261483074654e+02
-5.763125763125742651e-01 -1.561133921286612463e+02
-5.567765567765547985e-01 -1.558859942234500977e+02
-5.372405372405353319e-01 -1.557031574264015035e+02
-5.177045177045158653e-01 -1.555325935552729106e+02
-4.981684981684963986e-01 -1.553662235947929275e+02
-4.786324786324769320e-01 -1.552296572482661929e+02
-4.590964590964574654e-01 -1.550561642996856335e+02
-4.395604395604379988e-01 -1.549955457238593510e+02
-4.200244200244185322e-01 -1.547450456005820740e+02
-4.004884004883990656e-01 -1.544546174136115724e+02
-3.809523809523795990e-01 -1.543270158652222506e+02
-3.614163614163601324e-01 -1.541111949797385421e+02
-3.418803418803406657e-01 -1.540502738876624562e+02
-3.223443223443211991e-01 -1.538393908574050783e+02
-3.028083028083017325e-01 -1.536718869649117778e+02
-2.832722832722822659e-01 -1.535723014727873021e+02
-2.637362637362627993e-01 -1.534256602155744815e+02
-2.442002442002433327e-01 -1.533624719878643532e+02
-2.246642246642238661e-01 -1.533000891055031616e+02
-2.051282051282043994e-01 -1.532360066037930437e+02
-1.855921855921849328e-01 -1.531492175750515514e+02
-1.660561660561654662e-01 -1.531128306412712732e+02
-1.465201465201459996e-01 -1.530885409778841790e+02
-1.269841269841265330e-01 -1.529591867520188657e+02
-1.074481074481070664e-01 -1.529094804158085594e+02
-8.791208791208759976e-02 -1.528589206924019663e+02
-6.837606837606813315e-02 -1.528094678134828257e+02
-4.884004884004866653e-02 -1.528007693160221834e+02
-2.930402930402919992e-02 -1.528018507962333103e+02
-9.768009768009733307e-03 -1.528236061619224131e+02
9.768009768009733307e-03 -1.528085564588227498e+02
2.930402930402919992e-02 -1.527712543903186884e+02
4.884004884004866653e-02 -1.528038860335868776e+02
6.837606837606813315e-02 -1.528574798478632033e+02
8.791208791208759976e-02 -1.528412355587002196e+02
1.074481074481070664e-01 -1.528587996761305305e+02
1.269841269841265330e-01 -1.528048978400081523e+02
1.465201465201459996e-01 -1.527838254504268036e+02
1.660561660561654662e-01 -1.528811806967330540e+02
1.855921855921849328e-01 -1.529347582394760536e+02
2.051282051282043994e-01 -1.530371858435754859e+02
2.246642246642238661e-01 -1.531387315863945844e+02
2.442002442002433327e-01 -1.532325023772647796e+02
2.637362637362627993e-01 -1.533491360208063838e+02
2.832722832722822659e-01 -1.534200852596582081e+02
3.028083028083017325e-01 -1.535606908612755035e+02
3.223443223443211991e-01 -1.536855791405903062e+02
3.418803418803406657e-01 -1.537883786831528141e+02
3.614163614163601324e-01 -1.538775049915711293e+02
3.809523809523795990e-01 -1.539831083263763958e+02
4.004884004883990656e-01 -1.540880755445989223e+02
4.200244200244185322e-01 -1.542179054898052186e+02
4.395604395604379988e-01 -1.542620668586300496e+02
4.590964590964574654e-01 -1.544912471220210364e+02
4.786324786324769320e-01 -1.547804752175258045e+02
4.981684981684963986e-01 -1.549177593872929322e+02
5.177045177045158653e-01 -1.551820341456516132e+02
5.372405372405353319e-01 -1.552730379336126703e+02
5.567765567765547985e-01 -1.555798099080728036e+02
5.763125763125742651e-01 -1.558791573207796830e+02
5.958485958485937317e-01 -1.560791962841308873e+02
6.153846153846131983e-01 -1.563946638219127010e+02
6.349206349206326649e-01 -1.566197072814824196e+02
6.544566544566521316e-01 -1.567827762298862808e+02
6.739926739926715982e-01 -1.570510127911899758e+02
6.935286935286910648e-01 -1.573894742927405161e+02
7.130647130647105314e-01 -1.576085201470504273e+02
7.326007326007299980e-01 -1.578305500359786322e+02
7.521367521367494646e-01 -1.582283046867227085e+02
7.716727716727689312e-01 -1.584780437161574866e+02
7.912087912087883979e-01 -1.587402595879463547e+02
8.107448107448078645e-01 -1.591659396103005406e+02
8.302808302808273311e-01 -1.594520761742396360e+02
8.498168498168467977e-01 -1.596942467931342549e+02
8.693528693528662643e-01 -1.597465797694069920e+02
8.888888888888857309e-01 -1.599151712053874235e+02
9.084249084249051975e-01 -1.602831522755411697e+02
9.279609279609246641e-01 -1.605306940434808780e+02
9.474969474969441308e-01 -1.606714246896218583e+02
9.670329670329635974e-01 -1.611919867154551582e+02
9.865689865689830640e-01 -1.612878483359932034e+02
1.006105006105002531e+00 -1.619559513179599719e+02
1.025641025641029103e+00 -1.625101075790906293e+02
1.045177045177048569e+00 -1.628471553998764421e+02
1.064713064713068036e+00 -1.635636709316329984e+02
1.084249084249087502e+00 -1.635986480004543182e+02
1.103785103785106969e+00 -1.638604896103986164e+02
1.123321123321126436e+00 -1.639994924853225200e+02
1.142857142857145902e+00 -1.643228682433608014e+02
1.162393162393165369e+00 -1.643375497842916673e+02
1.181929181929184836e+00 -1.646153009678417618e+02
1.201465201465204302e+00 -1.645844042599339900e+02
1.221001221001223769e+00 -1.646888060128060260e+02
1.240537240537243235e+00 -1.649450738483604368e+02
1.260073260073262702e+00 -1.649699201265321449e+02
1.279609279609282169e+00 -1.649504220777074011e+02
1.299145299145301635e+00 -1.650496186196388635e+02
1.318681318681321102e+00 -1.650600648636203118e+02
1.338217338217340568e+00 -1.648691862587840262e+02
1.357753357753360035e+00 -1.648519040843392247e+02
1.377289377289379502e+00 -1.647321496541582349e+02
1.396825396825398968e+00 -1.647122156830941719e+02
1.416361416361418435e+00 -1.646808692311221023e+02
1.435897435897437902e+00 -1.647054962408426491e+02
1.455433455433457368e+00 -1.646496039774747544e+02
1.474969474969476835e+00 -1.645562180113421960e+02
1.494505494505496301e+00 -1.645301864672962893e+02
1.514041514041515768e+00 -1.645427861421395050e+02
1.533577533577535235e+00 -1.645359022819880295e+02
1.553113553113554701e+00 -1.645200730820731678e+02
1.572649572649574168e+00 -1.645626592966501676e+02
1.592185592185593634e+00 -1.645592474980530255e+02
1.611721611721613101e+00 -1.647462585880570884e+02
1.631257631257632568e+00 -1.649618770800549896e+02
1.650793650793652034e+00 -1.650410571302321898e+02
1.670329670329671501e+00 -1.650533173650926528e+02
1.689865689865690968e+00 -1.650009314447517283e+02
1.709401709401710434e+00 -1.649361315096549845e+02
1.728937728937729901e+00 -1.649807371620088361e+02
1.748473748473749367e+00 -1.654164719832562582e+02
1.768009768009768834e+00 -1.657339636709527895e+02
1.787545787545788301e+00 -1.657420016926363928e+02
1.807081807081807767e+00 -1.657948681294169262e+02
1.826617826617827234e+00 -1.657813239758769441e+02
1.846153846153846700e+00 -1.658996889037263713e+02
1.865689865689866167e+00 -1.662128019316818950e+02
1.885225885225885634e+00 -1.666240833639984658e+02
1.904761904761905100e+00 -1.670360099940251359e+02
1.924297924297924567e+00 -1.669475306390403375e+02
1.943833943833944033e+00 -1.669173138061614452e+02
1.963369963369963500e+00 -1.670230812328147749e+02
1.982905982905982967e+00 -1.669663499371748401e+02
2.002442002442002433e+00 -1.669673188639169155e+02
2.021978021978021900e+00 -1.669498731998136805e+02
2.041514041514041367e+00 -1.670218669882133327e+02
2.061050061050060833e+00 -1.670764326597694378e+02
2.080586080586080300e+00 -1.672079452508509689e+02
2.100122100122099766e+00 -1.672317241975575257e+02
2.119658119658119233e+00 -1.673247881128139340e+02
2.139194139194138700e+00 -1.675627290018393296e+02
2.158730158730158166e+00 -1.676080892613908020e+02
2.178266178266177633e+00 -1.675633433950522999e+02
2.197802197802197099e+00 -1.677739857602271059e+02
2.217338217338216566e+00 -1.679810577515329157e+02
2.236874236874236033e+00 -1.680325752389995557e+02
2.256410256410255499e+00 -1.684550242109188218e+02
2.275946275946274966e+00 -1.685899661719116693e+02
2.295482295482294433e+00 -1.682170768698866254e+02
2.315018315018313899e+00 -1.678501946407905905e+02
2.334554334554333366e+00 -1.679357570565714468e+02
2.354090354090352832e+00 -1.680840012135050472e+02
2.373626373626372299e+00 -1.681798054357806222e+02
2.393162393162391766e+00 -1.681777083415274205e+02
2.412698412698411232e+00 -1.682450343418713885e+02
2.432234432234430699e+00 -1.682731816202983737e+02
2.451770451770450165e+00 -1.682068245793891208e+02
2.471306471306469632e+00 -1.682161531499262708e+02
2.490842490842489099e+00 -1.681826304666185763e+02
2.510378510378508565e+00 -1.681724558505488858e+02
2.529914529914528032e+00 -1.680754642283220619e+02
2.549450549450547499e+00 -1.680689298376876764e+02
2.568986568986566965e+00 -1.682709511388424346e+02
2.588522588522586432e+00 -1.680999794684566950e+02
2.608058608058605898e+00 -1.678771152429636686e+02
2.627594627594625365e+00 -1.678944940918640611e+02
2.647130647130644832e+00 -1.679401306035356924e+02
2.666666666666664298e+00 -1.678974563010243060e+02
2.686202686202683765e+00 -1.679070750458761268e+02
2.705738705738703231e+00 -1.679982687734963065e+02
2.725274725274722698e+00 -1.679980003842430847e+02
2.744810744810742165e+00 -1.679046941818713208e+02
2.764346764346761631e+00 -1.679197929759832277e+02
2.783882783882781098e+00 -1.679338365767378889e+02
2.803418803418800564e+00 -1.680560740671081135e+02
2.822954822954820031e+00 -1.682534702307276291e+02
2.842490842490839498e+00 -1.682619637883181554e+02
2.862026862026858964e+00 -1.683417743365653507e+02
2.881562881562878431e+00 -1.684205094196236985e+02
2.901098901098897898e+00 -1.686355522072166764e+02
2.920634920634917364e+00 -1.689342691175328071e+02
2.940170940170936831e+00 -1.689187832701446155e+02
2.959706959706956297e+00 -1.690800008932057494e+02
2.979242979242975764e+00 -1.690919318779840808e+02
2.998778998778995231e+00 -1.689266365126730420e+02
3.018315018315021803e+00 -1.688565388062678494e+02
3.037851037851041269e+00 -1.688122931236005115e+02
3.057387057387060736e+00 -1.688878638769444933e+02
3.076923076923080203e+00 -1.688636520285541280e+02
3.096459096459099669e+00 -1.690171546965424341e+02
3.115995115995119136e+00 -1.691035040228706521e+02
3.135531135531138602e+00 -1.690946021978459157e+02
3.155067155067158069e+00 -1.689420245721153435e+02
3.174603174603177536e+00 -1.692561974678358752e+02
3.194139194139197002e+00 -1.697306952160559206e+02
3.213675213675216469e+00 -1.696212066596592933e+02
3.233211233211235935e+00 -1.697398958899565287e+02
3.252747252747255402e+00 -1.694676996363084243e+02
3.272283272283274869e+00 -1.691966874665764635e+02
3.291819291819294335e+00 -1.692155539865120772e+02
3.311355311355313802e+00 -1.691390106637638837e+02
3.330891330891333268e+00 -1.692285263041923713e+02
3.350427350427352735e+00 -1.692736679463143332e+02
3.369963369963372202e+00 -1.692845098579431635e+02
3.389499389499391668e+00 -1.689550503269844910e+02
3.409035409035411135e+00 -1.686605147149365962e+02
3.428571428571430602e+00 -1.686888863740620650e+02
3.448107448107450068e+00 -1.683703517803919851e+02
3.467643467643469535e+00 -1.685729397573503263e+02
3.487179487179489001e+00 -1.685556056705977426e+02
3.506715506715508468e+00 -1.680501246838963425e+02
3.526251526251527935e+00 -1.679183003381282617e+02
3.545787545787547401e+00 -1.679597698946755031e+02
3.565323565323566868e+00 -1.679190540407491881e+02
3.584859584859586334e+00 -1.677986969645885438e+02
3.604395604395605801e+00 -1.678257140222780208e+02
3.623931623931625268e+00 -1.677941613969918251e+02
3.643467643467644734e+00 -1.677364211223285224e+02
3.663003663003664201e+00 -1.677118465642821832e+02
3.682539682539683668e+00 -1.676543781794244978e+02
3.702075702075703134e+00 -1.676567714427753515e+02
3.721611721611722601e+00 -1.676238413282240742e+02
3.741147741147742067e+00 -1.676043453925949223e+02
3.760683760683761534e+00 -1.675784844268649465e+02
3.780219780219781001e+00 -1.675717711475493275e+02
3.799755799755800467e+00 -1.675699442304928084e+02
3.819291819291819934e+00 -1.675602285617447080e+02
3.838827838827839400e+00 -1.674360897274975173e+02
3.858363858363858867e+00 -1.674340216008038738e+02
3.877899877899878334e+00 -1.675584261486838216e+02
3.897435897435897800e+00 -1.676079440752190237e+02
3.916971916971917267e+00 -1.674761779084014108e+02
3.936507936507936734e+00 -1.673162509450808102e+02
3.956043956043956200e+00 -1.673316553720172237e+02
3.975579975579975667e+00 -1.673872564846199396e+02
3.995115995115995133e+00 -1.673715567203076944e+02
4.014652014652014600e+00 -1.673690480773852869e+02
4.034188034188034067e+00 -1.675077176811505808e+02
4.053724053724053533e+00 -1.677285902987010218e+02
4.073260073260073000e+00 -1.677205122208684145e+02
4.092796092796092466e+00 -1.677864104802610257e+02
4.112332112332111933e+00 -1.677588078284283313e+02
4.131868131868131400e+00 -1.678503668508068074e+02
4.151404151404150866e+00 -1.680984668728737574e+02
4.170940170940170333e+00 -1.680946648411244269e+02
4.190476190476189799e+00 -1.681597121196681144e+02
4.210012210012209266e+00 -1.681478330703623101e+02
4.229548229548228733e+00 -1.680226821429714334e+02
4.249084249084248199e+00 -1.678512593152872228e+02
4.268620268620267666e+00 -1.680559711409834733e+02
4.288156288156287133e+00 -1.682439678988579601e+02
4.307692307692306599e+00 -1.682021347004761651e+02
4.327228327228326066e+00 -1.685434081926652823e+02
4.346764346764345532e+00 -1.687274476891933261e+02
4.366300366300364999e+00 -1.690278328150055813e+02
4.385836385836384466e+00 -1.695365475313789148e+02
4.405372405372403932e+00 -1.697006058801921426e+02
4.424908424908423399e+00 -1.696569729479052739e+02
4.444444444444442865e+00 -1.697652768449278256e+02
4.463980463980462332e+00 -1.699254070215849595e+02
4.483516483516481799e+00 -1.699435181047761034e+02
4.503052503052501265e+00 -1.701404656445703836e+02
4.522588522588520732e+00 -1.702645415199314982e+02
4.542124542124540199e+00 -1.702174372939537648e+02
4.561660561660559665e+00 -1.703356541222912028e+02
4.581196581196579132e+00 -1.702949609912467963e+02
4.600732600732598598e+00 -1.703119493284367252e+02
4.620268620268618065e+00 -1.703407972640721653e+02
4.639804639804637532e+00 -1.703371551439427662e+02
4.659340659340656998e+00 -1.703402578311679179e+02
4.678876678876676465e+00 -1.704126655239136880e+02
4.698412698412695931e+00 -1.704427993050475436e+02
4.717948717948715398e+00 -1.706673120584585774e+02
4.737484737484734865e+00 -1.708162848995326328e+02
4.757020757020754331e+00 -1.707914253920397414e+02
4.776556776556773798e+00 -1.708041646870352679e+02
4.796092796092793265e+00 -1.712032021945775568e+02
4.815628815628812731e+00 -1.714151367083438231e+02
4.835164835164832198e+00 -1.713656250246416448e+02
4.854700854700851664e+00 -1.713682889516119303e+02
4.874236874236871131e+00 -1.713895252713990374e+02
4.893772893772890598e+00 -1.713736065275976728e+02
4.913308913308910064e+00 -1.713662004803516083e+02
4.932844932844929531e+00 -1.713647730575943058e+02
4.952380952380948997e+00 -1.714401212135120431e+02
4.971916971916968464e+00 -1.714423238273698473e+02
4.991452991452987931e+00 -1.715015075748120239e+02
5.010989010989007397e+00 -1.716586690043834835e+02
5.030525030525033969e+00 -1.715523450264474263e+02
5.050061050061053436e+00 -1.713732507172515511e+02
5.069597069597072903e+00 -1.711961867712720391e+02
5.089133089133092369e+00 -1.712305972339798643e+02
5.108669108669111836e+00 -1.715786562966848123e+02
5.128205128205131302e+00 -1.721521633796053834e+02
5.147741147741150769e+00 -1.720762781688395364e+02
5.167277167277170236e+00 -1.723611306727303258e+02
5.186813186813189702e+00 -1.726098476814188132e+02
5.206349206349209169e+00 -1.724512375911599520e+02
5.225885225885228635e+00 -1.723946876669163260e+02
5.245421245421248102e+00 -1.721485296642574951e+02
5.264957264957267569e+00 -1.718141480195377824e+02
5.284493284493287035e+00 -1.717793292876713451e+02
5.304029304029306502e+00 -1.714017432760055044e+02
5.323565323565325969e+00 -1.711133017691806799e+02
5.343101343101345435e+00 -1.711666346259330567e+02
5.362637362637364902e+00 -1.711125812204045644e+02
5.382173382173384368e+00 -1.710366716538729577e+02
5.401709401709403835e+00 -1.708867263100576395e+02
5.421245421245423302e+00 -1.709445647591684576e+02
5.440781440781442768e+00 -1.706542406338441538e+02
5.460317460317462235e+00 -1.705723423092692315e+02
5.479853479853481701e+00 -1.706177607046576554e+02
5.499389499389501168e+00 -1.705215769905340721e+02
5.518925518925520635e+00 -1.703303293512682615e+02
5.538461538461540101e+00 -1.702174225235332017e+02
5.557997557997559568e+00 -1.700651700418357564e+02
5.577533577533579034e+00 -1.699176557309779696e+02
5.597069597069598501e+00 -1.697581520023203439e+02
5.616605616605617968e+00 -1.696276083960256642e+02
5.636141636141637434e+00 -1.696320384511982411e+02
5.655677655677656901e+00 -1.695997967016040491e+02
5.675213675213676368e+00 -1.694096882598230422e+02
5.694749694749695834e+00 -1.694754370409329454e+02
5.714285714285715301e+00 -1.695262902824360651e+02
5.733821733821734767e+00 -1.694724283934785092e+02
5.753357753357754234e+00 -1.691737633130755398e+02
5.772893772893773701e+00 -1.690977573567059551e+02
5.792429792429793167e+00 -1.690871707130645518e+02
5.811965811965812634e+00 -1.689641154196413027e+02
5.831501831501832100e+00 -1.689375788271026124e+02
5.851037851037851567e+00 -1.689580885155298517e+02
5.870573870573871034e+00 -1.689587113814481540e+02
5.890109890109890500e+00 -1.688873688531573407e+02
5.909645909645909967e+00 -1.688147737333869145e+02
5.929181929181929434e+00 -1.688603107303485729e+02
5.948717948717948900e+00 -1.689527666207100935e+02
5.968253968253968367e+00 -1.689529168504711265e+02
5.987789987789987833e+00 -1.689766787324988968e+02
6.007326007326007300e+00 -1.689866252548111163e+02
6.026862026862026767e+00 -1.689844835559952969e+02
6.046398046398046233e+00 -1.688914085787028796e+02
6.065934065934065700e+00 -1.687155974454455816e+02
6.085470085470085166e+00 -1.686221606573051304e+02
6.105006105006104633e+00 -1.685602874676294505e+02
6.124542124542124100e+00 -1.685930957765945948e+02
6.144078144078143566e+00 -1.686379973898784215e+02
6.163614163614163033e+00 -1.685832736225045210e+02
6.183150183150182500e+00 -1.687924559155813995e+02
6.202686202686201966e+00 -1.688584508128309380e+02
6.222222222222221433e+00 -1.687811640360513081e+02
6.241758241758240899e+00 -1.687803216999651852e+02
6.261294261294260366e+00 -1.686803616909344896e+02
6.280830280830279833e+00 -1.687422933996587631e+02
6.300366300366299299e+00 -1.686717080329505052e+02
6.319902319902318766e+00 -1.686989407108979151e+02
6.339438339438338232e+00 -1.686749819770758734e+02
6.358974358974357699e+00 -1.686132531700049526e+02
6.378510378510377166e+00 -1.686821553687053665e+02
6.398046398046396632e+00 -1.687219219617528836e+02
6.417582417582416099e+00 -1.687194141770331726e+02
6.437118437118435565e+00 -1.686471880204434228e+02
6.456654456654455032e+00 -1.686843941988584845e+02
6.476190476190474499e+00 -1.688273689982628980e+02
6.495726495726493965e+00 -1.689193739603451263e+02
6.515262515262513432e+00 -1.689061982593227071e+02
6.534798534798532899e+00 -1.689584521215960535e+02
6.554334554334552365e+00 -1.690047385893730620e+02
6.573870573870571832e+00 -1.688078948350279802e+02
6.593406593406591298e+00 -1.686350224689490460e+02
6.612942612942610765e+00 -1.685963478622433627e+02
6.632478632478630232e+00 -1.688587551426374489e+02
6.652014652014649698e+00 -1.689699714457715913e+02
6.671550671550669165e+00 -1.689607728877752209e+02
6.691086691086688631e+00 -1.689357331870355949e+02
6.710622710622708098e+00 -1.688857883598957983e+02
6.730158730158727565e+00 -1.688280607045518593e+02
6.749694749694747031e+00 -1.688180060793173709e+02
6.769230769230766498e+00 -1.687371501264284461e+02
6.788766788766785965e+00 -1.686512942846158012e+02
6.808302808302805431e+00 -1.686894470196945690e+02
6.827838827838824898e+00 -1.687027858773652440e+02
6.847374847374844364e+00 -1.686593798024284183e+02
6.866910866910863831e+00 -1.685602643822541324e+02
6.886446886446883298e+00 -1.685562616152012367e+02
6.905982905982902764e+00 -1.685743263962521610e+02
6.925518925518922231e+00 -1.686331042939331155e+02
6.945054945054941697e+00 -1.688114669227322793e+02
6.964590964590961164e+00 -1.689166283951911680e+02
6.984126984126980631e+00 -1.688777819475199919e+02
7.003663003663000097e+00 -1.690235939494019135e+02
7.023199023199026669e+00 -1.692887141114025553e+02
7.042735042735046136e+00 -1.693322209436689434e+02
7.062271062271065603e+00 -1.693268567106444493e+02
7.081807081807085069e+00 -1.694419618794569544e+02
7.101343101343104536e+00 -1.694036693488388039e+02
7.120879120879124002e+00 -1.692315961588627147e+02
7.140415140415143469e+00 -1.693260782921285283e+02
7.159951159951162936e+00 -1.691836701972649166e+02
7.179487179487182402e+00 -1.691112442780962510e+02
7.199023199023201869e+00 -1.692738239963747731e+02
7.218559218559221335e+00 -1.693359509678994641e+02
7.238095238095240802e+00 -1.693774015201357201e+02
7.257631257631260269e+00 -1.693515588833075753e+02
7.277167277167279735e+00 -1.694984498980640524e+02
7.296703296703299202e+00 -1.695737926922661245e+02
7.316239316239318669e+00 -1.696868354146417630e+02
7.335775335775338135e+00 -1.691747109454355780e+02
7.355311355311357602e+00 -1.688600054543497890e+02
7.374847374847377068e+00 -1.688621202957906462e+02
7.394383394383396535e+00 -1.687330735832813957e+02
7.413919413919416002e+00 -1.686785189382982821e+02
7.433455433455435468e+00 -1.687422473250485666e+02
7.452991452991454935e+00 -1.689914430193361454e+02
7.472527472527474401e+00 -1.691829383198826804e+02
7.492063492063493868e+00 -1.692837037295095683e+02
7.511599511599513335e+00 -1.692029170190516538e+02
7.531135531135532801e+00 -1.688064524847838470e+02
7.550671550671552268e+00 -1.685140040590300714e+02
7.570207570207571734e+00 -1.686401869951008337e+02
7.589743589743591201e+00 -1.687207298877082167e+02
7.609279609279610668e+00 -1.687064480677406664e+02
7.628815628815630134e+00 -1.684564455146157513e+02
7.648351648351649601e+00 -1.684812615340121624e+02
7.667887667887669068e+00 -1.687001704535395845e+02
7.687423687423688534e+00 -1.686270373300310439e+02
7.706959706959708001e+00 -1.686034253183071030e+02
7.726495726495727467e+00 -1.685605117296677520e+02
7.746031746031746934e+00 -1.684436175080560929e+02
7.765567765567766401e+00 -1.682822971633438840e+02
7.785103785103785867e+00 -1.681972884937328843e+02
7.804639804639805334e+00 -1.681782861891865366e+02
7.824175824175824800e+00 -1.680528668263419263e+02
7.843711843711844267e+00 -1.680894467561913359e+02
7.863247863247863734e+00 -1.681483578537024641e+02
7.882783882783883200e+00 -1.680834199685294266e+02
7.902319902319902667e+00 -1.681019256110242281e+02
7.921855921855922134e+00 -1.681517341418259548e+02
7.941391941391941600e+00 -1.681668569617005176e+02
7.960927960927961067e+00 -1.681729846359350518e+02
7.980463980463980533e+00 -1.682083261419844575e+02
8.000000000000000000e+00 -1.683467668934509049e+02
8.019536019536019467e+00 -1.684100734432074660e+02
8.039072039072038933e+00 -1.685828647669328575e+02
8.058608058608058400e+00 -1.687424559564625497e+02
8.078144078144077866e+00 -1.687542173599135822e+02
8.097680097680097333e+00 -1.687941000847661144e+02
8.117216117216116800e+00 -1.688130254303783886e+02
8.136752136752136266e+00 -1.688218288015696658e+02
8.156288156288155733e+00 -1.688219705403787714e+02
8.175824175824175200e+00 -1.688408909809471083e+02
8.195360195360194666e+00 -1.688826788291094942e+02
8.214896214896214133e+00 -1.692926448579040652e+02
8.234432234432233599e+00 -1.693915697650210177e+02
8.253968253968253066e+00 -1.693275286063814065e+02
8.273504273504272533e+00 -1.695135747580485770e+02
8.293040293040291999e+00 -1.695366568611775904e+02
8.312576312576311466e+00 -1.695632750804172417e+02
8.332112332112330932e+00 -1.693761773026141100e+02
8.351648351648350399e+00 -1.692776963788351452e+02
8.371184371184369866e+00 -1.692194103964211536e+02
8.390720390720389332e+00 -1.690034985410216279e+02
8.410256410256408799e+00 -1.692501889404057636e+02
8.429792429792428266e+00 -1.696031082083312640e+02
8.449328449328447732e+00 -1.695245640312415389e+02
8.468864468864467199e+00 -1.694398680197599560e+02
8.488400488400486665e+00 -1.695359256625673083e+02
8.507936507936506132e+00 -1.697252968883486233e+02
8.527472527472525599e+00 -1.698966918276327078e+02
8.547008547008545065e+00 -1.697284740584327665e+02
8.566544566544564532e+00 -1.696371189935014172e+02
8.586080586080583998e+00 -1.696614577265664252e+02
8.605616605616603465e+00 -1.697756881740713197e+02
8.625152625152622932e+00 -1.700405498239495046e+02
8.644688644688642398e+00 -1.700955776427377657e+02
8.664224664224661865e+00 -1.702176260428785781e+02
8.683760683760681331e+00 -1.703347197822715486e+02
8.703296703296700798e+00 -1.704817435043797218e+02
8.722832722832720265e+00 -1.703524775240693430e+02
8.742368742368739731e+00 -1.702825804740285491e+02
8.761904761904759198e+00 -1.703089729523939866e+02
8.781440781440778665e+00 -1.702132932195974320e+02
8.800976800976798131e+00 -1.701468353264915834e+02
8.820512820512817598e+00 -1.701281204183934221e+02
8.840048840048837064e+00 -1.700707953998210371e+02
8.859584859584856531e+00 -1.701390235027306517e+02
8.879120879120875998e+00 -1.701429934650757048e+02
8.898656898656895464e+00 -1.700593266371780032e+02
8.918192918192914931e+00 -1.700526192424913745e+02
8.937728937728934397e+00 -1.700274768256766720e+02
8.957264957264953864e+00 -1.700390092432872109e+02
8.976800976800973331e+00 -1.699817515567167447e+02
8.996336996336992797e+00 -1.698030105355051944e+02
9.015873015873019369e+00 -1.697927095343513884e+02
9.035409035409038836e+00 -1.697825733080076702e+02
9.054945054945058303e+00 -1.698065078955534091e+02
9.074481074481077769e+00 -1.697899235852601123e+02
9.094017094017097236e+00 -1.697998786729336302e+02
9.113553113553116702e+00 -1.700640792359450586e+02
9.133089133089136169e+00 -1.701389827105853385e+02
9.152625152625155636e+00 -1.701070569726804251e+02
9.172161172161175102e+00 -1.700370419878161101e+02
9.191697191697194569e+00 -1.697855568849325891e+02
9.211233211233214035e+00 -1.697579546581119416e+02
9.230769230769233502e+00 -1.696697682785180632e+02
9.250305250305252969e+00 -1.696035275681749965e+02
9.269841269841272435e+00 -1.699546080004930104e+02
9.289377289377291902e+00 -1.700123929081480583e+02
9.308913308913311369e+00 -1.698828944228642968e+02
9.328449328449330835e+00 -1.699870210473536076e+02
9.347985347985350302e+00 -1.700943161612067911e+02
9.367521367521369768e+00 -1.700693758550219172e+02
9.387057387057389235e+00 -1.701755386488852082e+02
9.406593406593408702e+00 -1.700472311780759469e+02
9.426129426129428168e+00 -1.701555324785244920e+02
9.445665445665447635e+00 -1.702580976405764659e+02
9.465201465201467101e+00 -1.701728346749523553e+02
9.484737484737486568e+00 -1.701215808943643708e+02
9.504273504273506035e+00 -1.701025029754764546e+02
9.523809523809525501e+00 -1.702729123806178109e+02
9.543345543345544968e+00 -1.703909608253683814e+02
9.562881562881564435e+00 -1.703692839053031776e+02
9.582417582417583901e+00 -1.703961829440470410e+02
9.601953601953603368e+00 -1.703568413075910257e+02
9.621489621489622834e+00 -1.702562837692455844e+02
9.641025641025642301e+00 -1.703522025194817218e+02
9.660561660561661768e+00 -1.701614900721013441e+02
9.680097680097681234e+00 -1.702042149772188395e+02
9.699633699633700701e+00 -1.700616544541327926e+02
9.719169719169720167e+00 -1.698732616418416512e+02
9.738705738705739634e+00 -1.696773814997649765e+02
9.758241758241759101e+00 -1.696442927987557425e+02
9.777777777777778567e+00 -1.696913052418770178e+02
9.797313797313798034e+00 -1.696017318639416089e+02
9.816849816849817500e+00 -1.696413061525462069e+02
9.836385836385836967e+00 -1.695286558472352283e+02
9.855921855921856434e+00 -1.695738180592344406e+02
9.875457875457875900e+00 -1.696498415213844737e+02
9.894993894993895367e+00 -1.693448099943179272e+02
9.914529914529914834e+00 -1.692467782206710467e+02
9.934065934065934300e+00 -1.692323679700892285e+02
9.953601953601953767e+00 -1.693004811387387463e+02
9.973137973137973233e+00 -1.693178698540756670e+02
9.992673992673992700e+00 -1.692100836034949793e+02
1.001221001221001217e+01 -1.692134209315298961e+02
1.003174603174603163e+01 -1.688902429529971982e+02
1.005128205128205110e+01 -1.685324935470878245e+02
1.007081807081807057e+01 -1.684574594490737240e+02
1.009035409035409003e+01 -1.685073808064760783e+02
1.010989010989010950e+01 -1.686573174385247285e+02
1.012942612942612897e+01 -1.687450575497677505e+02
1.014896214896214843e+01 -1.686724761077453536e+02
1.016849816849816790e+01 -1.687039978853053981e+02
1.018803418803418737e+01 -1.687670383835437349e+02
1.020757020757020683e+01 -1.687263417459914194e+02
1.022710622710622630e+01 -1.687237430310815682e+02
1.024664224664224577e+01 -1.687315638146818060e+02
1.026617826617826523e+01 -1.686744495346560484e+02
1.028571428571428470e+01 -1.687655303057146625e+02
1.030525030525030417e+01 -1.686967092198210594e+02
1.032478632478632363e+01 -1.683356658810336626e+02
1.034432234432234310e+01 -1.681472446564253573e+02
1.036385836385836257e+01 -1.681233011983246968e+02
1.038339438339438203e+01 -1.681591277223560610e+02
1.040293040293040150e+01 -1.681501110363558382e+02
1.042246642246642097e+01 -1.681050599167916459e+02
1.044200244200244043e+01 -1.681264616192660242e+02
1.046153846153845990e+01 -1.681357610424209952e+02
1.048107448107447937e+01 -1.682419482625176954e+02
1.050061050061049883e+01 -1.683685990321394002e+02
1.052014652014651830e+01 -1.683219127958363401e+02
1.053968253968253777e+01 -1.683807685536566794e+02
1.055921855921855723e+01 -1.682027062717383501e+02
1.057875457875457670e+01 -1.682116324540079972e+02
1.059829059829059617e+01 -1.682491154536521378e+02
1.061782661782661563e+01 -1.683626615005078406e+02
1.063736263736263510e+01 -1.683842026530575993e+02
1.065689865689865456e+01 -1.683856778002251815e+02
1.067643467643467403e+01 -1.684482129782005586e+02
1.069597069597069350e+01 -1.683935907040338407e+02
1.071550671550671296e+01 -1.684031294818615550e+02
1.073504273504273243e+01 -1.684175871603476082e+02
1.075457875457875190e+01 -1.683452435275824826e+02
1.077411477411477136e+01 -1.684673546783723168e+02
1.079365079365079083e+01 -1.685628264427792828e+02
1.081318681318681030e+01 -1.685356916649418224e+02
1.083272283272282976e+01 -1.684644735747909010e+02
1.085225885225884923e+01 -1.685362484106157126e+02
1.087179487179486870e+01 -1.686167101809555788e+02
1.089133089133088816e+01 -1.686085049616027050e+02
1.091086691086690763e+01 -1.688613033917877431e+02
1.093040293040292710e+01 -1.691514250526441288e+02
1.094993894993894656e+01 -1.694753169925760687e+02
1.096947496947496603e+01 -1.695943980127853479e+02
1.098901098901098550e+01 -1.694718382244765849e+02
1.100854700854700496e+01 -1.692929254914037642e+02
1.102808302808303154e+01 -1.693503377721633285e+02
1.104761904761905100e+01 -1.693733733687086556e+02
1.106715506715507047e+01 -1.693503179852270364e+02
1.108669108669108994e+01 -1.693338034292980581e+02
1.110622710622710940e+01 -1.693050620598372973e+02
1.112576312576312887e+01 -1.692309953778117233e+02
1.114529914529914834e+01 -1.690798078540125857e+02
1.116483516483516780e+01 -1.690606250712560836e+02
1.118437118437118727e+01 -1.689570546874453498e+02
1.120390720390720674e+01 -1.693439369301021031e+02
1.122344322344322620e+01 -1.696093724562706484e+02
1.124297924297924567e+01 -1.695772702255300715e+02
1.126251526251526514e+01 -1.695467684802875965e+02
1.128205128205128460e+01 -1.693230378616324572e+02
1.130158730158730407e+01 -1.693172196085667736e+02
1.132112332112332354e+01 -1.693337279216471813e+02
1.134065934065934300e+01 -1.693230606724013398e+02
1.136019536019536247e+01 -1.691165930174421419e+02
1.137973137973138194e+01 -1.689320293597708371e+02
1.139926739926740140e+01 -1.689373256343526748e+02
1.141880341880342087e+01 -1.690932172251483507e+02
1.143833943833944033e+01 -1.693020469588998935e+02
1.145787545787545980e+01 -1.692954875875054483e+02
1.147741147741147927e+01 -1.693592212136780972e+02
1.149694749694749873e+01 -1.694121030262093655e+02
1.151648351648351820e+01 -1.694400275256242594e+02
1.153601953601953767e+01 -1.694062277372881624e+02
1.155555555555555713e+01 -1.693452292400204442e+02
1.157509157509157660e+01 -1.693581908051740470e+02
1.159462759462759607e+01 -1.694426224974404249e+02
1.161416361416361553e+01 -1.694308625989182815e+02
1.163369963369963500e+01 -1.694028772418653546e+02
1.165323565323565447e+01 -1.691772198891581809e+02
1.167277167277167393e+01 -1.690603583925358180e+02
1.169230769230769340e+01 -1.690892598156791848e+02
1.171184371184371287e+01 -1.690939501850053830e+02
1.173137973137973233e+01 -1.691304685562098769e+02
1.175091575091575180e+01 -1.691014386190224457e+02
1.177045177045177127e+01 -1.690723604595436882e+02
1.178998778998779073e+01 -1.691373349035643514e+02
1.180952380952381020e+01 -1.692971292213638321e+02
1.182905982905982967e+01 -1.691545431580995285e+02
1.184859584859584913e+01 -1.691005340077345238e+02
1.186813186813186860e+01 -1.692029380504493474e+02
1.188766788766788807e+01 -1.693801587477281032e+02
1.190720390720390753e+01 -1.693825863325171781e+02
1.192673992673992700e+01 -1.694096757078450821e+02
1.194627594627594647e+01 -1.694604279116864518e+02
1.196581196581196593e+01 -1.694712350171611206e+02
1.198534798534798540e+01 -1.694730720181811705e+02
1.200488400488400487e+01 -1.695567332011555663e+02
1.202442002442002433e+01 -1.697707195596842098e+02
1.204395604395604380e+01 -1.697599768990278051e+02
1.206349206349206327e+01 -1.700002478047238981e+02
1.208302808302808273e+01 -1.700274397787565590e+02
1.210256410256410220e+01 -1.700182300542462883e+02
1.212210012210012167e+01 -1.700865363844545470e+02
1.214163614163614113e+01 -1.698287477590677668e+02
1.216117216117216060e+01 -1.699532008847488669e+02
1.218070818070818007e+01 -1.700266833488554994e+02
1.220024420024419953e+01 -1.697305286582872270e+02
1.221978021978021900e+01 -1.691231735851237659e+02
1.223931623931623847e+01 -1.690569025681545838e+02
1.225885225885225793e+01 -1.692306628384221767e+02
1.227838827838827740e+01 -1.691668930035716301e+02
1.229792429792429687e+01 -1.691453102446045023e+02
1.231746031746031633e+01 -1.691774579206308715e+02
1.233699633699633580e+01 -1.692951379496863638e+02
1.235653235653235527e+01 -1.694049346483948000e+02
1.237606837606837473e+01 -1.693904597827886391e+02
1.239560439560439420e+01 -1.693345196266483583e+02
1.241514041514041367e+01 -1.692327476764987466e+02
1.243467643467643313e+01 -1.691857025656508995e+02
1.245421245421245260e+01 -1.692275083391327826e+02
1.247374847374847207e+01 -1.691331964734306155e+02
1.249328449328449153e+01 -1.688671821056072702e+02
1.251282051282051100e+01 -1.690189686540473986e+02
1.253235653235653047e+01 -1.693483026974781183e+02
1.255189255189254993e+01 -1.693392132758352204e+02
1.257142857142856940e+01 -1.692371417600397763e+02
1.259096459096458887e+01 -1.692323085058999084e+02
1.261050061050060833e+01 -1.691728815519772979e+02
1.263003663003662780e+01 -1.691604832248868320e+02
1.264957264957264726e+01 -1.691682417605315152e+02
1.266910866910866673e+01 -1.689922786606601335e+02
1.268864468864468620e+01 -1.689263244610142465e+02
1.270818070818070566e+01 -1.690864067956602241e+02
1.272771672771672513e+01 -1.691736118009752943e+02
1.274725274725274460e+01 -1.691876558143921727e+02
1.276678876678876406e+01 -1.691655863204174466e+02
1.278632478632478353e+01 -1.691872787621268799e+02
1.280586080586080300e+01 -1.690880235792195663e+02
1.282539682539682246e+01 -1.690207303218140567e+02
1.284493284493284193e+01 -1.690731287970547498e+02
1.286446886446886140e+01 -1.691021704019260312e+02
1.288400488400488086e+01 -1.690994975783439713e+02
1.290354090354090033e+01 -1.691599931297250521e+02
1.292307692307691980e+01 -1.692119301263605280e+02
1.294261294261293926e+01 -1.692177740434535735e+02
1.296214896214895873e+01 -1.693320767837967367e+02
1.298168498168497820e+01 -1.693873171829365276e+02
1.300122100122099766e+01 -1.693537370190009597e+02
1.302075702075702424e+01 -1.695775910057271290e+02
1.304029304029304370e+01 -1.696388507381638249e+02
1.305982905982906317e+01 -1.695289757434108253e+02
1.307936507936508264e+01 -1.697795755204349177e+02
1.309890109890110210e+01 -1.704942691140340685e+02
1.311843711843712157e+01 -1.708786157087402842e+02
1.313797313797314104e+01 -1.709641954672758573e+02
1.315750915750916050e+01 -1.710396905193682926e+02
1.317704517704517997e+01 -1.709680758708090025e+02
1.319658119658119944e+01 -1.708593300621620301e+02
1.321611721611721890e+01 -1.704753741186399623e+02
1.323565323565323837e+01 -1.700782925278834909e+02
1.325518925518925784e+01 -1.699870953729268592e+02
1.327472527472527730e+01 -1.700798013977758956e+02
1.329426129426129677e+01 -1.702454067033491469e+02
1.331379731379731624e+01 -1.703336731650005902e+02
1.333333333333333570e+01 -1.703202303128471158e+02
1.335286935286935517e+01 -1.704370500150079693e+02
1.337240537240537464e+01 -1.708385778397853301e+02
1.339194139194139410e+01 -1.708320306457744664e+02
1.341147741147741357e+01 -1.708532881336694800e+02
1.343101343101343303e+01 -1.709814845849912501e+02
1.345054945054945250e+01 -1.711455134395842208e+02
1.347008547008547197e+01 -1.710891498017120682e+02
1.348962148962149143e+01 -1.709475218372862173e+02
1.350915750915751090e+01 -1.709103016214028798e+02
1.352869352869353037e+01 -1.709565696347618768e+02
1.354822954822954983e+01 -1.711978380722206055e+02
1.356776556776556930e+01 -1.711395085258836275e+02
1.358730158730158877e+01 -1.710097562278480439e+02
1.360683760683760823e+01 -1.709891034007818007e+02
1.362637362637362770e+01 -1.709215814504747186e+02
1.364590964590964717e+01 -1.709683670518655845e+02
1.366544566544566663e+01 -1.707851120341376543e+02
1.368498168498168610e+01 -1.706169673141232863e+02
1.370451770451770557e+01 -1.706433510120009487e+02
1.372405372405372503e+01 -1.705599686554971584e+02
1.374358974358974450e+01 -1.704679851682164156e+02
1.376312576312576397e+01 -1.704400490901221019e+02
1.378266178266178343e+01 -1.700193812437516954e+02
1.380219780219780290e+01 -1.697510883264170047e+02
1.382173382173382237e+01 -1.697654419671343362e+02
1.384126984126984183e+01 -1.697748021413572701e+02
1.386080586080586130e+01 -1.696833167481342457e+02
1.388034188034188077e+01 -1.695503067387245437e+02
1.389987789987790023e+01 -1.693840174032840764e+02
1.391941391941391970e+01 -1.692208851131155427e+02
1.393894993894993917e+01 -1.692077552798389206e+02
1.395848595848595863e+01 -1.692131395769955020e+02
1.397802197802197810e+01 -1.692199067935163157e+02
1.399755799755799757e+01 -1.691764839872669484e+02
1.401709401709401703e+01 -1.691173701698904210e+02
1.403663003663003650e+01 -1.691564260829656519e+02
1.405616605616605597e+01 -1.692141622719526595e+02
1.407570207570207543e+01 -1.692898945770106138e+02
1.409523809523809490e+01 -1.695951458487344325e+02
1.411477411477411437e+01 -1.698898538653899095e+02
1.413431013431013383e+01 -1.698760253253852852e+02
1.415384615384615330e+01 -1.698343264257118506e+02
1.417338217338217277e+01 -1.697838764031516234e+02
1.419291819291819223e+01 -1.696063187967200179e+02
1.421245421245421170e+01 -1.695416034742269744e+02
1.423199023199023117e+01 -1.695622241468725804e+02
1.425152625152625063e+01 -1.695284404435815873e+02
1.427106227106227010e+01 -1.695434111124967274e+02
1.429059829059828957e+01 -1.695647557564123247e+02
1.431013431013430903e+01 -1.696005826689772960e+02
1.432967032967032850e+01 -1.696171199504175320e+02
1.434920634920634797e+01 -1.697548090325414876e+02
1.436874236874236743e+01 -1.699348165338105048e+02
1.438827838827838690e+01 -1.698389653883093331e+02
1.440781440781440637e+01 -1.695692606241962324e+02
1.442735042735042583e+01 -1.695495093184874236e+02
1.444688644688644530e+01 -1.697092882455799838e+02
1.446642246642246477e+01 -1.697325125838435724e+02
1.448595848595848423e+01 -1.696617542561106688e+02
1.450549450549450370e+01 -1.696188038775445932e+02
1.452503052503052317e+01 -1.694433986536896271e+02
1.454456654456654263e+01 -1.695573225800541763e+02
1.456410256410256210e+01 -1.696821162326155559e+02
1.458363858363858157e+01 -1.694202254379794965e+02
1.460317460317460103e+01 -1.693864446124074448e+02
1.462271062271062050e+01 -1.691380132642025274e+02
1.464224664224663996e+01 -1.689304503886033331e+02
1.466178266178265943e+01 -1.692399957389183101e+02
1.468131868131867890e+01 -1.690950575537451073e+02
1.470085470085469836e+01 -1.689098875005907416e+02
1.472039072039071783e+01 -1.688957209351335109e+02
1.473992673992673730e+01 -1.689831726344968104e+02
1.475946275946275676e+01 -1.691111543291195289e+02
1.477899877899877623e+01 -1.692589268085598633e+02
1.479853479853479570e+01 -1.695185667051510450e+02
1.481807081807081516e+01 -1.696556297129865243e+02
1.483760683760683463e+01 -1.696730028494246767e+02
1.485714285714285410e+01 -1.696716710411021438e+02
1.487667887667887356e+01 -1.697234946607703705e+02
1.489621489621489303e+01 -1.698052131843752193e+02
1.491575091575091250e+01 -1.697752681206632985e+02
1.493528693528693196e+01 -1.697025141059549753e+02
1.495482295482295143e+01 -1.696932342943850927e+02
1.497435897435897090e+01 -1.696049722981246077e+02
1.499389499389499036e+01 -1.694944348910007932e+02
1.501343101343101694e+01 -1.695465590121794435e+02
1.503296703296703640e+01 -1.695844391756045582e+02
1.505250305250305587e+01 -1.696029082675359234e+02
1.507203907203907534e+01 -1.698113852812998630e+02
1.509157509157509480e+01 -1.698603595447150667e+02
1.511111111111111427e+01 -1.696743556920142737e+02
1.513064713064713374e+01 -1.695050916423089120e+02
1.515018315018315320e+01 -1.695138817704772123e+02
1.516971916971917267e+01 -1.694792036753281934e+02
1.518925518925519214e+01 -1.694195708858533749e+02
1.520879120879121160e+01 -1.694094413546426665e+02
1.522832722832723107e+01 -1.694005336927683629e+02
1.524786324786325054e+01 -1.694130547511852853e+02
1.526739926739927000e+01 -1.696078873725584799e+02
1.528693528693528947e+01 -1.698773812247665660e+02
1.530647130647130894e+01 -1.698270379590392736e+02
1.532600732600732840e+01 -1.697240502329348146e+02
1.534554334554334787e+01 -1.697448365908434482e+02
1.536507936507936734e+01 -1.696930652297664892e+02
1.538461538461538680e+01 -1.697380792578884439e+02
1.540415140415140627e+01 -1.699176985077474740e+02
1.542368742368742573e+01 -1.699072082651618132e+02
1.544322344322344520e+01 -1.700363713953491640e+02
1.546275946275946467e+01 -1.704036493520246154e+02
1.548229548229548413e+01 -1.705148119455026290e+02
1.550183150183150360e+01 -1.709940275373026282e+02
1.552136752136752307e+01 -1.712925748952672222e+02
1.554090354090354253e+01 -1.710513267990129975e+02
1.556043956043956200e+01 -1.715642697492228592e+02
1.557997557997558147e+01 -1.719052971223542272e+02
1.559951159951160093e+01 -1.719014640971847143e+02
1.561904761904762040e+01 -1.717786352641900294e+02
1.563858363858363987e+01 -1.718117600858183209e+02
1.565811965811965933e+01 -1.718975229675338028e+02
1.567765567765567880e+01 -1.718751449207745736e+02
1.569719169719169827e+01 -1.716192658163376734e+02
1.571672771672771773e+01 -1.714530746114180602e+02
1.573626373626373720e+01 -1.710583018810356180e+02
1.575579975579975667e+01 -1.695540278161852257e+02
1.577533577533577613e+01 -1.690381260100989209e+02
1.579487179487179560e+01 -1.690875253253999233e+02
1.581440781440781507e+01 -1.689985300899922436e+02
1.583394383394383453e+01 -1.689197393494637822e+02
1.585347985347985400e+01 -1.688716779157472274e+02
1.587301587301587347e+01 -1.688521957426626159e+02
1.589255189255189293e+01 -1.687783630918811184e+02
1.591208791208791240e+01 -1.687597458240909418e+02
1.593162393162393187e+01 -1.686286170112514071e+02
1.595115995115995133e+01 -1.685654721082636058e+02
1.597069597069597080e+01 -1.685400766084296720e+02
1.599023199023199027e+01 -1.685144727327018188e+02
1.600976800976800973e+01 -1.684574049345426090e+02
1.602930402930402920e+01 -1.683892529125944861e+02
1.604884004884004867e+01 -1.682211186910444951e+02
1.606837606837606813e+01 -1.681219271568914451e+02
1.608791208791208760e+01 -1.680509282406337093e+02
1.610744810744810707e+01 -1.680046372804555403e+02
1.612698412698412653e+01 -1.680069375892497874e+02
1.614652014652014600e+01 -1.679866443990988500e+02
1.616605616605616547e+01 -1.679333173573811564e+02
1.618559218559218493e+01 -1.678487878101939259e+02
1.620512820512820440e+01 -1.678750134297257262e+02
1.622466422466422387e+01 -1.678446455338401506e+02
1.624420024420024333e+01 -1.678751269900657803e+02
1.626373626373626280e+01 -1.679041624121109066e+02
1.628327228327228227e+01 -1.677460634008103568e+02
1.630280830280830173e+01 -1.676863058120500227e+02
1.632234432234432120e+01 -1.677041654941991169e+02
1.634188034188034067e+01 -1.677088683682279679e+02
1.636141636141636013e+01 -1.676958123243505554e+02
1.638095238095237960e+01 -1.676869432734099519e+02
1.640048840048839907e+01 -1.677179163436629779e+02
1.642002442002441853e+01 -1.678271943563637478e+02
1.643956043956043800e+01 -1.677947267824827691e+02
1.645909645909645747e+01 -1.675292889905705067e+02
1.647863247863247693e+01 -1.673829539651405867e+02
1.649816849816849640e+01 -1.673834951931049773e+02
1.651770451770451587e+01 -1.673577180092316894e+02
1.653724053724053533e+01 -1.672412709925957301e+02
1.655677655677655480e+01 -1.670591743171472672e+02
1.657631257631257427e+01 -1.670789753537275431e+02
1.659584859584859373e+01 -1.671064799876118627e+02
1.661538461538461320e+01 -1.671060645874355544e+02
1.663492063492063266e+01 -1.677848477144495405e+02
1.665445665445665213e+01 -1.680447779260481695e+02
1.667399267399267160e+01 -1.678230930952447864e+02
1.669352869352869106e+01 -1.678683871579218021e+02
1.671306471306471053e+01 -1.679182089353213314e+02
1.673260073260073000e+01 -1.679242648129693976e+02
1.675213675213674946e+01 -1.679825518847428043e+02
1.677167277167276893e+01 -1.680863036958605505e+02
1.679120879120878840e+01 -1.680497375343806539e+02
1.681074481074480786e+01 -1.681479592624021961e+02
1.683028083028082733e+01 -1.681976183216369805e+02
1.684981684981684680e+01 -1.680294197274427859e+02
1.686935286935286626e+01 -1.679690825996585204e+02
1.688888888888888573e+01 -1.681168436041566849e+02
1.690842490842490520e+01 -1.681192323635872015e+02
1.692796092796092466e+01 -1.682966838753136756e+02
1.694749694749694413e+01 -1.684442070953294319e+02
1.696703296703296360e+01 -1.684756855942494553e+02
1.698656898656898306e+01 -1.685143908536236950e+02
1.700610500610500253e+01 -1.685084959133618554e+02
1.702564102564102910e+01 -1.685025867393577244e+02
1.704517704517704857e+01 -1.684920001174079403e+02
1.706471306471306804e+01 -1.685926634330981244e+02
1.708424908424908750e+01 -1.686135209469483129e+02
1.710378510378510697e+01 -1.686663013840791905e+02
1.712332112332112644e+01 -1.687093042749811218e+02
1.714285714285714590e+01 -1.686838301301847309e+02
1.716239316239316537e+01 -1.688162470094690377e+02
1.718192918192918484e+01 -1.688581089808551496e+02
1.720146520146520430e+01 -1.688274363719057760e+02
1.722100122100122377e+01 -1.688393950420430940e+02
1.724053724053724324e+01 -1.688640084774367267e+02
1.726007326007326270e+01 -1.688315427336089556e+02
1.727960927960928217e+01 -1.688226103971600764e+02
1.729914529914530164e+01 -1.688240924976239228e+02
1.731868131868132110e+01 -1.689151182897474257e+02
1.733821733821734057e+01 -1.693047218845247812e+02
1.735775335775336004e+01 -1.695050647125170258e+02
1.737728937728937950e+01 -1.695642484028741137e+02
1.739682539682539897e+01 -1.696390568743995573e+02
1.741636141636141843e+01 -1.697015701932705269e+02
1.743589743589743790e+01 -1.700069552651151525e+02
1.745543345543345737e+01 -1.701336116457205208e+02
1.747496947496947683e+01 -1.701544779145160078e+02
1.749450549450549630e+01 -1.704990335333971814e+02
1.751404151404151577e+01 -1.707196393244710748e+02
1.753357753357753523e+01 -1.709168229693477485e+02
1.755311355311355470e+01 -1.713843544432272665e+02
1.757264957264957417e+01 -1.715099468039431940e+02
1.759218559218559363e+01 -1.713221704985960514e+02
1.761172161172161310e+01 -1.712697859926283002e+02
1.763125763125763257e+01 -1.712451760201122397e+02
1.765079365079365203e+01 -1.710876599171648991e+02
1.767032967032967150e+01 -1.711252450317204534e+02
1.768986568986569097e+01 -1.711832805826223876e+02
1.770940170940171043e+01 -1.711644754986748467e+02
1.772893772893772990e+01 -1.715753284740991376e+02
1.774847374847374937e+01 -1.720459095447455979e+02
1.776800976800976883e+01 -1.721038255671483057e+02
1.778754578754578830e+01 -1.721710322124689583e+02
1.780708180708180777e+01 -1.722042568467419699e+02
1.782661782661782723e+01 -1.719469837720502028e+02
1.784615384615384670e+01 -1.717908215179892863e+02
1.786568986568986617e+01 -1.716941425569194166e+02
1.788522588522588563e+01 -1.716488291516716345e+02
1.790476190476190510e+01 -1.716973124627683660e+02
1.792429792429792457e+01 -1.717517935541993950e+02
1.794383394383394403e+01 -1.717734258066062125e+02
1.796336996336996350e+01 -1.717996113581049826e+02
1.798290598290598297e+01 -1.716148806684338410e+02
1.800244200244200243e+01 -1.715842366753801400e+02
1.802197802197802190e+01 -1.715336328681664213e+02
1.804151404151404137e+01 -1.714645882353160005e+02
1.806105006105006083e+01 -1.715579260914350073e+02
1.808058608058608030e+01 -1.716345936643178050e+02
1.810012210012209977e+01 -1.715976513784768258e+02
1.811965811965811923e+01 -1.715771161754373964e+02
1.813919413919413870e+01 -1.715659473442389640e+02
1.815873015873015817e+01 -1.714551983932071266e+02
1.817826617826617763e+01 -1.714847489011734467e+02
1.819780219780219710e+01 -1.713273657486554384e+02
1.821733821733821657e+01 -1.713081862416044316e+02
1.823687423687423603e+01 -1.713682058485275093e+02
1.825641025641025550e+01 -1.713928583387362892e+02
1.827594627594627497e+01 -1.712882923013856100e+02
1.829548229548229443e+01 -1.714930864000612587e+02
1.831501831501831390e+01 -1.714166990226358678e+02
1.833455433455433337e+01 -1.713148259246938210e+02
1.835409035409035283e+01 -1.713581423584690242e+02
1.837362637362637230e+01 -1.712230887911032369e+02
1.839316239316239177e+01 -1.710616066747172681e+02
1.841269841269841123e+01 -1.710135087619475769e+02
1.843223443223443070e+01 -1.710233994331081817e+02
1.845177045177045017e+01 -1.709530008639709138e+02
1.847130647130646963e+01 -1.710270741162631225e+02
1.849084249084248910e+01 -1.711850633807139559e+02
1.851037851037850857e+01 -1.713476245700252605e+02
1.852991452991452803e+01 -1.714996917438982393e+02
1.854945054945054750e+01 -1.714698921706009855e+02
1.856898656898656697e+01 -1.713363965374516340e+02
1.858852258852258643e+01 -1.713745379551357928e+02
1.860805860805860590e+01 -1.712102544558422608e+02
1.862759462759462536e+01 -1.709980391251638139e+02
1.864713064713064483e+01 -1.709998337904391406e+02
1.866666666666666430e+01 -1.710563096952909916e+02
1.868620268620268376e+01 -1.710327583178846567e+02
1.870573870573870323e+01 -1.710564753334347472e+02
1.872527472527472270e+01 -1.712827757984756261e+02
1.874481074481074216e+01 -1.712920380093663937e+02
1.876434676434676163e+01 -1.712630659198245269e+02
1.878388278388278110e+01 -1.711822256117955590e+02
1.880341880341880056e+01 -1.711011291768861042e+02
1.882295482295482003e+01 -1.709316062640415623e+02
1.884249084249083950e+01 -1.709257321967601797e+02
1.886202686202685896e+01 -1.708763883885509642e+02
1.888156288156287843e+01 -1.705571435851591673e+02
1.890109890109889790e+01 -1.706391833805179772e+02
1.892063492063491736e+01 -1.705494533419927734e+02
1.894017094017093683e+01 -1.703311922588205221e+02
1.895970695970695630e+01 -1.701933592165320590e+02
1.897924297924297576e+01 -1.701827496635771695e+02
1.899877899877899523e+01 -1.701847201793858915e+02
1.901831501831502180e+01 -1.701985923748627272e+02
1.903785103785104127e+01 -1.702737786713520904e+02
1.905738705738706074e+01 -1.702019615636959600e+02
1.907692307692308020e+01 -1.701067643228924453e+02
1.909645909645909967e+01 -1.698299402613732809e+02
1.911599511599511914e+01 -1.695939633083218894e+02
1.913553113553113860e+01 -1.693550191103440739e+02
1.915506715506715807e+01 -1.693576526756350802e+02
1.917460317460317754e+01 -1.690481297252292165e+02
1.919413919413919700e+01 -1.688472042242673581e+02
1.921367521367521647e+01 -1.688812561884402044e+02
1.923321123321123594e+01 -1.688942783121847810e+02
1.925274725274725540e+01 -1.687835803138242454e+02
1.927228327228327487e+01 -1.685873674313717174e+02
1.929181929181929434e+01 -1.686321485265761737e+02
1.931135531135531380e+01 -1.684429755415242198e+02
1.933089133089133327e+01 -1.684244289635430221e+02
1.935042735042735274e+01 -1.684426216203530657e+02
1.936996336996337220e+01 -1.683967340881934831e+02
1.938949938949939167e+01 -1.683881145080361534e+02
1.940903540903541113e+01 -1.683804723489103310e+02
1.942857142857143060e+01 -1.683572370170080035e+02
1.944810744810745007e+01 -1.682978061672507692e+02
1.946764346764346953e+01 -1.681702092778618862e+02
1.948717948717948900e+01 -1.680808053333694829e+02
1.950671550671550847e+01 -1.680098622780203073e+02
1.952625152625152793e+01 -1.679804593195764824e+02
1.954578754578754740e+01 -1.679119113981659268e+02
1.956532356532356687e+01 -1.678643813788100658e+02
1.958485958485958633e+01 -1.679304905593084811e+02
1.960439560439560580e+01 -1.679309859542208017e+02
1.962393162393162527e+01 -1.679101205506188990e+02
1.964346764346764473e+01 -1.678717197132448860e+02
1.966300366300366420e+01 -1.677799639539804559e+02
1.968253968253968367e+01 -1.677581652320376406e+02
1.970207570207570313e+01 -1.678652693721840592e+02
1.972161172161172260e+01 -1.677486796264230691e+02
1.974114774114774207e+01 -1.678541820763235819e+02
1.976068376068376153e+01 -1.680084486022676344e+02
1.978021978021978100e+01 -1.679751300977970629e+02
1.979975579975580047e+01 -1.680901657813670340e+02
1.981929181929181993e+01 -1.680758816706486414e+02
1.983882783882783940e+01 -1.680811163514606505e+02
1.985836385836385887e+01 -1.681163688183665101e+02
1.987789987789987833e+01 -1.681275944324315219e+02
1.989743589743589780e+01 -1.681604282472966077e+02
1.991697191697191727e+01 -1.681836997533769988e+02
1.993650793650793673e+01 -1.682181926311528173e+02
1.995604395604395620e+01 -1.683073201065668911e+02
1.997557997557997567e+01 -1.684171674046369844e+02
1.999511599511599513e+01 -1.685259135404016320e+02
2.001465201465201460e+01 -1.685791916747392349e+02
2.003418803418803407e+01 -1.685240406223125831e+02
2.005372405372405353e+01 -1.687511033711520554e+02
2.007326007326007300e+01 -1.689738586148341426e+02
2.009279609279609247e+01 -1.689812230645459863e+02
2.011233211233211193e+01 -1.689293299850433527e+02
2.013186813186813140e+01 -1.689645822433595583e+02
2.015140415140415087e+01 -1.691267542255170611e+02
2.017094017094017033e+01 -1.690701191708658087e+02
2.019047619047618980e+01 -1.692473961107668572e+02
2.021001221001220927e+01 -1.693310248846636341e+02
2.022954822954822873e+01 -1.691977214990585310e+02
2.024908424908424820e+01 -1.690364099381469316e+02
2.026862026862026767e+01 -1.689345791367692300e+02
2.028815628815628713e+01 -1.689203341006424068e+02
2.030769230769230660e+01 -1.689640454643858618e+02
2.032722832722832607e+01 -1.690148568216266085e+02
2.034676434676434553e+01 -1.690649258084126814e+02
2.036630036630036500e+01 -1.693132635605160772e+02
2.038583638583638447e+01 -1.694768295511244105e+02
2.040537240537240393e+01 -1.693722670817757887e+02
2.042490842490842340e+01 -1.693072136867279198e+02
2.044444444444444287e+01 -1.693274203053057363e+02
2.046398046398046233e+01 -1.693557086842284036e+02
2.048351648351648180e+01 -1.693110081818929586e+02
2.050305250305250127e+01 -1.693906573167353429e+02
2.052258852258852073e+01 -1.694985160479438662e+02
2.054212454212454020e+01 -1.696997115910023126e+02
2.056166056166055967e+01 -1.698666453143975446e+02
2.058119658119657913e+01 -1.699105114517803372e+02
2.060073260073259860e+01 -1.700311485717811877e+02
2.062026862026861806e+01 -1.699421563516310698e+02
2.063980463980463753e+01 -1.700053056659890842e+02
2.065934065934065700e+01 -1.700584782887370068e+02
2.067887667887667646e+01 -1.700493682181776194e+02
2.069841269841269593e+01 -1.702579697488560839e+02
2.071794871794871540e+01 -1.703662367514887137e+02
2.073748473748473486e+01 -1.701347565352850211e+02
2.075702075702075433e+01 -1.699763803534254976e+02
2.077655677655677380e+01 -1.699212926522045564e+02
2.079609279609279326e+01 -1.699181221776748600e+02
2.081562881562881273e+01 -1.699241329815834547e+02
2.083516483516483220e+01 -1.699809974300749786e+02
2.085470085470085166e+01 -1.701113637686773927e+02
2.087423687423687113e+01 -1.702080960545141863e+02
2.089377289377289060e+01 -1.704153322445817480e+02
2.091330891330891006e+01 -1.704813277331134032e+02
2.093284493284492953e+01 -1.703074825240748851e+02
2.095238095238094900e+01 -1.702885618386482065e+02
2.097191697191696846e+01 -1.703302188609476957e+02
2.099145299145298793e+01 -1.704018641908263589e+02
2.101098901098900740e+01 -1.706326033889594385e+02
2.103052503052503397e+01 -1.708607321133073924e+02
2.105006105006105344e+01 -1.709191201386100829e+02
2.106959706959707290e+01 -1.709447115937402373e+02
2.108913308913309237e+01 -1.709870424837508267e+02
2.110866910866911184e+01 -1.712757003124170581e+02
2.112820512820513130e+01 -1.717363079874484981e+02
2.114774114774115077e+01 -1.719296462722660124e+02
2.116727716727717024e+01 -1.718964954615582030e+02
2.118681318681318970e+01 -1.718784825931967930e+02
2.120634920634920917e+01 -1.720768474889499373e+02
2.122588522588522864e+01 -1.722891470095562454e+02
2.124542124542124810e+01 -1.722690741235215341e+02
2.126495726495726757e+01 -1.724168341946162855e+02
2.128449328449328704e+01 -1.727368262520394637e+02
2.130402930402930650e+01 -1.731704598555727159e+02
2.132356532356532597e+01 -1.733369958821618866e+02
2.134310134310134544e+01 -1.732128117382951871e+02
2.136263736263736490e+01 -1.733361723921556177e+02
2.138217338217338437e+01 -1.732083094858782317e+02
2.140170940170940383e+01 -1.730455840239346514e+02
2.142124542124542330e+01 -1.729099510298238442e+02
2.144078144078144277e+01 -1.725990334736306409e+02
2.146031746031746223e+01 -1.723387997971916548e+02
2.147985347985348170e+01 -1.724463920550057594e+02
2.149938949938950117e+01 -1.725913491763528214e+02
2.151892551892552063e+01 -1.721772485711237266e+02
2.153846153846154010e+01 -1.719735842339592864e+02
2.155799755799755957e+01 -1.720149918463527854e+02
2.157753357753357903e+01 -1.717736578903276552e+02
2.159706959706959850e+01 -1.716005936604292685e+02
2.161660561660561797e+01 -1.718253847278363082e+02
2.163614163614163743e+01 -1.720484910868718487e+02
2.165567765567765690e+01 -1.721135135073463402e+02
2.167521367521367637e+01 -1.720197418845140760e+02
2.169474969474969583e+01 -1.719653361060228463e+02
2.171428571428571530e+01 -1.719716521607730328e+02
2.173382173382173477e+01 -1.719720604029828053e+02
2.175335775335775423e+01 -1.719848183870945206e+02
2.177289377289377370e+01 -1.719534432744325727e+02
2.179242979242979317e+01 -1.721379200187874972e+02
2.181196581196581263e+01 -1.725119297430868244e+02
2.183150183150183210e+01 -1.726817031727896392e+02
2.185103785103785157e+01 -1.726580043711284134e+02
2.187057387057387103e+01 -1.726296625602724362e+02
2.189010989010989050e+01 -1.725199308625351478e+02
2.190964590964590997e+01 -1.723019144382525951e+02
2.192918192918192943e+01 -1.721171007456935342e+02
2.194871794871794890e+01 -1.721286063081016664e+02
2.196825396825396837e+01 -1.720501018312469341e+02
2.198778998778998783e+01 -1.717425494746200059e+02
2.200732600732600730e+01 -1.713814153352613516e+02
2.202686202686202677e+01 -1.713048783888838784e+02
2.204639804639804623e+01 -1.711740946927614573e+02
2.206593406593406570e+01 -1.708700183733008089e+02
2.208547008547008517e+01 -1.706682971050705078e+02
2.210500610500610463e+01 -1.706276637812956949e+02
2.212454212454212410e+01 -1.706025597280233228e+02
2.214407814407814357e+01 -1.705287138752707676e+02
2.216361416361416303e+01 -1.705351051734731698e+02
2.218315018315018250e+01 -1.705306623109820237e+02
2.220268620268620197e+01 -1.704539372741070338e+02
2.222222222222222143e+01 -1.701600066105020801e+02
2.224175824175824090e+01 -1.697251614395459001e+02
2.226129426129426037e+01 -1.696372599645587229e+02
2.228083028083027983e+01 -1.697033313173658371e+02
2.230036630036629930e+01 -1.697633199501247532e+02
2.231990231990231877e+01 -1.699381208490435995e+02
2.233943833943833823e+01 -1.700105628810393625e+02
2.235897435897435770e+01 -1.698192964783636967e+02
2.237851037851037717e+01 -1.697381722348104631e+02
2.239804639804639663e+01 -1.699794609293717826e+02
2.241758241758241610e+01 -1.700863049976149455e+02
2.243711843711843557e+01 -1.700376431372302193e+02
2.245665445665445503e+01 -1.698758345817072097e+02
2.247619047619047450e+01 -1.699474230552025347e+02
2.249572649572649397e+01 -1.699050439833627593e+02
2.251526251526251343e+01 -1.697256752657473271e+02
2.253479853479853290e+01 -1.697137001888708596e+02
2.255433455433455237e+01 -1.696185789360712874e+02
2.257387057387057183e+01 -1.696528667912347714e+02
2.259340659340659130e+01 -1.693858266763314475e+02
2.261294261294261077e+01 -1.689850212692532523e+02
2.263247863247863023e+01 -1.688874124388252085e+02
2.265201465201464970e+01 -1.689085000506067331e+02
2.267155067155066916e+01 -1.688942754634151129e+02
2.269108669108668863e+01 -1.688606990480222692e+02
2.271062271062270810e+01 -1.688396342486161927e+02
2.273015873015872756e+01 -1.688435166738549356e+02
2.274969474969474703e+01 -1.688011910988854254e+02
2.276923076923076650e+01 -1.688298940287888286e+02
2.278876678876678596e+01 -1.689156020025104965e+02
2.280830280830280543e+01 -1.690153655692388952e+02
2.282783882783882490e+01 -1.690083494167329263e+02
2.284737484737484436e+01 -1.689712603604454557e+02
2.286691086691086383e+01 -1.691370431125170342e+02
2.288644688644688330e+01 -1.693541646473751712e+02
2.290598290598290276e+01 -1.693842416049291728e+02
2.292551892551892223e+01 -1.692831304842401607e+02
2.294505494505494170e+01 -1.693137764927118667e+02
2.296459096459096116e+01 -1.693787053997117198e+02
2.298412698412698063e+01 -1.694028009878855414e+02
2.300366300366300010e+01 -1.694148931304516452e+02
2.302319902319902667e+01 -1.694203595114223333e+02
2.304273504273504614e+01 -1.694499022783242026e+02
2.306227106227106560e+01 -1.692324157207801250e+02
2.308180708180708507e+01 -1.689811153273204525e+02
2.310134310134310454e+01 -1.691663404056276931e+02
2.312087912087912400e+01 -1.695405324956490460e+02
2.314041514041514347e+01 -1.696512158555594283e+02
2.315995115995116294e+01 -1.695845141368203031e+02
2.317948717948718240e+01 -1.695433250795702236e+02
2.319902319902320187e+01 -1.695330634150394360e+02
2.321855921855922134e+01 -1.696077046989624648e+02
2.323809523809524080e+01 -1.697751718641404750e+02
2.325763125763126027e+01 -1.697896264904594261e+02
2.327716727716727974e+01 -1.697363896744616341e+02
2.329670329670329920e+01 -1.697565683022983762e+02
2.331623931623931867e+01 -1.697828619025230239e+02
2.333577533577533814e+01 -1.700764324215024317e+02
2.335531135531135760e+01 -1.700868144788070424e+02
2.337484737484737707e+01 -1.701826546467125922e+02
2.339438339438339653e+01 -1.703864896713068617e+02
2.341391941391941600e+01 -1.703771610015935494e+02
2.343345543345543547e+01 -1.705484763200391001e+02
2.345299145299145493e+01 -1.704932861372272441e+02
2.347252747252747440e+01 -1.707577067684684380e+02
2.349206349206349387e+01 -1.713712459557094974e+02
2.351159951159951333e+01 -1.714274755833928054e+02
2.353113553113553280e+01 -1.712680590214348513e+02
2.355067155067155227e+01 -1.712746353991869910e+02
2.357020757020757173e+01 -1.710689879815823815e+02
2.358974358974359120e+01 -1.710415970422243674e+02
2.360927960927961067e+01 -1.709026372610370004e+02
2.362881562881563013e+01 -1.708079545851651915e+02
2.364835164835164960e+01 -1.707776143464597567e+02
2.366788766788766907e+01 -1.706942219614356588e+02
2.368742368742368853e+01 -1.706610228287906068e+02
2.370695970695970800e+01 -1.706868243852103433e+02
2.372649572649572747e+01 -1.706489026939013058e+02
2.374603174603174693e+01 -1.700466800963239962e+02
2.376556776556776640e+01 -1.696572202967325893e+02
2.378510378510378587e+01 -1.695213654515103201e+02
2.380463980463980533e+01 -1.694891071912402936e+02
2.382417582417582480e+01 -1.695403849848014204e+02
2.384371184371184427e+01 -1.696288481735035418e+02
2.386324786324786373e+01 -1.696566654134769010e+02
2.388278388278388320e+01 -1.696700673566988371e+02
2.390231990231990267e+01 -1.697369271997568489e+02
2.392185592185592213e+01 -1.697115977625475125e+02
2.394139194139194160e+01 -1.699117080568531151e+02
2.396092796092796107e+01 -1.703110768813443769e+02
2.398046398046398053e+01 -1.704153657981432275e+02
2.400000000000000000e+01 -1.703717851435019099e+02
2.401953601953601947e+01 -1.704170613828884200e+02
2.403907203907203893e+01 -1.704984158400767740e+02
2.405860805860805840e+01 -1.705436484716553309e+02
2.407814407814407787e+01 -1.705337023364712934e+02
2.409768009768009733e+01 -1.703564686980187162e+02
2.411721611721611680e+01 -1.703248847485775457e+02
2.413675213675213627e+01 -1.703681125568620303e+02
2.415628815628815573e+01 -1.703504704308695636e+02
2.417582417582417520e+01 -1.703562447300482177e+02
2.419536019536019467e+01 -1.701922629485784171e+02
2.421489621489621413e+01 -1.701981092790222476e+02
2.423443223443223360e+01 -1.700848814008526801e+02
2.425396825396825307e+01 -1.696619134832569671e+02
2.427350427350427253e+01 -1.695784526731563631e+02
2.429304029304029200e+01 -1.694711212096899544e+02
2.431257631257631147e+01 -1.691046276458334034e+02
2.433211233211233093e+01 -1.690749208668875099e+02
2.435164835164835040e+01 -1.690439776388262771e+02
2.437118437118436987e+01 -1.689039713837477734e+02
2.439072039072038933e+01 -1.689610966422197009e+02
2.441025641025640880e+01 -1.690545185522013867e+02
2.442979242979242827e+01 -1.690601522027478154e+02
2.444932844932844773e+01 -1.692061076383509715e+02
2.446886446886446720e+01 -1.692309315610386875e+02
2.448840048840048667e+01 -1.692174381477681209e+02
2.450793650793650613e+01 -1.691352234047523098e+02
2.452747252747252560e+01 -1.689920967047796694e+02
2.454700854700854507e+01 -1.689833401756859814e+02
2.456654456654456453e+01 -1.690110994861522897e+02
2.458608058608058400e+01 -1.690069295091993808e+02
2.460561660561660347e+01 -1.691035429236876269e+02
2.462515262515262293e+01 -1.693960830373576982e+02
2.464468864468864240e+01 -1.694095137170419889e+02
2.466422466422466186e+01 -1.695011579263211843e+02
2.468376068376068133e+01 -1.697849289328730151e+02
2.470329670329670080e+01 -1.699256171870690650e+02
2.472283272283272026e+01 -1.698535570264222656e+02
2.474236874236873973e+01 -1.696813883766158426e+02
2.476190476190475920e+01 -1.695575728893123255e+02
2.478144078144077866e+01 -1.695478285939782950e+02
2.480097680097679813e+01 -1.694428522108700577e+02
2.482051282051281760e+01 -1.694042444780327514e+02
2.484004884004883706e+01 -1.694203462871587931e+02
2.485958485958485653e+01 -1.694355295345911543e+02
2.487912087912087600e+01 -1.694686477751551479e+02
2.489865689865689546e+01 -1.694695235772540514e+02
2.491819291819291493e+01 -1.694739073871355117e+02
2.493772893772893440e+01 -1.694554649586461892e+02
2.495726495726495386e+01 -1.693383167264528311e+02
2.497680097680097333e+01 -1.694512330325059963e+02
2.499633699633699280e+01 -1.694979883033128942e+02
2.501587301587301226e+01 -1.694870561471635995e+02
2.503540903540903173e+01 -1.695274112427758837e+02
2.505494505494505120e+01 -1.695056140138293870e+02
2.507448107448107066e+01 -1.696678433583155083e+02
2.509401709401709013e+01 -1.696775826960435438e+02
2.511355311355310960e+01 -1.698170463131178565e+02
2.513308913308912906e+01 -1.702104266416237124e+02
2.515262515262514853e+01 -1.703005162106013870e+02
2.517216117216116800e+01 -1.704759940674025529e+02
2.519169719169718746e+01 -1.709591843802197673e+02
2.521123321123320693e+01 -1.708819869447570738e+02
2.523076923076922640e+01 -1.709615778636122059e+02
2.525030525030524586e+01 -1.711898282925234298e+02
2.526984126984126533e+01 -1.711297428130677076e+02
2.528937728937728480e+01 -1.711063034236025828e+02
2.530891330891330426e+01 -1.710949177857657446e+02
2.532844932844932373e+01 -1.710457833047802012e+02
2.534798534798534320e+01 -1.709659371096061875e+02
2.536752136752136266e+01 -1.709869852960266030e+02
2.538705738705738213e+01 -1.713041238639901280e+02
2.540659340659340160e+01 -1.715861010894516596e+02
2.542612942612942106e+01 -1.717216173103691972e+02
2.544566544566544053e+01 -1.716042246622630500e+02
2.546520146520146000e+01 -1.715686404411259218e+02
2.548473748473747946e+01 -1.715495149017145309e+02
2.550427350427349893e+01 -1.717853421789985759e+02
2.552380952380951840e+01 -1.723703112908507080e+02
2.554334554334553786e+01 -1.722624893748874513e+02
2.556288156288155733e+01 -1.719839706678639004e+02
2.558241758241757680e+01 -1.715973859721869985e+02
2.560195360195359626e+01 -1.714434347597766362e+02
2.562148962148961573e+01 -1.717046742446695191e+02
2.564102564102563520e+01 -1.718687942932230612e+02
2.566056166056165466e+01 -1.718783827800183985e+02
2.568009768009767413e+01 -1.721050939506021678e+02
2.569963369963369360e+01 -1.722338948628256503e+02
2.571916971916971306e+01 -1.719749269888828280e+02
2.573870573870573253e+01 -1.714108727096872258e+02
2.575824175824175200e+01 -1.711303868203705463e+02
2.577777777777777146e+01 -1.710075917661840208e+02
2.579731379731379093e+01 -1.707148435281489469e+02
2.581684981684981040e+01 -1.706674759191909345e+02
2.583638583638582986e+01 -1.708429388015987911e+02
2.585592185592184933e+01 -1.708707956453152406e+02
2.587545787545786879e+01 -1.709102812077300371e+02
2.589499389499388826e+01 -1.710003475831415187e+02
2.591452991452990773e+01 -1.710034644695423935e+02
2.593406593406592719e+01 -1.710112978343231021e+02
2.595360195360194666e+01 -1.710488534063125314e+02
2.597313797313796613e+01 -1.710880280369859463e+02
2.599267399267398559e+01 -1.710913106307859550e+02
2.601221001221000506e+01 -1.710082237218215937e+02
2.603174603174603874e+01 -1.709726063708319828e+02
2.605128205128205821e+01 -1.709375258297095570e+02
2.607081807081807767e+01 -1.708752468813798941e+02
2.609035409035409714e+01 -1.710462717570425184e+02
2.610989010989011661e+01 -1.710599156711910496e+02
2.612942612942613607e+01 -1.709974621128420722e+02
2.614896214896215554e+01 -1.709546741573881263e+02
2.616849816849817500e+01 -1.707670206061803242e+02
2.618803418803419447e+01 -1.707043176180924604e+02
2.620757020757021394e+01 -1.707386590205178152e+02
2.622710622710623340e+01 -1.706221492996577638e+02
2.624664224664225287e+01 -1.707257471353132701e+02
2.626617826617827234e+01 -1.706012048654787066e+02
2.628571428571429180e+01 -1.704657274003755845e+02
2.630525030525031127e+01 -1.702705188758783947e+02
2.632478632478633074e+01 -1.703105222959600269e+02
2.634432234432235020e+01 -1.701197184567840281e+02
2.636385836385836967e+01 -1.696654348689152698e+02
2.638339438339438914e+01 -1.695705203656026754e+02
2.640293040293040860e+01 -1.695912000635399863e+02
2.642246642246642807e+01 -1.696118364776935437e+02
2.644200244200244754e+01 -1.693414766405296916e+02
2.646153846153846700e+01 -1.691286713532845170e+02
2.648107448107448647e+01 -1.689598697314481512e+02
2.650061050061050594e+01 -1.688349063016418086e+02
2.652014652014652540e+01 -1.686288161196812325e+02
2.653968253968254487e+01 -1.685159470833767728e+02
2.655921855921856434e+01 -1.684207526656039704e+02
2.657875457875458380e+01 -1.681235064126562975e+02
2.659829059829060327e+01 -1.681859554857200578e+02
2.661782661782662274e+01 -1.684018266833772088e+02
2.663736263736264220e+01 -1.685501209566717762e+02
2.665689865689866167e+01 -1.685366141638435522e+02
2.667643467643468114e+01 -1.686580165427866973e+02
2.669597069597070060e+01 -1.686367571882577465e+02
2.671550671550672007e+01 -1.685682164093078086e+02
2.673504273504273954e+01 -1.685333975105489799e+02
2.675457875457875900e+01 -1.683767707616581220e+02
2.677411477411477847e+01 -1.683664022319781566e+02
2.679365079365079794e+01 -1.683301581249757817e+02
2.681318681318681740e+01 -1.683211629257643835e+02
2.683272283272283687e+01 -1.683003027441890538e+02
2.685225885225885634e+01 -1.682486384296272490e+02
2.687179487179487580e+01 -1.682479990391194633e+02
2.689133089133089527e+01 -1.683030751581398476e+02
2.691086691086691474e+01 -1.682063473272608007e+02
2.693040293040293420e+01 -1.681100451296941571e+02
2.694993894993895367e+01 -1.681698210678510748e+02
2.696947496947497314e+01 -1.680613661748880361e+02
2.698901098901099260e+01 -1.679056362479462621e+02
2.700854700854701207e+01 -1.677893031195265223e+02
2.702808302808303154e+01 -1.677791694588365203e+02
2.704761904761905100e+01 -1.678509660128688665e+02
2.706715506715507047e+01 -1.676236918215150808e+02
2.708669108669108994e+01 -1.674323420279229140e+02
2.710622710622710940e+01 -1.674759114263991648e+02
2.712576312576312887e+01 -1.674699012750389500e+02
2.714529914529914834e+01 -1.674847347339150190e+02
2.716483516483516780e+01 -1.675644815513562094e+02
2.718437118437118727e+01 -1.676539712510257232e+02
2.720390720390720674e+01 -1.676774314191795838e+02
2.722344322344322620e+01 -1.677071592922570460e+02
2.724297924297924567e+01 -1.679235891220126859e+02
2.726251526251526514e+01 -1.680136311999432905e+02
2.728205128205128460e+01 -1.679446546155798785e+02
2.730158730158730407e+01 -1.679866335159851474e+02
2.732112332112332354e+01 -1.682472078385416694e+02
2.734065934065934300e+01 -1.684957977018368069e+02
2.736019536019536247e+01 -1.686444324530691290e+02
2.737973137973138194e+01 -1.685782716495174895e+02
2.739926739926740140e+01 -1.687917500284672485e+02
2.741880341880342087e+01 -1.688148131045139451e+02
2.743833943833944033e+01 -1.688366126788742463e+02
2.745787545787545980e+01 -1.692044874056550441e+02
2.747741147741147927e+01 -1.691897078560861587e+02
2.749694749694749873e+01 -1.692214160139164392e+02
2.751648351648351820e+01 -1.691567681758132835e+02
2.753601953601953767e+01 -1.690337110850464910e+02
2.755555555555555713e+01 -1.690173585584174702e+02
2.757509157509157660e+01 -1.689954160287845752e+02
2.759462759462759607e+01 -1.688493111528974282e+02
2.761416361416361553e+01 -1.688593111501867554e+02
2.763369963369963500e+01 -1.690064806015336103e+02
2.765323565323565447e+01 -1.690015886962621323e+02
2.767277167277167393e+01 -1.688987018874119599e+02
2.769230769230769340e+01 -1.685208391772834773e+02
2.771184371184371287e+01 -1.682000556832087739e+02
2.773137973137973233e+01 -1.681412948137122783e+02
2.775091575091575180e+01 -1.681057009870127104e+02
2.777045177045177127e+01 -1.681136427376093820e+02
2.778998778998779073e+01 -1.681423126419084610e+02
2.780952380952381020e+01 -1.682047734417145648e+02
2.782905982905982967e+01 -1.678833246683361153e+02
2.784859584859584913e+01 -1.677661709986098231e+02
2.786813186813186860e+01 -1.679461745814132314e+02
2.788766788766788807e+01 -1.680349594833972731e+02
2.790720390720390753e+01 -1.680444375586195349e+02
2.792673992673992700e+01 -1.680772637527957443e+02
2.794627594627594647e+01 -1.683378667313780568e+02
2.796581196581196593e+01 -1.685783133892470573e+02
2.798534798534798540e+01 -1.685953180746290343e+02
2.800488400488400487e+01 -1.683926507829633010e+02
2.802442002442002433e+01 -1.683537222086869747e+02
2.804395604395604380e+01 -1.683541037205039856e+02
2.806349206349206327e+01 -1.683702554402323699e+02
2.808302808302808273e+01 -1.683598951163324386e+02
2.810256410256410220e+01 -1.684783936688853032e+02
2.812210012210012167e+01 -1.685022137283137909e+02
2.814163614163614113e+01 -1.684903453173402283e+02
2.816117216117216060e+01 -1.685368999167655772e+02
2.818070818070818007e+01 -1.684450772835033376e+02
2.820024420024419953e+01 -1.684557685438050498e+02
2.821978021978021900e+01 -1.685655851408959904e+02
2.823931623931623847e+01 -1.686485342416848994e+02
2.825885225885225793e+01 -1.688032225272673088e+02
2.827838827838827740e+01 -1.688052719627179670e+02
2.829792429792429687e+01 -1.688956424690144047e+02
2.831746031746031633e+01 -1.689436848539618836e+02
2.833699633699633580e+01 -1.689234348597998405e+02
2.835653235653235527e+01 -1.689776973103554951e+02
2.837606837606837473e+01 -1.689879298077451040e+02
2.839560439560439420e+01 -1.690188897130719283e+02
2.841514041514041367e+01 -1.692134561886033453e+02
2.843467643467643313e+01 -1.692954610057579998e+02
2.845421245421245260e+01 -1.693125308932980033e+02
2.847374847374847207e+01 -1.693981823683015193e+02
2.849328449328449153e+01 -1.693833356594871020e+02
2.851282051282051100e+01 -1.693596531335267059e+02
2.853235653235653047e+01 -1.693602081707446132e+02
2.855189255189254993e+01 -1.695521746955378433e+02
2.857142857142856940e+01 -1.700807569223525491e+02
2.859096459096458887e+01 -1.705747750725674905e+02
2.861050061050060833e+01 -1.706411222358366047e+02
2.863003663003662780e+01 -1.704418223508065466e+02
2.864957264957264726e+01 -1.701114040022969505e+02
2.866910866910866673e+01 -1.700715913113800184e+02
2.868864468864468620e+01 -1.699876107069990212e+02
2.870818070818070566e+01 -1.702797400093805891e+02
2.872771672771672513e+01 -1.705896243477228609e+02
2.874725274725274460e+01 -1.704890027917045643e+02
2.876678876678876406e+01 -1.703587265373126058e+02
2.878632478632478353e+01 -1.702714576958840098e+02
2.880586080586080300e+01 -1.702270133213434633e+02
2.882539682539682246e+01 -1.702816931281265624e+02
2.884493284493284193e+01 -1.703099290323834794e+02
2.886446886446886140e+01 -1.703741373660727731e+02
2.888400488400488086e+01 -1.705930010522834266e+02
2.890354090354090033e+01 -1.704105245863141818e+02
2.892307692307691980e+01 -1.701165071036166410e+02
2.894261294261293926e+01 -1.700258573154741271e+02
2.896214896214895873e+01 -1.700071306503551227e+02
2.898168498168497820e+01 -1.699604342172378040e+02
2.900122100122099766e+01 -1.699920501327045486e+02
2.902075702075701713e+01 -1.699851341261472157e+02
2.904029304029303660e+01 -1.699202155116716426e+02
2.905982905982905606e+01 -1.700025104316134730e+02
2.907936507936507553e+01 -1.699320015656062424e+02
2.909890109890109500e+01 -1.698808063582342527e+02
2.911843711843711446e+01 -1.698059873989992639e+02
2.913797313797313393e+01 -1.697681119282817122e+02
2.915750915750915340e+01 -1.697588976371124545e+02
2.917704517704517286e+01 -1.695901209946217421e+02
2.919658119658119233e+01 -1.694852704189219423e+02
2.921611721611721180e+01 -1.694437611896490807e+02
2.923565323565323126e+01 -1.694308029053083260e+02
2.925518925518925073e+01 -1.693819434664051755e+02
2.927472527472527020e+01 -1.693595642706007993e+02
2.929426129426128966e+01 -1.693028605919436700e+02
2.931379731379730913e+01 -1.692016860476946079e+02
2.933333333333332860e+01 -1.692753275340158439e+02
2.935286935286934806e+01 -1.694294711627189827e+02
2.937240537240536753e+01 -1.693846627340290922e+02
2.939194139194138700e+01 -1.693049204957021630e+02
2.941147741147740646e+01 -1.692814073633653322e+02
2.943101343101342593e+01 -1.692357695023316069e+02
2.945054945054944540e+01 -1.690550849920063570e+02
2.947008547008546486e+01 -1.690120446945977619e+02
2.948962148962148433e+01 -1.690980531527717972e+02
2.950915750915750380e+01 -1.692457195069798672e+02
2.952869352869352326e+01 -1.695135516770048980e+02
2.954822954822954273e+01 -1.696663806298007842e+02
2.956776556776556220e+01 -1.697661369367583291e+02
2.958730158730158166e+01 -1.698485543460197107e+02
2.960683760683760113e+01 -1.698718553841277696e+02
2.962637362637362060e+01 -1.699216057352243183e+02
2.964590964590964006e+01 -1.700756441416762073e+02
2.966544566544565953e+01 -1.701195350378617661e+02
2.968498168498167900e+01 -1.699460516743671974e+02
2.970451770451769846e+01 -1.696803114045303005e+02
2.972405372405371793e+01 -1.693136035997679869e+02
2.974358974358973740e+01 -1.689842319468849041e+02
2.976312576312575686e+01 -1.689310951099750469e+02
2.978266178266177633e+01 -1.691727910029687791e+02
2.980219780219779580e+01 -1.693572397829120462e+02
2.982173382173381526e+01 -1.693898960550049253e+02
2.984126984126983473e+01 -1.694186761961863397e+02
2.986080586080585419e+01 -1.693345261020659223e+02
2.988034188034187366e+01 -1.692285103976456924e+02
2.989987789987789313e+01 -1.692472437846508342e+02
2.991941391941391259e+01 -1.693326200457403843e+02
2.993894993894993206e+01 -1.694121954083909145e+02
2.995848595848595153e+01 -1.694399481148147117e+02
2.997802197802197099e+01 -1.694631799495994358e+02
2.999755799755799046e+01 -1.695586029824147261e+02
3.001709401709402414e+01 -1.694062282282573619e+02
3.003663003663004361e+01 -1.692672687663625197e+02
3.005616605616606307e+01 -1.694349671739665553e+02
3.007570207570208254e+01 -1.695412356930825695e+02
3.009523809523810201e+01 -1.695479838297565323e+02
3.011477411477412147e+01 -1.694354704204238260e+02
3.013431013431014094e+01 -1.693523534955750733e+02
3.015384615384616041e+01 -1.694109700013344195e+02
3.017338217338217987e+01 -1.694696055727332578e+02
3.019291819291819934e+01 -1.695626466401191124e+02
3.021245421245421880e+01 -1.695087031009582006e+02
3.023199023199023827e+01 -1.694320368272556152e+02
3.025152625152625774e+01 -1.694075579681283443e+02
3.027106227106227720e+01 -1.694098509672150215e+02
3.029059829059829667e+01 -1.694420780970243356e+02
3.031013431013431614e+01 -1.694835156990082226e+02
3.032967032967033560e+01 -1.696694353823037034e+02
3.034920634920635507e+01 -1.696815648949250885e+02
3.036874236874237454e+01 -1.696548832072276980e+02
3.038827838827839400e+01 -1.697040421617202242e+02
3.040781440781441347e+01 -1.697017983750958763e+02
3.042735042735043294e+01 -1.697181566015956662e+02
3.044688644688645240e+01 -1.697314341342354282e+02
3.046642246642247187e+01 -1.697350091039075153e+02
3.048595848595849134e+01 -1.696995351262424379e+02
3.050549450549451080e+01 -1.696965683017864990e+02
3.052503052503053027e+01 -1.697650698667386848e+02
3.054456654456654974e+01 -1.698153644915575171e+02
3.056410256410256920e+01 -1.698835717692806213e+02
3.058363858363858867e+01 -1.701339578682633373e+02
3.060317460317460814e+01 -1.705491549973805263e+02
3.062271062271062760e+01 -1.710546902850049094e+02
3.064224664224664707e+01 -1.711826132930215181e+02
3.066178266178266654e+01 -1.708892200386476929e+02
3.068131868131868600e+01 -1.708498179812519311e+02
3.070085470085470547e+01 -1.707756422816981683e+02
3.072039072039072494e+01 -1.705056636654782380e+02
3.073992673992674440e+01 -1.704105026963521254e+02
3.075946275946276387e+01 -1.704404913546841840e+02
3.077899877899878334e+01 -1.703917530067777193e+02
3.079853479853480280e+01 -1.703797607147210158e+02
3.081807081807082227e+01 -1.703878372061763002e+02
3.083760683760684174e+01 -1.704319541986182003e+02
3.085714285714286120e+01 -1.705280787880378170e+02
3.087667887667888067e+01 -1.704551407831826282e+02
3.089621489621490014e+01 -1.706206592742318549e+02
3.091575091575091960e+01 -1.708196352476632285e+02
3.093528693528693907e+01 -1.706433305937075318e+02
3.095482295482295854e+01 -1.705280977096624042e+02
3.097435897435897800e+01 -1.705879951581146656e+02
3.099389499389499747e+01 -1.707657273615716349e+02
3.101343101343101694e+01 -1.709642331401020101e+02
3.103296703296703640e+01 -1.709301051351870342e+02
3.105250305250305587e+01 -1.709735581126071224e+02
3.107203907203907534e+01 -1.709001571785213685e+02
3.109157509157509480e+01 -1.707469924590461119e+02
3.111111111111111427e+01 -1.708339875548379894e+02
3.113064713064713374e+01 -1.708868130162759087e+02
3.115018315018315320e+01 -1.709428871489471646e+02
3.116971916971917267e+01 -1.709180223616236276e+02
3.118925518925519214e+01 -1.706084079617416478e+02
3.120879120879121160e+01 -1.703030368275957471e+02
3.122832722832723107e+01 -1.702708085775852282e+02
3.124786324786325054e+01 -1.703006931255671645e+02
3.126739926739927000e+01 -1.703218996311480282e+02
3.128693528693528947e+01 -1.703214080229626575e+02
3.130647130647130894e+01 -1.702525930450420049e+02
3.132600732600732840e+01 -1.701561633703596215e+02
3.134554334554334787e+01 -1.700976323795503617e+02
3.136507936507936734e+01 -1.701561738216244635e+02
3.138461538461538680e+01 -1.701890980647877427e+02
3.140415140415140627e+01 -1.701812299195629237e+02
3.142368742368742573e+01 -1.701554846890871602e+02
3.144322344322344520e+01 -1.702259601811059042e+02
3.146275946275946467e+01 -1.702532365275702659e+02
3.148229548229548413e+01 -1.702385845058470011e+02
3.150183150183150360e+01 -1.701900915669184826e+02
3.152136752136752307e+01 -1.702615908270685736e+02
3.154090354090354253e+01 -1.705220402592842959e+02
3.156043956043956200e+01 -1.705851402442376639e+02
3.157997557997558147e+01 -1.706251959038592929e+02
3.159951159951160093e+01 -1.706537302843219095e+02
3.161904761904762040e+01 -1.707947846274046810e+02
3.163858363858363987e+01 -1.708742502949808113e+02
3.165811965811965933e+01 -1.709407476206161220e+02
3.167765567765567880e+01 -1.708807352300225375e+02
3.169719169719169827e+01 -1.707480264315919953e+02
3.171672771672771773e+01 -1.707994394114430179e+02
3.173626373626373720e+01 -1.707971159783409121e+02
3.175579975579975667e+01 -1.708575805141461785e+02
3.177533577533577613e+01 -1.708076461015702421e+02
3.179487179487179560e+01 -1.708289975618319545e+02
3.181440781440781507e+01 -1.707204327970011093e+02
3.183394383394383453e+01 -1.705594090287488598e+02
3.185347985347985400e+01 -1.705360205407885417e+02
3.187301587301587347e+01 -1.704615364185744113e+02
3.189255189255189293e+01 -1.703606886501938789e+02
3.191208791208791240e+01 -1.703712663282180699e+02
3.193162393162393187e+01 -1.703839505055993300e+02
3.195115995115995133e+01 -1.704334471075659962e+02
3.197069597069597080e+01 -1.706061864846224125e+02
3.199023199023199027e+01 -1.705743106036119627e+02
3.200976800976800973e+01 -1.705824326973666416e+02
3.202930402930402920e+01 -1.706646325362827383e+02
3.204884004884004867e+01 -1.706720941249079999e+02
3.206837606837606813e+01 -1.708902929542946367e+02
3.208791208791208760e+01 -1.712473789423696644e+02
3.210744810744810707e+01 -1.712165058601028704e+02
3.212698412698412653e+01 -1.711322078979064827e+02
3.214652014652014600e+01 -1.710896497073590012e+02
3.216605616605616547e+01 -1.708895887863188818e+02
3.218559218559218493e+01 -1.706520885162613013e+02
3.220512820512820440e+01 -1.705531917183214148e+02
3.222466422466422387e+01 -1.706871606606293597e+02
3.224420024420024333e+01 -1.707170875685325768e+02
3.226373626373626280e+01 -1.703866948848520053e+02
3.228327228327228227e+01 -1.702094594889385917e+02
3.230280830280830173e+01 -1.702911626180725762e+02
3.232234432234432120e+01 -1.703291984226854368e+02
3.234188034188034067e+01 -1.700884752927997283e+02
3.236141636141636013e+01 -1.698705823588190356e+02
3.238095238095237960e+01 -1.698863624839499664e+02
3.240048840048839907e+01 -1.698214932201207148e+02
3.242002442002441853e+01 -1.698144305019767444e+02
3.243956043956043800e+01 -1.697678501035143483e+02
3.245909645909645747e+01 -1.697845555130021751e+02
3.247863247863247693e+01 -1.697881720439330877e+02
3.249816849816849640e+01 -1.698725922118307778e+02
3.251770451770451587e+01 -1.698524148290526625e+02
3.253724053724053533e+01 -1.697350840107582997e+02
3.255677655677655480e+01 -1.697992703755113837e+02
3.257631257631257427e+01 -1.698512418552827796e+02
3.259584859584859373e+01 -1.698076820346689431e+02
3.261538461538461320e+01 -1.697508512294464254e+02
3.263492063492063266e+01 -1.697725692986193451e+02
3.265445665445665213e+01 -1.695231384414877880e+02
3.267399267399267160e+01 -1.690891153475761257e+02
3.269352869352869106e+01 -1.691799389222672403e+02
3.271306471306471053e+01 -1.693436489256247910e+02
3.273260073260073000e+01 -1.692192716203455234e+02
3.275213675213674946e+01 -1.692394456989188427e+02
3.277167277167276893e+01 -1.690520076048944702e+02
3.279120879120878840e+01 -1.686919372351945583e+02
3.281074481074480786e+01 -1.685895458296088805e+02
3.283028083028082733e+01 -1.686128881451789425e+02
3.284981684981684680e+01 -1.686180164508410826e+02
3.286935286935286626e+01 -1.684951644633397905e+02
3.288888888888888573e+01 -1.684773423763515439e+02
3.290842490842490520e+01 -1.684872893619684646e+02
3.292796092796092466e+01 -1.683542496589631980e+02
3.294749694749694413e+01 -1.683344489650284572e+02
3.296703296703296360e+01 -1.683437400464788709e+02
3.298656898656898306e+01 -1.683686512791568362e+02
3.300610500610500253e+01 -1.683391444417728735e+02
3.302564102564102200e+01 -1.683137023538110384e+02
3.304517704517704146e+01 -1.683961330365939091e+02
3.306471306471306093e+01 -1.685419672990100537e+02
3.308424908424908040e+01 -1.686975460331912586e+02
3.310378510378509986e+01 -1.687408960722330846e+02
3.312332112332111933e+01 -1.686868043148049310e+02
3.314285714285713880e+01 -1.687312680069226758e+02
3.316239316239315826e+01 -1.687873070906587714e+02
3.318192918192917773e+01 -1.687976169239157969e+02
3.320146520146519720e+01 -1.687465008700268640e+02
3.322100122100121666e+01 -1.689248600838328684e+02
3.324053724053723613e+01 -1.690781137925549160e+02
3.326007326007325560e+01 -1.690752348562614031e+02
3.327960927960927506e+01 -1.690853646790505422e+02
3.329914529914529453e+01 -1.688893248494107411e+02
3.331868131868131400e+01 -1.689104097144703758e+02
3.333821733821733346e+01 -1.689224018599907140e+02
3.335775335775335293e+01 -1.689489703061511534e+02
3.337728937728937240e+01 -1.688781794040264117e+02
3.339682539682539186e+01 -1.689393848902224704e+02
3.341636141636141133e+01 -1.690277455804842930e+02
3.343589743589743080e+01 -1.690177090120126024e+02
3.345543345543345026e+01 -1.690201565108381487e+02
3.347496947496946973e+01 -1.690238284008256358e+02
3.349450549450548920e+01 -1.690526636299784684e+02
3.351404151404150866e+01 -1.690500705078982264e+02
3.353357753357752813e+01 -1.693464944048009784e+02
3.355311355311354760e+01 -1.698055437344581833e+02
3.357264957264956706e+01 -1.699185018152610382e+02
3.359218559218558653e+01 -1.700004718026778221e+02
3.361172161172160600e+01 -1.701913706073429182e+02
3.363125763125762546e+01 -1.702145878656849050e+02
3.365079365079364493e+01 -1.704690416480479769e+02
3.367032967032966440e+01 -1.709380363938314531e+02
3.368986568986568386e+01 -1.710259532681517385e+02
3.370940170940170333e+01 -1.708744626432209373e+02
3.372893772893772280e+01 -1.707682142886730503e+02
3.374847374847374226e+01 -1.710018142823809910e+02
3.376800976800976173e+01 -1.711200510485912787e+02
3.378754578754578120e+01 -1.711395970251733161e+02
3.380708180708180066e+01 -1.713124978004240688e+02
3.382661782661782013e+01 -1.713119419756076809e+02
3.384615384615383959e+01 -1.712791939820386062e+02
3.386568986568985906e+01 -1.713763123713421521e+02
3.388522588522587853e+01 -1.714605525745130876e+02
3.390476190476189799e+01 -1.714043222110293812e+02
3.392429792429791746e+01 -1.713988248033338095e+02
3.394383394383393693e+01 -1.714198792985985165e+02
3.396336996336995639e+01 -1.710646591781541588e+02
3.398290598290597586e+01 -1.707203696433032292e+02
3.400244200244199533e+01 -1.707736501459288547e+02
3.402197802197802901e+01 -1.710066200217386836e+02
3.404151404151404847e+01 -1.711170432380175157e+02
3.406105006105006794e+01 -1.710497904962529958e+02
3.408058608058608741e+01 -1.710461448090498777e+02
3.410012210012210687e+01 -1.710099117833946138e+02
3.411965811965812634e+01 -1.711038318152087072e+02
3.413919413919414581e+01 -1.711312067291359540e+02
3.415873015873016527e+01 -1.712318656082839823e+02
3.417826617826618474e+01 -1.715685400110581895e+02
3.419780219780220420e+01 -1.716304505251988815e+02
3.421733821733822367e+01 -1.717066204256126980e+02
3.423687423687424314e+01 -1.719205331309312612e+02
3.425641025641026260e+01 -1.720437687259659469e+02
3.427594627594628207e+01 -1.719845239073733296e+02
3.429548229548230154e+01 -1.719175277517757081e+02
3.431501831501832100e+01 -1.718811175946403296e+02
3.433455433455434047e+01 -1.719359011881009280e+02
3.435409035409035994e+01 -1.718948634048547603e+02
3.437362637362637940e+01 -1.717532343274951074e+02
3.439316239316239887e+01 -1.717807026302207589e+02
3.441269841269841834e+01 -1.718748384760920658e+02
3.443223443223443780e+01 -1.718696704140917575e+02
3.445177045177045727e+01 -1.718485216044178401e+02
3.447130647130647674e+01 -1.718617392432597342e+02
3.449084249084249620e+01 -1.718244707869595800e+02
3.451037851037851567e+01 -1.717961004990190190e+02
3.452991452991453514e+01 -1.718982780063264215e+02
3.454945054945055460e+01 -1.720253501733986923e+02
3.456898656898657407e+01 -1.720373951498769145e+02
3.458852258852259354e+01 -1.722355768215310263e+02
3.460805860805861300e+01 -1.722584685404679306e+02
3.462759462759463247e+01 -1.719784491164107862e+02
3.464713064713065194e+01 -1.718782006431138711e+02
3.466666666666667140e+01 -1.717979437248739032e+02
3.468620268620269087e+01 -1.719171048555802486e+02
3.470573870573871034e+01 -1.720473031353101874e+02
3.472527472527472980e+01 -1.720709206103903171e+02
3.474481074481074927e+01 -1.720338815643458759e+02
3.476434676434676874e+01 -1.720332538644554461e+02
3.478388278388278820e+01 -1.721847367430806344e+02
3.480341880341880767e+01 -1.722753488648562552e+02
3.482295482295482714e+01 -1.721004010924042689e+02
3.484249084249084660e+01 -1.723430274732495491e+02
3.486202686202686607e+01 -1.728900702409669634e+02
3.488156288156288554e+01 -1.728049065712537242e+02
3.490109890109890500e+01 -1.727947443937833896e+02
3.492063492063492447e+01 -1.727870715728494702e+02
3.494017094017094394e+01 -1.727803915598254889e+02
3.495970695970696340e+01 -1.728356815680519105e+02
3.497924297924298287e+01 -1.724892198638839886e+02
3.499877899877900234e+01 -1.722033475135935419e+02
3.501831501831502180e+01 -1.721151661428254158e+02
3.503785103785104127e+01 -1.721132664915696182e+02
3.505738705738706074e+01 -1.721268499097267295e+02
3.507692307692308020e+01 -1.721533385600413339e+02
3.509645909645909967e+01 -1.718234073143459284e+02
3.511599511599511914e+01 -1.713009857358317163e+02
3.513553113553113860e+01 -1.712322146044183455e+02
3.515506715506715807e+01 -1.712063413529136540e+02
3.517460317460317754e+01 -1.710715486886685994e+02
3.519413919413919700e+01 -1.710456262039006106e+02
3.521367521367521647e+01 -1.710797669029659573e+02
3.523321123321123594e+01 -1.711700863111558135e+02
3.525274725274725540e+01 -1.713128062407312484e+02
3.527228327228327487e+01 -1.712991500088717771e+02
3.529181929181929434e+01 -1.712429702591856540e+02
3.531135531135531380e+01 -1.712527508602511261e+02
3.533089133089133327e+01 -1.712740941986191956e+02
3.535042735042735274e+01 -1.712000546105917920e+02
3.536996336996337220e+01 -1.711154734271200084e+02
3.538949938949939167e+01 -1.711673626548090681e+02
3.540903540903541113e+01 -1.709867566002596959e+02
3.542857142857143060e+01 -1.708725588051598834e+02
3.544810744810745007e+01 -1.709328304054912451e+02
3.546764346764346953e+01 -1.709029336682081635e+02
3.548717948717948900e+01 -1.709451748954168409e+02
3.550671550671550847e+01 -1.711819565010924578e+02
3.552625152625152793e+01 -1.711865830231567713e+02
3.554578754578754740e+01 -1.711584040179810984e+02
3.556532356532356687e+01 -1.711199431246420488e+02
3.558485958485958633e+01 -1.709657404592826708e+02
3.560439560439560580e+01 -1.708194006141408749e+02
3.562393162393162527e+01 -1.708228671561354588e+02
3.564346764346764473e+01 -1.708296759657309565e+02
3.566300366300366420e+01 -1.708151636395261903e+02
3.568253968253968367e+01 -1.708571663293861036e+02
3.570207570207570313e+01 -1.710323954688679464e+02
3.572161172161172260e+01 -1.711616221435477883e+02
3.574114774114774207e+01 -1.711113637628184563e+02
3.576068376068376153e+01 -1.712182810034307749e+02
3.578021978021978100e+01 -1.709458594497756394e+02
3.579975579975580047e+01 -1.704368529476715821e+02
3.581929181929181993e+01 -1.702397599164125381e+02
3.583882783882783940e+01 -1.702698923188389983e+02
3.585836385836385887e+01 -1.703637623082168489e+02
3.587789987789987833e+01 -1.704340864469946553e+02
3.589743589743589780e+01 -1.704847322938377090e+02
3.591697191697191727e+01 -1.702390119824768817e+02
3.593650793650793673e+01 -1.701636433592536832e+02
3.595604395604395620e+01 -1.699934113622713028e+02
3.597557997557997567e+01 -1.697987347552746940e+02
3.599511599511599513e+01 -1.700288925691373834e+02
3.601465201465201460e+01 -1.700909998653344815e+02
3.603418803418803407e+01 -1.701261633598352603e+02
3.605372405372405353e+01 -1.701934669002997964e+02
3.607326007326007300e+01 -1.702136286343259712e+02
3.609279609279609247e+01 -1.702043188513879954e+02
3.611233211233211193e+01 -1.701888048589753453e+02
3.613186813186813140e+01 -1.701299156285909646e+02
3.615140415140415087e+01 -1.701833855598892455e+02
3.617094017094017033e+01 -1.701830941618231350e+02
3.619047619047618980e+01 -1.701374631056160638e+02
3.621001221001220927e+01 -1.701112757018742627e+02
3.622954822954822873e+01 -1.701079956094027921e+02
3.624908424908424820e+01 -1.701943578147809717e+02
3.626862026862026767e+01 -1.701048565392835314e+02
3.628815628815628713e+01 -1.701531211993859074e+02
3.630769230769230660e+01 -1.701901262137103004e+02
3.632722832722832607e+01 -1.701656867564834101e+02
3.634676434676434553e+01 -1.701409421351389142e+02
3.636630036630036500e+01 -1.701424343172214435e+02
3.638583638583638447e+01 -1.700922039671689845e+02
3.640537240537240393e+01 -1.701432391107352089e+02
3.642490842490842340e+01 -1.701852348039128628e+02
3.644444444444444287e+01 -1.702148496495632344e+02
3.646398046398046233e+01 -1.703542374535231545e+02
3.648351648351648180e+01 -1.703820721983823034e+02
3.650305250305250127e+01 -1.703238243745502984e+02
3.652258852258852073e+01 -1.703526875250346677e+02
3.654212454212454020e+01 -1.702481937403255756e+02
3.656166056166055967e+01 -1.701626329804375359e+02
3.658119658119657913e+01 -1.701661208047813147e+02
3.660073260073259860e+01 -1.701030631643908180e+02
3.662026862026861806e+01 -1.698569288069243157e+02
3.663980463980463753e+01 -1.696554883826898958e+02
3.665934065934065700e+01 -1.698997748355324120e+02
3.667887667887667646e+01 -1.703600773612533317e+02
3.669841269841269593e+01 -1.706435132843208748e+02
3.671794871794871540e+01 -1.706315708563337523e+02
3.673748473748473486e+01 -1.707145288747952350e+02
3.675702075702075433e+01 -1.708130860409661693e+02
3.677655677655677380e+01 -1.708257897342610931e+02
3.679609279609279326e+01 -1.711117256637837158e+02
3.681562881562881273e+01 -1.711890912511929059e+02
3.683516483516483220e+01 -1.713352894137377689e+02
3.685470085470085166e+01 -1.719190459033750358e+02
3.687423687423687113e+01 -1.721040336317497861e+02
3.689377289377289060e+01 -1.719673191041903806e+02
3.691330891330891006e+01 -1.719972844167767221e+02
3.693284493284492953e+01 -1.721679148009303049e+02
3.695238095238094900e+01 -1.722356296950447074e+02
3.697191697191696846e+01 -1.722562248473918771e+02
3.699145299145298793e+01 -1.723090571408712890e+02
3.701098901098900740e+01 -1.723621659341787904e+02
3.703052503052502686e+01 -1.723254649507122735e+02
3.705006105006104633e+01 -1.723702852061155966e+02
3.706959706959706580e+01 -1.722524408715239019e+02
3.708913308913308526e+01 -1.720885403885568792e+02
3.710866910866910473e+01 -1.721547341806424356e+02
3.712820512820512420e+01 -1.721252570362165670e+02
3.714774114774114366e+01 -1.721627292462167418e+02
3.716727716727716313e+01 -1.721446534717522923e+02
3.718681318681318260e+01 -1.722060764768692138e+02
3.720634920634920206e+01 -1.721187604409961409e+02
3.722588522588522153e+01 -1.719920971530794986e+02
3.724542124542124100e+01 -1.721018963494811373e+02
3.726495726495726046e+01 -1.720879001929568517e+02
3.728449328449327993e+01 -1.721000467614269098e+02
3.730402930402929940e+01 -1.721717575966323466e+02
3.732356532356531886e+01 -1.721524283779111215e+02
3.734310134310133833e+01 -1.721032015099478656e+02
3.736263736263735780e+01 -1.722420134173912061e+02
3.738217338217337726e+01 -1.724096677458877025e+02
3.740170940170939673e+01 -1.724291076150829838e+02
3.742124542124541620e+01 -1.725781932495714273e+02
3.744078144078143566e+01 -1.726091821077180839e+02
3.746031746031745513e+01 -1.725393644744150095e+02
3.747985347985347460e+01 -1.726856446208389855e+02
3.749938949938949406e+01 -1.730113118994264880e+02
3.751892551892551353e+01 -1.733582638343328313e+02
3.753846153846153300e+01 -1.733826034965505585e+02
3.755799755799755246e+01 -1.733265922789528020e+02
3.757753357753357193e+01 -1.732983382234132534e+02
3.759706959706959140e+01 -1.733995005342862612e+02
3.761660561660561086e+01 -1.734111915320691821e+02
3.763614163614163033e+01 -1.733178867562959624e+02
3.765567765567764980e+01 -1.731973541007153017e+02
3.767521367521366926e+01 -1.728585895881450085e+02
3.769474969474968873e+01 -1.726582868258117003e+02
3.771428571428570820e+01 -1.727256389914528256e+02
3.773382173382172766e+01 -1.726894123781175665e+02
3.775335775335774713e+01 -1.725640766165512048e+02
3.777289377289376660e+01 -1.726187978296488836e+02
3.779242979242978606e+01 -1.726429007123627457e+02
3.781196581196580553e+01 -1.723986506765358513e+02
3.783150183150182500e+01 -1.722412235713464668e+02
3.785103785103784446e+01 -1.722090315776736134e+02
3.787057387057386393e+01 -1.721841815271243377e+02
3.789010989010988339e+01 -1.721550694570613871e+02
3.790964590964590286e+01 -1.720603338822011210e+02
3.792918192918192233e+01 -1.719579635612242612e+02
3.794871794871794179e+01 -1.720952579981641577e+02
3.796825396825396126e+01 -1.723063468645664784e+02
3.798778998778998073e+01 -1.723326715685095962e+02
3.800732600732600019e+01 -1.723801021792127699e+02
3.802686202686203387e+01 -1.724804498261787273e+02
3.804639804639805334e+01 -1.727127544835576600e+02
3.806593406593407281e+01 -1.726560789035123378e+02
3.808547008547009227e+01 -1.725650096557356505e+02
3.810500610500611174e+01 -1.727212880557979702e+02
3.812454212454213121e+01 -1.727225504607096411e+02
3.814407814407815067e+01 -1.728218594416272822e+02
3.816361416361417014e+01 -1.728092057736911897e+02
3.818315018315018960e+01 -1.727309171659484264e+02
3.820268620268620907e+01 -1.727484858017629392e+02
3.822222222222222854e+01 -1.728085986759800221e+02
3.824175824175824800e+01 -1.726765516896151382e+02
3.826129426129426747e+01 -1.726397058169196441e+02
3.828083028083028694e+01 -1.725432905230926224e+02
3.830036630036630640e+01 -1.725268713618564789e+02
3.831990231990232587e+01 -1.726138184989771673e+02
3.833943833943834534e+01 -1.726651230066248672e+02
3.835897435897436480e+01 -1.726327028001922770e+02
3.837851037851038427e+01 -1.725372792270863727e+02
3.839804639804640374e+01 -1.723219208975993126e+02
3.841758241758242320e+01 -1.722815935226394686e+02
3.843711843711844267e+01 -1.723140609573344761e+02
3.845665445665446214e+01 -1.723356067743449387e+02
3.847619047619048160e+01 -1.722801147784883256e+02
3.849572649572650107e+01 -1.723313610020432520e+02
3.851526251526252054e+01 -1.724344343672580635e+02
3.853479853479854000e+01 -1.725501505764393357e+02
3.855433455433455947e+01 -1.727415770396414700e+02
3.857387057387057894e+01 -1.728463186748251701e+02
3.859340659340659840e+01 -1.728643721394952877e+02
3.861294261294261787e+01 -1.728698201566512012e+02
3.863247863247863734e+01 -1.730490102210449948e+02
3.865201465201465680e+01 -1.731805612560910106e+02
3.867155067155067627e+01 -1.729684458869903665e+02
3.869108669108669574e+01 -1.730341870355681522e+02
3.871062271062271520e+01 -1.731921097008193442e+02
3.873015873015873467e+01 -1.732131242467678760e+02
3.874969474969475414e+01 -1.732276199349141450e+02
3.876923076923077360e+01 -1.732870225337339889e+02
3.878876678876679307e+01 -1.734259581023620456e+02
3.880830280830281254e+01 -1.735061655344313749e+02
3.882783882783883200e+01 -1.735503311705514591e+02
3.884737484737485147e+01 -1.735457155741407576e+02
3.886691086691087094e+01 -1.734551898559448375e+02
3.888644688644689040e+01 -1.733843941446650092e+02
3.890598290598290987e+01 -1.733880610369637338e+02
3.892551892551892934e+01 -1.733665475585407023e+02
3.894505494505494880e+01 -1.733900378509972313e+02
3.896459096459096827e+01 -1.735881131148158261e+02
3.898412698412698774e+01 -1.736562344752058493e+02
3.900366300366300720e+01 -1.736942822943691738e+02
3.902319902319902667e+01 -1.737567865490204611e+02
3.904273504273504614e+01 -1.738104660047989398e+02
3.906227106227106560e+01 -1.737161497826971868e+02
3.908180708180708507e+01 -1.734514382956703287e+02
3.910134310134310454e+01 -1.732376595460124520e+02
3.912087912087912400e+01 -1.733194276839586223e+02
3.914041514041514347e+01 -1.733284811139093904e+02
3.915995115995116294e+01 -1.731530534445378748e+02
3.917948717948718240e+01 -1.731738061112115474e+02
3.919902319902320187e+01 -1.731552527188005115e+02
3.921855921855922134e+01 -1.730749475045340375e+02
3.923809523809524080e+01 -1.731349831302850362e+02
3.925763125763126027e+01 -1.734072314575360565e+02
3.927716727716727974e+01 -1.738206818452343896e+02
3.929670329670329920e+01 -1.738896550292139978e+02
3.931623931623931867e+01 -1.736386598712725231e+02
3.933577533577533814e+01 -1.732256083647116043e+02
3.935531135531135760e+01 -1.732026613906552086e+02
3.937484737484737707e+01 -1.732592556657892828e+02
3.939438339438339653e+01 -1.732515564282848857e+02
3.941391941391941600e+01 -1.731689458288235812e+02
3.943345543345543547e+01 -1.732886588626033131e+02
3.945299145299145493e+01 -1.733822006447229001e+02
3.947252747252747440e+01 -1.731627823795654137e+02
3.949206349206349387e+01 -1.731049166672572426e+02
3.951159951159951333e+01 -1.731583624001244743e+02
3.953113553113553280e+01 -1.731836607134598864e+02
3.955067155067155227e+01 -1.734341472752713003e+02
3.957020757020757173e+01 -1.733393906284597108e+02
3.958974358974359120e+01 -1.732611423333745506e+02
3.960927960927961067e+01 -1.731842789485048684e+02
3.962881562881563013e+01 -1.731087523023714994e+02
3.964835164835164960e+01 -1.730345166939225692e+02
3.966788766788766907e+01 -1.729615287264437598e+02
3.968742368742368853e+01 -1.728897471551971421e+02
3.970695970695970800e+01 -1.728191327474468153e+02
3.972649572649572747e+01 -1.727496481536845749e+02
3.974603174603174693e+01 -1.726812577889950830e+02
3.976556776556776640e+01 -1.726139277236188150e+02
3.978510378510378587e+01 -1.725476255818690561e+02
3.980463980463980533e+01 -1.724823204486498867e+02
3.982417582417582480e+01 -1.724179827828992302e+02
3.984371184371184427e+01 -1.723545843373500759e+02
3.986324786324786373e+01 -1.722920980840646621e+02
3.988278388278388320e+01 -1.722304981452503512e+02
3.990231990231990267e+01 -1.721697597289134762e+02
3.992185592185592213e+01 -1.721098590689516072e+02
3.994139194139194160e+01 -1.720507733693208081e+02
3.996092796092796107e+01 -1.719924807519505521e+02
3.998046398046398053e+01 -1.719349602081078672e+02
4.000000000000000000e+01 -1.718781915529409332e+02


==> fig/data/nn_ch2_nh8_yTestFFT.dat <==
-4.000000000000000000e+01 -1.615204348515542847e+02
-3.998046398046398053e+01 -1.615121844420266939e+02
-3.996092796092796107e+01 -1.615039496763105547e+02
-3.994139194139194160e+01 -1.614957304951928734e+02
-3.992185592185592213e+01 -1.614875268397962031e+02
-3.990231990231990267e+01 -1.614793386515761142e+02
-3.988278388278388320e+01 -1.614711658723187497e+02
-3.986324786324786373e+01 -1.614630084441381257e+02
-3.984371184371184427e+01 -1.614548663094740277e+02
-3.982417582417582480e+01 -1.614467394110892542e+02
-3.980463980463980533e+01 -1.614386276920673708e+02
-3.978510378510378587e+01 -1.614305310958102950e+02
-3.976556776556776640e+01 -1.614224495660357945e+02
-3.974603174603174693e+01 -1.614143830467753844e+02
-3.972649572649572747e+01 -1.614063314823718258e+02
-3.970695970695970800e+01 -1.613982948174768239e+02
-3.968742368742368853e+01 -1.613902729970487826e+02
-3.966788766788766907e+01 -1.613822659663506158e+02
-3.964835164835164960e+01 -1.613742736709473320e+02
-3.962881562881563013e+01 -1.613662960567040727e+02
-3.960927960927961067e+01 -1.613583330697835549e+02
-3.958974358974359120e+01 -1.613503846566442519e+02
-3.957020757020757173e+01 -1.613424507640380057e+02
-3.955067155067155227e+01 -1.611901816537755963e+02
-3.953113553113553280e+01 -1.614468989068145959e+02
-3.951159951159951333e+01 -1.612939254217785674e+02
-3.949206349206349387e+01 -1.613490108517132740e+02
-3.947252747252747440e+01 -1.610231572961770325e+02
-3.945299145299145493e+01 -1.611357508265669196e+02
-3.943345543345543547e+01 -1.609391630191811089e+02
-3.941391941391941600e+01 -1.610515351076116701e+02
-3.939438339438339653e+01 -1.610117115801203624e+02
-3.937484737484737707e+01 -1.611978649408691240e+02
-3.935531135531135760e+01 -1.608996152264579393e+02
-3.933577533577533814e+01 -1.610383316541907845e+02
-3.931623931623931867e+01 -1.609296009939597809e+02
-3.929670329670329920e+01 -1.610794964937067846e+02
-3.927716727716727974e+01 -1.608912412969026491e+02
-3.925763125763126027e+01 -1.610565100991453278e+02
-3.923809523809524080e+01 -1.610166745123052294e+02
-3.921855921855922134e+01 -1.612739457234169436e+02
-3.919902319902320187e+01 -1.610283397157357683e+02
-3.917948717948718240e+01 -1.611313070055578009e+02
-3.915995115995116294e+01 -1.608715603649778529e+02
-3.914041514041514347e+01 -1.609598927133773714e+02
-3.912087912087912400e+01 -1.608415868133831736e+02
-3.910134310134310454e+01 -1.609089314218167601e+02
-3.908180708180708507e+01 -1.608205542651557494e+02
-3.906227106227106560e+01 -1.608989553780653523e+02
-3.904273504273504614e+01 -1.607488701171764944e+02
-3.902319902319902667e+01 -1.608540134064028280e+02
-3.900366300366300720e+01 -1.605542167463923988e+02
-3.898412698412698774e+01 -1.607348391965390704e+02
-3.896459096459096116e+01 -1.605133555207855807e+02
-3.894505494505494170e+01 -1.606196198754511499e+02
-3.892551892551892223e+01 -1.605289131223061361e+02
-3.890598290598290276e+01 -1.607073370301137061e+02
-3.888644688644688330e+01 -1.604496496687985996e+02
-3.886691086691086383e+01 -1.605638997990245684e+02
-3.884737484737484436e+01 -1.604256091286458172e+02
-3.882783882783882490e+01 -1.604889768985148635e+02
-3.880830280830280543e+01 -1.603333649363328846e+02
-3.878876678876678596e+01 -1.604188401303376565e+02
-3.876923076923076650e+01 -1.603036294298842961e+02
-3.874969474969474703e+01 -1.604063232269984667e+02
-3.873015873015872756e+01 -1.602170041831024037e+02
-3.871062271062270810e+01 -1.604360402128107239e+02
-3.869108669108668863e+01 -1.602312680302830188e+02
-3.867155067155066916e+01 -1.603512855955693226e+02
-3.865201465201464970e+01 -1.602141422847988110e+02
-3.863247863247863023e+01 -1.603403643029941463e+02
-3.861294261294261077e+01 -1.601818061339976111e+02
-3.859340659340659130e+01 -1.604611717459222575e+02
-3.857387057387057183e+01 -1.602419196493973175e+02
-3.855433455433455237e+01 -1.604035720233026723e+02
-3.853479853479853290e+01 -1.601649073223100856e+02
-3.851526251526251343e+01 -1.601714559535220701e+02
-3.849572649572649397e+01 -1.598817891857923712e+02
-3.847619047619047450e+01 -1.600482172065447628e+02
-3.845665445665445503e+01 -1.599576980019616599e+02
-3.843711843711843557e+01 -1.600600308904954545e+02
-3.841758241758241610e+01 -1.598717368060870854e+02
-3.839804639804639663e+01 -1.599869117812281445e+02
-3.837851037851037717e+01 -1.598724965235750801e+02
-3.835897435897435770e+01 -1.598803141446043412e+02
-3.833943833943833823e+01 -1.596814978226178994e+02
-3.831990231990231877e+01 -1.598400877193391807e+02
-3.830036630036629930e+01 -1.595613041563531738e+02
-3.828083028083027983e+01 -1.596266846761629949e+02
-3.826129426129426037e+01 -1.595496785097031136e+02
-3.824175824175824090e+01 -1.596010294808406798e+02
-3.822222222222222143e+01 -1.594415706408175026e+02
-3.820268620268620197e+01 -1.594665535973456940e+02
-3.818315018315018250e+01 -1.593991729998604114e+02
-3.816361416361416303e+01 -1.595241616364574782e+02
-3.814407814407814357e+01 -1.593817078454538887e+02
-3.812454212454212410e+01 -1.595519104023529451e+02
-3.810500610500610463e+01 -1.594718874169971343e+02
-3.808547008547008517e+01 -1.596085766779009703e+02
-3.806593406593406570e+01 -1.594867442598998650e+02
-3.804639804639804623e+01 -1.595248788963847346e+02
-3.802686202686202677e+01 -1.593392575276920695e+02
-3.800732600732600730e+01 -1.594851150734547218e+02
-3.798778998778998783e+01 -1.593469219169437849e+02
-3.796825396825396837e+01 -1.593618819516142935e+02
-3.794871794871794890e+01 -1.593171097793177466e+02
-3.792918192918192943e+01 -1.594058032830413367e+02
-3.790964590964590997e+01 -1.593458031902539744e+02
-3.789010989010989050e+01 -1.593731586515704919e+02
-3.787057387057387103e+01 -1.592750997916192262e+02
-3.785103785103785157e+01 -1.593332394000978240e+02
-3.783150183150183210e+01 -1.592469362430730371e+02
-3.781196581196581263e+01 -1.593967101839478460e+02
-3.779242979242979317e+01 -1.591936545663431275e+02
-3.777289377289377370e+01 -1.592349425333567297e+02
-3.775335775335775423e+01 -1.591132201616198074e+02
-3.773382173382173477e+01 -1.591843049647903854e+02
-3.771428571428571530e+01 -1.590926561036732494e+02
-3.769474969474969583e+01 -1.591947437012664182e+02
-3.767521367521367637e+01 -1.591199289898517009e+02
-3.765567765567765690e+01 -1.592450081595353311e+02
-3.763614163614163743e+01 -1.591699063178603240e+02
-3.761660561660561797e+01 -1.593580639514714221e+02
-3.759706959706959850e+01 -1.592811312343041550e+02
-3.757753357753357903e+01 -1.592611674452168700e+02
-3.755799755799755957e+01 -1.591719682904101205e+02
-3.753846153846154010e+01 -1.592258836197769654e+02
-3.751892551892552063e+01 -1.591990689013033773e+02
-3.749938949938950117e+01 -1.592409660472544317e+02
-3.747985347985348170e+01 -1.591914791522123949e+02
-3.746031746031746223e+01 -1.592358507544774398e+02
-3.744078144078144277e+01 -1.592422407240566997e+02
-3.742124542124542330e+01 -1.594541428217512191e+02
-3.740170940170940383e+01 -1.595224049493065195e+02
-3.738217338217338437e+01 -1.595566292032326032e+02
-3.736263736263736490e+01 -1.595009791759304676e+02
-3.734310134310134544e+01 -1.595340462371134720e+02
-3.732356532356532597e+01 -1.595629050226100674e+02
-3.730402930402930650e+01 -1.595625200274200211e+02
-3.728449328449328704e+01 -1.595217225521115836e+02
-3.726495726495726757e+01 -1.596323551920024215e+02
-3.724542124542124810e+01 -1.596518624775308979e+02
-3.722588522588522864e+01 -1.596761985438586748e+02
-3.720634920634920917e+01 -1.596356824331705866e+02
-3.718681318681318970e+01 -1.596137576739870383e+02
-3.716727716727717024e+01 -1.596552865055241170e+02
-3.714774114774115077e+01 -1.597888436731721242e+02
-3.712820512820513130e+01 -1.598062639345982063e+02
-3.710866910866911184e+01 -1.598715895368812312e+02
-3.708913308913309237e+01 -1.599629485305580658e+02
-3.706959706959707290e+01 -1.598929413007166715e+02
-3.705006105006104633e+01 -1.598883948873906036e+02
-3.703052503052502686e+01 -1.599261276361483226e+02
-3.701098901098900740e+01 -1.599516073232898634e+02
-3.699145299145298793e+01 -1.600312524950328736e+02
-3.697191697191696846e+01 -1.601017624271418356e+02
-3.695238095238094900e+01 -1.601072498738608658e+02
-3.693284493284492953e+01 -1.600042409709268441e+02
-3.691330891330891006e+01 -1.600698091527571876e+02
-3.689377289377289060e+01 -1.601224524526775781e+02
-3.687423687423687113e+01 -1.601312666393611153e+02
-3.685470085470085166e+01 -1.602092344195173439e+02
-3.683516483516483220e+01 -1.602710970773640611e+02
-3.681562881562881273e+01 -1.603061627764328705e+02
-3.679609279609279326e+01 -1.602128533344977939e+02
-3.677655677655677380e+01 -1.603083539273553697e+02
-3.675702075702075433e+01 -1.603722658596092572e+02
-3.673748473748473486e+01 -1.604408937039181922e+02
-3.671794871794871540e+01 -1.605206548082564666e+02
-3.669841269841269593e+01 -1.606492915259019583e+02
-3.667887667887667646e+01 -1.607181668486356330e+02
-3.665934065934065700e+01 -1.607611701383440277e+02
-3.663980463980463753e+01 -1.605637070687624259e+02
-3.662026862026861806e+01 -1.606689853990324934e+02
-3.660073260073259860e+01 -1.605421965358251839e+02
-3.658119658119657913e+01 -1.607170195747232242e+02
-3.656166056166055967e+01 -1.607120089097959976e+02
-3.654212454212454020e+01 -1.607393317893802021e+02
-3.652258852258852073e+01 -1.607017653067902074e+02
-3.650305250305250127e+01 -1.607839406746538486e+02
-3.648351648351648180e+01 -1.608834413556044183e+02
-3.646398046398046233e+01 -1.610084545035403210e+02
-3.644444444444444287e+01 -1.609382036783291596e+02
-3.642490842490842340e+01 -1.610404714253208454e+02
-3.640537240537240393e+01 -1.610460473028636841e+02
-3.638583638583638447e+01 -1.611182638723954028e+02
-3.636630036630036500e+01 -1.610038525242177343e+02
-3.634676434676434553e+01 -1.611241910268662423e+02
-3.632722832722832607e+01 -1.611569789482244914e+02
-3.630769230769230660e+01 -1.613860149100882779e+02
-3.628815628815628713e+01 -1.613870450807413874e+02
-3.626862026862026767e+01 -1.613772718539579216e+02
-3.624908424908424820e+01 -1.612784937223586041e+02
-3.622954822954822873e+01 -1.613718178250013580e+02
-3.621001221001220927e+01 -1.611768361602214554e+02
-3.619047619047618980e+01 -1.613401003560034042e+02
-3.617094017094017033e+01 -1.611090861465876856e+02
-3.615140415140415087e+01 -1.611678217657683660e+02
-3.613186813186813140e+01 -1.610948153961675189e+02
-3.611233211233211193e+01 -1.612099446238252938e+02
-3.609279609279609247e+01 -1.611776581103229660e+02
-3.607326007326007300e+01 -1.612982087301473371e+02
-3.605372405372405353e+01 -1.613458802620189090e+02
-3.603418803418803407e+01 -1.615845012153679079e+02
-3.601465201465201460e+01 -1.614799897647934586e+02
-3.599511599511599513e+01 -1.616662736265644753e+02
-3.597557997557997567e+01 -1.616228028909435182e+02
-3.595604395604395620e+01 -1.617097065743507471e+02
-3.593650793650793673e+01 -1.617062815244783565e+02
-3.591697191697191727e+01 -1.618912339035004777e+02
-3.589743589743589780e+01 -1.617430469174352936e+02
-3.587789987789987833e+01 -1.618349180550711708e+02
-3.585836385836385887e+01 -1.618417220715754468e+02
-3.583882783882783940e+01 -1.619583124612414338e+02
-3.581929181929181993e+01 -1.618786527710036012e+02
-3.579975579975580047e+01 -1.619113571724390113e+02
-3.578021978021978100e+01 -1.620171572763993879e+02
-3.576068376068376153e+01 -1.623615295778054417e+02
-3.574114774114774207e+01 -1.621980949895933861e+02
-3.572161172161172260e+01 -1.625743383543121752e+02
-3.570207570207570313e+01 -1.624465103662567174e+02
-3.568253968253968367e+01 -1.624467219356651242e+02
-3.566300366300366420e+01 -1.623335076451468524e+02
-3.564346764346764473e+01 -1.624855093564219715e+02
-3.562393162393162527e+01 -1.623402435151703571e+02
-3.560439560439560580e+01 -1.623086873308699580e+02
-3.558485958485958633e+01 -1.623228216331940530e+02
-3.556532356532356687e+01 -1.624350216216585636e+02
-3.554578754578754740e+01 -1.623824383895679375e+02
-3.552625152625152793e+01 -1.624482205119235232e+02
-3.550671550671550847e+01 -1.623526284842010341e+02
-3.548717948717948900e+01 -1.625738376368984746e+02
-3.546764346764346953e+01 -1.622676229965466632e+02
-3.544810744810745007e+01 -1.622922735133619483e+02
-3.542857142857143060e+01 -1.621875408759243555e+02
-3.540903540903541113e+01 -1.621906967321112347e+02
-3.538949938949939167e+01 -1.622213272926118748e+02
-3.536996336996337220e+01 -1.623250808942481740e+02
-3.535042735042735274e+01 -1.622482274812530250e+02
-3.533089133089133327e+01 -1.625169894814280553e+02
-3.531135531135531380e+01 -1.623905031935400700e+02
-3.529181929181929434e+01 -1.627943547653311498e+02
-3.527228327228327487e+01 -1.627572543967316960e+02
-3.525274725274725540e+01 -1.629779280938854527e+02
-3.523321123321123594e+01 -1.629755530748849139e+02
-3.521367521367521647e+01 -1.630055442010587115e+02
-3.519413919413919700e+01 -1.625923796123068144e+02
-3.517460317460317754e+01 -1.625936184309293537e+02
-3.515506715506715807e+01 -1.626085936090771611e+02
-3.513553113553113860e+01 -1.627917009942632092e+02
-3.511599511599511914e+01 -1.627938445086613797e+02
-3.509645909645909967e+01 -1.628561116417797052e+02
-3.507692307692308020e+01 -1.626584975053771700e+02
-3.505738705738706074e+01 -1.627504675724687218e+02
-3.503785103785104127e+01 -1.626206119504023206e+02
-3.501831501831502180e+01 -1.625826562490242964e+02
-3.499877899877900234e+01 -1.625687436894549478e+02
-3.497924297924298287e+01 -1.623521638991154248e+02
-3.495970695970696340e+01 -1.622834658199623732e+02
-3.494017094017094394e+01 -1.623866698934291435e+02
-3.492063492063492447e+01 -1.623707731896801079e+02
-3.490109890109890500e+01 -1.623915472825424331e+02
-3.488156288156288554e+01 -1.624074138663129361e+02
-3.486202686202685896e+01 -1.625856361538820067e+02
-3.484249084249083950e+01 -1.625639719849730227e+02
-3.482295482295482003e+01 -1.627469786552440496e+02
-3.480341880341880056e+01 -1.626488450895733706e+02
-3.478388278388278110e+01 -1.627868221460809366e+02
-3.476434676434676163e+01 -1.626946699436906556e+02
-3.474481074481074216e+01 -1.627627251676421167e+02
-3.472527472527472270e+01 -1.627945249649301047e+02
-3.470573870573870323e+01 -1.626398918235227882e+02
-3.468620268620268376e+01 -1.626732639408525074e+02
-3.466666666666666430e+01 -1.627118058590435226e+02
-3.464713064713064483e+01 -1.626669367757708642e+02
-3.462759462759462536e+01 -1.628085947056238183e+02
-3.460805860805860590e+01 -1.627998094271573848e+02
-3.458852258852258643e+01 -1.631080415292838097e+02
-3.456898656898656697e+01 -1.632085898280100764e+02
-3.454945054945054750e+01 -1.632591054625017932e+02
-3.452991452991452803e+01 -1.632482237596470043e+02
-3.451037851037850857e+01 -1.632986592914949426e+02
-3.449084249084248910e+01 -1.634299657230453988e+02
-3.447130647130646963e+01 -1.635789700675378811e+02
-3.445177045177045017e+01 -1.635942417173190506e+02
-3.443223443223443070e+01 -1.637936735145198668e+02
-3.441269841269841123e+01 -1.636509814693826002e+02
-3.439316239316239177e+01 -1.634988581149213474e+02
-3.437362637362637230e+01 -1.634456804428471060e+02
-3.435409035409035283e+01 -1.634666233253871042e+02
-3.433455433455433337e+01 -1.634940894433266294e+02
-3.431501831501831390e+01 -1.639562325745468456e+02
-3.429548229548229443e+01 -1.641242909672156998e+02
-3.427594627594627497e+01 -1.640546360939767112e+02
-3.425641025641025550e+01 -1.640115623913574439e+02
-3.423687423687423603e+01 -1.638946764640897129e+02
-3.421733821733821657e+01 -1.639112779388091496e+02
-3.419780219780219710e+01 -1.640928216872788425e+02
-3.417826617826617763e+01 -1.640137177233816885e+02
-3.415873015873015817e+01 -1.643766905819302053e+02
-3.413919413919413870e+01 -1.644255547431181697e+02
-3.411965811965811923e+01 -1.640451635675190118e+02
-3.410012210012209977e+01 -1.644086337592126483e+02
-3.408058608058608030e+01 -1.644197569623226514e+02
-3.406105006105006083e+01 -1.643562561723837518e+02
-3.404151404151404137e+01 -1.642740858685939713e+02
-3.402197802197802190e+01 -1.642070168487442743e+02
-3.400244200244200243e+01 -1.640800592840901686e+02
-3.398290598290598297e+01 -1.640758639779369901e+02
-3.396336996336996350e+01 -1.638559962044756162e+02
-3.394383394383394403e+01 -1.638263849214651202e+02
-3.392429792429792457e+01 -1.637192299658505874e+02
-3.390476190476190510e+01 -1.637353780303267285e+02
-3.388522588522588563e+01 -1.637033150573843443e+02
-3.386568986568986617e+01 -1.638190211561317255e+02
-3.384615384615384670e+01 -1.636376884598746244e+02
-3.382661782661782723e+01 -1.638328214328680019e+02
-3.380708180708180777e+01 -1.638195787919818542e+02
-3.378754578754578830e+01 -1.638416827830110378e+02
-3.376800976800976883e+01 -1.638785447170841110e+02
-3.374847374847374937e+01 -1.638837554427580585e+02
-3.372893772893772990e+01 -1.638038894919356210e+02
-3.370940170940171043e+01 -1.637818329477767065e+02
-3.368986568986569097e+01 -1.635592650532942685e+02
-3.367032967032967150e+01 -1.636403823994699280e+02
-3.365079365079365203e+01 -1.635039790444761820e+02
-3.363125763125763257e+01 -1.635655843370492448e+02
-3.361172161172161310e+01 -1.634283688514172184e+02
-3.359218559218559363e+01 -1.634008394788797318e+02
-3.357264957264957417e+01 -1.632655950803487599e+02
-3.355311355311355470e+01 -1.632224183142613754e+02
-3.353357753357753523e+01 -1.631282709381760583e+02
-3.351404151404151577e+01 -1.632526258471301048e+02
-3.349450549450549630e+01 -1.633077112408176390e+02
-3.347496947496947683e+01 -1.631335178259402312e+02
-3.345543345543345737e+01 -1.628509375965808772e+02
-3.343589743589743790e+01 -1.629046460815237936e+02
-3.341636141636141843e+01 -1.627237430890891119e+02
-3.339682539682539897e+01 -1.627806362323097744e+02
-3.337728937728937950e+01 -1.626733173564615242e+02
-3.335775335775336004e+01 -1.627791838464744387e+02
-3.333821733821734057e+01 -1.625026412094763941e+02
-3.331868131868132110e+01 -1.625527989597449903e+02
-3.329914529914530164e+01 -1.624355725813423135e+02
-3.327960927960928217e+01 -1.624317078525659213e+02
-3.326007326007326270e+01 -1.623539172444406518e+02
-3.324053724053724324e+01 -1.625775923492935817e+02
-3.322100122100122377e+01 -1.624809845411743936e+02
-3.320146520146520430e+01 -1.625705847505938664e+02
-3.318192918192918484e+01 -1.623282660049586923e+02
-3.316239316239316537e+01 -1.624178583301298602e+02
-3.314285714285714590e+01 -1.622539988096251307e+02
-3.312332112332111933e+01 -1.623037093790628660e+02
-3.310378510378509986e+01 -1.621617701045841216e+02
-3.308424908424908040e+01 -1.622617373180347045e+02
-3.306471306471306093e+01 -1.621379994896157939e+02
-3.304517704517704146e+01 -1.622753274210265602e+02
-3.302564102564102200e+01 -1.622374723424477452e+02
-3.300610500610500253e+01 -1.623130912384130511e+02
-3.298656898656898306e+01 -1.621709456824801237e+02
-3.296703296703296360e+01 -1.623117121834639249e+02
-3.294749694749694413e+01 -1.622446436096381888e+02
-3.292796092796092466e+01 -1.622588518428833027e+02
-3.290842490842490520e+01 -1.619975680009716257e+02
-3.288888888888888573e+01 -1.618997575907115447e+02
-3.286935286935286626e+01 -1.618322346218539565e+02
-3.284981684981684680e+01 -1.618396824303326014e+02
-3.283028083028082733e+01 -1.618076666530258478e+02
-3.281074481074480786e+01 -1.619162984144389554e+02
-3.279120879120878840e+01 -1.618064529883429259e+02
-3.277167277167276893e+01 -1.618454821329061701e+02
-3.275213675213674946e+01 -1.617649617529434636e+02
-3.273260073260073000e+01 -1.618606862076376558e+02
-3.271306471306471053e+01 -1.616531512384356688e+02
-3.269352869352869106e+01 -1.617410876283074685e+02
-3.267399267399267160e+01 -1.614792431350190043e+02
-3.265445665445665213e+01 -1.614907123783246163e+02
-3.263492063492063266e+01 -1.613440750171690183e+02
-3.261538461538461320e+01 -1.612049840452029912e+02
-3.259584859584859373e+01 -1.612172213698020755e+02
-3.257631257631257427e+01 -1.612718568652374813e+02
-3.255677655677655480e+01 -1.612172945293923192e+02
-3.253724053724053533e+01 -1.613430397693089162e+02
-3.251770451770451587e+01 -1.612742021383348572e+02
-3.249816849816849640e+01 -1.613678525922115625e+02
-3.247863247863247693e+01 -1.610794088481082440e+02
-3.245909645909645747e+01 -1.610612565523132105e+02
-3.243956043956043800e+01 -1.610285825176165702e+02
-3.242002442002441853e+01 -1.611622934903497253e+02
-3.240048840048839907e+01 -1.609834785630983163e+02
-3.238095238095237960e+01 -1.611650211711664156e+02
-3.236141636141636013e+01 -1.607456630114305653e+02
-3.234188034188034067e+01 -1.605228013713127098e+02
-3.232234432234432120e+01 -1.604730074004508538e+02
-3.230280830280830173e+01 -1.605797994257945902e+02
-3.228327228327228227e+01 -1.605122552615372911e+02
-3.226373626373626280e+01 -1.606426128576633801e+02
-3.224420024420024333e+01 -1.604230709379126552e+02
-3.222466422466422387e+01 -1.603919013226766026e+02
-3.220512820512820440e+01 -1.601849658920855006e+02
-3.218559218559218493e+01 -1.599660932715868285e+02
-3.216605616605616547e+01 -1.599488665273906634e+02
-3.214652014652014600e+01 -1.598453419865329010e+02
-3.212698412698412653e+01 -1.598095320853838643e+02
-3.210744810744810707e+01 -1.597594262172095796e+02
-3.208791208791208760e+01 -1.596987198717498870e+02
-3.206837606837606813e+01 -1.596253262690965471e+02
-3.204884004884004867e+01 -1.595200832072349613e+02
-3.202930402930402920e+01 -1.594578693201592614e+02
-3.200976800976800973e+01 -1.594549490085665298e+02
-3.199023199023199027e+01 -1.592451024933893962e+02
-3.197069597069597080e+01 -1.592277488012242657e+02
-3.195115995115995133e+01 -1.591304465081336446e+02
-3.193162393162393187e+01 -1.591005535214277984e+02
-3.191208791208791240e+01 -1.589823714708126943e+02
-3.189255189255189293e+01 -1.590093073308054272e+02
-3.187301587301587347e+01 -1.589528696266767156e+02
-3.185347985347985400e+01 -1.589144351165192859e+02
-3.183394383394383453e+01 -1.588182284411184355e+02
-3.181440781440781507e+01 -1.588266041903257815e+02
-3.179487179487179560e+01 -1.589144763845672230e+02
-3.177533577533577613e+01 -1.589770252590097073e+02
-3.175579975579975667e+01 -1.589798883480379459e+02
-3.173626373626373720e+01 -1.590558665317321640e+02
-3.171672771672771773e+01 -1.590105050519666179e+02
-3.169719169719169827e+01 -1.590967455385471965e+02
-3.167765567765567880e+01 -1.590839673271175059e+02
-3.165811965811965933e+01 -1.590064513888105466e+02
-3.163858363858363987e+01 -1.588331304602467355e+02
-3.161904761904762040e+01 -1.588388391807732773e+02
-3.159951159951160093e+01 -1.589151232007988312e+02
-3.157997557997558147e+01 -1.590398853609548269e+02
-3.156043956043956200e+01 -1.589867727479974633e+02
-3.154090354090354253e+01 -1.589709016575540659e+02
-3.152136752136752307e+01 -1.590175440451653230e+02
-3.150183150183150360e+01 -1.589990257114774579e+02
-3.148229548229548413e+01 -1.592188636551236129e+02
-3.146275946275946467e+01 -1.593946933129446961e+02
-3.144322344322344520e+01 -1.594072579533309693e+02
-3.142368742368742573e+01 -1.593459372366988873e+02
-3.140415140415140627e+01 -1.593378738446516536e+02
-3.138461538461538680e+01 -1.592450836357309356e+02
-3.136507936507936734e+01 -1.592701379888469262e+02
-3.134554334554334787e+01 -1.593335888411041026e+02
-3.132600732600732840e+01 -1.593390518377060801e+02
-3.130647130647130894e+01 -1.595201484257724758e+02
-3.128693528693528947e+01 -1.593150809123065130e+02
-3.126739926739927000e+01 -1.594188773046078040e+02
-3.124786324786324698e+01 -1.593111557414943888e+02
-3.122832722832722752e+01 -1.593622051455353983e+02
-3.120879120879120805e+01 -1.591781439793685422e+02
-3.118925518925518858e+01 -1.593011319487334276e+02
-3.116971916971916912e+01 -1.593204619349824043e+02
-3.115018315018314965e+01 -1.594934257638567772e+02
-3.113064713064713018e+01 -1.595295132383751309e+02
-3.111111111111111072e+01 -1.597380224134051900e+02
-3.109157509157509125e+01 -1.596890032074162207e+02
-3.107203907203907178e+01 -1.596913088341859464e+02
-3.105250305250305232e+01 -1.594679713428998298e+02
-3.103296703296703285e+01 -1.596150891058949526e+02
-3.101343101343101338e+01 -1.593652076665350421e+02
-3.099389499389499392e+01 -1.594011862436265119e+02
-3.097435897435897445e+01 -1.591270874488363916e+02
-3.095482295482295498e+01 -1.593499048413279979e+02
-3.093528693528693552e+01 -1.592144422438313995e+02
-3.091575091575091605e+01 -1.592738986712572000e+02
-3.089621489621489658e+01 -1.591947278854231911e+02
-3.087667887667887712e+01 -1.592676263738162845e+02
-3.085714285714285765e+01 -1.590237098622694418e+02
-3.083760683760683818e+01 -1.590881359556832422e+02
-3.081807081807081872e+01 -1.588796018218432380e+02
-3.079853479853479925e+01 -1.588817034267824226e+02
-3.077899877899877978e+01 -1.589119723452860740e+02
-3.075946275946276032e+01 -1.590966858469932959e+02
-3.073992673992673730e+01 -1.589160121114070137e+02
-3.072039072039071783e+01 -1.589761125053028650e+02
-3.070085470085469836e+01 -1.587520817989187663e+02
-3.068131868131867890e+01 -1.588180155159863602e+02
-3.066178266178265943e+01 -1.587209020174417162e+02
-3.064224664224663996e+01 -1.587633607597755088e+02
-3.062271062271062050e+01 -1.586732782400461588e+02
-3.060317460317460103e+01 -1.587377270688651834e+02
-3.058363858363858157e+01 -1.585599169239994808e+02
-3.056410256410256210e+01 -1.585252977246832700e+02
-3.054456654456654263e+01 -1.585202698347412991e+02
-3.052503052503052317e+01 -1.585455782771307724e+02
-3.050549450549450370e+01 -1.583597726233392109e+02
-3.048595848595848423e+01 -1.584892633450570543e+02
-3.046642246642246477e+01 -1.584187729453568636e+02
-3.044688644688644530e+01 -1.585101740920086115e+02
-3.042735042735042583e+01 -1.584558861623692110e+02
-3.040781440781440637e+01 -1.585929732794301685e+02
-3.038827838827838690e+01 -1.585483653058911955e+02
-3.036874236874236743e+01 -1.586498923091780284e+02
-3.034920634920634797e+01 -1.585610161751127407e+02
-3.032967032967032850e+01 -1.587600262006429261e+02
-3.031013431013430903e+01 -1.584539624530690105e+02
-3.029059829059828957e+01 -1.584405682659233889e+02
-3.027106227106227010e+01 -1.583332365172172729e+02
-3.025152625152625063e+01 -1.583498348414536565e+02
-3.023199023199023117e+01 -1.582739543643574507e+02
-3.021245421245421170e+01 -1.583390165800197735e+02
-3.019291819291819223e+01 -1.582218868635583817e+02
-3.017338217338217277e+01 -1.583507868795115598e+02
-3.015384615384615330e+01 -1.583728871355884280e+02
-3.013431013431013383e+01 -1.585318215789374676e+02
-3.011477411477411437e+01 -1.584660523868283519e+02
-3.009523809523809490e+01 -1.586921895458443714e+02
-3.007570207570207543e+01 -1.585186363933651137e+02
-3.005616605616605597e+01 -1.585552274983384393e+02
-3.003663003663003650e+01 -1.583414164838193869e+02
-3.001709401709401703e+01 -1.584131362714930731e+02
-2.999755799755799757e+01 -1.582286129270003698e+02
-2.997802197802197810e+01 -1.584108336375783210e+02
-2.995848595848595863e+01 -1.582942703934654389e+02
-2.993894993894993917e+01 -1.584872298700461783e+02
-2.991941391941391970e+01 -1.583026526538822338e+02
-2.989987789987790023e+01 -1.583471910868229031e+02
-2.988034188034188077e+01 -1.582579241070829710e+02
-2.986080586080586130e+01 -1.583670664042905685e+02
-2.984126984126984183e+01 -1.581549897684519692e+02
-2.982173382173382237e+01 -1.583291222604527775e+02
-2.980219780219780290e+01 -1.582383741429127326e+02
-2.978266178266178343e+01 -1.582973421582889557e+02
-2.976312576312576397e+01 -1.580906762289230869e+02
-2.974358974358974450e+01 -1.581518662617248197e+02
-2.972405372405372503e+01 -1.578589835215747712e+02
-2.970451770451770557e+01 -1.580229351760624752e+02
-2.968498168498168610e+01 -1.578417708184374533e+02
-2.966544566544566663e+01 -1.578441251460865828e+02
-2.964590964590964717e+01 -1.576680432712508662e+02
-2.962637362637362770e+01 -1.578081973771069784e+02
-2.960683760683760823e+01 -1.576427578763920394e+02
-2.958730158730158877e+01 -1.577284659092644006e+02
-2.956776556776556930e+01 -1.576098159201001749e+02
-2.954822954822954983e+01 -1.576214715974031151e+02
-2.952869352869353037e+01 -1.574971977784206842e+02
-2.950915750915751090e+01 -1.575249538951388786e+02
-2.948962148962149143e+01 -1.573940235398938512e+02
-2.947008547008547197e+01 -1.574674245768135847e+02
-2.945054945054945250e+01 -1.571739865911541472e+02
-2.943101343101343303e+01 -1.573804665435596348e+02
-2.941147741147741357e+01 -1.572244377739504557e+02
-2.939194139194139410e+01 -1.572937919148187973e+02
-2.937240537240537464e+01 -1.571116771552825924e+02
-2.935286935286935517e+01 -1.571590317324261434e+02
-2.933333333333333570e+01 -1.570190174594034431e+02
-2.931379731379731624e+01 -1.570690041070164398e+02
-2.929426129426129677e+01 -1.570250507197364414e+02
-2.927472527472527730e+01 -1.569913886767718623e+02
-2.925518925518925784e+01 -1.567278142716317006e+02
-2.923565323565323482e+01 -1.566912800660784626e+02
-2.921611721611721535e+01 -1.565728523042674567e+02
-2.919658119658119588e+01 -1.566420472525924765e+02
-2.917704517704517642e+01 -1.565879394596558996e+02
-2.915750915750915695e+01 -1.566532968809492559e+02
-2.913797313797313748e+01 -1.566280641519907419e+02
-2.911843711843711802e+01 -1.567747952580035644e+02
-2.909890109890109855e+01 -1.565644013395148875e+02
-2.907936507936507908e+01 -1.564871443042375461e+02
-2.905982905982905962e+01 -1.563857306733797259e+02
-2.904029304029304015e+01 -1.565084192750827015e+02
-2.902075702075702068e+01 -1.563303318414279204e+02
-2.900122100122100122e+01 -1.563636188923380246e+02
-2.898168498168498175e+01 -1.562988265298097303e+02
-2.896214896214896228e+01 -1.563973621201096478e+02
-2.894261294261294282e+01 -1.563081367678685467e+02
-2.892307692307692335e+01 -1.563671048765325793e+02
-2.890354090354090388e+01 -1.562332682631894727e+02
-2.888400488400488442e+01 -1.563071585260617553e+02
-2.886446886446886495e+01 -1.561744453683652409e+02
-2.884493284493284548e+01 -1.562909847271847354e+02
-2.882539682539682602e+01 -1.562511953259398467e+02
-2.880586080586080655e+01 -1.563822355838123030e+02
-2.878632478632478708e+01 -1.562186553451672637e+02
-2.876678876678876762e+01 -1.562850569352148682e+02
-2.874725274725274815e+01 -1.562737132164862714e+02
-2.872771672771672513e+01 -1.562884189039382079e+02
-2.870818070818070566e+01 -1.562300157946572767e+02
-2.868864468864468620e+01 -1.563458312848198659e+02
-2.866910866910866673e+01 -1.563400487507207970e+02
-2.864957264957264726e+01 -1.564547134913207458e+02
-2.863003663003662780e+01 -1.562738465493712852e+02
-2.861050061050060833e+01 -1.563741499406158368e+02
-2.859096459096458887e+01 -1.561144120553952064e+02
-2.857142857142856940e+01 -1.562184888011690873e+02
-2.855189255189254993e+01 -1.560202313049489078e+02
-2.853235653235653047e+01 -1.560022773673282757e+02
-2.851282051282051100e+01 -1.559124347014594321e+02
-2.849328449328449153e+01 -1.558449640459634224e+02
-2.847374847374847207e+01 -1.557602625095129270e+02
-2.845421245421245260e+01 -1.558332606318640217e+02
-2.843467643467643313e+01 -1.558103251294055553e+02
-2.841514041514041367e+01 -1.558038589468724240e+02
-2.839560439560439420e+01 -1.558019530290927435e+02
-2.837606837606837473e+01 -1.559648618645823035e+02
-2.835653235653235527e+01 -1.560024509865635878e+02
-2.833699633699633580e+01 -1.561159923910303746e+02
-2.831746031746031633e+01 -1.559829170878167020e+02
-2.829792429792429687e+01 -1.559527251255952365e+02
-2.827838827838827740e+01 -1.558254252579392016e+02
-2.825885225885225793e+01 -1.557482290948420030e+02
-2.823931623931623847e+01 -1.556661185479633787e+02
-2.821978021978021900e+01 -1.557240119355843149e+02
-2.820024420024419953e+01 -1.557235977476038897e+02
-2.818070818070818007e+01 -1.558028013374270131e+02
-2.816117216117216060e+01 -1.556423648125923762e+02
-2.814163614163614113e+01 -1.557532904433288365e+02
-2.812210012210012167e+01 -1.555618590431192274e+02
-2.810256410256410220e+01 -1.554068960322648820e+02
-2.808302808302808273e+01 -1.554378571737112793e+02
-2.806349206349206327e+01 -1.554537983978749480e+02
-2.804395604395604380e+01 -1.553933464365901500e+02
-2.802442002442002433e+01 -1.554064666883531913e+02
-2.800488400488400487e+01 -1.554427570178004885e+02
-2.798534798534798540e+01 -1.554899871436288095e+02
-2.796581196581196593e+01 -1.555198847845389878e+02
-2.794627594627594647e+01 -1.555300153064307551e+02
-2.792673992673992700e+01 -1.555283970042940780e+02
-2.790720390720390753e+01 -1.556937268891048802e+02
-2.788766788766788807e+01 -1.555541181876096175e+02
-2.786813186813186860e+01 -1.555915642888733998e+02
-2.784859584859584913e+01 -1.553895599563697374e+02
-2.782905982905982967e+01 -1.552351537472948735e+02
-2.780952380952381020e+01 -1.551839956949905854e+02
-2.778998778998779073e+01 -1.551902538173828532e+02
-2.777045177045177127e+01 -1.550456533648205948e+02
-2.775091575091575180e+01 -1.549532155201670491e+02
-2.773137973137973233e+01 -1.549112616445012520e+02
-2.771184371184371287e+01 -1.551069139142737470e+02
-2.769230769230769340e+01 -1.550576555999063544e+02
-2.767277167277167393e+01 -1.550787407650419425e+02
-2.765323565323565447e+01 -1.552060686522816013e+02
-2.763369963369963500e+01 -1.552465996023892387e+02
-2.761416361416361553e+01 -1.552702763121615419e+02
-2.759462759462759607e+01 -1.551722640467798726e+02
-2.757509157509157660e+01 -1.551185234532242987e+02
-2.755555555555555713e+01 -1.551308060967669178e+02
-2.753601953601953767e+01 -1.550768988500599335e+02
-2.751648351648351820e+01 -1.549040756429911028e+02
-2.749694749694749873e+01 -1.549225702358762646e+02
-2.747741147741147927e+01 -1.548160781535873127e+02
-2.745787545787545980e+01 -1.547689276272254801e+02
-2.743833943833944033e+01 -1.548553817888952153e+02
-2.741880341880342087e+01 -1.548726814133242158e+02
-2.739926739926740140e+01 -1.549406222276888343e+02
-2.737973137973138194e+01 -1.549417230477668852e+02
-2.736019536019536247e+01 -1.547400475226965852e+02
-2.734065934065934300e+01 -1.546750818016383846e+02
-2.732112332112332354e+01 -1.546180060449061102e+02
-2.730158730158730407e+01 -1.545841866719360382e+02
-2.728205128205128460e+01 -1.546449213197917345e+02
-2.726251526251526514e+01 -1.546483581371297475e+02
-2.724297924297924212e+01 -1.547759000736509165e+02
-2.722344322344322265e+01 -1.548550546707743933e+02
-2.720390720390720318e+01 -1.547193438018953486e+02
-2.718437118437118372e+01 -1.546879959252882770e+02
-2.716483516483516425e+01 -1.545347850807497139e+02
-2.714529914529914478e+01 -1.546192139470335292e+02
-2.712576312576312532e+01 -1.544647994754271849e+02
-2.710622710622710585e+01 -1.544594766399427783e+02
-2.708669108669108638e+01 -1.543190397733862937e+02
-2.706715506715506692e+01 -1.542984128774348562e+02
-2.704761904761904745e+01 -1.541386291471145853e+02
-2.702808302808302798e+01 -1.541564169910984390e+02
-2.700854700854700852e+01 -1.541992330562789562e+02
-2.698901098901098905e+01 -1.541740873584910787e+02
-2.696947496947496958e+01 -1.543592333084927191e+02
-2.694993894993895012e+01 -1.545156612247354246e+02
-2.693040293040293065e+01 -1.545308597881507353e+02
-2.691086691086691118e+01 -1.545316616485918644e+02
-2.689133089133089172e+01 -1.545668049126282710e+02
-2.687179487179487225e+01 -1.547546618725434087e+02
-2.685225885225885278e+01 -1.547049836612110880e+02
-2.683272283272283332e+01 -1.546391470028647461e+02
-2.681318681318681385e+01 -1.545624640585550651e+02
-2.679365079365079438e+01 -1.546652474217549127e+02
-2.677411477411477492e+01 -1.544622188766945783e+02
-2.675457875457875545e+01 -1.544875294035361719e+02
-2.673504273504273243e+01 -1.544616652793272067e+02
-2.671550671550671296e+01 -1.546354543206383596e+02
-2.669597069597069350e+01 -1.545853469512909442e+02
-2.667643467643467403e+01 -1.546558688845021265e+02
-2.665689865689865456e+01 -1.545545862927250198e+02
-2.663736263736263510e+01 -1.547230548842773317e+02
-2.661782661782661563e+01 -1.546033657309988030e+02
-2.659829059829059617e+01 -1.547050188765132930e+02
-2.657875457875457670e+01 -1.547159494531434802e+02
-2.655921855921855723e+01 -1.547083103582771741e+02
-2.653968253968253777e+01 -1.546116461418131394e+02
-2.652014652014651830e+01 -1.546957901230736923e+02
-2.650061050061049883e+01 -1.546373609000368674e+02
-2.648107448107447937e+01 -1.548793156489958847e+02
-2.646153846153845990e+01 -1.548281567377285910e+02
-2.644200244200244043e+01 -1.549453054423420610e+02
-2.642246642246642097e+01 -1.546853897504979329e+02
-2.640293040293040150e+01 -1.546060634250737280e+02
-2.638339438339438203e+01 -1.543828812791901157e+02
-2.636385836385836257e+01 -1.543688763123570880e+02
-2.634432234432234310e+01 -1.544024297221137374e+02
-2.632478632478632363e+01 -1.544848304728549238e+02
-2.630525030525030417e+01 -1.544889695785770130e+02
-2.628571428571428470e+01 -1.546348050922843527e+02
-2.626617826617826523e+01 -1.545746735083068302e+02
-2.624664224664224577e+01 -1.546601297593372806e+02
-2.622710622710622630e+01 -1.546693578136986957e+02
-2.620757020757020683e+01 -1.548375484236882187e+02
-2.618803418803418737e+01 -1.547821036723182431e+02
-2.616849816849816790e+01 -1.549874846642478587e+02
-2.614896214896214843e+01 -1.548169476977689669e+02
-2.612942612942612897e+01 -1.548788507796063243e+02
-2.610989010989010950e+01 -1.548669220887445874e+02
-2.609035409035409003e+01 -1.548619125495886522e+02
-2.607081807081807057e+01 -1.548611097510721777e+02
-2.605128205128205110e+01 -1.548853423050646256e+02
-2.603174603174603163e+01 -1.549021220839609612e+02
-2.601221001221001217e+01 -1.550130885653788653e+02
-2.599267399267399270e+01 -1.550199498232973099e+02
-2.597313797313797323e+01 -1.550984809590804616e+02
-2.595360195360195377e+01 -1.551645525861088686e+02
-2.593406593406593430e+01 -1.553449652109840713e+02
-2.591452991452991483e+01 -1.552792666385372513e+02
-2.589499389499389537e+01 -1.554703886811686004e+02
-2.587545787545787590e+01 -1.551679598994610103e+02
-2.585592185592185643e+01 -1.552788938213405174e+02
-2.583638583638583697e+01 -1.552248236609082426e+02
-2.581684981684981750e+01 -1.553467368724751054e+02
-2.579731379731379803e+01 -1.553241866833344602e+02
-2.577777777777777857e+01 -1.555536226273369778e+02
-2.575824175824175910e+01 -1.555360300313532207e+02
-2.573870573870573963e+01 -1.557282365677405380e+02
-2.571916971916972017e+01 -1.556304497959611979e+02
-2.569963369963370070e+01 -1.556326650151801516e+02
-2.568009768009768123e+01 -1.556894183702755470e+02
-2.566056166056166177e+01 -1.559065119570392994e+02
-2.564102564102564230e+01 -1.558466464733652970e+02
-2.562148962148962283e+01 -1.560107494231292549e+02
-2.560195360195360337e+01 -1.556660893692045420e+02
-2.558241758241758390e+01 -1.558265228707299173e+02
-2.556288156288156443e+01 -1.558113982167861025e+02
-2.554334554334554497e+01 -1.560380722404319727e+02
-2.552380952380952550e+01 -1.561446960090542007e+02
-2.550427350427350603e+01 -1.564096694707431254e+02
-2.548473748473748657e+01 -1.564973828135013036e+02
-2.546520146520146710e+01 -1.564475923786140470e+02
-2.544566544566544763e+01 -1.564271692537204501e+02
-2.542612942612942817e+01 -1.565289004811051825e+02
-2.540659340659340870e+01 -1.565483296866163414e+02
-2.538705738705738923e+01 -1.562960472565310113e+02
-2.536752136752136977e+01 -1.560691366177794634e+02
-2.534798534798535030e+01 -1.561417595995735326e+02
-2.532844932844933084e+01 -1.560251986221237246e+02
-2.530891330891331137e+01 -1.558722591774815669e+02
-2.528937728937729190e+01 -1.556636233407070620e+02
-2.526984126984127244e+01 -1.558112814471761283e+02
-2.525030525030525297e+01 -1.557946777762245745e+02
-2.523076923076922995e+01 -1.558782816862122615e+02
-2.521123321123321048e+01 -1.558587084619244933e+02
-2.519169719169719102e+01 -1.558728527259531802e+02
-2.517216117216117155e+01 -1.557721964173480842e+02
-2.515262515262515208e+01 -1.556786102787194750e+02
-2.513308913308913262e+01 -1.554198117768564771e+02
-2.511355311355311315e+01 -1.553381667448039991e+02
-2.509401709401709368e+01 -1.552974502066304865e+02
-2.507448107448107422e+01 -1.552739265796776067e+02
-2.505494505494505475e+01 -1.553399782929249113e+02
-2.503540903540903528e+01 -1.553984638529890390e+02
-2.501587301587301582e+01 -1.553814099949170782e+02
-2.499633699633699635e+01 -1.557044793148535291e+02
-2.497680097680097688e+01 -1.557820440924395484e+02
-2.495726495726495742e+01 -1.556714248338790014e+02
-2.493772893772893795e+01 -1.554160155301316877e+02
-2.491819291819291848e+01 -1.553024425879380885e+02
-2.489865689865689902e+01 -1.549518732762290369e+02
-2.487912087912087955e+01 -1.548792156662847219e+02
-2.485958485958486008e+01 -1.548072422502607992e+02
-2.484004884004884062e+01 -1.549216123142672359e+02
-2.482051282051282115e+01 -1.547948609696591120e+02
-2.480097680097680168e+01 -1.546357385479843174e+02
-2.478144078144078222e+01 -1.546172584383859032e+02
-2.476190476190476275e+01 -1.546257777923411254e+02
-2.474236874236873973e+01 -1.546031476902787745e+02
-2.472283272283272026e+01 -1.548449155282173990e+02
-2.470329670329670080e+01 -1.547966386557972385e+02
-2.468376068376068133e+01 -1.547975336876957329e+02
-2.466422466422466186e+01 -1.548718575806418585e+02
-2.464468864468864240e+01 -1.549470310488709117e+02
-2.462515262515262293e+01 -1.549256088276407013e+02
-2.460561660561660347e+01 -1.549362371991874738e+02
-2.458608058608058400e+01 -1.548913857747340330e+02
-2.456654456654456453e+01 -1.548254243427014387e+02
-2.454700854700854507e+01 -1.545755811307748502e+02
-2.452747252747252560e+01 -1.544218297123539401e+02
-2.450793650793650613e+01 -1.546479380079873920e+02
-2.448840048840048667e+01 -1.548308467215358633e+02
-2.446886446886446720e+01 -1.545176749774096550e+02
-2.444932844932844773e+01 -1.545341222608655869e+02
-2.442979242979242827e+01 -1.545299187200312190e+02
-2.441025641025640880e+01 -1.544713870544591714e+02
-2.439072039072038933e+01 -1.544270312582647477e+02
-2.437118437118436987e+01 -1.543866833545048962e+02
-2.435164835164835040e+01 -1.543809054286071785e+02
-2.433211233211233093e+01 -1.544044942189410108e+02
-2.431257631257631147e+01 -1.543176255776043888e+02
-2.429304029304029200e+01 -1.543606209205574373e+02
-2.427350427350427253e+01 -1.543572006997622452e+02
-2.425396825396825307e+01 -1.542790975640665465e+02
-2.423443223443223360e+01 -1.540858909289746919e+02
-2.421489621489621413e+01 -1.540182619244260422e+02
-2.419536019536019467e+01 -1.540290961764976601e+02
-2.417582417582417520e+01 -1.539634307394645987e+02
-2.415628815628815573e+01 -1.539827332786081797e+02
-2.413675213675213627e+01 -1.539897423877269205e+02
-2.411721611721611680e+01 -1.539027793896403296e+02
-2.409768009768009733e+01 -1.537061988057531039e+02
-2.407814407814407787e+01 -1.536181465436328324e+02
-2.405860805860805840e+01 -1.536668569685689647e+02
-2.403907203907203893e+01 -1.536832393118152993e+02
-2.401953601953601947e+01 -1.539241837667509571e+02
-2.400000000000000000e+01 -1.539725670364783809e+02
-2.398046398046398053e+01 -1.539382794822476512e+02
-2.396092796092796107e+01 -1.536778171822540173e+02
-2.394139194139194160e+01 -1.535891850630703175e+02
-2.392185592185592213e+01 -1.536851697078644463e+02
-2.390231990231990267e+01 -1.533663666311895497e+02
-2.388278388278388320e+01 -1.533214490548616880e+02
-2.386324786324786373e+01 -1.533428186405527640e+02
-2.384371184371184427e+01 -1.533024016702259189e+02
-2.382417582417582480e+01 -1.532220117769421677e+02
-2.380463980463980533e+01 -1.532489419683624305e+02
-2.378510378510378587e+01 -1.532783373715109860e+02
-2.376556776556776640e+01 -1.532798616346156564e+02
-2.374603174603174693e+01 -1.532517500745508414e+02
-2.372649572649572747e+01 -1.531843542949284540e+02
-2.370695970695970800e+01 -1.532628402313697507e+02
-2.368742368742368853e+01 -1.529441850900839768e+02
-2.366788766788766907e+01 -1.526360962280994897e+02
-2.364835164835164960e+01 -1.526890681018656153e+02
-2.362881562881563013e+01 -1.526660312036685809e+02
-2.360927960927961067e+01 -1.526833427378526551e+02
-2.358974358974359120e+01 -1.526718505283001264e+02
-2.357020757020757173e+01 -1.526421200773266946e+02
-2.355067155067155227e+01 -1.527538755015016250e+02
-2.353113553113553280e+01 -1.528884892576687093e+02
-2.351159951159951333e+01 -1.528013455357919952e+02
-2.349206349206349032e+01 -1.527436675294178485e+02
-2.347252747252747085e+01 -1.526127180906886167e+02
-2.345299145299145138e+01 -1.525936976927978606e+02
-2.343345543345543192e+01 -1.526508529310662823e+02
-2.341391941391941245e+01 -1.526504255861720196e+02
-2.339438339438339298e+01 -1.526500777056776883e+02
-2.337484737484737352e+01 -1.528044472881479692e+02
-2.335531135531135405e+01 -1.527740092214084484e+02
-2.333577533577533458e+01 -1.527496292620348584e+02
-2.331623931623931512e+01 -1.526380965679611279e+02
-2.329670329670329565e+01 -1.526000452716951372e+02
-2.327716727716727618e+01 -1.525221885122625736e+02
-2.325763125763125672e+01 -1.525301495828617249e+02
-2.323809523809523725e+01 -1.526011154766855498e+02
-2.321855921855921778e+01 -1.527536080268924366e+02
-2.319902319902319832e+01 -1.528832413547298756e+02
-2.317948717948717885e+01 -1.529928555571586344e+02
-2.315995115995115938e+01 -1.530019417547172793e+02
-2.314041514041513992e+01 -1.530212085394735482e+02
-2.312087912087912045e+01 -1.529320020803545219e+02
-2.310134310134310098e+01 -1.529661752123440692e+02
-2.308180708180708152e+01 -1.530036875245071997e+02
-2.306227106227106205e+01 -1.529913171456078089e+02
-2.304273504273504258e+01 -1.528879934801491629e+02
-2.302319902319902312e+01 -1.530608362160597551e+02
-2.300366300366300365e+01 -1.530945910110244199e+02
-2.298412698412698418e+01 -1.530491351473755799e+02
-2.296459096459096472e+01 -1.530299074167523656e+02
-2.294505494505494525e+01 -1.531872894860620704e+02
-2.292551892551892578e+01 -1.528850278022420071e+02
-2.290598290598290632e+01 -1.527611319037280850e+02
-2.288644688644688685e+01 -1.526763112333825916e+02
-2.286691086691086738e+01 -1.526370521629949337e+02
-2.284737484737484792e+01 -1.525099390816357925e+02
-2.282783882783882845e+01 -1.522629046295303112e+02
-2.280830280830280898e+01 -1.525745584613163430e+02
-2.278876678876678952e+01 -1.529584908779384591e+02
-2.276923076923077005e+01 -1.529410359862533824e+02
-2.274969474969475058e+01 -1.529506202608832837e+02
-2.273015873015873112e+01 -1.529264313300583353e+02
-2.271062271062271165e+01 -1.531087955132475145e+02
-2.269108669108669218e+01 -1.531378592183694991e+02
-2.267155067155067272e+01 -1.531021476841667663e+02
-2.265201465201465325e+01 -1.530303291895403390e+02
-2.263247863247863378e+01 -1.531754089838754851e+02
-2.261294261294261432e+01 -1.527732333987194409e+02
-2.259340659340659485e+01 -1.517868544985547032e+02
-2.257387057387057538e+01 -1.515197198829188210e+02
-2.255433455433455592e+01 -1.513992536186418079e+02
-2.253479853479853645e+01 -1.514163242875236506e+02
-2.251526251526251698e+01 -1.513103795940056671e+02
-2.249572649572649397e+01 -1.511757807740888211e+02
-2.247619047619047450e+01 -1.512985701903202198e+02
-2.245665445665445503e+01 -1.513327391954440202e+02
-2.243711843711843557e+01 -1.513739473774015210e+02
-2.241758241758241610e+01 -1.514305610080211579e+02
-2.239804639804639663e+01 -1.513596189957915499e+02
-2.237851037851037717e+01 -1.511727567875151976e+02
-2.235897435897435770e+01 -1.510695426473687917e+02
-2.233943833943833823e+01 -1.510627814825380426e+02
-2.231990231990231877e+01 -1.510530331457486284e+02
-2.230036630036629930e+01 -1.510548056234509602e+02
-2.228083028083027983e+01 -1.510546735456555325e+02
-2.226129426129426037e+01 -1.510417055791985490e+02
-2.224175824175824090e+01 -1.510446864660123651e+02
-2.222222222222222143e+01 -1.509826923289181764e+02
-2.220268620268620197e+01 -1.510647744507079722e+02
-2.218315018315018250e+01 -1.511934766166772022e+02
-2.216361416361416303e+01 -1.512693540435604973e+02
-2.214407814407814357e+01 -1.512827451807460477e+02
-2.212454212454212410e+01 -1.511648287259600352e+02
-2.210500610500610463e+01 -1.511933151343393149e+02
-2.208547008547008517e+01 -1.511987410735746948e+02
-2.206593406593406570e+01 -1.511109213554657913e+02
-2.204639804639804623e+01 -1.512848863065191267e+02
-2.202686202686202677e+01 -1.513195198175215808e+02
-2.200732600732600730e+01 -1.511281384386493016e+02
-2.198778998778998783e+01 -1.509713188151403358e+02
-2.196825396825396837e+01 -1.508654009029166900e+02
-2.194871794871794890e+01 -1.507442924187580218e+02
-2.192918192918192943e+01 -1.503892720704718897e+02
-2.190964590964590997e+01 -1.503786013714002365e+02
-2.189010989010989050e+01 -1.502885380346982345e+02
-2.187057387057387103e+01 -1.502454786247399738e+02
-2.185103785103785157e+01 -1.502239838030466501e+02
-2.183150183150183210e+01 -1.501753856597516688e+02
-2.181196581196581263e+01 -1.501680032380796206e+02
-2.179242979242979317e+01 -1.501926651046134680e+02
-2.177289377289377370e+01 -1.502016319490203671e+02
-2.175335775335775423e+01 -1.501643694168088814e+02
-2.173382173382173477e+01 -1.504569048221069920e+02
-2.171428571428571530e+01 -1.511521998960920428e+02
-2.169474969474969583e+01 -1.513193453974881209e+02
-2.167521367521367637e+01 -1.512961024516177417e+02
-2.165567765567765690e+01 -1.509553819701055204e+02
-2.163614163614163743e+01 -1.509790371614985247e+02
-2.161660561660561797e+01 -1.507056042657702051e+02
-2.159706959706959850e+01 -1.506513693811771191e+02
-2.157753357753357903e+01 -1.505232892498382853e+02
-2.155799755799755957e+01 -1.503106253402920629e+02
-2.153846153846154010e+01 -1.503090694250722095e+02
-2.151892551892552063e+01 -1.503998738263239545e+02
-2.149938949938950117e+01 -1.505745056959257226e+02
-2.147985347985347815e+01 -1.505733778900951734e+02
-2.146031746031745868e+01 -1.504215111055139857e+02
-2.144078144078143922e+01 -1.503966807296603463e+02
-2.142124542124541975e+01 -1.502183981301152755e+02
-2.140170940170940028e+01 -1.501960950459362323e+02
-2.138217338217338082e+01 -1.500062295294652301e+02
-2.136263736263736135e+01 -1.498757140320247743e+02
-2.134310134310134188e+01 -1.499378883711965216e+02
-2.132356532356532242e+01 -1.498868467864888316e+02
-2.130402930402930295e+01 -1.497333596554174449e+02
-2.128449328449328348e+01 -1.496556832519501654e+02
-2.126495726495726402e+01 -1.496635533406264074e+02
-2.124542124542124455e+01 -1.496749711107616747e+02
-2.122588522588522508e+01 -1.496654342515692520e+02
-2.120634920634920562e+01 -1.496988713214297491e+02
-2.118681318681318615e+01 -1.497347819686459331e+02
-2.116727716727716668e+01 -1.497137444306836471e+02
-2.114774114774114722e+01 -1.497233650598059000e+02
-2.112820512820512775e+01 -1.497840171593633443e+02
-2.110866910866910828e+01 -1.495656053911188224e+02
-2.108913308913308882e+01 -1.495226182123949172e+02
-2.106959706959706935e+01 -1.497470999888523977e+02
-2.105006105006104988e+01 -1.500337565098064374e+02
-2.103052503052503042e+01 -1.500370950310382057e+02
-2.101098901098901095e+01 -1.501419751969027345e+02
-2.099145299145299148e+01 -1.501925794175192550e+02
-2.097191697191697202e+01 -1.502097316839678740e+02
-2.095238095238095255e+01 -1.500917700134684196e+02
-2.093284493284493308e+01 -1.499845692909191825e+02
-2.091330891330891362e+01 -1.499571315938454177e+02
-2.089377289377289415e+01 -1.499010760585468631e+02
-2.087423687423687468e+01 -1.499139576487978047e+02
-2.085470085470085522e+01 -1.498950102839675083e+02
-2.083516483516483575e+01 -1.499678891989382237e+02
-2.081562881562881628e+01 -1.500142229386294730e+02
-2.079609279609279682e+01 -1.499343386735076251e+02
-2.077655677655677735e+01 -1.498751897211542996e+02
-2.075702075702075788e+01 -1.498534576478476481e+02
-2.073748473748473842e+01 -1.501634759180512901e+02
-2.071794871794871895e+01 -1.500151432001400451e+02
-2.069841269841269948e+01 -1.500200554436889320e+02
-2.067887667887668002e+01 -1.501404292985267546e+02
-2.065934065934066055e+01 -1.500854952475088453e+02
-2.063980463980464108e+01 -1.500373927007580619e+02
-2.062026862026862162e+01 -1.498192534128741613e+02
-2.060073260073260215e+01 -1.498736430501719212e+02
-2.058119658119658268e+01 -1.499538696516654568e+02
-2.056166056166056322e+01 -1.499732387584793685e+02
-2.054212454212454375e+01 -1.500631007556756629e+02
-2.052258852258852428e+01 -1.499679701233996525e+02
-2.050305250305250482e+01 -1.501441397617039115e+02
-2.048351648351648180e+01 -1.502830658672236268e+02
-2.046398046398046233e+01 -1.501962203495706092e+02
-2.044444444444444287e+01 -1.502741911408261615e+02
-2.042490842490842340e+01 -1.503972422008278045e+02
-2.040537240537240393e+01 -1.503926368178837834e+02
-2.038583638583638447e+01 -1.503776183676977212e+02
-2.036630036630036500e+01 -1.504293132927243164e+02
-2.034676434676434553e+01 -1.503120409717444943e+02
-2.032722832722832607e+01 -1.499765201073823846e+02
-2.030769230769230660e+01 -1.498275762402416831e+02
-2.028815628815628713e+01 -1.498724749785668564e+02
-2.026862026862026767e+01 -1.498427327344273579e+02
-2.024908424908424820e+01 -1.498688465649649970e+02
-2.022954822954822873e+01 -1.500110791240684591e+02
-2.021001221001220927e+01 -1.499057165583420499e+02
-2.019047619047618980e+01 -1.497626941234911726e+02
-2.017094017094017033e+01 -1.497887623502831786e+02
-2.015140415140415087e+01 -1.497816128349520000e+02
-2.013186813186813140e+01 -1.497823529215008307e+02
-2.011233211233211193e+01 -1.497824074617912800e+02
-2.009279609279609247e+01 -1.497900601742038305e+02
-2.007326007326007300e+01 -1.499397385573404335e+02
-2.005372405372405353e+01 -1.499834251033249757e+02
-2.003418803418803407e+01 -1.498503142195555711e+02
-2.001465201465201460e+01 -1.498864268451119983e+02
-1.999511599511599513e+01 -1.498810500259157266e+02
-1.997557997557997567e+01 -1.498298652154522301e+02
-1.995604395604395620e+01 -1.498282789894505243e+02
-1.993650793650793673e+01 -1.498402410700593350e+02
-1.991697191697191727e+01 -1.500175362623769502e+02
-1.989743589743589780e+01 -1.503088871793322880e+02
-1.987789987789987833e+01 -1.502962240130680129e+02
-1.985836385836385887e+01 -1.500872709504545242e+02
-1.983882783882783940e+01 -1.501532432486323501e+02
-1.981929181929181993e+01 -1.502658510004947061e+02
-1.979975579975580047e+01 -1.503850219423801775e+02
-1.978021978021978100e+01 -1.504362133718915686e+02
-1.976068376068376153e+01 -1.503611814426132582e+02
-1.974114774114774207e+01 -1.503819515211957878e+02
-1.972161172161172260e+01 -1.503133366300077114e+02
-1.970207570207570313e+01 -1.502908297944886726e+02
-1.968253968253968367e+01 -1.503008933754691441e+02
-1.966300366300366420e+01 -1.499301768531332471e+02
-1.964346764346764473e+01 -1.496892540221418528e+02
-1.962393162393162527e+01 -1.496536794069839118e+02
-1.960439560439560580e+01 -1.496313047559474967e+02
-1.958485958485958633e+01 -1.496732897837756582e+02
-1.956532356532356687e+01 -1.496607890464963759e+02
-1.954578754578754740e+01 -1.497045952621860749e+02
-1.952625152625152793e+01 -1.497770809058465318e+02
-1.950671550671550847e+01 -1.498051420509350748e+02
-1.948717948717948545e+01 -1.497951063760058332e+02
-1.946764346764346598e+01 -1.498729668513742297e+02
-1.944810744810744652e+01 -1.501648754998327604e+02
-1.942857142857142705e+01 -1.501175383994868469e+02
-1.940903540903540758e+01 -1.500092483768740976e+02
-1.938949938949938812e+01 -1.500312538218748273e+02
-1.936996336996336865e+01 -1.500594146786409340e+02
-1.935042735042734918e+01 -1.500650374835832395e+02
-1.933089133089132972e+01 -1.500832328493624459e+02
-1.931135531135531025e+01 -1.501061626501908393e+02
-1.929181929181929078e+01 -1.500506893968011184e+02
-1.927228327228327132e+01 -1.500530388367805870e+02
-1.925274725274725185e+01 -1.498694146710006976e+02
-1.923321123321123238e+01 -1.498142556657455771e+02
-1.921367521367521292e+01 -1.496951110213042284e+02
-1.919413919413919345e+01 -1.492344071646934083e+02
-1.917460317460317398e+01 -1.492047859100667893e+02
-1.915506715506715452e+01 -1.493063659570999278e+02
-1.913553113553113505e+01 -1.492788223329804680e+02
-1.911599511599511558e+01 -1.493073382258386630e+02
-1.909645909645909612e+01 -1.493572021111561980e+02
-1.907692307692307665e+01 -1.493364904633714048e+02
-1.905738705738705718e+01 -1.492412882307043844e+02
-1.903785103785103772e+01 -1.491957014871433103e+02
-1.901831501831501825e+01 -1.491613227839265221e+02
-1.899877899877899878e+01 -1.489348533531433532e+02
-1.897924297924297932e+01 -1.490786319832169511e+02
-1.895970695970695985e+01 -1.490413857009411629e+02
-1.894017094017094038e+01 -1.489999914385390980e+02
-1.892063492063492092e+01 -1.488609447999033648e+02
-1.890109890109890145e+01 -1.486966150646556173e+02
-1.888156288156288198e+01 -1.487482077319637028e+02
-1.886202686202686252e+01 -1.485267050259168968e+02
-1.884249084249084305e+01 -1.484640333692072431e+02
-1.882295482295482358e+01 -1.484627442386532721e+02
-1.880341880341880412e+01 -1.484549642387732433e+02
-1.878388278388278465e+01 -1.486756097754955590e+02
-1.876434676434676518e+01 -1.487629230421194109e+02
-1.874481074481074572e+01 -1.487653236114527431e+02
-1.872527472527472625e+01 -1.486636495242476315e+02
-1.870573870573870678e+01 -1.486449044105679889e+02
-1.868620268620268732e+01 -1.485813737820519691e+02
-1.866666666666666785e+01 -1.484458346669651405e+02
-1.864713064713064838e+01 -1.483622696993674595e+02
-1.862759462759462892e+01 -1.482199996540412599e+02
-1.860805860805860945e+01 -1.481932207772800609e+02
-1.858852258852258998e+01 -1.481148292806545612e+02
-1.856898656898657052e+01 -1.480349782337544013e+02
-1.854945054945055105e+01 -1.476298205412619780e+02
-1.852991452991453158e+01 -1.473430359441346980e+02
-1.851037851037851212e+01 -1.473023642127716641e+02
-1.849084249084248910e+01 -1.473006440710125560e+02
-1.847130647130646963e+01 -1.474165574042251592e+02
-1.845177045177045017e+01 -1.472770792973678056e+02
-1.843223443223443070e+01 -1.471458498345475618e+02
-1.841269841269841123e+01 -1.471731510843891328e+02
-1.839316239316239177e+01 -1.471897128688521832e+02
-1.837362637362637230e+01 -1.472209212387604964e+02
-1.835409035409035283e+01 -1.471844578698221255e+02
-1.833455433455433337e+01 -1.472624482531624608e+02
-1.831501831501831390e+01 -1.475334527955931208e+02
-1.829548229548229443e+01 -1.475923910613294936e+02
-1.827594627594627497e+01 -1.476100284124312338e+02
-1.825641025641025550e+01 -1.475293433768051727e+02
-1.823687423687423603e+01 -1.474263735986798451e+02
-1.821733821733821657e+01 -1.472814515600004484e+02
-1.819780219780219710e+01 -1.472450320947527302e+02
-1.817826617826617763e+01 -1.471473952315401164e+02
-1.815873015873015817e+01 -1.468830471555513668e+02
-1.813919413919413870e+01 -1.468962237039631589e+02
-1.811965811965811923e+01 -1.469247728433932991e+02
-1.810012210012209977e+01 -1.468580490968116976e+02
-1.808058608058608030e+01 -1.469481724225083497e+02
-1.806105006105006083e+01 -1.469122920571820146e+02
-1.804151404151404137e+01 -1.469243322422748292e+02
-1.802197802197802190e+01 -1.469873134968975990e+02
-1.800244200244200243e+01 -1.469536836390044243e+02
-1.798290598290598297e+01 -1.472035419893807102e+02
-1.796336996336996350e+01 -1.472692198269956805e+02
-1.794383394383394403e+01 -1.472415241342210948e+02
-1.792429792429792457e+01 -1.471901240985562822e+02
-1.790476190476190510e+01 -1.472558213055738179e+02
-1.788522588522588563e+01 -1.473928146939760779e+02
-1.786568986568986617e+01 -1.474089609587558698e+02
-1.784615384615384670e+01 -1.474351263850495002e+02
-1.782661782661782723e+01 -1.474608543464629236e+02
-1.780708180708180777e+01 -1.474618524790462288e+02
-1.778754578754578830e+01 -1.474702085818313719e+02
-1.776800976800976883e+01 -1.475317867546752382e+02
-1.774847374847374937e+01 -1.476483750799213226e+02
-1.772893772893772990e+01 -1.476693173378450581e+02
-1.770940170940171043e+01 -1.475222660075690726e+02
-1.768986568986569097e+01 -1.472450838870156815e+02
-1.767032967032967150e+01 -1.476702201829401133e+02
-1.765079365079365203e+01 -1.479844731450271240e+02
-1.763125763125763257e+01 -1.479460774244711558e+02
-1.761172161172161310e+01 -1.477270295829544295e+02
-1.759218559218559363e+01 -1.470920694558926982e+02
-1.757264957264957417e+01 -1.469223404358122593e+02
-1.755311355311355470e+01 -1.470761534262825592e+02
-1.753357753357753523e+01 -1.470185735646101648e+02
-1.751404151404151577e+01 -1.469233975253796132e+02
-1.749450549450549630e+01 -1.469923577467856148e+02
-1.747496947496947328e+01 -1.468945845845576628e+02
-1.745543345543345382e+01 -1.466605010282284525e+02
-1.743589743589743435e+01 -1.466870758785993587e+02
-1.741636141636141488e+01 -1.466451360586061696e+02
-1.739682539682539542e+01 -1.466343208973553658e+02
-1.737728937728937595e+01 -1.464717999087997384e+02
-1.735775335775335648e+01 -1.464548420655281120e+02
-1.733821733821733702e+01 -1.465703347426268124e+02
-1.731868131868131755e+01 -1.465740393680871705e+02
-1.729914529914529808e+01 -1.466838602636616997e+02
-1.727960927960927862e+01 -1.469490927480330242e+02
-1.726007326007325915e+01 -1.469038106439100773e+02
-1.724053724053723968e+01 -1.470450939039275511e+02
-1.722100122100122022e+01 -1.471202078949449401e+02
-1.720146520146520075e+01 -1.470821022691020801e+02
-1.718192918192918128e+01 -1.471201553304851757e+02
-1.716239316239316182e+01 -1.470719203297291244e+02
-1.714285714285714235e+01 -1.469179387514372479e+02
-1.712332112332112288e+01 -1.467872482040015143e+02
-1.710378510378510342e+01 -1.467530222720451434e+02
-1.708424908424908395e+01 -1.467614204231278165e+02
-1.706471306471306448e+01 -1.468008742315008135e+02
-1.704517704517704502e+01 -1.468061196823966839e+02
-1.702564102564102555e+01 -1.465728118193247553e+02
-1.700610500610500608e+01 -1.464868870231231028e+02
-1.698656898656898662e+01 -1.464671308413875579e+02
-1.696703296703296715e+01 -1.464718298431409664e+02
-1.694749694749694768e+01 -1.464049568379462016e+02
-1.692796092796092822e+01 -1.462922056153661288e+02
-1.690842490842490875e+01 -1.461401176614354824e+02
-1.688888888888888928e+01 -1.460970011983679626e+02
-1.686935286935286982e+01 -1.461019752189565111e+02
-1.684981684981685035e+01 -1.461222167573885429e+02
-1.683028083028083088e+01 -1.462654420821159533e+02
-1.681074481074481142e+01 -1.465088227953553996e+02
-1.679120879120879195e+01 -1.465438317727329718e+02
-1.677167277167277248e+01 -1.463862843024375024e+02
-1.675213675213675302e+01 -1.463549889931857422e+02
-1.673260073260073355e+01 -1.464950522431605577e+02
-1.671306471306471408e+01 -1.468855041122998841e+02
-1.669352869352869462e+01 -1.472582426648159810e+02
-1.667399267399267515e+01 -1.472131147945059979e+02
-1.665445665445665568e+01 -1.471311626007138500e+02
-1.663492063492063622e+01 -1.471974224179687667e+02
-1.661538461538461675e+01 -1.471027371014421306e+02
-1.659584859584859728e+01 -1.470568891194925527e+02
-1.657631257631257782e+01 -1.472604101012993567e+02
-1.655677655677655835e+01 -1.471072030733071472e+02
-1.653724053724053888e+01 -1.471396619166762036e+02
-1.651770451770451942e+01 -1.471358065425169173e+02
-1.649816849816849995e+01 -1.474023367637002480e+02
-1.647863247863247693e+01 -1.475200527317908836e+02
-1.645909645909645747e+01 -1.474601189310489247e+02
-1.643956043956043800e+01 -1.473162297150167035e+02
-1.642002442002441853e+01 -1.472584065246395824e+02
-1.640048840048839907e+01 -1.471222997835267563e+02
-1.638095238095237960e+01 -1.470720035331450219e+02
-1.636141636141636013e+01 -1.470971195674275691e+02
-1.634188034188034067e+01 -1.468500996453736320e+02
-1.632234432234432120e+01 -1.464950159023518950e+02
-1.630280830280830173e+01 -1.465073833425901739e+02
-1.628327228327228227e+01 -1.465823498225479966e+02
-1.626373626373626280e+01 -1.466823969859561885e+02
-1.624420024420024333e+01 -1.464112379759731937e+02
-1.622466422466422387e+01 -1.462095307189664766e+02
-1.620512820512820440e+01 -1.462070034526570623e+02
-1.618559218559218493e+01 -1.461971118480831819e+02
-1.616605616605616547e+01 -1.461112599382000212e+02
-1.614652014652014600e+01 -1.461857151206848471e+02
-1.612698412698412653e+01 -1.460565857732184725e+02
-1.610744810744810707e+01 -1.460395943061192554e+02
-1.608791208791208760e+01 -1.460109206435322449e+02
-1.606837606837606813e+01 -1.460518830055335400e+02
-1.604884004884004867e+01 -1.461373795268226559e+02
-1.602930402930402920e+01 -1.463195283822098816e+02
-1.600976800976800973e+01 -1.462567649977535496e+02
-1.599023199023199027e+01 -1.461352216688831049e+02
-1.597069597069597080e+01 -1.460780080314829092e+02
-1.595115995115995133e+01 -1.459792231182932483e+02
-1.593162393162393187e+01 -1.459462018615014642e+02
-1.591208791208791240e+01 -1.458801564457618554e+02
-1.589255189255189293e+01 -1.459119712852813677e+02
-1.587301587301587347e+01 -1.459754904431402736e+02
-1.585347985347985400e+01 -1.458980179948309797e+02
-1.583394383394383453e+01 -1.456938268233085694e+02
-1.581440781440781507e+01 -1.452757376942140866e+02
-1.579487179487179560e+01 -1.452600377359216850e+02
-1.577533577533577613e+01 -1.451258354045174599e+02
-1.575579975579975667e+01 -1.451195320488686207e+02
-1.573626373626373720e+01 -1.449151043037669808e+02
-1.571672771672771773e+01 -1.448554844046715573e+02
-1.569719169719169827e+01 -1.448801772397053185e+02
-1.567765567765567880e+01 -1.449350251937331109e+02
-1.565811965811965933e+01 -1.449526816599919528e+02
-1.563858363858363987e+01 -1.449486912080451759e+02
-1.561904761904762040e+01 -1.447618178858920430e+02
-1.559951159951160093e+01 -1.446651818036964130e+02
-1.557997557997558147e+01 -1.446730319830525104e+02
-1.556043956043956200e+01 -1.446645148410220827e+02
-1.554090354090354253e+01 -1.446491043248277890e+02
-1.552136752136752307e+01 -1.446966138572509806e+02
-1.550183150183150360e+01 -1.447105981243028339e+02
-1.548229548229548058e+01 -1.446887481223587031e+02
-1.546275946275946112e+01 -1.447773646086177735e+02
-1.544322344322344165e+01 -1.448551081596466190e+02
-1.542368742368742218e+01 -1.448436453763462737e+02
-1.540415140415140272e+01 -1.448679494046194520e+02
-1.538461538461538325e+01 -1.449219779975952065e+02
-1.536507936507936378e+01 -1.452313342442765531e+02
-1.534554334554334432e+01 -1.453349088569058551e+02
-1.532600732600732485e+01 -1.452137453396601927e+02
-1.530647130647130538e+01 -1.450082096686229249e+02
-1.528693528693528592e+01 -1.450393818134365347e+02
-1.526739926739926645e+01 -1.450887534066962985e+02
-1.524786324786324698e+01 -1.450981034457344663e+02
-1.522832722832722752e+01 -1.450175192610144279e+02
-1.520879120879120805e+01 -1.450724215960291019e+02
-1.518925518925518858e+01 -1.449181452355849444e+02
-1.516971916971916912e+01 -1.446827325799943651e+02
-1.515018315018314965e+01 -1.446796219064124500e+02
-1.513064713064713018e+01 -1.446968988740906639e+02
-1.511111111111111072e+01 -1.446003772591095640e+02
-1.509157509157509125e+01 -1.446178093206357573e+02
-1.507203907203907178e+01 -1.445488075305069060e+02
-1.505250305250305232e+01 -1.444949692278746056e+02
-1.503296703296703285e+01 -1.445420244985013198e+02
-1.501343101343101338e+01 -1.446135120270671166e+02
-1.499389499389499392e+01 -1.445677551721480540e+02
-1.497435897435897445e+01 -1.444427682420922281e+02
-1.495482295482295498e+01 -1.445498970704602471e+02
-1.493528693528693552e+01 -1.448270236496841505e+02
-1.491575091575091605e+01 -1.448813614479078353e+02
-1.489621489621489658e+01 -1.449825983199316966e+02
-1.487667887667887712e+01 -1.450141024819111806e+02
-1.485714285714285765e+01 -1.450928141466698378e+02
-1.483760683760683818e+01 -1.449862906948608270e+02
-1.481807081807081872e+01 -1.449180282204110881e+02
-1.479853479853479925e+01 -1.449278579037955694e+02
-1.477899877899877978e+01 -1.448242200730740024e+02
-1.475946275946276032e+01 -1.447112250367682407e+02
-1.473992673992674085e+01 -1.447234814936694534e+02
-1.472039072039072138e+01 -1.447666375011919229e+02
-1.470085470085470192e+01 -1.445861956465294327e+02
-1.468131868131868245e+01 -1.445416813604688855e+02
-1.466178266178266298e+01 -1.446047604563983384e+02
-1.464224664224664352e+01 -1.445888148336324548e+02
-1.462271062271062405e+01 -1.446380213171974844e+02
-1.460317460317460458e+01 -1.446118503180824746e+02
-1.458363858363858512e+01 -1.445622467327783340e+02
-1.456410256410256565e+01 -1.446712144277294954e+02
-1.454456654456654618e+01 -1.446916718284632282e+02
-1.452503052503052672e+01 -1.445811429040869598e+02
-1.450549450549450725e+01 -1.445088153471122325e+02
-1.448595848595848423e+01 -1.444872306498709804e+02
-1.446642246642246477e+01 -1.443924663132218598e+02
-1.444688644688644530e+01 -1.444798532597287419e+02
-1.442735042735042583e+01 -1.446586321826605683e+02
-1.440781440781440637e+01 -1.446878782349982941e+02
-1.438827838827838690e+01 -1.446878360164982951e+02
-1.436874236874236743e+01 -1.448315228641191652e+02
-1.434920634920634797e+01 -1.448605092532036451e+02
-1.432967032967032850e+01 -1.447340906156605342e+02
-1.431013431013430903e+01 -1.448474524342705934e+02
-1.429059829059828957e+01 -1.451157426805949058e+02
-1.427106227106227010e+01 -1.451141857323493412e+02
-1.425152625152625063e+01 -1.451804430747767469e+02
-1.423199023199023117e+01 -1.453882272836139578e+02
-1.421245421245421170e+01 -1.453997746445191126e+02
-1.419291819291819223e+01 -1.455687248425114433e+02
-1.417338217338217277e+01 -1.456777114070035566e+02
-1.415384615384615330e+01 -1.456173407493207321e+02
-1.413431013431013383e+01 -1.454563842359244177e+02
-1.411477411477411437e+01 -1.453329831352783970e+02
-1.409523809523809490e+01 -1.454425940801083925e+02
-1.407570207570207543e+01 -1.455694621518931910e+02
-1.405616605616605597e+01 -1.454322551651334834e+02
-1.403663003663003650e+01 -1.447492963572970552e+02
-1.401709401709401703e+01 -1.447028035437545554e+02
-1.399755799755799757e+01 -1.446761650301418172e+02
-1.397802197802197810e+01 -1.447534298201504441e+02
-1.395848595848595863e+01 -1.450080939085512171e+02
-1.393894993894993917e+01 -1.450795083243533554e+02
-1.391941391941391970e+01 -1.450734605657256964e+02
-1.389987789987790023e+01 -1.451793109388986522e+02
-1.388034188034188077e+01 -1.453026703497948802e+02
-1.386080586080586130e+01 -1.454892598236215520e+02
-1.384126984126984183e+01 -1.454853932065917945e+02
-1.382173382173382237e+01 -1.457307875461728202e+02
-1.380219780219780290e+01 -1.458829333294958701e+02
-1.378266178266178343e+01 -1.458673778835168378e+02
-1.376312576312576397e+01 -1.457071089057332642e+02
-1.374358974358974450e+01 -1.456394143073562759e+02
-1.372405372405372503e+01 -1.456666435615854027e+02
-1.370451770451770557e+01 -1.458145571489775989e+02
-1.368498168498168610e+01 -1.458836942028146382e+02
-1.366544566544566663e+01 -1.457937867685484150e+02
-1.364590964590964717e+01 -1.457590154116813608e+02
-1.362637362637362770e+01 -1.458414586885867834e+02
-1.360683760683760823e+01 -1.458305209128069464e+02
-1.358730158730158877e+01 -1.460220971198596089e+02
-1.356776556776556930e+01 -1.459439181337654929e+02
-1.354822954822954983e+01 -1.459146009905231836e+02
-1.352869352869353037e+01 -1.459511751952520058e+02
-1.350915750915751090e+01 -1.460142566090250398e+02
-1.348962148962148788e+01 -1.459047285415956026e+02
-1.347008547008546842e+01 -1.458131224768120831e+02
-1.345054945054944895e+01 -1.459260154439267012e+02
-1.343101343101342948e+01 -1.459629030759189163e+02
-1.341147741147741002e+01 -1.459001688563376149e+02
-1.339194139194139055e+01 -1.459191002441731086e+02
-1.337240537240537108e+01 -1.456764932523585685e+02
-1.335286935286935162e+01 -1.456471149333864332e+02
-1.333333333333333215e+01 -1.452537974405801720e+02
-1.331379731379731268e+01 -1.450931585978349290e+02
-1.329426129426129322e+01 -1.450459289213869738e+02
-1.327472527472527375e+01 -1.448567986407763328e+02
-1.325518925518925428e+01 -1.450154923921447221e+02
-1.323565323565323482e+01 -1.451324014151734048e+02
-1.321611721611721535e+01 -1.452460927223474130e+02
-1.319658119658119588e+01 -1.452894392870617253e+02
-1.317704517704517642e+01 -1.455628609503490338e+02
-1.315750915750915695e+01 -1.463987934107373121e+02
-1.313797313797313748e+01 -1.465380292997917309e+02
-1.311843711843711802e+01 -1.464464246325205181e+02
-1.309890109890109855e+01 -1.464408394579680532e+02
-1.307936507936507908e+01 -1.463691564932426843e+02
-1.305982905982905962e+01 -1.462091125317673459e+02
-1.304029304029304015e+01 -1.460760992996911511e+02
-1.302075702075702068e+01 -1.460114587182947048e+02
-1.300122100122100122e+01 -1.460136469266280983e+02
-1.298168498168498175e+01 -1.459425816903481916e+02
-1.296214896214896228e+01 -1.458144651607659910e+02
-1.294261294261294282e+01 -1.455712317834785949e+02
-1.292307692307692335e+01 -1.453332539155682070e+02
-1.290354090354090388e+01 -1.452249543799303808e+02
-1.288400488400488442e+01 -1.453939334371102063e+02
-1.286446886446886495e+01 -1.453769902706802384e+02
-1.284493284493284548e+01 -1.453917505565007389e+02
-1.282539682539682602e+01 -1.452433776509240602e+02
-1.280586080586080655e+01 -1.452458214060347927e+02
-1.278632478632478708e+01 -1.451258812222320955e+02
-1.276678876678876762e+01 -1.452005321861942946e+02
-1.274725274725274815e+01 -1.451039762954948458e+02
-1.272771672771672868e+01 -1.450352064248623662e+02
-1.270818070818070922e+01 -1.450435795098983363e+02
-1.268864468864468975e+01 -1.450659912986419613e+02
-1.266910866910867028e+01 -1.451108306109981072e+02
-1.264957264957265082e+01 -1.451150980685587797e+02
-1.263003663003663135e+01 -1.450338179205768085e+02
-1.261050061050061188e+01 -1.449380225308844956e+02
-1.259096459096459242e+01 -1.449631389557916350e+02
-1.257142857142857295e+01 -1.449772034530551537e+02
-1.255189255189255348e+01 -1.449037524713151583e+02
-1.253235653235653402e+01 -1.449194428023190255e+02
-1.251282051282051455e+01 -1.449323339662192609e+02
-1.249328449328449153e+01 -1.450811167592966058e+02
-1.247374847374847207e+01 -1.450954247432269426e+02
-1.245421245421245260e+01 -1.453882817767861297e+02
-1.243467643467643313e+01 -1.454703652359766011e+02
-1.241514041514041367e+01 -1.453373993318817838e+02
-1.239560439560439420e+01 -1.450630505216298047e+02
-1.237606837606837473e+01 -1.447702764383983833e+02
-1.235653235653235527e+01 -1.447650179245052300e+02
-1.233699633699633580e+01 -1.447214653468335825e+02
-1.231746031746031633e+01 -1.446354836690813102e+02
-1.229792429792429687e+01 -1.446341208825167541e+02
-1.227838827838827740e+01 -1.444841791074227615e+02
-1.225885225885225793e+01 -1.442414334870688037e+02
-1.223931623931623847e+01 -1.441679323371984651e+02
-1.221978021978021900e+01 -1.442564136249049795e+02
-1.220024420024419953e+01 -1.443191960791088206e+02
-1.218070818070818007e+01 -1.443543407324158352e+02
-1.216117216117216060e+01 -1.440252902678048770e+02
-1.214163614163614113e+01 -1.438324144474105424e+02
-1.212210012210012167e+01 -1.438158001914377451e+02
-1.210256410256410220e+01 -1.438357812152876818e+02
-1.208302808302808273e+01 -1.439442065653068994e+02
-1.206349206349206327e+01 -1.440773046152862662e+02
-1.204395604395604380e+01 -1.442025325787595875e+02
-1.202442002442002433e+01 -1.440681621344307928e+02
-1.200488400488400487e+01 -1.440152680110940651e+02
-1.198534798534798540e+01 -1.440545716017324480e+02
-1.196581196581196593e+01 -1.439927427231394574e+02
-1.194627594627594647e+01 -1.439741370973988239e+02
-1.192673992673992700e+01 -1.439321585788512436e+02
-1.190720390720390753e+01 -1.440784344730777207e+02
-1.188766788766788807e+01 -1.441361850678920291e+02
-1.186813186813186860e+01 -1.442220142392862670e+02
-1.184859584859584913e+01 -1.442936770212844237e+02
-1.182905982905982967e+01 -1.442445244185613547e+02
-1.180952380952381020e+01 -1.442200071524693499e+02
-1.178998778998779073e+01 -1.441630313384542603e+02
-1.177045177045177127e+01 -1.439962499775812432e+02
-1.175091575091575180e+01 -1.438594922831845508e+02
-1.173137973137973233e+01 -1.439828200538614738e+02
-1.171184371184371287e+01 -1.440180005760063580e+02
-1.169230769230769340e+01 -1.439315447705781708e+02
-1.167277167277167393e+01 -1.439936960092267100e+02
-1.165323565323565447e+01 -1.440103120222918847e+02
-1.163369963369963500e+01 -1.440086016305576777e+02
-1.161416361416361553e+01 -1.439563013920009382e+02
-1.159462759462759607e+01 -1.439352873684034648e+02
-1.157509157509157660e+01 -1.439974233538657984e+02
-1.155555555555555713e+01 -1.440580697238326593e+02
-1.153601953601953767e+01 -1.441930039670171197e+02
-1.151648351648351820e+01 -1.446156966897242455e+02
-1.149694749694749873e+01 -1.449118288296382389e+02
-1.147741147741147572e+01 -1.449874306772187538e+02
-1.145787545787545625e+01 -1.450370079208917957e+02
-1.143833943833943678e+01 -1.451320080595582738e+02
-1.141880341880341732e+01 -1.451164480633952962e+02
-1.139926739926739785e+01 -1.452860415784263921e+02
-1.137973137973137838e+01 -1.455438560148616887e+02
-1.136019536019535892e+01 -1.454393212398067590e+02
-1.134065934065933945e+01 -1.451484212474670414e+02
-1.132112332112331998e+01 -1.449755005100104768e+02
-1.130158730158730052e+01 -1.449382303092093025e+02
-1.128205128205128105e+01 -1.454832013618877511e+02
-1.126251526251526158e+01 -1.457667052937871404e+02
-1.124297924297924212e+01 -1.456994261353990510e+02
-1.122344322344322265e+01 -1.457108240063722064e+02
-1.120390720390720318e+01 -1.457278106566120073e+02
-1.118437118437118372e+01 -1.454871512744473989e+02
-1.116483516483516425e+01 -1.453546968419452128e+02
-1.114529914529914478e+01 -1.456505725231271811e+02
-1.112576312576312532e+01 -1.456844583914541147e+02
-1.110622710622710585e+01 -1.455461355347576955e+02
-1.108669108669108638e+01 -1.450209325594774441e+02
-1.106715506715506692e+01 -1.449698841846444850e+02
-1.104761904761904745e+01 -1.449893304462328842e+02
-1.102808302808302798e+01 -1.448765345019878055e+02
-1.100854700854700852e+01 -1.444284093806521128e+02
-1.098901098901098905e+01 -1.443210162199831075e+02
-1.096947496947496958e+01 -1.443053865221995977e+02
-1.094993894993895012e+01 -1.443575697016918298e+02
-1.093040293040293065e+01 -1.442114428175297007e+02
-1.091086691086691118e+01 -1.441099432415196304e+02
-1.089133089133089172e+01 -1.439692222555353567e+02
-1.087179487179487225e+01 -1.439223157094043302e+02
-1.085225885225885278e+01 -1.438911591836191235e+02
-1.083272283272283332e+01 -1.437595950559030484e+02
-1.081318681318681385e+01 -1.436552049801589419e+02
-1.079365079365079438e+01 -1.435157713651811378e+02
-1.077411477411477492e+01 -1.435328931949353830e+02
-1.075457875457875545e+01 -1.434803536637961372e+02
-1.073504273504273598e+01 -1.434608085207410113e+02
-1.071550671550671652e+01 -1.434299601083435221e+02
-1.069597069597069705e+01 -1.432718364041918448e+02
-1.067643467643467758e+01 -1.430562254138675939e+02
-1.065689865689865812e+01 -1.429165455624150809e+02
-1.063736263736263865e+01 -1.423459128016735917e+02
-1.061782661782661918e+01 -1.423427476627034309e+02
-1.059829059829059972e+01 -1.421146501362949550e+02
-1.057875457875458025e+01 -1.421018780684843250e+02
-1.055921855921856078e+01 -1.414851949259599166e+02
-1.053968253968254132e+01 -1.413821764173943336e+02
-1.052014652014652185e+01 -1.411919547214918964e+02
-1.050061050061050238e+01 -1.411898960724531662e+02
-1.048107448107447937e+01 -1.406215652054125087e+02
-1.046153846153845990e+01 -1.405129056005977191e+02
-1.044200244200244043e+01 -1.363608138673715757e+02
-1.042246642246642097e+01 -1.340920309551244998e+02
-1.040293040293040150e+01 -1.339847631581739051e+02
-1.038339438339438203e+01 -1.326379796615663054e+02
-1.036385836385836257e+01 -1.323236941622141956e+02
-1.034432234432234310e+01 -1.313721623024795235e+02
-1.032478632478632363e+01 -1.297442984741848591e+02
-1.030525030525030417e+01 -1.291004187245368371e+02
-1.028571428571428470e+01 -1.283464498776833125e+02
-1.026617826617826523e+01 -1.279346511101987716e+02
-1.024664224664224577e+01 -1.278480684344878995e+02
-1.022710622710622630e+01 -1.275075410555501918e+02
-1.020757020757020683e+01 -1.270651261473778959e+02
-1.018803418803418737e+01 -1.266581523017529491e+02
-1.016849816849816790e+01 -1.262775870073283926e+02
-1.014896214896214843e+01 -1.260642157488385635e+02
-1.012942612942612897e+01 -1.260326661520399085e+02
-1.010989010989010950e+01 -1.258082882391605750e+02
-1.009035409035409003e+01 -1.252903399604061576e+02
-1.007081807081807057e+01 -1.250388084955691284e+02
-1.005128205128205110e+01 -1.249698538222834259e+02
-1.003174603174603163e+01 -1.247689758814843231e+02
-1.001221001221001217e+01 -1.246147579802394034e+02
-9.992673992673992700e+00 -1.243888662700977648e+02
-9.973137973137973233e+00 -1.241105836030342715e+02
-9.953601953601953767e+00 -1.239457908166427558e+02
-9.934065934065934300e+00 -1.238351331682702039e+02
-9.914529914529914834e+00 -1.236746835106216622e+02
-9.894993894993895367e+00 -1.234797557956185869e+02
-9.875457875457875900e+00 -1.233545087003277843e+02
-9.855921855921856434e+00 -1.232643299494464628e+02
-9.836385836385836967e+00 -1.231296596133739740e+02
-9.816849816849817500e+00 -1.229129556955739702e+02
-9.797313797313798034e+00 -1.227918364110682887e+02
-9.777777777777778567e+00 -1.227295254504438731e+02
-9.758241758241759101e+00 -1.226013835802594372e+02
-9.738705738705739634e+00 -1.225118501683409846e+02
-9.719169719169720167e+00 -1.224120004949428022e+02
-9.699633699633700701e+00 -1.222998155055726954e+02
-9.680097680097681234e+00 -1.222202062345608198e+02
-9.660561660561661768e+00 -1.222186223066438515e+02
-9.641025641025642301e+00 -1.221128960425862147e+02
-9.621489621489622834e+00 -1.218597657858609580e+02
-9.601953601953603368e+00 -1.217688706482174297e+02
-9.582417582417583901e+00 -1.217163294705270289e+02
-9.562881562881564435e+00 -1.216981983138967678e+02
-9.543345543345544968e+00 -1.217826753788844343e+02
-9.523809523809525501e+00 -1.217122737510457853e+02
-9.504273504273506035e+00 -1.216407416407846256e+02
-9.484737484737483015e+00 -1.215667900219801822e+02
-9.465201465201463549e+00 -1.215758208238332259e+02
-9.445665445665444082e+00 -1.216789946866695971e+02
-9.426129426129424616e+00 -1.216860254852500844e+02
-9.406593406593405149e+00 -1.217380499884659031e+02
-9.387057387057385682e+00 -1.217395097247909916e+02
-9.367521367521366216e+00 -1.216415254307964631e+02
-9.347985347985346749e+00 -1.216543823088942418e+02
-9.328449328449327282e+00 -1.216876554199565419e+02
-9.308913308913307816e+00 -1.216840939804586696e+02
-9.289377289377288349e+00 -1.217189984206310669e+02
-9.269841269841268883e+00 -1.217488679980118746e+02
-9.250305250305249416e+00 -1.216533381621955101e+02
-9.230769230769229949e+00 -1.216676992274588400e+02
-9.211233211233210483e+00 -1.217854935321863650e+02
-9.191697191697191016e+00 -1.217998902952304405e+02
-9.172161172161171550e+00 -1.217433367198052849e+02
-9.152625152625152083e+00 -1.216824879927297332e+02
-9.133089133089132616e+00 -1.216523544996674531e+02
-9.113553113553113150e+00 -1.217590543327153085e+02
-9.094017094017093683e+00 -1.218075641691578568e+02
-9.074481074481074216e+00 -1.217408304730150945e+02
-9.054945054945054750e+00 -1.217222009524917610e+02
-9.035409035409035283e+00 -1.217398627595533043e+02
-9.015873015873015817e+00 -1.217684087415097451e+02
-8.996336996336996350e+00 -1.218480767197328873e+02
-8.976800976800976883e+00 -1.218137699427487917e+02
-8.957264957264957417e+00 -1.217512975595239624e+02
-8.937728937728937950e+00 -1.218302004319979801e+02
-8.918192918192918484e+00 -1.217108292453741711e+02
-8.898656898656899017e+00 -1.216706411123712996e+02
-8.879120879120879550e+00 -1.217508448782916872e+02
-8.859584859584860084e+00 -1.217103736725414080e+02
-8.840048840048840617e+00 -1.217582599862575989e+02
-8.820512820512821150e+00 -1.217437000770693345e+02
-8.800976800976801684e+00 -1.215377834136880608e+02
-8.781440781440782217e+00 -1.214457239845404217e+02
-8.761904761904762751e+00 -1.215288177738257502e+02
-8.742368742368743284e+00 -1.216853905362041246e+02
-8.722832722832723817e+00 -1.216568069931291660e+02
-8.703296703296704351e+00 -1.216283035839458933e+02
-8.683760683760684884e+00 -1.216320897383688902e+02
-8.664224664224665418e+00 -1.215521612852379718e+02
-8.644688644688645951e+00 -1.216058704085192375e+02
-8.625152625152626484e+00 -1.216895352778431771e+02
-8.605616605616607018e+00 -1.216427696788416029e+02
-8.586080586080587551e+00 -1.216112388812369574e+02
-8.566544566544568085e+00 -1.216429862421805979e+02
-8.547008547008548618e+00 -1.216364320681496167e+02
-8.527472527472529151e+00 -1.217249123750270883e+02
-8.507936507936509685e+00 -1.216952735663429337e+02
-8.488400488400486665e+00 -1.215332400023604151e+02
-8.468864468864467199e+00 -1.215119504105687298e+02
-8.449328449328447732e+00 -1.215951484516180727e+02
-8.429792429792428266e+00 -1.216330092104192602e+02
-8.410256410256408799e+00 -1.216345839161100884e+02
-8.390720390720389332e+00 -1.215703726958494428e+02
-8.371184371184369866e+00 -1.215235822491547566e+02
-8.351648351648350399e+00 -1.214925950842656732e+02
-8.332112332112330932e+00 -1.215790715525565417e+02
-8.312576312576311466e+00 -1.215771716111720195e+02
-8.293040293040291999e+00 -1.215711178971705522e+02
-8.273504273504272533e+00 -1.216193091248934053e+02
-8.253968253968253066e+00 -1.216669053911243026e+02
-8.234432234432233599e+00 -1.215680299637129593e+02
-8.214896214896214133e+00 -1.212580125357181089e+02
-8.195360195360194666e+00 -1.213283780800567371e+02
-8.175824175824175200e+00 -1.213344956250219013e+02
-8.156288156288155733e+00 -1.213116990485239626e+02
-8.136752136752136266e+00 -1.213202143774753665e+02
-8.117216117216116800e+00 -1.212268628315998029e+02
-8.097680097680097333e+00 -1.213022031876766391e+02
-8.078144078144077866e+00 -1.213598570625864284e+02
-8.058608058608058400e+00 -1.212412157151277938e+02
-8.039072039072038933e+00 -1.213414553388086574e+02
-8.019536019536019467e+00 -1.212651147470241142e+02
-8.000000000000000000e+00 -1.211926779106169363e+02
-7.980463980463980533e+00 -1.212822835426784991e+02
-7.960927960927961067e+00 -1.212386325871516277e+02
-7.941391941391941600e+00 -1.213392533016374983e+02
-7.921855921855922134e+00 -1.215259718950818808e+02
-7.902319902319902667e+00 -1.215243488317529454e+02
-7.882783882783883200e+00 -1.214372870502505322e+02
-7.863247863247863734e+00 -1.213532134872697839e+02
-7.843711843711844267e+00 -1.213967613689406733e+02
-7.824175824175824800e+00 -1.214588953752156044e+02
-7.804639804639805334e+00 -1.214509890593236605e+02
-7.785103785103785867e+00 -1.214863798830373582e+02
-7.765567765567766401e+00 -1.214328854880525910e+02
-7.746031746031746934e+00 -1.214473742891848644e+02
-7.726495726495727467e+00 -1.214640390164638717e+02
-7.706959706959708001e+00 -1.215489200425040082e+02
-7.687423687423688534e+00 -1.215408996611391359e+02
-7.667887667887669068e+00 -1.214377430449658988e+02
-7.648351648351649601e+00 -1.213513088431752180e+02
-7.628815628815630134e+00 -1.214109830839553013e+02
-7.609279609279610668e+00 -1.215963314899417753e+02
-7.589743589743591201e+00 -1.215960682888336351e+02
-7.570207570207571734e+00 -1.215056772941285459e+02
-7.550671550671552268e+00 -1.215282196313876852e+02
-7.531135531135532801e+00 -1.215089160893002713e+02
-7.511599511599513335e+00 -1.215325238693946943e+02
-7.492063492063493868e+00 -1.216107129949050005e+02
-7.472527472527474401e+00 -1.215492035572908804e+02
-7.452991452991454935e+00 -1.214587179362068383e+02
-7.433455433455435468e+00 -1.215431954660683971e+02
-7.413919413919416002e+00 -1.215258157413469320e+02
-7.394383394383396535e+00 -1.216091170625624045e+02
-7.374847374847377068e+00 -1.215833209383841904e+02
-7.355311355311357602e+00 -1.214528035484091504e+02
-7.335775335775338135e+00 -1.217939083356327359e+02
-7.316239316239318669e+00 -1.218621516485542315e+02
-7.296703296703299202e+00 -1.218574703953559322e+02
-7.277167277167279735e+00 -1.218767911310690266e+02
-7.257631257631260269e+00 -1.218516965823252747e+02
-7.238095238095240802e+00 -1.218084816299095365e+02
-7.218559218559221335e+00 -1.216972019013007298e+02
-7.199023199023201869e+00 -1.217367960216665068e+02
-7.179487179487182402e+00 -1.218669777392975959e+02
-7.159951159951162936e+00 -1.217653640377640301e+02
-7.140415140415143469e+00 -1.218442337391043537e+02
-7.120879120879124002e+00 -1.219079083339032366e+02
-7.101343101343104536e+00 -1.218271675032634107e+02
-7.081807081807085069e+00 -1.218313326228036999e+02
-7.062271062271065603e+00 -1.217304909504999841e+02
-7.042735042735046136e+00 -1.216519487178376551e+02
-7.023199023199026669e+00 -1.216391186795391945e+02
-7.003663003663007203e+00 -1.217401804154408751e+02
-6.984126984126980631e+00 -1.218188638976432117e+02
-6.964590964590961164e+00 -1.218086561654317279e+02
-6.945054945054941697e+00 -1.217188216563604044e+02
-6.925518925518922231e+00 -1.215754170554120748e+02
-6.905982905982902764e+00 -1.215159861892229856e+02
-6.886446886446883298e+00 -1.215839117473512374e+02
-6.866910866910863831e+00 -1.215495009760776668e+02
-6.847374847374844364e+00 -1.216260651968115098e+02
-6.827838827838824898e+00 -1.215478015277413846e+02
-6.808302808302805431e+00 -1.213405451118622267e+02
-6.788766788766785965e+00 -1.214371038382168280e+02
-6.769230769230766498e+00 -1.215192772520478712e+02
-6.749694749694747031e+00 -1.214853446226887854e+02
-6.730158730158727565e+00 -1.215148772574913352e+02
-6.710622710622708098e+00 -1.215226750500331150e+02
-6.691086691086688631e+00 -1.215199126262266702e+02
-6.671550671550669165e+00 -1.214880897589605695e+02
-6.652014652014649698e+00 -1.214844702390453222e+02
-6.632478632478630232e+00 -1.214765989567195561e+02
-6.612942612942610765e+00 -1.215152857327221625e+02
-6.593406593406591298e+00 -1.215773132451931815e+02
-6.573870573870571832e+00 -1.214392523052761135e+02
-6.554334554334552365e+00 -1.213617069638070092e+02
-6.534798534798532899e+00 -1.214543262281418095e+02
-6.515262515262513432e+00 -1.213984015374062864e+02
-6.495726495726493965e+00 -1.214220051453671942e+02
-6.476190476190474499e+00 -1.215454144722454828e+02
-6.456654456654455032e+00 -1.215494564940265008e+02
-6.437118437118435565e+00 -1.214695353682333945e+02
-6.417582417582416099e+00 -1.214496111674970962e+02
-6.398046398046396632e+00 -1.214326323779168035e+02
-6.378510378510377166e+00 -1.214723776374438700e+02
-6.358974358974357699e+00 -1.215247813038755851e+02
-6.339438339438338232e+00 -1.215100236861283776e+02
-6.319902319902318766e+00 -1.214592109837793288e+02
-6.300366300366299299e+00 -1.214452475920426480e+02
-6.280830280830279833e+00 -1.215411259402765012e+02
-6.261294261294260366e+00 -1.215471039923663739e+02
-6.241758241758240899e+00 -1.215044054169437970e+02
-6.222222222222221433e+00 -1.215399208959241406e+02
-6.202686202686201966e+00 -1.215164970857457831e+02
-6.183150183150182500e+00 -1.214453096642703400e+02
-6.163614163614163033e+00 -1.215125769591677454e+02
-6.144078144078143566e+00 -1.215110588857921243e+02
-6.124542124542124100e+00 -1.214211172943250006e+02
-6.105006105006104633e+00 -1.214624367217171965e+02
-6.085470085470085166e+00 -1.214543801774554623e+02
-6.065934065934065700e+00 -1.213472796887334937e+02
-6.046398046398046233e+00 -1.214927098949586224e+02
-6.026862026862026767e+00 -1.216036757984373082e+02
-6.007326007326007300e+00 -1.215024371228440145e+02
-5.987789987789987833e+00 -1.215901219460057661e+02
-5.968253968253968367e+00 -1.215458418340852234e+02
-5.948717948717948900e+00 -1.214492043026620820e+02
-5.929181929181929434e+00 -1.216536521364665475e+02
-5.909645909645909967e+00 -1.217192625736796003e+02
-5.890109890109890500e+00 -1.216266877806954483e+02
-5.870573870573871034e+00 -1.215264185376961166e+02
-5.851037851037851567e+00 -1.214944126463551299e+02
-5.831501831501832100e+00 -1.215015736642298521e+02
-5.811965811965812634e+00 -1.215079679661077421e+02
-5.792429792429793167e+00 -1.216038685327928306e+02
-5.772893772893773701e+00 -1.216283535079974456e+02
-5.753357753357754234e+00 -1.215819141181318486e+02
-5.733821733821734767e+00 -1.215244341538608666e+02
-5.714285714285715301e+00 -1.215810871803785886e+02
-5.694749694749695834e+00 -1.217574414116930939e+02
-5.675213675213676368e+00 -1.217084022870060664e+02
-5.655677655677656901e+00 -1.216351925825126301e+02
-5.636141636141637434e+00 -1.215427906604502368e+02
-5.616605616605617968e+00 -1.215029847191198371e+02
-5.597069597069598501e+00 -1.216058976771041671e+02
-5.577533577533579034e+00 -1.215844371303755764e+02
-5.557997557997559568e+00 -1.216236056168440598e+02
-5.538461538461540101e+00 -1.216281982113639515e+02
-5.518925518925520635e+00 -1.216576947245537781e+02
-5.499389499389501168e+00 -1.216364683288701940e+02
-5.479853479853481701e+00 -1.217292272093611416e+02
-5.460317460317462235e+00 -1.217625922149363760e+02
-5.440781440781442768e+00 -1.218558609625574576e+02
-5.421245421245423302e+00 -1.218680261289613327e+02
-5.401709401709403835e+00 -1.218248159284450480e+02
-5.382173382173384368e+00 -1.218108756213727588e+02
-5.362637362637364902e+00 -1.218816306186718634e+02
-5.343101343101345435e+00 -1.218381184869706857e+02
-5.323565323565325969e+00 -1.218688688753000520e+02
-5.304029304029306502e+00 -1.219649214102407200e+02
-5.284493284493287035e+00 -1.219695422828630456e+02
-5.264957264957267569e+00 -1.219705631040174154e+02
-5.245421245421248102e+00 -1.220215293386850988e+02
-5.225885225885228635e+00 -1.219746850946606997e+02
-5.206349206349209169e+00 -1.218577324718899746e+02
-5.186813186813189702e+00 -1.219818338239466868e+02
-5.167277167277170236e+00 -1.217930231894373350e+02
-5.147741147741150769e+00 -1.216821952275716683e+02
-5.128205128205131302e+00 -1.217911676701932322e+02
-5.108669108669111836e+00 -1.216854805305761289e+02
-5.089133089133092369e+00 -1.214249827613613633e+02
-5.069597069597072903e+00 -1.215077062125259175e+02
-5.050061050061053436e+00 -1.215235517242863494e+02
-5.030525030525033969e+00 -1.214566746129430612e+02
-5.010989010989014503e+00 -1.214621324242798295e+02
-4.991452991452987931e+00 -1.215399655963823164e+02
-4.971916971916968464e+00 -1.214067407561560969e+02
-4.952380952380948997e+00 -1.213900122349667896e+02
-4.932844932844929531e+00 -1.214316423507024183e+02
-4.913308913308910064e+00 -1.213321519784548030e+02
-4.893772893772890598e+00 -1.212391946365556947e+02
-4.874236874236871131e+00 -1.212631305547692619e+02
-4.854700854700851664e+00 -1.213366572527833682e+02
-4.835164835164832198e+00 -1.212799055201149940e+02
-4.815628815628812731e+00 -1.212768014051412280e+02
-4.796092796092793265e+00 -1.213360278084737445e+02
-4.776556776556773798e+00 -1.212619861123612850e+02
-4.757020757020754331e+00 -1.213333622688386413e+02
-4.737484737484734865e+00 -1.214131965349054667e+02
-4.717948717948715398e+00 -1.213276005091326368e+02
-4.698412698412695931e+00 -1.212928900043372238e+02
-4.678876678876676465e+00 -1.212565572976797199e+02
-4.659340659340656998e+00 -1.212473106364823394e+02
-4.639804639804637532e+00 -1.212164750395098878e+02
-4.620268620268618065e+00 -1.212592177984150652e+02
-4.600732600732598598e+00 -1.211673978940387855e+02
-4.581196581196579132e+00 -1.212599361392100406e+02
-4.561660561660559665e+00 -1.211749046159148833e+02
-4.542124542124540199e+00 -1.211635963481473652e+02
-4.522588522588520732e+00 -1.212046914272428069e+02
-4.503052503052501265e+00 -1.211826677552109999e+02
-4.483516483516481799e+00 -1.211182246989993700e+02
-4.463980463980462332e+00 -1.211490869175600693e+02
-4.444444444444442865e+00 -1.211106899805890436e+02
-4.424908424908423399e+00 -1.210008734140085807e+02
-4.405372405372403932e+00 -1.209884309960637836e+02
-4.385836385836384466e+00 -1.210547538121901141e+02
-4.366300366300364999e+00 -1.210104955030512883e+02
-4.346764346764345532e+00 -1.208947303600965313e+02
-4.327228327228326066e+00 -1.210026343562626323e+02
-4.307692307692306599e+00 -1.210566987228443168e+02
-4.288156288156287133e+00 -1.212222206408519440e+02
-4.268620268620267666e+00 -1.213186887399103711e+02
-4.249084249084248199e+00 -1.212359496546327193e+02
-4.229548229548228733e+00 -1.213212423495776306e+02
-4.210012210012209266e+00 -1.215809194059680323e+02
-4.190476190476189799e+00 -1.215373410566077439e+02
-4.170940170940170333e+00 -1.214925072986260091e+02
-4.151404151404150866e+00 -1.215612464246003981e+02
-4.131868131868131400e+00 -1.215845527037608633e+02
-4.112332112332111933e+00 -1.214210294220766997e+02
-4.092796092796092466e+00 -1.215522591143070770e+02
-4.073260073260073000e+00 -1.216023607400169055e+02
-4.053724053724053533e+00 -1.215439227816455343e+02
-4.034188034188034067e+00 -1.215173790630072546e+02
-4.014652014652014600e+00 -1.215980644718707850e+02
-3.995115995115995133e+00 -1.215819150183281891e+02
-3.975579975579975667e+00 -1.215065578611723822e+02
-3.956043956043956200e+00 -1.215441612783104972e+02
-3.936507936507936734e+00 -1.215260255446923168e+02
-3.916971916971917267e+00 -1.215603710795430459e+02
-3.897435897435897800e+00 -1.216399601997125899e+02
-3.877899877899878334e+00 -1.217030001531227015e+02
-3.858363858363858867e+00 -1.216091360961001726e+02
-3.838827838827839400e+00 -1.216272434696446396e+02
-3.819291819291819934e+00 -1.216721571786230385e+02
-3.799755799755800467e+00 -1.216304167493705535e+02
-3.780219780219781001e+00 -1.216485107642711228e+02
-3.760683760683761534e+00 -1.216232662885223874e+02
-3.741147741147742067e+00 -1.215556325347325526e+02
-3.721611721611722601e+00 -1.215630281754591522e+02
-3.702075702075703134e+00 -1.214630383994791600e+02
-3.682539682539683668e+00 -1.215594609270939799e+02
-3.663003663003664201e+00 -1.215405946593390922e+02
-3.643467643467644734e+00 -1.213892254155548756e+02
-3.623931623931625268e+00 -1.213903551271962300e+02
-3.604395604395605801e+00 -1.214238864490403955e+02
-3.584859584859586334e+00 -1.214195245080729677e+02
-3.565323565323566868e+00 -1.214267534647297282e+02
-3.545787545787547401e+00 -1.215363963422349656e+02
-3.526251526251527935e+00 -1.216010273564338462e+02
-3.506715506715508468e+00 -1.215476215775294406e+02
-3.487179487179489001e+00 -1.214460384336589129e+02
-3.467643467643469535e+00 -1.215633275786254899e+02
-3.448107448107450068e+00 -1.215040573859585749e+02
-3.428571428571430602e+00 -1.214676081685308304e+02
-3.409035409035411135e+00 -1.215354269188113676e+02
-3.389499389499391668e+00 -1.214340921047922137e+02
-3.369963369963372202e+00 -1.215213434285551557e+02
-3.350427350427352735e+00 -1.214297572730499724e+02
-3.330891330891333268e+00 -1.214846439273412813e+02
-3.311355311355313802e+00 -1.215428340620400718e+02
-3.291819291819294335e+00 -1.214394397967875108e+02
-3.272283272283274869e+00 -1.213685426764885875e+02
-3.252747252747255402e+00 -1.212695813049573701e+02
-3.233211233211235935e+00 -1.214465061701553736e+02
-3.213675213675216469e+00 -1.214997132347351396e+02
-3.194139194139197002e+00 -1.214444292059768458e+02
-3.174603174603177536e+00 -1.215120234563574400e+02
-3.155067155067158069e+00 -1.215400962479625804e+02
-3.135531135531138602e+00 -1.213682658443421190e+02
-3.115995115995119136e+00 -1.213932320415976847e+02
-3.096459096459099669e+00 -1.214663457428586639e+02
-3.076923076923080203e+00 -1.214375069416585404e+02
-3.057387057387060736e+00 -1.214752091961295548e+02
-3.037851037851041269e+00 -1.214304555814031232e+02
-3.018315018315021803e+00 -1.214598379617653876e+02
-2.998778998779002336e+00 -1.214137395313426282e+02
-2.979242979242975764e+00 -1.214771996875459479e+02
-2.959706959706956297e+00 -1.214874637960085408e+02
-2.940170940170936831e+00 -1.215148312233090451e+02
-2.920634920634917364e+00 -1.215579922098269208e+02
-2.901098901098897898e+00 -1.213911317692833904e+02
-2.881562881562878431e+00 -1.214060938281595980e+02
-2.862026862026858964e+00 -1.214648605858008068e+02
-2.842490842490839498e+00 -1.214693546390827805e+02
-2.822954822954820031e+00 -1.215110241228854875e+02
-2.803418803418800564e+00 -1.213935256000502108e+02
-2.783882783882781098e+00 -1.214083671097836827e+02
-2.764346764346761631e+00 -1.215592955189577538e+02
-2.744810744810742165e+00 -1.215391436267352532e+02
-2.725274725274722698e+00 -1.215160857450249665e+02
-2.705738705738703231e+00 -1.215070024802945170e+02
-2.686202686202683765e+00 -1.215230367484022054e+02
-2.666666666666664298e+00 -1.215300099462954933e+02
-2.647130647130644832e+00 -1.214671442653394138e+02
-2.627594627594625365e+00 -1.214289763258128829e+02
-2.608058608058605898e+00 -1.215411238814187556e+02
-2.588522588522586432e+00 -1.216102586238896492e+02
-2.568986568986566965e+00 -1.216460172256476682e+02
-2.549450549450547499e+00 -1.215392292785492003e+02
-2.529914529914528032e+00 -1.214528787925804210e+02
-2.510378510378508565e+00 -1.215112808958947426e+02
-2.490842490842489099e+00 -1.214174508525059366e+02
-2.471306471306469632e+00 -1.213562410944744840e+02
-2.451770451770450165e+00 -1.212939185629575576e+02
-2.432234432234430699e+00 -1.213519242587923088e+02
-2.412698412698411232e+00 -1.214569760131815599e+02
-2.393162393162391766e+00 -1.215035481005888016e+02
-2.373626373626372299e+00 -1.215902732979650978e+02
-2.354090354090352832e+00 -1.213953418444186383e+02
-2.334554334554333366e+00 -1.213347649716648675e+02
-2.315018315018313899e+00 -1.213916219817155877e+02
-2.295482295482294433e+00 -1.213244547953882204e+02
-2.275946275946274966e+00 -1.214121361197775997e+02
-2.256410256410255499e+00 -1.216035768911072523e+02
-2.236874236874236033e+00 -1.216948102497251085e+02
-2.217338217338216566e+00 -1.216137766114439245e+02
-2.197802197802197099e+00 -1.216948835679161789e+02
-2.178266178266177633e+00 -1.216352998127455720e+02
-2.158730158730158166e+00 -1.216461380476024914e+02
-2.139194139194138700e+00 -1.216188172080110661e+02
-2.119658119658119233e+00 -1.214367912670636827e+02
-2.100122100122099766e+00 -1.213901940201167093e+02
-2.080586080586080300e+00 -1.213202885523160148e+02
-2.061050061050060833e+00 -1.212766736713711992e+02
-2.041514041514041367e+00 -1.213067327379980327e+02
-2.021978021978021900e+00 -1.214912041854735207e+02
-2.002442002442002433e+00 -1.216048458194266573e+02
-1.982905982905982967e+00 -1.215818483905065506e+02
-1.963369963369963500e+00 -1.216673413949221327e+02
-1.943833943833944033e+00 -1.216399505853406993e+02
-1.924297924297924567e+00 -1.215982415809404813e+02
-1.904761904761905100e+00 -1.215915398955729074e+02
-1.885225885225885634e+00 -1.216654201810410711e+02
-1.865689865689866167e+00 -1.216909139918805351e+02
-1.846153846153846700e+00 -1.217359700054434910e+02
-1.826617826617827234e+00 -1.217210848961290282e+02
-1.807081807081807767e+00 -1.216269598589870498e+02
-1.787545787545788301e+00 -1.216082206354985686e+02
-1.768009768009768834e+00 -1.215037612730264840e+02
-1.748473748473749367e+00 -1.215425113918016677e+02
-1.728937728937729901e+00 -1.214878377738996704e+02
-1.709401709401710434e+00 -1.214386495237653776e+02
-1.689865689865690968e+00 -1.215336012753453758e+02
-1.670329670329671501e+00 -1.216139209725152313e+02
-1.650793650793652034e+00 -1.214944784424900490e+02
-1.631257631257632568e+00 -1.214433621484649848e+02
-1.611721611721613101e+00 -1.214835379645752766e+02
-1.592185592185593634e+00 -1.215608335578422157e+02
-1.572649572649574168e+00 -1.215829809547847304e+02
-1.553113553113554701e+00 -1.214984152373677659e+02
-1.533577533577535235e+00 -1.216069443422069440e+02
-1.514041514041515768e+00 -1.215685508344574828e+02
-1.494505494505496301e+00 -1.215430822727709170e+02
-1.474969474969476835e+00 -1.217498401495637381e+02
-1.455433455433457368e+00 -1.216888607300502514e+02
-1.435897435897437902e+00 -1.216322790310288013e+02
-1.416361416361418435e+00 -1.216668059425526849e+02
-1.396825396825398968e+00 -1.215857191578392076e+02
-1.377289377289379502e+00 -1.214830253143966559e+02
-1.357753357753360035e+00 -1.213682582367748353e+02
-1.338217338217340568e+00 -1.214420067440097455e+02
-1.318681318681321102e+00 -1.213635893390238465e+02
-1.299145299145301635e+00 -1.212346349663141467e+02
-1.279609279609282169e+00 -1.212300552890221326e+02
-1.260073260073262702e+00 -1.212766873030431043e+02
-1.240537240537243235e+00 -1.214057853545909325e+02
-1.221001221001223769e+00 -1.213049838541186602e+02
-1.201465201465204302e+00 -1.213366578222132830e+02
-1.181929181929184836e+00 -1.213930755574745888e+02
-1.162393162393165369e+00 -1.213569175756220062e+02
-1.142857142857145902e+00 -1.211680839482203282e+02
-1.123321123321126436e+00 -1.210909404799208602e+02
-1.103785103785106969e+00 -1.211148472335722914e+02
-1.084249084249087502e+00 -1.210407046591168410e+02
-1.064713064713068036e+00 -1.211074894389437731e+02
-1.045177045177048569e+00 -1.211718492757229910e+02
-1.025641025641029103e+00 -1.212652517234738383e+02
-1.006105006105009636e+00 -1.211752540483412020e+02
-9.865689865689830640e-01 -1.211594132317047183e+02
-9.670329670329635974e-01 -1.210693778283788191e+02
-9.474969474969441308e-01 -1.210455151840449872e+02
-9.279609279609246641e-01 -1.211187580494786573e+02
-9.084249084249051975e-01 -1.210585153829290732e+02
-8.888888888888857309e-01 -1.211616367721701124e+02
-8.693528693528662643e-01 -1.211819818350417819e+02
-8.498168498168467977e-01 -1.212221064415949741e+02
-8.302808302808273311e-01 -1.212415202487283636e+02
-8.107448107448078645e-01 -1.211635565559141412e+02
-7.912087912087883979e-01 -1.212563155712704202e+02
-7.716727716727689312e-01 -1.214004122717988992e+02
-7.521367521367494646e-01 -1.214351982443817519e+02
-7.326007326007299980e-01 -1.214183047035912466e+02
-7.130647130647105314e-01 -1.214690617678490980e+02
-6.935286935286910648e-01 -1.214389970794725571e+02
-6.739926739926715982e-01 -1.215142244827474229e+02
-6.544566544566521316e-01 -1.214299351571719541e+02
-6.349206349206326649e-01 -1.212052710280097187e+02
-6.153846153846131983e-01 -1.212335883484432202e+02
-5.958485958485937317e-01 -1.212772460890104753e+02
-5.763125763125742651e-01 -1.213099643283800617e+02
-5.567765567765547985e-01 -1.213539848759923956e+02
-5.372405372405353319e-01 -1.213414731075815922e+02
-5.177045177045158653e-01 -1.214105522636639733e+02
-4.981684981684963986e-01 -1.214958035398351228e+02
-4.786324786324769320e-01 -1.213269722837762004e+02
-4.590964590964574654e-01 -1.212322314427553067e+02
-4.395604395604379988e-01 -1.213167706970082946e+02
-4.200244200244185322e-01 -1.215301842077004153e+02
-4.004884004883990656e-01 -1.215626902830403253e+02
-3.809523809523795990e-01 -1.214890049097997462e+02
-3.614163614163601324e-01 -1.215146148157774775e+02
-3.418803418803406657e-01 -1.216374544827802708e+02
-3.223443223443211991e-01 -1.216579502911189365e+02
-3.028083028083017325e-01 -1.216106507407281754e+02
-2.832722832722822659e-01 -1.216208541610762808e+02
-2.637362637362627993e-01 -1.217666573119274318e+02
-2.442002442002433327e-01 -1.217195596695690369e+02
-2.246642246642238661e-01 -1.216726337869798726e+02
-2.051282051282043994e-01 -1.216526851615380309e+02
-1.855921855921849328e-01 -1.215624473423162897e+02
-1.660561660561654662e-01 -1.215520687767768493e+02
-1.465201465201459996e-01 -1.214531413037039158e+02
-1.269841269841265330e-01 -1.215669900031521280e+02
-1.074481074481070664e-01 -1.215837886265001373e+02
-8.791208791208759976e-02 -1.215416996281757065e+02
-6.837606837606813315e-02 -1.215738126324641257e+02
-4.884004884004866653e-02 -1.216107674528274032e+02
-2.930402930402919992e-02 -1.216646194892949353e+02
-9.768009768009733307e-03 -1.216629252520438627e+02
9.768009768009733307e-03 -1.216155346033208957e+02
2.930402930402919992e-02 -1.215026483135494857e+02
4.884004884004866653e-02 -1.214819350580550150e+02
6.837606837606813315e-02 -1.215228150744667062e+02
8.791208791208759976e-02 -1.214380167564231385e+02
1.074481074481070664e-01 -1.213458641731699004e+02
1.269841269841265330e-01 -1.213247918613653837e+02
1.465201465201459996e-01 -1.213755679554443390e+02
1.660561660561654662e-01 -1.213264425963460980e+02
1.855921855921849328e-01 -1.214283399146299303e+02
2.051282051282043994e-01 -1.214050254344847559e+02
2.246642246642238661e-01 -1.214176650566492555e+02
2.442002442002433327e-01 -1.216510303841582186e+02
2.637362637362627993e-01 -1.217226462516900511e+02
2.832722832722822659e-01 -1.216614138257545790e+02
3.028083028083017325e-01 -1.215680060150374970e+02
3.223443223443211991e-01 -1.215213220256779039e+02
3.418803418803406657e-01 -1.215143423771812223e+02
3.614163614163601324e-01 -1.214393893578870518e+02
3.809523809523795990e-01 -1.213186334171123804e+02
4.004884004883990656e-01 -1.215139526911482335e+02
4.200244200244185322e-01 -1.215947091873952104e+02
4.395604395604379988e-01 -1.215056954533454956e+02
4.590964590964574654e-01 -1.212247804284583594e+02
4.786324786324769320e-01 -1.211785450741181904e+02
4.981684981684963986e-01 -1.212281165365387778e+02
5.177045177045158653e-01 -1.212255103148393829e+02
5.372405372405353319e-01 -1.212880370390467704e+02
5.567765567765547985e-01 -1.212688432005217720e+02
5.763125763125742651e-01 -1.213274844091283597e+02
5.958485958485937317e-01 -1.213153353932478922e+02
6.153846153846131983e-01 -1.213323187505821608e+02
6.349206349206326649e-01 -1.213636910145485501e+02
6.544566544566521316e-01 -1.213683898858973151e+02
6.739926739926715982e-01 -1.213568859363277141e+02
6.935286935286910648e-01 -1.213121760777919889e+02
7.130647130647105314e-01 -1.213343619627871988e+02
7.326007326007299980e-01 -1.214313230342571899e+02
7.521367521367494646e-01 -1.213459553810305920e+02
7.716727716727689312e-01 -1.212818091925013846e+02
7.912087912087883979e-01 -1.213288025275223276e+02
8.107448107448078645e-01 -1.213943191633729413e+02
8.302808302808273311e-01 -1.213676758102242275e+02
8.498168498168467977e-01 -1.214737785726996577e+02
8.693528693528662643e-01 -1.214362901218804893e+02
8.888888888888857309e-01 -1.215137315353528180e+02
9.084249084249051975e-01 -1.216238333099910705e+02
9.279609279609246641e-01 -1.215205159206583403e+02
9.474969474969441308e-01 -1.214796968034084159e+02
9.670329670329635974e-01 -1.213428205797844441e+02
9.865689865689830640e-01 -1.214283482503977183e+02
1.006105006105002531e+00 -1.215129757968327908e+02
1.025641025641029103e+00 -1.214476066794287590e+02
1.045177045177048569e+00 -1.215028642103832794e+02
1.064713064713068036e+00 -1.214342845203482426e+02
1.084249084249087502e+00 -1.213322002612176362e+02
1.103785103785106969e+00 -1.213198950024159473e+02
1.123321123321126436e+00 -1.213738519994759031e+02
1.142857142857145902e+00 -1.213160362973102337e+02
1.162393162393165369e+00 -1.213042096103075664e+02
1.181929181929184836e+00 -1.214117528883490422e+02
1.201465201465204302e+00 -1.214734567611775731e+02
1.221001221001223769e+00 -1.214581598376604887e+02
1.240537240537243235e+00 -1.213421261628344894e+02
1.260073260073262702e+00 -1.214424925982889505e+02
1.279609279609282169e+00 -1.213078101529522854e+02
1.299145299145301635e+00 -1.212409205368488898e+02
1.318681318681321102e+00 -1.212362195797266793e+02
1.338217338217340568e+00 -1.214409056836949503e+02
1.357753357753360035e+00 -1.215356401143475296e+02
1.377289377289379502e+00 -1.214839556312990965e+02
1.396825396825398968e+00 -1.215549102804344841e+02
1.416361416361418435e+00 -1.214793725700098150e+02
1.435897435897437902e+00 -1.214595106667011919e+02
1.455433455433457368e+00 -1.213998422739352634e+02
1.474969474969476835e+00 -1.214180762555794644e+02
1.494505494505496301e+00 -1.214385632110563336e+02
1.514041514041515768e+00 -1.212714061587602856e+02
1.533577533577535235e+00 -1.212467531054723935e+02
1.553113553113554701e+00 -1.212863862105831174e+02
1.572649572649574168e+00 -1.213278555011558382e+02
1.592185592185593634e+00 -1.213706199895945446e+02
1.611721611721613101e+00 -1.212777358937702274e+02
1.631257631257632568e+00 -1.212765967956432860e+02
1.650793650793652034e+00 -1.213737592900944406e+02
1.670329670329671501e+00 -1.214774160108294012e+02
1.689865689865690968e+00 -1.213970404602468705e+02
1.709401709401710434e+00 -1.214261798120829070e+02
1.728937728937729901e+00 -1.213402739999733058e+02
1.748473748473749367e+00 -1.214192220035945269e+02
1.768009768009768834e+00 -1.213863931351281451e+02
1.787545787545788301e+00 -1.214241437683980394e+02
1.807081807081807767e+00 -1.215142965229523497e+02
1.826617826617827234e+00 -1.213846578930383515e+02
1.846153846153846700e+00 -1.215155197276444596e+02
1.865689865689866167e+00 -1.216009799262272111e+02
1.885225885225885634e+00 -1.215123256499746276e+02
1.904761904761905100e+00 -1.213451673650115481e+02
1.924297924297924567e+00 -1.213173842457087233e+02
1.943833943833944033e+00 -1.213491184842706332e+02
1.963369963369963500e+00 -1.214300369480110646e+02
1.982905982905982967e+00 -1.215032662449458201e+02
2.002442002442002433e+00 -1.214696766324947106e+02
2.021978021978021900e+00 -1.214468112200152774e+02
2.041514041514041367e+00 -1.214703401177235520e+02
2.061050061050060833e+00 -1.215674385570144125e+02
2.080586080586080300e+00 -1.215020778227219296e+02
2.100122100122099766e+00 -1.214526714569901031e+02
2.119658119658119233e+00 -1.215872224090395832e+02
2.139194139194138700e+00 -1.216569575028125882e+02
2.158730158730158166e+00 -1.218064380563870230e+02
2.178266178266177633e+00 -1.217115271868049149e+02
2.197802197802197099e+00 -1.216850445175300308e+02
2.217338217338216566e+00 -1.217877725879219355e+02
2.236874236874236033e+00 -1.217134943424074720e+02
2.256410256410255499e+00 -1.217888012243729747e+02
2.275946275946274966e+00 -1.217574074481860578e+02
2.295482295482294433e+00 -1.218028113898882623e+02
2.315018315018313899e+00 -1.218592094572031925e+02
2.334554334554333366e+00 -1.219128524519300782e+02
2.354090354090352832e+00 -1.219158309067257449e+02
2.373626373626372299e+00 -1.219943744166539545e+02
2.393162393162391766e+00 -1.221831970050825191e+02
2.412698412698411232e+00 -1.220779014013673134e+02
2.432234432234430699e+00 -1.220620048756501035e+02
2.451770451770450165e+00 -1.218916840089965206e+02
2.471306471306469632e+00 -1.218287304973304828e+02
2.490842490842489099e+00 -1.219141178981968210e+02
2.510378510378508565e+00 -1.219277873874945044e+02
2.529914529914528032e+00 -1.219959983659873899e+02
2.549450549450547499e+00 -1.219459863175184751e+02
2.568986568986566965e+00 -1.217490175833748083e+02
2.588522588522586432e+00 -1.216911910812689399e+02
2.608058608058605898e+00 -1.217735501158390008e+02
2.627594627594625365e+00 -1.217136782503443158e+02
2.647130647130644832e+00 -1.217818417416429355e+02
2.666666666666664298e+00 -1.217295389276125519e+02
2.686202686202683765e+00 -1.217225982824304822e+02
2.705738705738703231e+00 -1.218545732467863871e+02
2.725274725274722698e+00 -1.218117996262091793e+02
2.744810744810742165e+00 -1.217208944942464939e+02
2.764346764346761631e+00 -1.217058136937547772e+02
2.783882783882781098e+00 -1.218922774554853845e+02
2.803418803418800564e+00 -1.218961158837728220e+02
2.822954822954820031e+00 -1.218255269990002034e+02
2.842490842490839498e+00 -1.217868659840457042e+02
2.862026862026858964e+00 -1.216871152838906482e+02
2.881562881562878431e+00 -1.217611368803030558e+02
2.901098901098897898e+00 -1.217648898868405638e+02
2.920634920634917364e+00 -1.215286215171728514e+02
2.940170940170936831e+00 -1.214490927789896944e+02
2.959706959706956297e+00 -1.215102053335505445e+02
2.979242979242975764e+00 -1.215675624126095045e+02
2.998778998778995231e+00 -1.216448587864400395e+02
3.018315018315021803e+00 -1.215984579283273206e+02
3.037851037851041269e+00 -1.216209158111981736e+02
3.057387057387060736e+00 -1.217436784324800811e+02
3.076923076923080203e+00 -1.217267033631018336e+02
3.096459096459099669e+00 -1.216314064426009054e+02
3.115995115995119136e+00 -1.216979162546070938e+02
3.135531135531138602e+00 -1.216369362608960358e+02
3.155067155067158069e+00 -1.214816769377931109e+02
3.174603174603177536e+00 -1.214474301482038925e+02
3.194139194139197002e+00 -1.214968670502674115e+02
3.213675213675216469e+00 -1.214580243260490704e+02
3.233211233211235935e+00 -1.214630374795844148e+02
3.252747252747255402e+00 -1.213892181050491246e+02
3.272283272283274869e+00 -1.214025272116189171e+02
3.291819291819294335e+00 -1.214963945562912073e+02
3.311355311355313802e+00 -1.214854563585409153e+02
3.330891330891333268e+00 -1.216731989557024320e+02
3.350427350427352735e+00 -1.217492380749809797e+02
3.369963369963372202e+00 -1.216866124990498577e+02
3.389499389499391668e+00 -1.215514904670432088e+02
3.409035409035411135e+00 -1.214722168808382321e+02
3.428571428571430602e+00 -1.215370926586950304e+02
3.448107448107450068e+00 -1.217059460078259434e+02
3.467643467643469535e+00 -1.217473005110809225e+02
3.487179487179489001e+00 -1.217009371453894886e+02
3.506715506715508468e+00 -1.216232337897207003e+02
3.526251526251527935e+00 -1.215483013831276082e+02
3.545787545787547401e+00 -1.215342724579289211e+02
3.565323565323566868e+00 -1.215188681627797109e+02
3.584859584859586334e+00 -1.215839011141526527e+02
3.604395604395605801e+00 -1.216346945175689456e+02
3.623931623931625268e+00 -1.216373774465379256e+02
3.643467643467644734e+00 -1.216438741542010291e+02
3.663003663003664201e+00 -1.217047655605741738e+02
3.682539682539683668e+00 -1.216778315350803155e+02
3.702075702075703134e+00 -1.216423941680365886e+02
3.721611721611722601e+00 -1.216734610310365667e+02
3.741147741147742067e+00 -1.216714177205227827e+02
3.760683760683761534e+00 -1.215870631708004623e+02
3.780219780219781001e+00 -1.216619450768586574e+02
3.799755799755800467e+00 -1.219118487572197580e+02
3.819291819291819934e+00 -1.219482268483500320e+02
3.838827838827839400e+00 -1.219092317350884400e+02
3.858363858363858867e+00 -1.218187626556887295e+02
3.877899877899878334e+00 -1.217343242170227597e+02
3.897435897435897800e+00 -1.218336463728081185e+02
3.916971916971917267e+00 -1.218163188937406005e+02
3.936507936507936734e+00 -1.218511313381258390e+02
3.956043956043956200e+00 -1.218929156041805442e+02
3.975579975579975667e+00 -1.218181591527884677e+02
3.995115995115995133e+00 -1.217439382522099010e+02
4.014652014652014600e+00 -1.217805470399609078e+02
4.034188034188034067e+00 -1.219130544845030499e+02
4.053724053724053533e+00 -1.219196995356077906e+02
4.073260073260073000e+00 -1.218599356105080602e+02
4.092796092796092466e+00 -1.218169040352146055e+02
4.112332112332111933e+00 -1.218083414628841297e+02
4.131868131868131400e+00 -1.218012315141265987e+02
4.151404151404150866e+00 -1.217927765182748772e+02
4.170940170940170333e+00 -1.217923314938779242e+02
4.190476190476189799e+00 -1.218235381013292198e+02
4.210012210012209266e+00 -1.218410372186096424e+02
4.229548229548228733e+00 -1.217881337809150750e+02
4.249084249084248199e+00 -1.217133035589964010e+02
4.268620268620267666e+00 -1.218488271970836649e+02
4.288156288156287133e+00 -1.218756326388489839e+02
4.307692307692306599e+00 -1.217758517439428942e+02
4.327228327228326066e+00 -1.218948820752459739e+02
4.346764346764345532e+00 -1.218790543645282014e+02
4.366300366300364999e+00 -1.217165188431745406e+02
4.385836385836384466e+00 -1.217912203080505975e+02
4.405372405372403932e+00 -1.218131426339586341e+02
4.424908424908423399e+00 -1.218639356937765399e+02
4.444444444444442865e+00 -1.219877080121163715e+02
4.463980463980462332e+00 -1.219194644270593955e+02
4.483516483516481799e+00 -1.218552266855295159e+02
4.503052503052501265e+00 -1.218431256321422893e+02
4.522588522588520732e+00 -1.217841963377527890e+02
4.542124542124540199e+00 -1.216932666193383028e+02
4.561660561660559665e+00 -1.217260216749798190e+02
4.581196581196579132e+00 -1.217739087199866219e+02
4.600732600732598598e+00 -1.217769399485479340e+02
4.620268620268618065e+00 -1.217927302598869375e+02
4.639804639804637532e+00 -1.218233099080376149e+02
4.659340659340656998e+00 -1.217364051455639071e+02
4.678876678876676465e+00 -1.217280851132319839e+02
4.698412698412695931e+00 -1.216975075544959850e+02
4.717948717948715398e+00 -1.216823380256053611e+02
4.737484737484734865e+00 -1.217882553408876163e+02
4.757020757020754331e+00 -1.217463798296718664e+02
4.776556776556773798e+00 -1.216620965755834618e+02
4.796092796092793265e+00 -1.217391751951495564e+02
4.815628815628812731e+00 -1.216715052204438194e+02
4.835164835164832198e+00 -1.216476320488523442e+02
4.854700854700851664e+00 -1.217203905514514020e+02
4.874236874236871131e+00 -1.216027339298015022e+02
4.893772893772890598e+00 -1.215724675754070603e+02
4.913308913308910064e+00 -1.216103937319739856e+02
4.932844932844929531e+00 -1.216082188422760311e+02
4.952380952380948997e+00 -1.216357640119723840e+02
4.971916971916968464e+00 -1.216680118338483965e+02
4.991452991452987931e+00 -1.215659016831919530e+02
5.010989010989007397e+00 -1.215767044186216594e+02
5.030525030525033969e+00 -1.216716944749442177e+02
5.050061050061053436e+00 -1.216950104013207010e+02
5.069597069597072903e+00 -1.216229914322711068e+02
5.089133089133092369e+00 -1.215838077857290642e+02
5.108669108669111836e+00 -1.216566291562181448e+02
5.128205128205131302e+00 -1.217479523453185806e+02
5.147741147741150769e+00 -1.217017056428765187e+02
5.167277167277170236e+00 -1.216690777417946094e+02
5.186813186813189702e+00 -1.216655740774398140e+02
5.206349206349209169e+00 -1.215805661746579744e+02
5.225885225885228635e+00 -1.215923935004353496e+02
5.245421245421248102e+00 -1.216938297227173535e+02
5.264957264957267569e+00 -1.216475883630815247e+02
5.284493284493287035e+00 -1.216251828145111062e+02
5.304029304029306502e+00 -1.216538617896074470e+02
5.323565323565325969e+00 -1.215590130206815758e+02
5.343101343101345435e+00 -1.215906276953162717e+02
5.362637362637364902e+00 -1.216608908098757240e+02
5.382173382173384368e+00 -1.216862335935772279e+02
5.401709401709403835e+00 -1.217572498451213505e+02
5.421245421245423302e+00 -1.217021000539317868e+02
5.440781440781442768e+00 -1.216492293411282475e+02
5.460317460317462235e+00 -1.217377237490099446e+02
5.479853479853481701e+00 -1.217421144010299656e+02
5.499389499389501168e+00 -1.216619598264237823e+02
5.518925518925520635e+00 -1.216446388588289267e+02
5.538461538461540101e+00 -1.216788303224572445e+02
5.557997557997559568e+00 -1.216435426792077976e+02
5.577533577533579034e+00 -1.217203549665917421e+02
5.597069597069598501e+00 -1.217077107596071386e+02
5.616605616605617968e+00 -1.216398711230427665e+02
5.636141636141637434e+00 -1.216453786384627449e+02
5.655677655677656901e+00 -1.214825210237692801e+02
5.675213675213676368e+00 -1.214132046678361405e+02
5.694749694749695834e+00 -1.214212046220620067e+02
5.714285714285715301e+00 -1.214702903697359488e+02
5.733821733821734767e+00 -1.214959083460227305e+02
5.753357753357754234e+00 -1.216116953541363586e+02
5.772893772893773701e+00 -1.216981224895978642e+02
5.792429792429793167e+00 -1.216879690706996655e+02
5.811965811965812634e+00 -1.216603153281799905e+02
5.831501831501832100e+00 -1.216376179434000449e+02
5.851037851037851567e+00 -1.217430771279544501e+02
5.870573870573871034e+00 -1.218538602749964070e+02
5.890109890109890500e+00 -1.218616054470945755e+02
5.909645909645909967e+00 -1.217980518039223909e+02
5.929181929181929434e+00 -1.217320002739809723e+02
5.948717948717948900e+00 -1.217794620301895634e+02
5.968253968253968367e+00 -1.218157774580498653e+02
5.987789987789987833e+00 -1.217249851108772418e+02
6.007326007326007300e+00 -1.216916296517838845e+02
6.026862026862026767e+00 -1.217345356326159020e+02
6.046398046398046233e+00 -1.217294128137304909e+02
6.065934065934065700e+00 -1.217365097975088730e+02
6.085470085470085166e+00 -1.217253661170216930e+02
6.105006105006104633e+00 -1.217385351089911438e+02
6.124542124542124100e+00 -1.218187208767092642e+02
6.144078144078143566e+00 -1.219080256755269573e+02
6.163614163614163033e+00 -1.218840075108937384e+02
6.183150183150182500e+00 -1.218419469063154139e+02
6.202686202686201966e+00 -1.218569904438881366e+02
6.222222222222221433e+00 -1.218332700380145894e+02
6.241758241758240899e+00 -1.218298879011107516e+02
6.261294261294260366e+00 -1.218114361840851814e+02
6.280830280830279833e+00 -1.218328733903614136e+02
6.300366300366299299e+00 -1.219180773030979026e+02
6.319902319902318766e+00 -1.220428505040697473e+02
6.339438339438338232e+00 -1.219662060534525097e+02
6.358974358974357699e+00 -1.220049817867150921e+02
6.378510378510377166e+00 -1.221187547826427533e+02
6.398046398046396632e+00 -1.221479507545555663e+02
6.417582417582416099e+00 -1.221622461402084667e+02
6.437118437118435565e+00 -1.222897091945289816e+02
6.456654456654455032e+00 -1.221911052776037678e+02
6.476190476190474499e+00 -1.221293588972072541e+02
6.495726495726493965e+00 -1.221844698457911704e+02
6.515262515262513432e+00 -1.223043950231436980e+02
6.534798534798532899e+00 -1.225186065077560897e+02
6.554334554334552365e+00 -1.225252586506567809e+02
6.573870573870571832e+00 -1.225233544304507660e+02
6.593406593406591298e+00 -1.225262132246828628e+02
6.612942612942610765e+00 -1.224933082972725629e+02
6.632478632478630232e+00 -1.223266510179022504e+02
6.652014652014649698e+00 -1.222261529096893184e+02
6.671550671550669165e+00 -1.221190096569046659e+02
6.691086691086688631e+00 -1.221292536670263331e+02
6.710622710622708098e+00 -1.221898980073002861e+02
6.730158730158727565e+00 -1.220882094064267278e+02
6.749694749694747031e+00 -1.221083933894850020e+02
6.769230769230766498e+00 -1.220950272308343756e+02
6.788766788766785965e+00 -1.219228023179697971e+02
6.808302808302805431e+00 -1.219828648886840767e+02
6.827838827838824898e+00 -1.219663846738221622e+02
6.847374847374844364e+00 -1.219300452669992296e+02
6.866910866910863831e+00 -1.220319150835034065e+02
6.886446886446883298e+00 -1.220781355926614253e+02
6.905982905982902764e+00 -1.221725880954099352e+02
6.925518925518922231e+00 -1.222209025032915264e+02
6.945054945054941697e+00 -1.221375749347813269e+02
6.964590964590961164e+00 -1.221242846255742478e+02
6.984126984126980631e+00 -1.221210123973897765e+02
7.003663003663000097e+00 -1.220764993393775626e+02
7.023199023199026669e+00 -1.220721965701355884e+02
7.042735042735046136e+00 -1.221012310527995623e+02
7.062271062271065603e+00 -1.221871882459290362e+02
7.081807081807085069e+00 -1.221805949113593073e+02
7.101343101343104536e+00 -1.222448827095646777e+02
7.120879120879124002e+00 -1.222254572685631899e+02
7.140415140415143469e+00 -1.221108937219258337e+02
7.159951159951162936e+00 -1.221052534025633349e+02
7.179487179487182402e+00 -1.218673482607075584e+02
7.199023199023201869e+00 -1.217697144317772882e+02
7.218559218559221335e+00 -1.216473523922292657e+02
7.238095238095240802e+00 -1.216061562543020216e+02
7.257631257631260269e+00 -1.216552071264066228e+02
7.277167277167279735e+00 -1.216217194127729329e+02
7.296703296703299202e+00 -1.216533917695440152e+02
7.316239316239318669e+00 -1.215693385523528178e+02
7.335775335775338135e+00 -1.215372959706850509e+02
7.355311355311357602e+00 -1.216204112864060392e+02
7.374847374847377068e+00 -1.216467162672561244e+02
7.394383394383396535e+00 -1.215710506466108853e+02
7.413919413919416002e+00 -1.216453449463783301e+02
7.433455433455435468e+00 -1.216545502661655576e+02
7.452991452991454935e+00 -1.216026631991729801e+02
7.472527472527474401e+00 -1.215802527312316101e+02
7.492063492063493868e+00 -1.216738026152812893e+02
7.511599511599513335e+00 -1.218102759501660444e+02
7.531135531135532801e+00 -1.217665790886010200e+02
7.550671550671552268e+00 -1.218569575515897725e+02
7.570207570207571734e+00 -1.216960442971776644e+02
7.589743589743591201e+00 -1.216324279573310463e+02
7.609279609279610668e+00 -1.216254904690287049e+02
7.628815628815630134e+00 -1.215779656956517272e+02
7.648351648351649601e+00 -1.216129291214234200e+02
7.667887667887669068e+00 -1.217356141586149647e+02
7.687423687423688534e+00 -1.217730811434984162e+02
7.706959706959708001e+00 -1.218089083217218871e+02
7.726495726495727467e+00 -1.217154757876595284e+02
7.746031746031746934e+00 -1.216252281728997531e+02
7.765567765567766401e+00 -1.216317598849109345e+02
7.785103785103785867e+00 -1.215480011188368792e+02
7.804639804639805334e+00 -1.215493622266370153e+02
7.824175824175824800e+00 -1.216242933960769506e+02
7.843711843711844267e+00 -1.217344510970231539e+02
7.863247863247863734e+00 -1.217364847095763878e+02
7.882783882783883200e+00 -1.217336538841045126e+02
7.902319902319902667e+00 -1.217371417647588459e+02
7.921855921855922134e+00 -1.218114773750149595e+02
7.941391941391941600e+00 -1.217126725085803116e+02
7.960927960927961067e+00 -1.217894951067964229e+02
7.980463980463980533e+00 -1.217292938483589637e+02
8.000000000000000000e+00 -1.216579502124032928e+02
8.019536019536019467e+00 -1.217487496766649429e+02
8.039072039072038933e+00 -1.218014886288642487e+02
8.058608058608058400e+00 -1.220419208025599147e+02
8.078144078144077866e+00 -1.221188982410338042e+02
8.097680097680097333e+00 -1.222657433906957039e+02
8.117216117216116800e+00 -1.222497964531767281e+02
8.136752136752136266e+00 -1.221821346798886339e+02
8.156288156288155733e+00 -1.221634819846426012e+02
8.175824175824175200e+00 -1.220643578116749666e+02
8.195360195360194666e+00 -1.220945040776256860e+02
8.214896214896214133e+00 -1.221432975759781669e+02
8.234432234432233599e+00 -1.220952536908379926e+02
8.253968253968253066e+00 -1.221012006514823440e+02
8.273504273504272533e+00 -1.220785730005264327e+02
8.293040293040291999e+00 -1.219665442882211437e+02
8.312576312576311466e+00 -1.219717985594067642e+02
8.332112332112330932e+00 -1.220507923243221882e+02
8.351648351648350399e+00 -1.219974100215149946e+02
8.371184371184369866e+00 -1.218858793377941794e+02
8.390720390720389332e+00 -1.219063083293710577e+02
8.410256410256408799e+00 -1.219367680372914151e+02
8.429792429792428266e+00 -1.220100528148442010e+02
8.449328449328447732e+00 -1.221817666262728750e+02
8.468864468864467199e+00 -1.220579888052473621e+02
8.488400488400486665e+00 -1.220804167391444537e+02
8.507936507936506132e+00 -1.222018721579552789e+02
8.527472527472525599e+00 -1.221745519526688639e+02
8.547008547008545065e+00 -1.221367338134699594e+02
8.566544566544564532e+00 -1.221078532257898388e+02
8.586080586080583998e+00 -1.220191809383048422e+02
8.605616605616603465e+00 -1.221107361769051778e+02
8.625152625152622932e+00 -1.222011676497683794e+02
8.644688644688642398e+00 -1.221560323178388501e+02
8.664224664224661865e+00 -1.222581765608038324e+02
8.683760683760681331e+00 -1.222299765025999250e+02
8.703296703296700798e+00 -1.223153317038201351e+02
8.722832722832720265e+00 -1.222108764860570034e+02
8.742368742368739731e+00 -1.220648734814078153e+02
8.761904761904759198e+00 -1.220597702079518854e+02
8.781440781440778665e+00 -1.220740079881896492e+02
8.800976800976798131e+00 -1.219619888999125692e+02
8.820512820512817598e+00 -1.220103853988821072e+02
8.840048840048837064e+00 -1.219029664598965894e+02
8.859584859584856531e+00 -1.217998996406971060e+02
8.879120879120875998e+00 -1.219057185958453999e+02
8.898656898656895464e+00 -1.220064886594333871e+02
8.918192918192914931e+00 -1.219371320273238553e+02
8.937728937728934397e+00 -1.219215364571443843e+02
8.957264957264953864e+00 -1.218298921491180238e+02
8.976800976800973331e+00 -1.216090592893703217e+02
8.996336996336992797e+00 -1.216340167331656374e+02
9.015873015873019369e+00 -1.216481512344849847e+02
9.035409035409038836e+00 -1.216879260429629142e+02
9.054945054945058303e+00 -1.217158289164818399e+02
9.074481074481077769e+00 -1.217185460278848410e+02
9.094017094017097236e+00 -1.217934536269693666e+02
9.113553113553116702e+00 -1.218319567014419249e+02
9.133089133089136169e+00 -1.219103871769107030e+02
9.152625152625155636e+00 -1.219360752543392437e+02
9.172161172161175102e+00 -1.220319747302270343e+02
9.191697191697194569e+00 -1.220418316496871682e+02
9.211233211233214035e+00 -1.220077765740892204e+02
9.230769230769233502e+00 -1.220557475214602334e+02
9.250305250305252969e+00 -1.219774528158519189e+02
9.269841269841272435e+00 -1.219323634592595198e+02
9.289377289377291902e+00 -1.219123335725802093e+02
9.308913308913311369e+00 -1.218430484007495238e+02
9.328449328449330835e+00 -1.219285259743063676e+02
9.347985347985350302e+00 -1.220688778938447996e+02
9.367521367521369768e+00 -1.220383805619485997e+02
9.387057387057389235e+00 -1.219519935341840409e+02
9.406593406593408702e+00 -1.220169550774187570e+02
9.426129426129428168e+00 -1.220798292532448954e+02
9.445665445665447635e+00 -1.220093252733453539e+02
9.465201465201467101e+00 -1.220923444155683200e+02
9.484737484737486568e+00 -1.221743559846741221e+02
9.504273504273506035e+00 -1.220804544054645504e+02
9.523809523809525501e+00 -1.220355860354790423e+02
9.543345543345544968e+00 -1.219306261682980477e+02
9.562881562881564435e+00 -1.219972464750288736e+02
9.582417582417583901e+00 -1.220178774663347951e+02
9.601953601953603368e+00 -1.221124006190963769e+02
9.621489621489622834e+00 -1.223447345796986383e+02
9.641025641025642301e+00 -1.224455399768316113e+02
9.660561660561661768e+00 -1.225193895969844391e+02
9.680097680097681234e+00 -1.226502976943501437e+02
9.699633699633700701e+00 -1.227307114623059761e+02
9.719169719169720167e+00 -1.228788754754061472e+02
9.738705738705739634e+00 -1.231354661146177136e+02
9.758241758241759101e+00 -1.232292411319368171e+02
9.777777777777778567e+00 -1.232427271554331014e+02
9.797313797313798034e+00 -1.233746859033103931e+02
9.816849816849817500e+00 -1.235199632003863854e+02
9.836385836385836967e+00 -1.236937088524870489e+02
9.855921855921856434e+00 -1.241782250626888242e+02
9.875457875457875900e+00 -1.243416699437434829e+02
9.894993894993895367e+00 -1.244788123507670576e+02
9.914529914529914834e+00 -1.246186889163213465e+02
9.934065934065934300e+00 -1.248075804519597796e+02
9.953601953601953767e+00 -1.249542520773398593e+02
9.973137973137973233e+00 -1.249746532421560516e+02
9.992673992673992700e+00 -1.251466219583263069e+02
1.001221001221001217e+01 -1.251434829237844895e+02
1.003174603174603163e+01 -1.253373449257527170e+02
1.005128205128205110e+01 -1.253749312219369187e+02
1.007081807081807057e+01 -1.255330643870803300e+02
1.009035409035409003e+01 -1.258327544985226325e+02
1.010989010989010950e+01 -1.261058594132244082e+02
1.012942612942612897e+01 -1.266392192156281737e+02
1.014896214896214843e+01 -1.269962200639306360e+02
1.016849816849816790e+01 -1.274348898518337023e+02
1.018803418803418737e+01 -1.277197837997699992e+02
1.020757020757020683e+01 -1.277696886558133116e+02
1.022710622710622630e+01 -1.280881329627353864e+02
1.024664224664224577e+01 -1.285787360488655793e+02
1.026617826617826523e+01 -1.290251895258613217e+02
1.028571428571428470e+01 -1.291629893684266790e+02
1.030525030525030417e+01 -1.296565896339347432e+02
1.032478632478632363e+01 -1.307338848169299865e+02
1.034432234432234310e+01 -1.314877343214681957e+02
1.036385836385836257e+01 -1.317813059264589697e+02
1.038339438339438203e+01 -1.328761392168319730e+02
1.040293040293040150e+01 -1.352055915578133636e+02
1.042246642246642097e+01 -1.382709896774045717e+02
1.044200244200244043e+01 -1.403115446618368765e+02
1.046153846153845990e+01 -1.402515768771881994e+02
1.048107448107447937e+01 -1.406995135716213099e+02
1.050061050061049883e+01 -1.405125078240325536e+02
1.052014652014651830e+01 -1.408682951816921900e+02
1.053968253968253777e+01 -1.408633282803146471e+02
1.055921855921855723e+01 -1.409512779425211022e+02
1.057875457875457670e+01 -1.408584450969496231e+02
1.059829059829059617e+01 -1.409856941557566472e+02
1.061782661782661563e+01 -1.409499879734382546e+02
1.063736263736263510e+01 -1.409876610004001805e+02
1.065689865689865456e+01 -1.409940255037182908e+02
1.067643467643467403e+01 -1.411512526629179263e+02
1.069597069597069350e+01 -1.410524553388851245e+02
1.071550671550671296e+01 -1.410512306566194525e+02
1.073504273504273243e+01 -1.410837611116645292e+02
1.075457875457875190e+01 -1.411007528742137822e+02
1.077411477411477136e+01 -1.411539737536553503e+02
1.079365079365079083e+01 -1.414676985080836289e+02
1.081318681318681030e+01 -1.415136493511823517e+02
1.083272283272282976e+01 -1.415741116756219640e+02
1.085225885225884923e+01 -1.417660170700718538e+02
1.087179487179486870e+01 -1.418705563872971993e+02
1.089133089133088816e+01 -1.420111541266544464e+02
1.091086691086690763e+01 -1.423902876210488841e+02
1.093040293040292710e+01 -1.423733987148016809e+02
1.094993894993894656e+01 -1.423357256464526870e+02
1.096947496947496603e+01 -1.424623094744875402e+02
1.098901098901098550e+01 -1.426706726626597970e+02
1.100854700854700496e+01 -1.425723069300883026e+02
1.102808302808303154e+01 -1.427920237952162097e+02
1.104761904761905100e+01 -1.427199552961387781e+02
1.106715506715507047e+01 -1.429925597389754159e+02
1.108669108669108994e+01 -1.428848076691413667e+02
1.110622710622710940e+01 -1.427362614147517945e+02
1.112576312576312887e+01 -1.424542102120213372e+02
1.114529914529914834e+01 -1.423389700562423172e+02
1.116483516483516780e+01 -1.420441764109230576e+02
1.118437118437118727e+01 -1.420319613512559727e+02
1.120390720390720674e+01 -1.419853530593424864e+02
1.122344322344322620e+01 -1.421808143430347968e+02
1.124297924297924567e+01 -1.421382954029621430e+02
1.126251526251526514e+01 -1.422065678581106170e+02
1.128205128205128460e+01 -1.421026399586802142e+02
1.130158730158730407e+01 -1.421836664476558667e+02
1.132112332112332354e+01 -1.421439733301231172e+02
1.134065934065934300e+01 -1.422528946426119489e+02
1.136019536019536247e+01 -1.422161773977761072e+02
1.137973137973138194e+01 -1.424707759237824973e+02
1.139926739926740140e+01 -1.424486800527460275e+02
1.141880341880342087e+01 -1.423333319468512457e+02
1.143833943833944033e+01 -1.423597906252302607e+02
1.145787545787545980e+01 -1.425869239577785379e+02
1.147741147741147927e+01 -1.425265920080075546e+02
1.149694749694749873e+01 -1.425929152030558953e+02
1.151648351648351820e+01 -1.425951716250781374e+02
1.153601953601953767e+01 -1.426747140002561878e+02
1.155555555555555713e+01 -1.427333716326145066e+02
1.157509157509157660e+01 -1.429041662423778973e+02
1.159462759462759607e+01 -1.430247936074786139e+02
1.161416361416361553e+01 -1.429688478037172672e+02
1.163369963369963500e+01 -1.428311889654449089e+02
1.165323565323565447e+01 -1.427132290845884484e+02
1.167277167277167393e+01 -1.427280979958389366e+02
1.169230769230769340e+01 -1.428276270245935109e+02
1.171184371184371287e+01 -1.427004022079270271e+02
1.173137973137973233e+01 -1.427284782633915938e+02
1.175091575091575180e+01 -1.425529127182212505e+02
1.177045177045177127e+01 -1.425309187005267972e+02
1.178998778998779073e+01 -1.425980194824395255e+02
1.180952380952381020e+01 -1.425820756978322379e+02
1.182905982905982967e+01 -1.424900479847262886e+02
1.184859584859584913e+01 -1.425360324351897816e+02
1.186813186813186860e+01 -1.425049620950836129e+02
1.188766788766788807e+01 -1.426223524910180345e+02
1.190720390720390753e+01 -1.426191486007005835e+02
1.192673992673992700e+01 -1.426774530920870063e+02
1.194627594627594647e+01 -1.424802994939610414e+02
1.196581196581196593e+01 -1.425053693418248884e+02
1.198534798534798540e+01 -1.426429485024297037e+02
1.200488400488400487e+01 -1.428632999772941616e+02
1.202442002442002433e+01 -1.428833999647835356e+02
1.204395604395604380e+01 -1.432287971202830761e+02
1.206349206349206327e+01 -1.432999831313248649e+02
1.208302808302808273e+01 -1.433157193520843009e+02
1.210256410256410220e+01 -1.431543032460149902e+02
1.212210012210012167e+01 -1.433338890913134946e+02
1.214163614163614113e+01 -1.433393577599821356e+02
1.216117216117216060e+01 -1.435013446758281646e+02
1.218070818070818007e+01 -1.433996985500066899e+02
1.220024420024419953e+01 -1.434161005738717449e+02
1.221978021978021900e+01 -1.429961197713317915e+02
1.223931623931623847e+01 -1.430671434344849899e+02
1.225885225885225793e+01 -1.429745399290388548e+02
1.227838827838827740e+01 -1.430061829604054253e+02
1.229792429792429687e+01 -1.430927444314851869e+02
1.231746031746031633e+01 -1.431471884543337865e+02
1.233699633699633580e+01 -1.431711718959757604e+02
1.235653235653235527e+01 -1.432309781180011896e+02
1.237606837606837473e+01 -1.430083901652624263e+02
1.239560439560439420e+01 -1.429887196704931966e+02
1.241514041514041367e+01 -1.428904509490291161e+02
1.243467643467643313e+01 -1.428270103232098052e+02
1.245421245421245260e+01 -1.428583428996813041e+02
1.247374847374847207e+01 -1.429050559051834739e+02
1.249328449328449153e+01 -1.429451047395124306e+02
1.251282051282051100e+01 -1.430891898925273154e+02
1.253235653235653047e+01 -1.431855885512782152e+02
1.255189255189254993e+01 -1.432843751769659093e+02
1.257142857142856940e+01 -1.432995795396296899e+02
1.259096459096458887e+01 -1.433818621136939555e+02
1.261050061050060833e+01 -1.432588805313847331e+02
1.263003663003662780e+01 -1.434322165522845864e+02
1.264957264957264726e+01 -1.432931828172837356e+02
1.266910866910866673e+01 -1.433007518036431520e+02
1.268864468864468620e+01 -1.430235576574346510e+02
1.270818070818070566e+01 -1.431188773259884215e+02
1.272771672771672513e+01 -1.430492463391573779e+02
1.274725274725274460e+01 -1.430784133761558223e+02
1.276678876678876406e+01 -1.430666700857514684e+02
1.278632478632478353e+01 -1.430704788485159611e+02
1.280586080586080300e+01 -1.430465251839760867e+02
1.282539682539682246e+01 -1.432567465845554295e+02
1.284493284493284193e+01 -1.433238187873314473e+02
1.286446886446886140e+01 -1.431769050460226254e+02
1.288400488400488086e+01 -1.429932674395525396e+02
1.290354090354090033e+01 -1.430762722459596716e+02
1.292307692307691980e+01 -1.432247569154730797e+02
1.294261294261293926e+01 -1.432697001027959516e+02
1.296214896214895873e+01 -1.431054528568096202e+02
1.298168498168497820e+01 -1.432661755237000420e+02
1.300122100122099766e+01 -1.432028672843253503e+02
1.302075702075702424e+01 -1.431942589416702845e+02
1.304029304029304370e+01 -1.431109816110521251e+02
1.305982905982906317e+01 -1.432184398757639769e+02
1.307936507936508264e+01 -1.429916124019000563e+02
1.309890109890110210e+01 -1.432907580830733139e+02
1.311843711843712157e+01 -1.432967517538999118e+02
1.313797313797314104e+01 -1.433683149336183931e+02
1.315750915750916050e+01 -1.432056739770656009e+02
1.317704517704517997e+01 -1.432360571933391782e+02
1.319658119658119944e+01 -1.431850732701989273e+02
1.321611721611721890e+01 -1.431017431831882050e+02
1.323565323565323837e+01 -1.430600327295756244e+02
1.325518925518925784e+01 -1.430732067953752846e+02
1.327472527472527730e+01 -1.430361646923719263e+02
1.329426129426129677e+01 -1.430960172901902752e+02
1.331379731379731624e+01 -1.429173390140217066e+02
1.333333333333333570e+01 -1.428722943486834538e+02
1.335286935286935517e+01 -1.427819454747848624e+02
1.337240537240537464e+01 -1.426654876560870662e+02
1.339194139194139410e+01 -1.424852437379486503e+02
1.341147741147741357e+01 -1.425545271236272242e+02
1.343101343101343303e+01 -1.424977266390173725e+02
1.345054945054945250e+01 -1.424145802224348927e+02
1.347008547008547197e+01 -1.424289268418447989e+02
1.348962148962149143e+01 -1.424227529681849376e+02
1.350915750915751090e+01 -1.422952857991588189e+02
1.352869352869353037e+01 -1.424196385713267716e+02
1.354822954822954983e+01 -1.423777392802312534e+02
1.356776556776556930e+01 -1.426403123802517143e+02
1.358730158730158877e+01 -1.427247616603790448e+02
1.360683760683760823e+01 -1.428269419301933567e+02
1.362637362637362770e+01 -1.428561638464496184e+02
1.364590964590964717e+01 -1.428690107863365313e+02
1.366544566544566663e+01 -1.428152161188416187e+02
1.368498168498168610e+01 -1.428169961420560696e+02
1.370451770451770557e+01 -1.428577185521638739e+02
1.372405372405372503e+01 -1.429527294413904883e+02
1.374358974358974450e+01 -1.430165736533016911e+02
1.376312576312576397e+01 -1.432554785640754176e+02
1.378266178266178343e+01 -1.432519476814043173e+02
1.380219780219780290e+01 -1.432653829097279186e+02
1.382173382173382237e+01 -1.432926083020074088e+02
1.384126984126984183e+01 -1.435638150079760749e+02
1.386080586080586130e+01 -1.434258887434051815e+02
1.388034188034188077e+01 -1.435062783163891140e+02
1.389987789987790023e+01 -1.432252597473895435e+02
1.391941391941391970e+01 -1.431685529455269261e+02
1.393894993894993917e+01 -1.430894006450015752e+02
1.395848595848595863e+01 -1.432893235282645890e+02
1.397802197802197810e+01 -1.433029554757375195e+02
1.399755799755799757e+01 -1.430570230560929303e+02
1.401709401709401703e+01 -1.430212354615658796e+02
1.403663003663003650e+01 -1.429569260741920687e+02
1.405616605616605597e+01 -1.429605118027542403e+02
1.407570207570207543e+01 -1.430359025394703849e+02
1.409523809523809490e+01 -1.429589567320219032e+02
1.411477411477411437e+01 -1.428961795001000610e+02
1.413431013431013383e+01 -1.430877372940817622e+02
1.415384615384615330e+01 -1.430103105152975616e+02
1.417338217338217277e+01 -1.429424349841111734e+02
1.419291819291819223e+01 -1.431009672143009084e+02
1.421245421245421170e+01 -1.431894699872448484e+02
1.423199023199023117e+01 -1.432757038373059402e+02
1.425152625152625063e+01 -1.434343444062507444e+02
1.427106227106227010e+01 -1.437122708822223842e+02
1.429059829059828957e+01 -1.436643625311980941e+02
1.431013431013430903e+01 -1.436813026753265490e+02
1.432967032967032850e+01 -1.438070963090750638e+02
1.434920634920634797e+01 -1.437899829371782232e+02
1.436874236874236743e+01 -1.438956642868723748e+02
1.438827838827838690e+01 -1.441303367422279678e+02
1.440781440781440637e+01 -1.440806807086673871e+02
1.442735042735042583e+01 -1.440801804158076322e+02
1.444688644688644530e+01 -1.440639579970251702e+02
1.446642246642246477e+01 -1.440174074757246387e+02
1.448595848595848423e+01 -1.439942288663543764e+02
1.450549450549450370e+01 -1.440026254210184788e+02
1.452503052503052317e+01 -1.439196016263079230e+02
1.454456654456654263e+01 -1.438687929759695976e+02
1.456410256410256210e+01 -1.437345881885287042e+02
1.458363858363858157e+01 -1.436125378248061963e+02
1.460317460317460103e+01 -1.435736107235237569e+02
1.462271062271062050e+01 -1.435471288580942542e+02
1.464224664224663996e+01 -1.435471417923635613e+02
1.466178266178265943e+01 -1.435425218375949328e+02
1.468131868131867890e+01 -1.434186165408522697e+02
1.470085470085469836e+01 -1.432538107359086155e+02
1.472039072039071783e+01 -1.431940110950510530e+02
1.473992673992673730e+01 -1.432453016175970788e+02
1.475946275946275676e+01 -1.432454620883925713e+02
1.477899877899877623e+01 -1.434829642182133966e+02
1.479853479853479570e+01 -1.436412922455465662e+02
1.481807081807081516e+01 -1.437199349779821773e+02
1.483760683760683463e+01 -1.438217040124523010e+02
1.485714285714285410e+01 -1.439074466907728151e+02
1.487667887667887356e+01 -1.441529799905927405e+02
1.489621489621489303e+01 -1.442605423549813111e+02
1.491575091575091250e+01 -1.445692055344737526e+02
1.493528693528693196e+01 -1.445310245725978575e+02
1.495482295482295143e+01 -1.445783304431255942e+02
1.497435897435897090e+01 -1.448218273683139330e+02
1.499389499389499036e+01 -1.450181606227187103e+02
1.501343101343101694e+01 -1.449899885805576218e+02
1.503296703296703640e+01 -1.450608135321982388e+02
1.505250305250305587e+01 -1.449877691965202757e+02
1.507203907203907534e+01 -1.450912779265134418e+02
1.509157509157509480e+01 -1.449759724712781122e+02
1.511111111111111427e+01 -1.449507085093006538e+02
1.513064713064713374e+01 -1.449694850640900654e+02
1.515018315018315320e+01 -1.448539424054866060e+02
1.516971916971917267e+01 -1.449089752586543511e+02
1.518925518925519214e+01 -1.449294995449150747e+02
1.520879120879121160e+01 -1.446877698599186317e+02
1.522832722832723107e+01 -1.447721843925072847e+02
1.524786324786325054e+01 -1.447331471119545370e+02
1.526739926739927000e+01 -1.446893195592345478e+02
1.528693528693528947e+01 -1.446199281685979656e+02
1.530647130647130894e+01 -1.445748916876512453e+02
1.532600732600732840e+01 -1.446613751560918217e+02
1.534554334554334787e+01 -1.447661369894917129e+02
1.536507936507936734e+01 -1.447670728581346964e+02
1.538461538461538680e+01 -1.447974008630912977e+02
1.540415140415140627e+01 -1.449085647076273915e+02
1.542368742368742573e+01 -1.450906893316740138e+02
1.544322344322344520e+01 -1.453506001278632027e+02
1.546275946275946467e+01 -1.456010678182566949e+02
1.548229548229548413e+01 -1.456651012800296598e+02
1.550183150183150360e+01 -1.457693619250286758e+02
1.552136752136752307e+01 -1.456333033758364763e+02
1.554090354090354253e+01 -1.456697477446509197e+02
1.556043956043956200e+01 -1.458635114576908336e+02
1.557997557997558147e+01 -1.462586297011075942e+02
1.559951159951160093e+01 -1.461487267603879729e+02
1.561904761904762040e+01 -1.462670684456599588e+02
1.563858363858363987e+01 -1.460852649990884515e+02
1.565811965811965933e+01 -1.461352937859975611e+02
1.567765567765567880e+01 -1.460913960911165361e+02
1.569719169719169827e+01 -1.456651976817710761e+02
1.571672771672771773e+01 -1.454765645918892858e+02
1.573626373626373720e+01 -1.454601426423186012e+02
1.575579975579975667e+01 -1.454596026298348193e+02
1.577533577533577613e+01 -1.455077919108592539e+02
1.579487179487179560e+01 -1.454374398859571045e+02
1.581440781440781507e+01 -1.452050395927273030e+02
1.583394383394383453e+01 -1.450337337797169823e+02
1.585347985347985400e+01 -1.451026089637506686e+02
1.587301587301587347e+01 -1.450295160248312811e+02
1.589255189255189293e+01 -1.450220937820175493e+02
1.591208791208791240e+01 -1.451459032766053951e+02
1.593162393162393187e+01 -1.453443884353332294e+02
1.595115995115995133e+01 -1.452082542138151382e+02
1.597069597069597080e+01 -1.452601675724829420e+02
1.599023199023199027e+01 -1.451301031882231314e+02
1.600976800976800973e+01 -1.451418826944025682e+02
1.602930402930402920e+01 -1.451334353587296562e+02
1.604884004884004867e+01 -1.451502630424700442e+02
1.606837606837606813e+01 -1.451186302196690860e+02
1.608791208791208760e+01 -1.453495339311617442e+02
1.610744810744810707e+01 -1.452081541882108979e+02
1.612698412698412653e+01 -1.451401891363995844e+02
1.614652014652014600e+01 -1.451920712139308876e+02
1.616605616605616547e+01 -1.452005406495117654e+02
1.618559218559218493e+01 -1.451474472216494576e+02
1.620512820512820440e+01 -1.451630778763119736e+02
1.622466422466422387e+01 -1.450593615022467588e+02
1.624420024420024333e+01 -1.450825823817518767e+02
1.626373626373626280e+01 -1.449655842514753488e+02
1.628327228327228227e+01 -1.449533895210543335e+02
1.630280830280830173e+01 -1.448300119340189553e+02
1.632234432234432120e+01 -1.447897411110010921e+02
1.634188034188034067e+01 -1.447820585539811873e+02
1.636141636141636013e+01 -1.447811529441981691e+02
1.638095238095237960e+01 -1.447388090789582691e+02
1.640048840048839907e+01 -1.447671875138512974e+02
1.642002442002441853e+01 -1.448017127617235360e+02
1.643956043956043800e+01 -1.446670393085383353e+02
1.645909645909645747e+01 -1.446095812846110675e+02
1.647863247863247693e+01 -1.447143173120372808e+02
1.649816849816849640e+01 -1.446743031121716285e+02
1.651770451770451587e+01 -1.448066555155446622e+02
1.653724053724053533e+01 -1.448686761311289786e+02
1.655677655677655480e+01 -1.448298638827734237e+02
1.657631257631257427e+01 -1.449926227445467362e+02
1.659584859584859373e+01 -1.451655740525331453e+02
1.661538461538461320e+01 -1.450913786371624496e+02
1.663492063492063266e+01 -1.450855359940209723e+02
1.665445665445665213e+01 -1.450252327084077990e+02
1.667399267399267160e+01 -1.450814400823647361e+02
1.669352869352869106e+01 -1.453984972505840005e+02
1.671306471306471053e+01 -1.455793109837395036e+02
1.673260073260073000e+01 -1.455741382168075688e+02
1.675213675213674946e+01 -1.454662694020333333e+02
1.677167277167276893e+01 -1.449910388354894337e+02
1.679120879120878840e+01 -1.449035673099902795e+02
1.681074481074480786e+01 -1.448987284004013816e+02
1.683028083028082733e+01 -1.449909814609226260e+02
1.684981684981684680e+01 -1.450408731468387202e+02
1.686935286935286626e+01 -1.452100509407215441e+02
1.688888888888888573e+01 -1.451624021911546834e+02
1.690842490842490520e+01 -1.452129978728486037e+02
1.692796092796092466e+01 -1.452644935162284128e+02
1.694749694749694413e+01 -1.452526384992708302e+02
1.696703296703296360e+01 -1.451821568356714351e+02
1.698656898656898306e+01 -1.453312757076438402e+02
1.700610500610500253e+01 -1.454985691402487760e+02
1.702564102564102910e+01 -1.454936905285172770e+02
1.704517704517704857e+01 -1.456364614304598604e+02
1.706471306471306804e+01 -1.458690664850926169e+02
1.708424908424908750e+01 -1.457154050503779104e+02
1.710378510378510697e+01 -1.456548587436134596e+02
1.712332112332112644e+01 -1.456073908556797392e+02
1.714285714285714590e+01 -1.457510574690825820e+02
1.716239316239316537e+01 -1.457167430323436861e+02
1.718192918192918484e+01 -1.458181588532199839e+02
1.720146520146520430e+01 -1.458679073146461462e+02
1.722100122100122377e+01 -1.458481322330406442e+02
1.724053724053724324e+01 -1.457228570792997573e+02
1.726007326007326270e+01 -1.458777790401733796e+02
1.727960927960928217e+01 -1.459324672325996346e+02
1.729914529914530164e+01 -1.458141475768802309e+02
1.731868131868132110e+01 -1.460211637495501691e+02
1.733821733821734057e+01 -1.460977786838635382e+02
1.735775335775336004e+01 -1.459774603835579967e+02
1.737728937728937950e+01 -1.459581603927469189e+02
1.739682539682539897e+01 -1.459547941896408929e+02
1.741636141636141843e+01 -1.459680360292994976e+02
1.743589743589743790e+01 -1.459683642734872535e+02
1.745543345543345737e+01 -1.461523851746746629e+02
1.747496947496947683e+01 -1.459539728300724164e+02
1.749450549450549630e+01 -1.460325729859530384e+02
1.751404151404151577e+01 -1.461695334861540800e+02
1.753357753357753523e+01 -1.462326487168256790e+02
1.755311355311355470e+01 -1.462306509370287984e+02
1.757264957264957417e+01 -1.461967234850112334e+02
1.759218559218559363e+01 -1.461149072866064387e+02
1.761172161172161310e+01 -1.457903148212677706e+02
1.763125763125763257e+01 -1.459408581942168723e+02
1.765079365079365203e+01 -1.466033433654285432e+02
1.767032967032967150e+01 -1.467368300083454074e+02
1.768986568986569097e+01 -1.468577587176701797e+02
1.770940170940171043e+01 -1.469579929660811217e+02
1.772893772893772990e+01 -1.469170037157767581e+02
1.774847374847374937e+01 -1.468798588541129675e+02
1.776800976800976883e+01 -1.469506972531067674e+02
1.778754578754578830e+01 -1.470462172994150478e+02
1.780708180708180777e+01 -1.470203330697108584e+02
1.782661782661782723e+01 -1.472412783001156527e+02
1.784615384615384670e+01 -1.473950040194583551e+02
1.786568986568986617e+01 -1.473388534757584694e+02
1.788522588522588563e+01 -1.473447562274550933e+02
1.790476190476190510e+01 -1.473299720218062134e+02
1.792429792429792457e+01 -1.474403460727731954e+02
1.794383394383394403e+01 -1.474270429290717175e+02
1.796336996336996350e+01 -1.476372407169866960e+02
1.798290598290598297e+01 -1.478998032994433061e+02
1.800244200244200243e+01 -1.479676909236810616e+02
1.802197802197802190e+01 -1.476272990323465990e+02
1.804151404151404137e+01 -1.473887786865387568e+02
1.806105006105006083e+01 -1.474445497933774334e+02
1.808058608058608030e+01 -1.474565218124842545e+02
1.810012210012209977e+01 -1.474905812701392733e+02
1.811965811965811923e+01 -1.476267121412745382e+02
1.813919413919413870e+01 -1.475284864541353045e+02
1.815873015873015817e+01 -1.476530673499923125e+02
1.817826617826617763e+01 -1.477151954080887606e+02
1.819780219780219710e+01 -1.475374674006571070e+02
1.821733821733821657e+01 -1.474994477899500680e+02
1.823687423687423603e+01 -1.477382794049797781e+02
1.825641025641025550e+01 -1.479339704707875285e+02
1.827594627594627497e+01 -1.476398326540919186e+02
1.829548229548229443e+01 -1.476947567333896245e+02
1.831501831501831390e+01 -1.478132057359929092e+02
1.833455433455433337e+01 -1.476607546905812853e+02
1.835409035409035283e+01 -1.478696906519958816e+02
1.837362637362637230e+01 -1.479868088053762278e+02
1.839316239316239177e+01 -1.479921597775589532e+02
1.841269841269841123e+01 -1.480098062049265764e+02
1.843223443223443070e+01 -1.481305231779460883e+02
1.845177045177045017e+01 -1.481460438699030533e+02
1.847130647130646963e+01 -1.480129150166900160e+02
1.849084249084248910e+01 -1.483940330906754070e+02
1.851037851037850857e+01 -1.484176856069182691e+02
1.852991452991452803e+01 -1.481459427619764710e+02
1.854945054945054750e+01 -1.480299371310917138e+02
1.856898656898656697e+01 -1.479914458813500175e+02
1.858852258852258643e+01 -1.478986573426522568e+02
1.860805860805860590e+01 -1.479385217882480674e+02
1.862759462759462536e+01 -1.480236619631243684e+02
1.864713064713064483e+01 -1.480502652871639384e+02
1.866666666666666430e+01 -1.480684588234927901e+02
1.868620268620268376e+01 -1.480830308087404035e+02
1.870573870573870323e+01 -1.480545302886072250e+02
1.872527472527472270e+01 -1.480489537519719363e+02
1.874481074481074216e+01 -1.480967599177373017e+02
1.876434676434676163e+01 -1.481097348967498135e+02
1.878388278388278110e+01 -1.479793373815284099e+02
1.880341880341880056e+01 -1.477673299989033922e+02
1.882295482295482003e+01 -1.475829393009699402e+02
1.884249084249083950e+01 -1.475411057288775680e+02
1.886202686202685896e+01 -1.475552177497096977e+02
1.888156288156287843e+01 -1.475486321329850057e+02
1.890109890109889790e+01 -1.478953599561272085e+02
1.892063492063491736e+01 -1.482137010820929106e+02
1.894017094017093683e+01 -1.481252750645665515e+02
1.895970695970695630e+01 -1.481043795822594120e+02
1.897924297924297576e+01 -1.480115202938058019e+02
1.899877899877899523e+01 -1.478962347263026231e+02
1.901831501831502180e+01 -1.479894106518436843e+02
1.903785103785104127e+01 -1.479700604145588443e+02
1.905738705738706074e+01 -1.480907555332840388e+02
1.907692307692308020e+01 -1.482825312088048975e+02
1.909645909645909967e+01 -1.483904335943301760e+02
1.911599511599511914e+01 -1.484004779468695574e+02
1.913553113553113860e+01 -1.484469166683437891e+02
1.915506715506715807e+01 -1.486425091054019560e+02
1.917460317460317754e+01 -1.486221874133400149e+02
1.919413919413919700e+01 -1.486884735993091340e+02
1.921367521367521647e+01 -1.490262377624878525e+02
1.923321123321123594e+01 -1.491018041231811537e+02
1.925274725274725540e+01 -1.490305144252333207e+02
1.927228327228327487e+01 -1.490242452875109223e+02
1.929181929181929434e+01 -1.490129844639560304e+02
1.931135531135531380e+01 -1.488406796701100347e+02
1.933089133089133327e+01 -1.487524784868605536e+02
1.935042735042735274e+01 -1.490723944030837913e+02
1.936996336996337220e+01 -1.492765094561002002e+02
1.938949938949939167e+01 -1.493484426650401531e+02
1.940903540903541113e+01 -1.495337300781767169e+02
1.942857142857143060e+01 -1.493517297709678076e+02
1.944810744810745007e+01 -1.490615438606381247e+02
1.946764346764346953e+01 -1.488342391735170338e+02
1.948717948717948900e+01 -1.488210876973825236e+02
1.950671550671550847e+01 -1.488198445371879757e+02
1.952625152625152793e+01 -1.487906279139056380e+02
1.954578754578754740e+01 -1.486661179633229040e+02
1.956532356532356687e+01 -1.486779918245534589e+02
1.958485958485958633e+01 -1.487054528941346518e+02
1.960439560439560580e+01 -1.487591269843954649e+02
1.962393162393162527e+01 -1.486852486540735470e+02
1.964346764346764473e+01 -1.486915532359450083e+02
1.966300366300366420e+01 -1.488385485704737619e+02
1.968253968253968367e+01 -1.490968108876811300e+02
1.970207570207570313e+01 -1.493674552434731595e+02
1.972161172161172260e+01 -1.494554157032734452e+02
1.974114774114774207e+01 -1.493204834384899584e+02
1.976068376068376153e+01 -1.492383338445501693e+02
1.978021978021978100e+01 -1.492395713552156451e+02
1.979975579975580047e+01 -1.492601554158820250e+02
1.981929181929181993e+01 -1.494312002097752270e+02
1.983882783882783940e+01 -1.494409121601794084e+02
1.985836385836385887e+01 -1.494644840730462931e+02
1.987789987789987833e+01 -1.497012336043225105e+02
1.989743589743589780e+01 -1.496630540329846042e+02
1.991697191697191727e+01 -1.495560706752260103e+02
1.993650793650793673e+01 -1.492727684613748238e+02
1.995604395604395620e+01 -1.491105827115351872e+02
1.997557997557997567e+01 -1.491183666097885236e+02
1.999511599511599513e+01 -1.491190563550347576e+02
2.001465201465201460e+01 -1.491402996397051766e+02
2.003418803418803407e+01 -1.492789032370106668e+02
2.005372405372405353e+01 -1.493077001478070258e+02
2.007326007326007300e+01 -1.492836760185833782e+02
2.009279609279609247e+01 -1.492428193515910380e+02
2.011233211233211193e+01 -1.493253499197663814e+02
2.013186813186813140e+01 -1.494212592601176652e+02
2.015140415140415087e+01 -1.494231533027110288e+02
2.017094017094017033e+01 -1.493900546785748986e+02
2.019047619047618980e+01 -1.495461225437860548e+02
2.021001221001220927e+01 -1.497284034894707645e+02
2.022954822954822873e+01 -1.497669201510764765e+02
2.024908424908424820e+01 -1.496223210230586176e+02
2.026862026862026767e+01 -1.496061984465202670e+02
2.028815628815628713e+01 -1.497900027340687075e+02
2.030769230769230660e+01 -1.501050908046702261e+02
2.032722832722832607e+01 -1.504907233308645402e+02
2.034676434676434553e+01 -1.509928120511531517e+02
2.036630036630036500e+01 -1.510113241265190425e+02
2.038583638583638447e+01 -1.507677770204298611e+02
2.040537240537240393e+01 -1.507751296808010295e+02
2.042490842490842340e+01 -1.509245107241037829e+02
2.044444444444444287e+01 -1.509581901857513060e+02
2.046398046398046233e+01 -1.509650020331497160e+02
2.048351648351648180e+01 -1.509112242110311399e+02
2.050305250305250127e+01 -1.510683139769985814e+02
2.052258852258852073e+01 -1.511049013771833813e+02
2.054212454212454020e+01 -1.510790148997864151e+02
2.056166056166055967e+01 -1.510432925219012930e+02
2.058119658119657913e+01 -1.510222459626909597e+02
2.060073260073259860e+01 -1.509432123651985762e+02
2.062026862026861806e+01 -1.510329295629417174e+02
2.063980463980463753e+01 -1.511516024062874806e+02
2.065934065934065700e+01 -1.511266259181856242e+02
2.067887667887667646e+01 -1.511647259658058715e+02
2.069841269841269593e+01 -1.511569413097132326e+02
2.071794871794871540e+01 -1.511644625984854997e+02
2.073748473748473486e+01 -1.512405055202627295e+02
2.075702075702075433e+01 -1.510834222223143968e+02
2.077655677655677380e+01 -1.509714796892558297e+02
2.079609279609279326e+01 -1.511539893390067562e+02
2.081562881562881273e+01 -1.515651954698771533e+02
2.083516483516483220e+01 -1.518638513354900965e+02
2.085470085470085166e+01 -1.516119477529621804e+02
2.087423687423687113e+01 -1.515361080189141774e+02
2.089377289377289060e+01 -1.515147489246247687e+02
2.091330891330891006e+01 -1.514853619886428078e+02
2.093284493284492953e+01 -1.515238613366650782e+02
2.095238095238094900e+01 -1.516745102195563106e+02
2.097191697191696846e+01 -1.516835214238224125e+02
2.099145299145298793e+01 -1.516439575724067197e+02
2.101098901098900740e+01 -1.516837882619984725e+02
2.103052503052503397e+01 -1.517435556381330741e+02
2.105006105006105344e+01 -1.517838817537642342e+02
2.106959706959707290e+01 -1.518551164229078836e+02
2.108913308913309237e+01 -1.515003042902447419e+02
2.110866910866911184e+01 -1.510056002484676014e+02
2.112820512820513130e+01 -1.511782197050139871e+02
2.114774114774115077e+01 -1.511806803114727131e+02
2.116727716727717024e+01 -1.512143583911098972e+02
2.118681318681318970e+01 -1.513925983410458969e+02
2.120634920634920917e+01 -1.513636498675222697e+02
2.122588522588522864e+01 -1.513774812577874513e+02
2.124542124542124810e+01 -1.512994571915378401e+02
2.126495726495726757e+01 -1.513096052829566247e+02
2.128449328449328704e+01 -1.513834309856467826e+02
2.130402930402930650e+01 -1.514192560742303613e+02
2.132356532356532597e+01 -1.513679412367560815e+02
2.134310134310134544e+01 -1.510947783097641377e+02
2.136263736263736490e+01 -1.510226673955373258e+02
2.138217338217338437e+01 -1.507952298149398302e+02
2.140170940170940383e+01 -1.506728705488984872e+02
2.142124542124542330e+01 -1.507536119368458571e+02
2.144078144078144277e+01 -1.508206852108576754e+02
2.146031746031746223e+01 -1.508517415463797136e+02
2.147985347985348170e+01 -1.509321854074997589e+02
2.149938949938950117e+01 -1.510472102040318418e+02
2.151892551892552063e+01 -1.511366820544014331e+02
2.153846153846154010e+01 -1.511521029786063650e+02
2.155799755799755957e+01 -1.510990994114330306e+02
2.157753357753357903e+01 -1.510232637914900238e+02
2.159706959706959850e+01 -1.510442155229061143e+02
2.161660561660561797e+01 -1.510138930453332762e+02
2.163614163614163743e+01 -1.511762614843319170e+02
2.165567765567765690e+01 -1.512036427057703918e+02
2.167521367521367637e+01 -1.512539121672555211e+02
2.169474969474969583e+01 -1.511735141008739731e+02
2.171428571428571530e+01 -1.511877911220676935e+02
2.173382173382173477e+01 -1.513481051482229418e+02
2.175335775335775423e+01 -1.514576557746576100e+02
2.177289377289377370e+01 -1.514090199961870837e+02
2.179242979242979317e+01 -1.515157179120266733e+02
2.181196581196581263e+01 -1.515407339482996179e+02
2.183150183150183210e+01 -1.515648310252751685e+02
2.185103785103785157e+01 -1.514766755192325149e+02
2.187057387057387103e+01 -1.514342459245577857e+02
2.189010989010989050e+01 -1.514177674260561730e+02
2.190964590964590997e+01 -1.513369627192016083e+02
2.192918192918192943e+01 -1.511553293419093507e+02
2.194871794871794890e+01 -1.511381127464682663e+02
2.196825396825396837e+01 -1.511985780497280416e+02
2.198778998778998783e+01 -1.515189799925436489e+02
2.200732600732600730e+01 -1.515435638627508013e+02
2.202686202686202677e+01 -1.515938710379046768e+02
2.204639804639804623e+01 -1.516130134293477170e+02
2.206593406593406570e+01 -1.513622664535090223e+02
2.208547008547008517e+01 -1.510949119426407776e+02
2.210500610500610463e+01 -1.510631164983134340e+02
2.212454212454212410e+01 -1.511411425086153031e+02
2.214407814407814357e+01 -1.513932936410602963e+02
2.216361416361416303e+01 -1.513202199290515750e+02
2.218315018315018250e+01 -1.514243602841129928e+02
2.220268620268620197e+01 -1.512987266006601885e+02
2.222222222222222143e+01 -1.516395228970969811e+02
2.224175824175824090e+01 -1.515370205376028707e+02
2.226129426129426037e+01 -1.517221502672304325e+02
2.228083028083027983e+01 -1.515118004096277389e+02
2.230036630036629930e+01 -1.514300370618076101e+02
2.231990231990231877e+01 -1.512348809703719326e+02
2.233943833943833823e+01 -1.510478526521530398e+02
2.235897435897435770e+01 -1.510246062741683488e+02
2.237851037851037717e+01 -1.510306245026303600e+02
2.239804639804639663e+01 -1.505936249461865373e+02
2.241758241758241610e+01 -1.503403907605805898e+02
2.243711843711843557e+01 -1.500718738267509025e+02
2.245665445665445503e+01 -1.499083774972191350e+02
2.247619047619047450e+01 -1.499104294546887104e+02
2.249572649572649397e+01 -1.499758451483936597e+02
2.251526251526251343e+01 -1.499578157598321297e+02
2.253479853479853290e+01 -1.500633274333357008e+02
2.255433455433455237e+01 -1.500897937952987888e+02
2.257387057387057183e+01 -1.501808634287908717e+02
2.259340659340659130e+01 -1.501051935520780205e+02
2.261294261294261077e+01 -1.501476127966962224e+02
2.263247863247863023e+01 -1.500874823785173930e+02
2.265201465201464970e+01 -1.500401835194415980e+02
2.267155067155066916e+01 -1.500335612146342612e+02
2.269108669108668863e+01 -1.500890154023344962e+02
2.271062271062270810e+01 -1.499271379969786437e+02
2.273015873015872756e+01 -1.499739456075271278e+02
2.274969474969474703e+01 -1.499446486520442363e+02
2.276923076923076650e+01 -1.498152383807068873e+02
2.278876678876678596e+01 -1.498487463591396818e+02
2.280830280830280543e+01 -1.499722425412680877e+02
2.282783882783882490e+01 -1.499444084358626696e+02
2.284737484737484436e+01 -1.501534886016828239e+02
2.286691086691086383e+01 -1.501117492098004789e+02
2.288644688644688330e+01 -1.500644242045702015e+02
2.290598290598290276e+01 -1.500470476710175660e+02
2.292551892551892223e+01 -1.500797454330780738e+02
2.294505494505494170e+01 -1.502166562885896610e+02
2.296459096459096116e+01 -1.505076099335873607e+02
2.298412698412698063e+01 -1.502205975171072510e+02
2.300366300366300010e+01 -1.499490965850605164e+02
2.302319902319902667e+01 -1.499304290325487159e+02
2.304273504273504614e+01 -1.498981568758454728e+02
2.306227106227106560e+01 -1.498541888948050200e+02
2.308180708180708507e+01 -1.499094997417798822e+02
2.310134310134310454e+01 -1.498885320670746353e+02
2.312087912087912400e+01 -1.500157375755769635e+02
2.314041514041514347e+01 -1.499929487046568681e+02
2.315995115995116294e+01 -1.501720636856655346e+02
2.317948717948718240e+01 -1.501730509502085624e+02
2.319902319902320187e+01 -1.502519728696140930e+02
2.321855921855922134e+01 -1.503794627795371071e+02
2.323809523809524080e+01 -1.502857184801247854e+02
2.325763125763126027e+01 -1.502875625765315419e+02
2.327716727716727974e+01 -1.506587487510173560e+02
2.329670329670329920e+01 -1.508889555183396567e+02
2.331623931623931867e+01 -1.510915869932848352e+02
2.333577533577533814e+01 -1.513969262027187312e+02
2.335531135531135760e+01 -1.513424786037255672e+02
2.337484737484737707e+01 -1.513639041423480478e+02
2.339438339438339653e+01 -1.512941021012707949e+02
2.341391941391941600e+01 -1.513366962186478588e+02
2.343345543345543547e+01 -1.513459367670747611e+02
2.345299145299145493e+01 -1.513375611368938962e+02
2.347252747252747440e+01 -1.514134152620705436e+02
2.349206349206349387e+01 -1.514288958250456574e+02
2.351159951159951333e+01 -1.515113654314107805e+02
2.353113553113553280e+01 -1.515192407561438870e+02
2.355067155067155227e+01 -1.515121409902360199e+02
2.357020757020757173e+01 -1.513999796880771669e+02
2.358974358974359120e+01 -1.515782111868560094e+02
2.360927960927961067e+01 -1.515452082078693365e+02
2.362881562881563013e+01 -1.515217927550673949e+02
2.364835164835164960e+01 -1.516896103159929226e+02
2.366788766788766907e+01 -1.515291358010754266e+02
2.368742368742368853e+01 -1.515916220685298015e+02
2.370695970695970800e+01 -1.515872122194719509e+02
2.372649572649572747e+01 -1.514836764908037594e+02
2.374603174603174693e+01 -1.515964253628591507e+02
2.376556776556776640e+01 -1.517185130376786333e+02
2.378510378510378587e+01 -1.516328948607403220e+02
2.380463980463980533e+01 -1.516435878740010139e+02
2.382417582417582480e+01 -1.516004220933136821e+02
2.384371184371184427e+01 -1.515609840352593949e+02
2.386324786324786373e+01 -1.520192539598394603e+02
2.388278388278388320e+01 -1.524914580263410926e+02
2.390231990231990267e+01 -1.524348578168338122e+02
2.392185592185592213e+01 -1.525510819253050272e+02
2.394139194139194160e+01 -1.525039667706884075e+02
2.396092796092796107e+01 -1.526594025169991369e+02
2.398046398046398053e+01 -1.526719279867671446e+02
2.400000000000000000e+01 -1.527168811066009653e+02
2.401953601953601947e+01 -1.528488858757034450e+02
2.403907203907203893e+01 -1.529347529935752164e+02
2.405860805860805840e+01 -1.529368525979706135e+02
2.407814407814407787e+01 -1.530388355794262338e+02
2.409768009768009733e+01 -1.529708708218043398e+02
2.411721611721611680e+01 -1.532119065885553084e+02
2.413675213675213627e+01 -1.531519338150610849e+02
2.415628815628815573e+01 -1.532049669323735657e+02
2.417582417582417520e+01 -1.531728671048419130e+02
2.419536019536019467e+01 -1.534157497865473090e+02
2.421489621489621413e+01 -1.532857975416008003e+02
2.423443223443223360e+01 -1.533359479349030607e+02
2.425396825396825307e+01 -1.531525390019323254e+02
2.427350427350427253e+01 -1.532870016326293410e+02
2.429304029304029200e+01 -1.531725463898158921e+02
2.431257631257631147e+01 -1.531649872267905437e+02
2.433211233211233093e+01 -1.531662832243271168e+02
2.435164835164835040e+01 -1.532079896220593866e+02
2.437118437118436987e+01 -1.531958980026272741e+02
2.439072039072038933e+01 -1.532735637658019527e+02
2.441025641025640880e+01 -1.534670407840419273e+02
2.442979242979242827e+01 -1.534137085674727530e+02
2.444932844932844773e+01 -1.535193181104694986e+02
2.446886446886446720e+01 -1.535790451417861107e+02
2.448840048840048667e+01 -1.536452907837505393e+02
2.450793650793650613e+01 -1.536489578784169794e+02
2.452747252747252560e+01 -1.534578172196965795e+02
2.454700854700854507e+01 -1.537480851081583637e+02
2.456654456654456453e+01 -1.536139607028634657e+02
2.458608058608058400e+01 -1.536620240149027268e+02
2.460561660561660347e+01 -1.537302091889778808e+02
2.462515262515262293e+01 -1.540113837238704093e+02
2.464468864468864240e+01 -1.539253160203581956e+02
2.466422466422466186e+01 -1.541100112717136881e+02
2.468376068376068133e+01 -1.539434451757898330e+02
2.470329670329670080e+01 -1.540775347482601205e+02
2.472283272283272026e+01 -1.538934077242317642e+02
2.474236874236873973e+01 -1.538456580530639428e+02
2.476190476190475920e+01 -1.537979342973855239e+02
2.478144078144077866e+01 -1.539153625373304806e+02
2.480097680097679813e+01 -1.537826732991591996e+02
2.482051282051281760e+01 -1.539129070399226578e+02
2.484004884004883706e+01 -1.537656907734067318e+02
2.485958485958485653e+01 -1.537575899053766761e+02
2.487912087912087600e+01 -1.537377356600135272e+02
2.489865689865689546e+01 -1.537457162495133218e+02
2.491819291819291493e+01 -1.538188405970186636e+02
2.493772893772893440e+01 -1.537148126784043143e+02
2.495726495726495386e+01 -1.531999263045644284e+02
2.497680097680097333e+01 -1.532876332322745725e+02
2.499633699633699280e+01 -1.532026599740957522e+02
2.501587301587301226e+01 -1.532992262321708381e+02
2.503540903540903173e+01 -1.531335717523314770e+02
2.505494505494505120e+01 -1.532481556544266539e+02
2.507448107448107066e+01 -1.531364415461169131e+02
2.509401709401709013e+01 -1.532182439782280881e+02
2.511355311355310960e+01 -1.532416970240286673e+02
2.513308913308912906e+01 -1.534326271558028907e+02
2.515262515262514853e+01 -1.534615931717505930e+02
2.517216117216116800e+01 -1.535544426389805324e+02
2.519169719169718746e+01 -1.533828369337259687e+02
2.521123321123320693e+01 -1.534412497867290597e+02
2.523076923076922640e+01 -1.532769021455205234e+02
2.525030525030524586e+01 -1.532858093063615286e+02
2.526984126984126533e+01 -1.532069164814662088e+02
2.528937728937728480e+01 -1.532067513474808038e+02
2.530891330891330426e+01 -1.531078850540553162e+02
2.532844932844932373e+01 -1.531623622203050274e+02
2.534798534798534320e+01 -1.530827769633999083e+02
2.536752136752136266e+01 -1.531184956416302043e+02
2.538705738705738213e+01 -1.533333576345155507e+02
2.540659340659340160e+01 -1.535662187072938707e+02
2.542612942612942106e+01 -1.535163685374992042e+02
2.544566544566544053e+01 -1.534005531357009033e+02
2.546520146520146000e+01 -1.531365049815234727e+02
2.548473748473747946e+01 -1.532452314821325956e+02
2.550427350427349893e+01 -1.530591878723955972e+02
2.552380952380951840e+01 -1.531293067318947863e+02
2.554334554334553786e+01 -1.529486811809878191e+02
2.556288156288155733e+01 -1.530714588004396433e+02
2.558241758241757680e+01 -1.530025442403057525e+02
2.560195360195359626e+01 -1.531506547533247158e+02
2.562148962148961573e+01 -1.531294871559726687e+02
2.564102564102563520e+01 -1.532498094581710859e+02
2.566056166056165466e+01 -1.531983743900140666e+02
2.568009768009767413e+01 -1.533252936015534544e+02
2.569963369963369360e+01 -1.532823583055024415e+02
2.571916971916971306e+01 -1.533686901438421444e+02
2.573870573870573253e+01 -1.533890302079194043e+02
2.575824175824175200e+01 -1.532730132238031047e+02
2.577777777777777146e+01 -1.531232211521913769e+02
2.579731379731379093e+01 -1.531162117591024412e+02
2.581684981684981040e+01 -1.531035037547601121e+02
2.583638583638582986e+01 -1.536400778970646002e+02
2.585592185592184933e+01 -1.534396938453342614e+02
2.587545787545786879e+01 -1.534957387302615643e+02
2.589499389499388826e+01 -1.533327059729546704e+02
2.591452991452990773e+01 -1.534416891835660977e+02
2.593406593406592719e+01 -1.533439923062539094e+02
2.595360195360194666e+01 -1.534980002445968523e+02
2.597313797313796613e+01 -1.534770635938299961e+02
2.599267399267398559e+01 -1.534441804427835621e+02
2.601221001221000506e+01 -1.532799843477155548e+02
2.603174603174603874e+01 -1.532506578417471133e+02
2.605128205128205821e+01 -1.532036450626312956e+02
2.607081807081807767e+01 -1.532963672392614001e+02
2.609035409035409714e+01 -1.532249887549387495e+02
2.610989010989011661e+01 -1.533935196105344971e+02
2.612942612942613607e+01 -1.530294715535628427e+02
2.614896214896215554e+01 -1.530516254786528236e+02
2.616849816849817500e+01 -1.528735399494994169e+02
2.618803418803419447e+01 -1.529307179461653732e+02
2.620757020757021394e+01 -1.529044564543659988e+02
2.622710622710623340e+01 -1.529323894230192025e+02
2.624664224664225287e+01 -1.529646636672293027e+02
2.626617826617827234e+01 -1.528994065388537251e+02
2.628571428571429180e+01 -1.528058018543324295e+02
2.630525030525031127e+01 -1.527651825010459561e+02
2.632478632478633074e+01 -1.528932238989617929e+02
2.634432234432235020e+01 -1.530984387813612670e+02
2.636385836385836967e+01 -1.529834819402316555e+02
2.638339438339438914e+01 -1.531856032321330758e+02
2.640293040293040860e+01 -1.530549873510813370e+02
2.642246642246642807e+01 -1.532003978049332318e+02
2.644200244200244754e+01 -1.530207389478503046e+02
2.646153846153846700e+01 -1.531198042282391327e+02
2.648107448107448647e+01 -1.531191811652464594e+02
2.650061050061050594e+01 -1.531611935100627022e+02
2.652014652014652540e+01 -1.530616881487554224e+02
2.653968253968254487e+01 -1.530304599257567304e+02
2.655921855921856434e+01 -1.530288820656196549e+02
2.657875457875458380e+01 -1.530923309064123430e+02
2.659829059829060327e+01 -1.530883741617202816e+02
2.661782661782662274e+01 -1.531117589607257514e+02
2.663736263736264220e+01 -1.532142548622182403e+02
2.665689865689866167e+01 -1.533482082602510559e+02
2.667643467643468114e+01 -1.532667244118462975e+02
2.669597069597070060e+01 -1.534066361293282341e+02
2.671550671550672007e+01 -1.533161604343531224e+02
2.673504273504273954e+01 -1.535580689442840594e+02
2.675457875457875900e+01 -1.534113797133619812e+02
2.677411477411477847e+01 -1.535231953617209228e+02
2.679365079365079794e+01 -1.535459584504562827e+02
2.681318681318681740e+01 -1.536025644103792729e+02
2.683272283272283687e+01 -1.534772211487422169e+02
2.685225885225885634e+01 -1.534676290636588192e+02
2.687179487179487580e+01 -1.535490435378173686e+02
2.689133089133089527e+01 -1.537740697433826824e+02
2.691086691086691474e+01 -1.536645182942684187e+02
2.693040293040293420e+01 -1.537301482987719226e+02
2.694993894993895367e+01 -1.537010986893138238e+02
2.696947496947497314e+01 -1.537116869812039397e+02
2.698901098901099260e+01 -1.536598623463659123e+02
2.700854700854701207e+01 -1.540396201620661145e+02
2.702808302808303154e+01 -1.540523995764616529e+02
2.704761904761905100e+01 -1.542467867493454605e+02
2.706715506715507047e+01 -1.542886652800727916e+02
2.708669108669108994e+01 -1.542327054222517688e+02
2.710622710622710940e+01 -1.542256569298664317e+02
2.712576312576312887e+01 -1.542025639208158054e+02
2.714529914529914834e+01 -1.542598745362495265e+02
2.716483516483516780e+01 -1.544121371278326365e+02
2.718437118437118727e+01 -1.544073549452861585e+02
2.720390720390720674e+01 -1.543701512999724343e+02
2.722344322344322620e+01 -1.544556380200642138e+02
2.724297924297924567e+01 -1.544948017114119523e+02
2.726251526251526514e+01 -1.544782088361948240e+02
2.728205128205128460e+01 -1.546603843008189187e+02
2.730158730158730407e+01 -1.546833781114034139e+02
2.732112332112332354e+01 -1.548899605869059144e+02
2.734065934065934300e+01 -1.548590212340963603e+02
2.736019536019536247e+01 -1.548953927572040925e+02
2.737973137973138194e+01 -1.548567387691777526e+02
2.739926739926740140e+01 -1.549899891868654151e+02
2.741880341880342087e+01 -1.549757312888769150e+02
2.743833943833944033e+01 -1.549820231405565778e+02
2.745787545787545980e+01 -1.548982005732810876e+02
2.747741147741147927e+01 -1.548752426687853472e+02
2.749694749694749873e+01 -1.547859037414426098e+02
2.751648351648351820e+01 -1.546854012105033291e+02
2.753601953601953767e+01 -1.547386831077111822e+02
2.755555555555555713e+01 -1.548166740942983211e+02
2.757509157509157660e+01 -1.549298981739956105e+02
2.759462759462759607e+01 -1.549594110970690792e+02
2.761416361416361553e+01 -1.549551945458254920e+02
2.763369963369963500e+01 -1.551462397361939622e+02
2.765323565323565447e+01 -1.551111665395944215e+02
2.767277167277167393e+01 -1.551950907191736633e+02
2.769230769230769340e+01 -1.550961258767140123e+02
2.771184371184371287e+01 -1.552480960374434744e+02
2.773137973137973233e+01 -1.552772805910796876e+02
2.775091575091575180e+01 -1.552717980594715357e+02
2.777045177045177127e+01 -1.550799509740707265e+02
2.778998778998779073e+01 -1.551446695060232059e+02
2.780952380952381020e+01 -1.551474360586491912e+02
2.782905982905982967e+01 -1.551083322269172413e+02
2.784859584859584913e+01 -1.551842106161338961e+02
2.786813186813186860e+01 -1.551085865729478428e+02
2.788766788766788807e+01 -1.551336151656774405e+02
2.790720390720390753e+01 -1.550827343091506236e+02
2.792673992673992700e+01 -1.551032863753393372e+02
2.794627594627594647e+01 -1.551198750594375610e+02
2.796581196581196593e+01 -1.552275292192622089e+02
2.798534798534798540e+01 -1.552881582186099934e+02
2.800488400488400487e+01 -1.553455141552592806e+02
2.802442002442002433e+01 -1.552916682222303280e+02
2.804395604395604380e+01 -1.552671215358341215e+02
2.806349206349206327e+01 -1.552959873099217418e+02
2.808302808302808273e+01 -1.554851341448579944e+02
2.810256410256410220e+01 -1.553558927496777642e+02
2.812210012210012167e+01 -1.555065200168033073e+02
2.814163614163614113e+01 -1.554559812324724248e+02
2.816117216117216060e+01 -1.554384339946996363e+02
2.818070818070818007e+01 -1.554560697592501413e+02
2.820024420024419953e+01 -1.555332049362525311e+02
2.821978021978021900e+01 -1.556390279208182505e+02
2.823931623931623847e+01 -1.556414338798922188e+02
2.825885225885225793e+01 -1.556201734158289582e+02
2.827838827838827740e+01 -1.556790149822016360e+02
2.829792429792429687e+01 -1.558127363895538053e+02
2.831746031746031633e+01 -1.558534067756853005e+02
2.833699633699633580e+01 -1.559521710801726329e+02
2.835653235653235527e+01 -1.560344321696011036e+02
2.837606837606837473e+01 -1.560221787387838503e+02
2.839560439560439420e+01 -1.562806634179062257e+02
2.841514041514041367e+01 -1.562242842811204184e+02
2.843467643467643313e+01 -1.562802762512165771e+02
2.845421245421245260e+01 -1.562138202191032974e+02
2.847374847374847207e+01 -1.563725374272029285e+02
2.849328449328449153e+01 -1.563948138934102019e+02
2.851282051282051100e+01 -1.564182177064082850e+02
2.853235653235653047e+01 -1.564619882852476280e+02
2.855189255189254993e+01 -1.564049367187847110e+02
2.857142857142856940e+01 -1.564355448638476105e+02
2.859096459096458887e+01 -1.564747408377719466e+02
2.861050061050060833e+01 -1.564965954515318742e+02
2.863003663003662780e+01 -1.565044081661559687e+02
2.864957264957264726e+01 -1.565373853847981707e+02
2.866910866910866673e+01 -1.567495634318753730e+02
2.868864468864468620e+01 -1.567508726948528022e+02
2.870818070818070566e+01 -1.570200992974064889e+02
2.872771672771672513e+01 -1.570545846294746468e+02
2.874725274725274460e+01 -1.573444641073732839e+02
2.876678876678876406e+01 -1.573301487925160131e+02
2.878632478632478353e+01 -1.575105733542941380e+02
2.880586080586080300e+01 -1.574947487326278122e+02
2.882539682539682246e+01 -1.576649137198428434e+02
2.884493284493284193e+01 -1.574775732398735499e+02
2.886446886446886140e+01 -1.575919560225157738e+02
2.888400488400488086e+01 -1.575514852667670596e+02
2.890354090354090033e+01 -1.576823059956943212e+02
2.892307692307691980e+01 -1.576657184676622308e+02
2.894261294261293926e+01 -1.579406249694801545e+02
2.896214896214895873e+01 -1.578554030972503313e+02
2.898168498168497820e+01 -1.581248630594934639e+02
2.900122100122099766e+01 -1.581418985035301716e+02
2.902075702075701713e+01 -1.582650835676372765e+02
2.904029304029303660e+01 -1.582450622938599167e+02
2.905982905982905606e+01 -1.583304635261981161e+02
2.907936507936507553e+01 -1.582320836376306374e+02
2.909890109890109500e+01 -1.582179510111795935e+02
2.911843711843711446e+01 -1.582624498778312159e+02
2.913797313797313393e+01 -1.584121897336566747e+02
2.915750915750915340e+01 -1.582731227709127779e+02
2.917704517704517286e+01 -1.583820063446742381e+02
2.919658119658119233e+01 -1.582492506065381122e+02
2.921611721611721180e+01 -1.583444696535271703e+02
2.923565323565323126e+01 -1.582535619751006379e+02
2.925518925518925073e+01 -1.584792959878008105e+02
2.927472527472527020e+01 -1.584447793245961407e+02
2.929426129426128966e+01 -1.585374114069430220e+02
2.931379731379730913e+01 -1.585520295757931422e+02
2.933333333333332860e+01 -1.587107932785898470e+02
2.935286935286934806e+01 -1.586678843798165133e+02
2.937240537240536753e+01 -1.586848936730322350e+02
2.939194139194138700e+01 -1.587525289482779840e+02
2.941147741147740646e+01 -1.589598086425246493e+02
2.943101343101342593e+01 -1.588803019236862042e+02
2.945054945054944540e+01 -1.592314034514403716e+02
2.947008547008546486e+01 -1.591987360040025692e+02
2.948962148962148433e+01 -1.593111883044793728e+02
2.950915750915750380e+01 -1.593601965827996878e+02
2.952869352869352326e+01 -1.597889347367266168e+02
2.954822954822954273e+01 -1.597430179060204125e+02
2.956776556776556220e+01 -1.600310478863743242e+02
2.958730158730158166e+01 -1.600407296286015821e+02
2.960683760683760113e+01 -1.600846537184827412e+02
2.962637362637362060e+01 -1.600774964885601435e+02
2.964590964590964006e+01 -1.602386492934477928e+02
2.966544566544565953e+01 -1.602517191865888719e+02
2.968498168498167900e+01 -1.603780725329272059e+02
2.970451770451769846e+01 -1.603575136551966978e+02
2.972405372405371793e+01 -1.608749702792782728e+02
2.974358974358973740e+01 -1.607857047517731246e+02
2.976312576312575686e+01 -1.610307384772419823e+02
2.978266178266177633e+01 -1.609783191323310518e+02
2.980219780219779580e+01 -1.611559140011063107e+02
2.982173382173381526e+01 -1.610680602395790117e+02
2.984126984126983473e+01 -1.612195609652235930e+02
2.986080586080585419e+01 -1.612108293535020493e+02
2.988034188034187366e+01 -1.612783583898425093e+02
2.989987789987789313e+01 -1.611317672808253292e+02
2.991941391941391259e+01 -1.612418531807877571e+02
2.993894993894993206e+01 -1.612606215515738484e+02
2.995848595848595153e+01 -1.614792717251076510e+02
2.997802197802197099e+01 -1.612778461387045752e+02
2.999755799755799046e+01 -1.614387369344383956e+02
3.001709401709402414e+01 -1.614447652850955706e+02
3.003663003663004361e+01 -1.617725589337029817e+02
3.005616605616606307e+01 -1.616590319845905697e+02
3.007570207570208254e+01 -1.620357601520364881e+02
3.009523809523810201e+01 -1.619653223068102932e+02
3.011477411477412147e+01 -1.622599631879272408e+02
3.013431013431014094e+01 -1.623016530426999680e+02
3.015384615384616041e+01 -1.620698328163356337e+02
3.017338217338217987e+01 -1.615862199312499001e+02
3.019291819291819934e+01 -1.616494596537640120e+02
3.021245421245421880e+01 -1.615759116161858628e+02
3.023199023199023827e+01 -1.616657608846909682e+02
3.025152625152625774e+01 -1.616405439970587850e+02
3.027106227106227720e+01 -1.618044900431579549e+02
3.029059829059829667e+01 -1.617839141500093376e+02
3.031013431013431614e+01 -1.620884283351788895e+02
3.032967032967033560e+01 -1.618111842359979846e+02
3.034920634920635507e+01 -1.619055962257920385e+02
3.036874236874237454e+01 -1.618268955839396028e+02
3.038827838827839400e+01 -1.617395629737937952e+02
3.040781440781441347e+01 -1.615615365656904316e+02
3.042735042735043294e+01 -1.616221019287506806e+02
3.044688644688645240e+01 -1.614756082007171756e+02
3.046642246642247187e+01 -1.615243562630205361e+02
3.048595848595849134e+01 -1.614826295308569399e+02
3.050549450549451080e+01 -1.615307843933449305e+02
3.052503052503053027e+01 -1.613691902372267180e+02
3.054456654456654974e+01 -1.613443965130736046e+02
3.056410256410256920e+01 -1.613059557339599905e+02
3.058363858363858867e+01 -1.612508105845242312e+02
3.060317460317460814e+01 -1.611615440726902193e+02
3.062271062271062760e+01 -1.612751713502736095e+02
3.064224664224664707e+01 -1.612476870337034995e+02
3.066178266178266654e+01 -1.613213278272501157e+02
3.068131868131868600e+01 -1.612116785286197000e+02
3.070085470085470547e+01 -1.612365950227623443e+02
3.072039072039072494e+01 -1.610870861841493422e+02
3.073992673992674440e+01 -1.611166745736621237e+02
3.075946275946276387e+01 -1.610508196433141848e+02
3.077899877899878334e+01 -1.612031568007722058e+02
3.079853479853480280e+01 -1.612231642072637783e+02
3.081807081807082227e+01 -1.612327772958452101e+02
3.083760683760684174e+01 -1.611194921585331201e+02
3.085714285714286120e+01 -1.613683567700922481e+02
3.087667887667888067e+01 -1.612344172476672952e+02
3.089621489621490014e+01 -1.612170349860492138e+02
3.091575091575091960e+01 -1.611008563965173153e+02
3.093528693528693907e+01 -1.611178043568326643e+02
3.095482295482295854e+01 -1.610376369574393891e+02
3.097435897435897800e+01 -1.610610446449993560e+02
3.099389499389499747e+01 -1.610993358687895523e+02
3.101343101343101694e+01 -1.610480481239316930e+02
3.103296703296703640e+01 -1.611941851377961825e+02
3.105250305250305587e+01 -1.614882898998552037e+02
3.107203907203907534e+01 -1.614908871173549869e+02
3.109157509157509480e+01 -1.615677488133624422e+02
3.111111111111111427e+01 -1.614778333497910978e+02
3.113064713064713374e+01 -1.615005691803800119e+02
3.115018315018315320e+01 -1.614403912243870423e+02
3.116971916971917267e+01 -1.613494974535092865e+02
3.118925518925519214e+01 -1.613805586573853361e+02
3.120879120879121160e+01 -1.614694501526404906e+02
3.122832722832723107e+01 -1.615066618592613850e+02
3.124786324786325054e+01 -1.616646014228360855e+02
3.126739926739927000e+01 -1.617417325107318504e+02
3.128693528693528947e+01 -1.619486495241276316e+02
3.130647130647130894e+01 -1.617618877028234010e+02
3.132600732600732840e+01 -1.617163205357562106e+02
3.134554334554334787e+01 -1.616041291154459998e+02
3.136507936507936734e+01 -1.615605727384856323e+02
3.138461538461538680e+01 -1.615604327693016273e+02
3.140415140415140627e+01 -1.616787851456740270e+02
3.142368742368742573e+01 -1.617711783177655320e+02
3.144322344322344520e+01 -1.618171786725288825e+02
3.146275946275946467e+01 -1.619279289169427898e+02
3.148229548229548413e+01 -1.619794091073457025e+02
3.150183150183150360e+01 -1.619120576417190023e+02
3.152136752136752307e+01 -1.618874793833055037e+02
3.154090354090354253e+01 -1.618959738697653847e+02
3.156043956043956200e+01 -1.619393084439902282e+02
3.157997557997558147e+01 -1.619614638144092282e+02
3.159951159951160093e+01 -1.622268534272072316e+02
3.161904761904762040e+01 -1.623837322959550704e+02
3.163858363858363987e+01 -1.624284744932874958e+02
3.165811965811965933e+01 -1.624037807983215203e+02
3.167765567765567880e+01 -1.623304486460153839e+02
3.169719169719169827e+01 -1.623504121603676822e+02
3.171672771672771773e+01 -1.625127743507439391e+02
3.173626373626373720e+01 -1.625336693219610140e+02
3.175579975579975667e+01 -1.626850655359356495e+02
3.177533577533577613e+01 -1.628271874731633488e+02
3.179487179487179560e+01 -1.629731855696402931e+02
3.181440781440781507e+01 -1.630275957080416731e+02
3.183394383394383453e+01 -1.631576341880844154e+02
3.185347985347985400e+01 -1.632401055911047365e+02
3.187301587301587347e+01 -1.632562238665842358e+02
3.189255189255189293e+01 -1.633165577272130520e+02
3.191208791208791240e+01 -1.633024202957804789e+02
3.193162393162393187e+01 -1.632722315003868516e+02
3.195115995115995133e+01 -1.632587857373792986e+02
3.197069597069597080e+01 -1.633237886749877532e+02
3.199023199023199027e+01 -1.634514993650308270e+02
3.200976800976800973e+01 -1.634517020241109435e+02
3.202930402930402920e+01 -1.634413021236700558e+02
3.204884004884004867e+01 -1.635601741827143769e+02
3.206837606837606813e+01 -1.634682779893489624e+02
3.208791208791208760e+01 -1.637833054563960218e+02
3.210744810744810707e+01 -1.636283068537681800e+02
3.212698412698412653e+01 -1.636137816554851554e+02
3.214652014652014600e+01 -1.635958489129880604e+02
3.216605616605616547e+01 -1.636449354541693708e+02
3.218559218559218493e+01 -1.638025661053569308e+02
3.220512820512820440e+01 -1.641069777844314217e+02
3.222466422466422387e+01 -1.642085394897699473e+02
3.224420024420024333e+01 -1.643235180008440182e+02
3.226373626373626280e+01 -1.641018592437536938e+02
3.228327228327228227e+01 -1.641691539842192924e+02
3.230280830280830173e+01 -1.635900822874495475e+02
3.232234432234432120e+01 -1.631986282875868426e+02
3.234188034188034067e+01 -1.632528305917266209e+02
3.236141636141636013e+01 -1.631665997923217333e+02
3.238095238095237960e+01 -1.631086537703226327e+02
3.240048840048839907e+01 -1.630193872503313912e+02
3.242002442002441853e+01 -1.630416359943818065e+02
3.243956043956043800e+01 -1.630180303697605382e+02
3.245909645909645747e+01 -1.630912362311887591e+02
3.247863247863247693e+01 -1.630157842242399795e+02
3.249816849816849640e+01 -1.629459763701038639e+02
3.251770451770451587e+01 -1.630165139657760278e+02
3.253724053724053533e+01 -1.626387478462594061e+02
3.255677655677655480e+01 -1.625268038831756030e+02
3.257631257631257427e+01 -1.623988602065517739e+02
3.259584859584859373e+01 -1.622671149738177121e+02
3.261538461538461320e+01 -1.622606832521124716e+02
3.263492063492063266e+01 -1.622823430214317852e+02
3.265445665445665213e+01 -1.621746065803348529e+02
3.267399267399267160e+01 -1.620458471137892502e+02
3.269352869352869106e+01 -1.620826698563284651e+02
3.271306471306471053e+01 -1.620218724288605756e+02
3.273260073260073000e+01 -1.619747959873113246e+02
3.275213675213674946e+01 -1.618908740015271235e+02
3.277167277167276893e+01 -1.618710505611008443e+02
3.279120879120878840e+01 -1.619057865389604558e+02
3.281074481074480786e+01 -1.620985797899070064e+02
3.283028083028082733e+01 -1.620818825075562870e+02
3.284981684981684680e+01 -1.619953808280541523e+02
3.286935286935286626e+01 -1.618458105612945133e+02
3.288888888888888573e+01 -1.618533341015681515e+02
3.290842490842490520e+01 -1.619004468229117037e+02
3.292796092796092466e+01 -1.618553104225320283e+02
3.294749694749694413e+01 -1.618880932816397262e+02
3.296703296703296360e+01 -1.617506062155431437e+02
3.298656898656898306e+01 -1.617260410452811925e+02
3.300610500610500253e+01 -1.616816620159241324e+02
3.302564102564102200e+01 -1.615491504149077855e+02
3.304517704517704146e+01 -1.615088233596686962e+02
3.306471306471306093e+01 -1.613945467919396322e+02
3.308424908424908040e+01 -1.614041921117110689e+02
3.310378510378509986e+01 -1.613099300695776321e+02
3.312332112332111933e+01 -1.613034151665477793e+02
3.314285714285713880e+01 -1.613303133432362984e+02
3.316239316239315826e+01 -1.613385911171322107e+02
3.318192918192917773e+01 -1.616699853284579831e+02
3.320146520146519720e+01 -1.619102261039982409e+02
3.322100122100121666e+01 -1.618940230325050607e+02
3.324053724053723613e+01 -1.618965035499306566e+02
3.326007326007325560e+01 -1.618344204851311474e+02
3.327960927960927506e+01 -1.619186937084270994e+02
3.329914529914529453e+01 -1.618303657256932411e+02
3.331868131868131400e+01 -1.618612057981255532e+02
3.333821733821733346e+01 -1.615947557485048947e+02
3.335775335775335293e+01 -1.616178181813515948e+02
3.337728937728937240e+01 -1.614884811019079507e+02
3.339682539682539186e+01 -1.614842749713866397e+02
3.341636141636141133e+01 -1.616819827426821803e+02
3.343589743589743080e+01 -1.618102660709856195e+02
3.345543345543345026e+01 -1.617710592123796403e+02
3.347496947496946973e+01 -1.618745086165814087e+02
3.349450549450548920e+01 -1.616081749807958658e+02
3.351404151404150866e+01 -1.616216763757390424e+02
3.353357753357752813e+01 -1.615844434916452883e+02
3.355311355311354760e+01 -1.616624019050572940e+02
3.357264957264956706e+01 -1.614459221355074021e+02
3.359218559218558653e+01 -1.614980752300650124e+02
3.361172161172160600e+01 -1.613892751216222337e+02
3.363125763125762546e+01 -1.614221555191898290e+02
3.365079365079364493e+01 -1.612280556468269879e+02
3.367032967032966440e+01 -1.612463551941611684e+02
3.368986568986568386e+01 -1.610501133903761115e+02
3.370940170940170333e+01 -1.610828348965334555e+02
3.372893772893772280e+01 -1.610421082387273373e+02
3.374847374847374226e+01 -1.611278379915983123e+02
3.376800976800976173e+01 -1.609971782987163920e+02
3.378754578754578120e+01 -1.609644116141125210e+02
3.380708180708180066e+01 -1.605832427308237982e+02
3.382661782661782013e+01 -1.605746033413936402e+02
3.384615384615383959e+01 -1.605696880461514411e+02
3.386568986568985906e+01 -1.606987274447728282e+02
3.388522588522587853e+01 -1.607013711250461085e+02
3.390476190476189799e+01 -1.608222650463834498e+02
3.392429792429791746e+01 -1.607921397970710018e+02
3.394383394383393693e+01 -1.609181201953761047e+02
3.396336996336995639e+01 -1.608925877287152275e+02
3.398290598290597586e+01 -1.609743595372589482e+02
3.400244200244199533e+01 -1.608743358386558668e+02
3.402197802197802901e+01 -1.608286366254219217e+02
3.404151404151404847e+01 -1.606465872992699246e+02
3.406105006105006794e+01 -1.606038625141889327e+02
3.408058608058608741e+01 -1.604095460030976028e+02
3.410012210012210687e+01 -1.604500403742017625e+02
3.411965811965812634e+01 -1.604369974884648116e+02
3.413919413919414581e+01 -1.605132441254423554e+02
3.415873015873016527e+01 -1.603773574831144799e+02
3.417826617826618474e+01 -1.604557186757031388e+02
3.419780219780220420e+01 -1.603311265840207511e+02
3.421733821733822367e+01 -1.605231228056065902e+02
3.423687423687424314e+01 -1.604007059030855089e+02
3.425641025641026260e+01 -1.604784988302857869e+02
3.427594627594628207e+01 -1.601455243862278337e+02
3.429548229548230154e+01 -1.602028512764156005e+02
3.431501831501832100e+01 -1.600801002968701425e+02
3.433455433455434047e+01 -1.601761085860661922e+02
3.435409035409035994e+01 -1.601258748452132750e+02
3.437362637362637940e+01 -1.603123148058777758e+02
3.439316239316239887e+01 -1.601986968489748904e+02
3.441269841269841834e+01 -1.602723602162103020e+02
3.443223443223443780e+01 -1.602337086703653313e+02
3.445177045177045727e+01 -1.603423826103120575e+02
3.447130647130647674e+01 -1.600323106857184712e+02
3.449084249084249620e+01 -1.601029609041140418e+02
3.451037851037851567e+01 -1.600039341402013804e+02
3.452991452991453514e+01 -1.601860978218907690e+02
3.454945054945055460e+01 -1.601723529582983758e+02
3.456898656898657407e+01 -1.602890774688290776e+02
3.458852258852259354e+01 -1.599955140307711190e+02
3.460805860805861300e+01 -1.600798246765056660e+02
3.462759462759463247e+01 -1.599889150574468886e+02
3.464713064713065194e+01 -1.600990151282507838e+02
3.466666666666667140e+01 -1.599252608906971034e+02
3.468620268620269087e+01 -1.602646260643544167e+02
3.470573870573871034e+01 -1.600666337344619876e+02
3.472527472527472980e+01 -1.599959498706942611e+02
3.474481074481074927e+01 -1.598188538559715823e+02
3.476434676434676874e+01 -1.598276223630853394e+02
3.478388278388278820e+01 -1.596753652067074256e+02
3.480341880341880767e+01 -1.597204406640306900e+02
3.482295482295482714e+01 -1.596866672700331833e+02
3.484249084249084660e+01 -1.597124715101499817e+02
3.486202686202686607e+01 -1.596793083572283081e+02
3.488156288156288554e+01 -1.597553168520444160e+02
3.490109890109890500e+01 -1.596670619182144435e+02
3.492063492063492447e+01 -1.597989964385587029e+02
3.494017094017094394e+01 -1.597346803545412683e+02
3.495970695970696340e+01 -1.599407571470669041e+02
3.497924297924298287e+01 -1.597813366269058122e+02
3.499877899877900234e+01 -1.598507627459389653e+02
3.501831501831502180e+01 -1.597754511334514973e+02
3.503785103785104127e+01 -1.599207615854951996e+02
3.505738705738706074e+01 -1.597245414686657057e+02
3.507692307692308020e+01 -1.598905608169153254e+02
3.509645909645909967e+01 -1.596978064771046490e+02
3.511599511599511914e+01 -1.598080290358003595e+02
3.513553113553113860e+01 -1.597605822901313957e+02
3.515506715506715807e+01 -1.600313624136362307e+02
3.517460317460317754e+01 -1.598485097024871493e+02
3.519413919413919700e+01 -1.598414730929583811e+02
3.521367521367521647e+01 -1.596022322551756929e+02
3.523321123321123594e+01 -1.596495412869856239e+02
3.525274725274725540e+01 -1.593691475822994335e+02
3.527228327228327487e+01 -1.594537212056286251e+02
3.529181929181929434e+01 -1.591920087082053783e+02
3.531135531135531380e+01 -1.592293368484664597e+02
3.533089133089133327e+01 -1.591559547872149665e+02
3.535042735042735274e+01 -1.593951404821789026e+02
3.536996336996337220e+01 -1.592939145648014403e+02
3.538949938949939167e+01 -1.592939262775661007e+02
3.540903540903541113e+01 -1.590604464449262423e+02
3.542857142857143060e+01 -1.590963940806627761e+02
3.544810744810745007e+01 -1.590684074307060882e+02
3.546764346764346953e+01 -1.592749146559399946e+02
3.548717948717948900e+01 -1.591080894160465959e+02
3.550671550671550847e+01 -1.592174553581941723e+02
3.552625152625152793e+01 -1.589559533616547924e+02
3.554578754578754740e+01 -1.591183127680988321e+02
3.556532356532356687e+01 -1.589361405869874773e+02
3.558485958485958633e+01 -1.590697603712054615e+02
3.560439560439560580e+01 -1.590776564357298923e+02
3.562393162393162527e+01 -1.591898094841938871e+02
3.564346764346764473e+01 -1.590404478552187015e+02
3.566300366300366420e+01 -1.590742854031564661e+02
3.568253968253968367e+01 -1.590286604106299535e+02
3.570207570207570313e+01 -1.590781325430265838e+02
3.572161172161172260e+01 -1.589568151719540197e+02
3.574114774114774207e+01 -1.590351762342886559e+02
3.576068376068376153e+01 -1.588711567738420456e+02
3.578021978021978100e+01 -1.589547788532230186e+02
3.579975579975580047e+01 -1.586923748158838805e+02
3.581929181929181993e+01 -1.587004671144750603e+02
3.583882783882783940e+01 -1.586301589983312965e+02
3.585836385836385887e+01 -1.587206557805177454e+02
3.587789987789987833e+01 -1.585623607752720545e+02
3.589743589743589780e+01 -1.585815083455898105e+02
3.591697191697191727e+01 -1.584586261951089341e+02
3.593650793650793673e+01 -1.585668206849186959e+02
3.595604395604395620e+01 -1.584293010996369162e+02
3.597557997557997567e+01 -1.584738320569314567e+02
3.599511599511599513e+01 -1.583925655721296835e+02
3.601465201465201460e+01 -1.584367340461700735e+02
3.603418803418803407e+01 -1.583459308893086472e+02
3.605372405372405353e+01 -1.584484042965499100e+02
3.607326007326007300e+01 -1.583681672390255244e+02
3.609279609279609247e+01 -1.585094380369163787e+02
3.611233211233211193e+01 -1.583835605711158507e+02
3.613186813186813140e+01 -1.585338641720652504e+02
3.615140415140415087e+01 -1.584747903217418923e+02
3.617094017094017033e+01 -1.586608578644489000e+02
3.619047619047618980e+01 -1.586591281327392835e+02
3.621001221001220927e+01 -1.587483724213087726e+02
3.622954822954822873e+01 -1.585806194703133940e+02
3.624908424908424820e+01 -1.586610088454880270e+02
3.626862026862026767e+01 -1.585770049379582076e+02
3.628815628815628713e+01 -1.587063397892632395e+02
3.630769230769230660e+01 -1.585949005483541328e+02
3.632722832722832607e+01 -1.585749732130616962e+02
3.634676434676434553e+01 -1.585288072872862131e+02
3.636630036630036500e+01 -1.586167415606746260e+02
3.638583638583638447e+01 -1.584999944514055414e+02
3.640537240537240393e+01 -1.586458465737906067e+02
3.642490842490842340e+01 -1.584943581954306637e+02
3.644444444444444287e+01 -1.586318171565218051e+02
3.646398046398046233e+01 -1.585872791270419384e+02
3.648351648351648180e+01 -1.586482195680058283e+02
3.650305250305250127e+01 -1.585725969323123081e+02
3.652258852258852073e+01 -1.586504360584943640e+02
3.654212454212454020e+01 -1.586267219540491737e+02
3.656166056166055967e+01 -1.585808459621430018e+02
3.658119658119657913e+01 -1.585159174743342021e+02
3.660073260073259860e+01 -1.585387520288318228e+02
3.662026862026861806e+01 -1.585072317328443887e+02
3.663980463980463753e+01 -1.586278324994740672e+02
3.665934065934065700e+01 -1.585032600507796303e+02
3.667887667887667646e+01 -1.586320836187079237e+02
3.669841269841269593e+01 -1.586393758252141311e+02
3.671794871794871540e+01 -1.586025344829608912e+02
3.673748473748473486e+01 -1.585164286409002159e+02
3.675702075702075433e+01 -1.585920459326752621e+02
3.677655677655677380e+01 -1.586221518701131004e+02
3.679609279609279326e+01 -1.586808298947284470e+02
3.681562881562881273e+01 -1.586367515022316184e+02
3.683516483516483220e+01 -1.587100653979653089e+02
3.685470085470085166e+01 -1.587470308787041233e+02
3.687423687423687113e+01 -1.587990058661227408e+02
3.689377289377289060e+01 -1.587440239584092865e+02
3.691330891330891006e+01 -1.588099773065689249e+02
3.693284493284492953e+01 -1.587740288008221796e+02
3.695238095238094900e+01 -1.588670639574624204e+02
3.697191697191696846e+01 -1.588796211427322476e+02
3.699145299145298793e+01 -1.589891181284010031e+02
3.701098901098900740e+01 -1.589961107689900643e+02
3.703052503052502686e+01 -1.590173182246445265e+02
3.705006105006104633e+01 -1.590015189997169216e+02
3.706959706959706580e+01 -1.589058064382692521e+02
3.708913308913308526e+01 -1.588678579724055453e+02
3.710866910866910473e+01 -1.589934967060476367e+02
3.712820512820512420e+01 -1.589859461068901112e+02
3.714774114774114366e+01 -1.591313943182460378e+02
3.716727716727716313e+01 -1.591616069224674561e+02
3.718681318681318260e+01 -1.592390271687530685e+02
3.720634920634920206e+01 -1.592691818428903900e+02
3.722588522588522153e+01 -1.592406963363948478e+02
3.724542124542124100e+01 -1.592615228511549503e+02
3.726495726495726046e+01 -1.592636657462725509e+02
3.728449328449327993e+01 -1.593104289925529145e+02
3.730402930402929940e+01 -1.594140616218614923e+02
3.732356532356531886e+01 -1.594090102019062272e+02
3.734310134310133833e+01 -1.594447029362781336e+02
3.736263736263735780e+01 -1.593927239928136714e+02
3.738217338217337726e+01 -1.594543270397809067e+02
3.740170940170939673e+01 -1.594821783007027705e+02
3.742124542124541620e+01 -1.595157315831185088e+02
3.744078144078143566e+01 -1.595910237085693666e+02
3.746031746031745513e+01 -1.595980953928243480e+02
3.747985347985347460e+01 -1.596501316887430733e+02
3.749938949938949406e+01 -1.595147301465580369e+02
3.751892551892551353e+01 -1.595598750991493944e+02
3.753846153846153300e+01 -1.597234246672783513e+02
3.755799755799755246e+01 -1.598954392516278062e+02
3.757753357753357193e+01 -1.599633583181295933e+02
3.759706959706959140e+01 -1.600445738310421007e+02
3.761660561660561086e+01 -1.601373870384855991e+02
3.763614163614163033e+01 -1.602247494673855783e+02
3.765567765567764980e+01 -1.602149691454221454e+02
3.767521367521366926e+01 -1.602627945506871470e+02
3.769474969474968873e+01 -1.603542140353759748e+02
3.771428571428570820e+01 -1.603481867267842915e+02
3.773382173382172766e+01 -1.603624326809884622e+02
3.775335775335774713e+01 -1.603434761748889343e+02
3.777289377289376660e+01 -1.603561422146844393e+02
3.779242979242978606e+01 -1.603941259598041711e+02
3.781196581196580553e+01 -1.604277870913277297e+02
3.783150183150182500e+01 -1.605332723548028468e+02
3.785103785103784446e+01 -1.604817753300602021e+02
3.787057387057386393e+01 -1.604600525182256092e+02
3.789010989010988339e+01 -1.603721930738157937e+02
3.790964590964590286e+01 -1.604419028661859841e+02
3.792918192918192233e+01 -1.604550787555294562e+02
3.794871794871794179e+01 -1.605907333796466219e+02
3.796825396825396126e+01 -1.605926211162375523e+02
3.798778998778998073e+01 -1.605870587863228138e+02
3.800732600732600019e+01 -1.605528270091277250e+02
3.802686202686203387e+01 -1.605820550668343856e+02
3.804639804639805334e+01 -1.605893615697158623e+02
3.806593406593407281e+01 -1.606106615739241477e+02
3.808547008547009227e+01 -1.606163668886963478e+02
3.810500610500611174e+01 -1.606241385756931379e+02
3.812454212454213121e+01 -1.604453225396746916e+02
3.814407814407815067e+01 -1.605708860723586326e+02
3.816361416361417014e+01 -1.604796976654476737e+02
3.818315018315018960e+01 -1.605622312126820930e+02
3.820268620268620907e+01 -1.604911814409233557e+02
3.822222222222222854e+01 -1.605778966141388935e+02
3.824175824175824800e+01 -1.606468697005317665e+02
3.826129426129426747e+01 -1.606755558297092534e+02
3.828083028083028694e+01 -1.606024418841434453e+02
3.830036630036630640e+01 -1.607261054447850483e+02
3.831990231990232587e+01 -1.606051079252776503e+02
3.833943833943834534e+01 -1.606823402630244004e+02
3.835897435897436480e+01 -1.605605301942512426e+02
3.837851037851038427e+01 -1.607702244660434587e+02
3.839804639804640374e+01 -1.606198391804596497e+02
3.841758241758242320e+01 -1.607130481531112309e+02
3.843711843711844267e+01 -1.606308331917327337e+02
3.845665445665446214e+01 -1.605923525139847925e+02
3.847619047619048160e+01 -1.604951569202827386e+02
3.849572649572650107e+01 -1.605784480857641938e+02
3.851526251526252054e+01 -1.605350402285062046e+02
3.853479853479854000e+01 -1.605891077149219655e+02
3.855433455433455947e+01 -1.605595733850631461e+02
3.857387057387057894e+01 -1.605834692855105743e+02
3.859340659340659840e+01 -1.605837831484091964e+02
3.861294261294261787e+01 -1.606274745246911095e+02
3.863247863247863734e+01 -1.606341052847449760e+02
3.865201465201465680e+01 -1.606803043026037869e+02
3.867155067155067627e+01 -1.605370058238651438e+02
3.869108669108669574e+01 -1.606019439662414072e+02
3.871062271062271520e+01 -1.605554180736426417e+02
3.873015873015873467e+01 -1.606327352332848477e+02
3.874969474969475414e+01 -1.606186929275299065e+02
3.876923076923077360e+01 -1.607912480237760633e+02
3.878876678876679307e+01 -1.605520535948432155e+02
3.880830280830281254e+01 -1.606514389022967180e+02
3.882783882783883200e+01 -1.605380450888348491e+02
3.884737484737485147e+01 -1.606208704501021884e+02
3.886691086691087094e+01 -1.606346399574930217e+02
3.888644688644689040e+01 -1.607112166272067100e+02
3.890598290598290987e+01 -1.606650659244337760e+02
3.892551892551892934e+01 -1.607130623207294491e+02
3.894505494505494880e+01 -1.606809600073447371e+02
3.896459096459096827e+01 -1.607372901244390277e+02
3.898412698412698774e+01 -1.607821585942174352e+02
3.900366300366300720e+01 -1.610315513752966581e+02
3.902319902319902667e+01 -1.609793256344784140e+02
3.904273504273504614e+01 -1.611402445663700291e+02
3.906227106227106560e+01 -1.610437181915394831e+02
3.908180708180708507e+01 -1.612164346307401104e+02
3.910134310134310454e+01 -1.610597517417086237e+02
3.912087912087912400e+01 -1.611368266266137255e+02
3.914041514041514347e+01 -1.610403732721716210e+02
3.915995115995116294e+01 -1.612205330675759285e+02
3.917948717948718240e+01 -1.611058410993863390e+02
3.919902319902320187e+01 -1.612801605741284732e+02
3.921855921855922134e+01 -1.612237533226845869e+02
3.923809523809524080e+01 -1.614116241761196591e+02
3.925763125763126027e+01 -1.611881616496305583e+02
3.927716727716727974e+01 -1.613677099679834441e+02
3.929670329670329920e+01 -1.612769088466260143e+02
3.931623931623931867e+01 -1.613517682473698187e+02
3.933577533577533814e+01 -1.612620080175636303e+02
3.935531135531135760e+01 -1.614695130640255911e+02
3.937484737484737707e+01 -1.613118654987306684e+02
3.939438339438339653e+01 -1.613887773471168146e+02
3.941391941391941600e+01 -1.611587672527583095e+02
3.943345543345543547e+01 -1.612612397283929226e+02
3.945299145299145493e+01 -1.610906824529382391e+02
3.947252747252747440e+01 -1.612109830398993893e+02
3.949206349206349387e+01 -1.611403048372343676e+02
3.951159951159951333e+01 -1.612310346390456175e+02
3.953113553113553280e+01 -1.611624366549348792e+02
3.955067155067155227e+01 -1.613746758602441105e+02
3.957020757020757173e+01 -1.612431765313299081e+02
3.958974358974359120e+01 -1.612474441844639159e+02
3.960927960927961067e+01 -1.612517160353900181e+02
3.962881562881563013e+01 -1.612559920923744983e+02
3.964835164835164960e+01 -1.612602723637080544e+02
3.966788766788766907e+01 -1.612645568577059976e+02
3.968742368742368853e+01 -1.612688455827082521e+02
3.970695970695970800e+01 -1.612731385470793271e+02
3.972649572649572747e+01 -1.612774357592087426e+02
3.974603174603174693e+01 -1.612817372275108880e+02
3.976556776556776640e+01 -1.612860429604251635e+02
3.978510378510378587e+01 -1.612903529664161510e+02
3.980463980463980533e+01 -1.612946672539735005e+02
3.982417582417582480e+01 -1.612989858316124128e+02
3.984371184371184427e+01 -1.613033087078733558e+02
3.986324786324786373e+01 -1.613076358913223771e+02
3.988278388278388320e+01 -1.613119673905511320e+02
3.990231990231990267e+01 -1.613163032141770543e+02
3.992185592185592213e+01 -1.613206433708434133e+02
3.994139194139194160e+01 -1.613249878692193136e+02
3.996092796092796107e+01 -1.613293367180000644e+02
3.998046398046398053e+01 -1.613336899259070094e+02
4.000000000000000000e+01 -1.613380475016876971e+02


==> fig/data/nn_ch2_nh8_yTestLinCancFFT.dat <==
-4.000000000000000000e+01 -1.699515510616231495e+02
-3.998046398046398053e+01 -1.699433694972715330e+02
-3.996092796092796107e+01 -1.699352033169857918e+02
-3.994139194139194160e+01 -1.699270524630201749e+02
-3.992185592185592213e+01 -1.699189168779534214e+02
-3.990231990231990267e+01 -1.699107965046863740e+02
-3.988278388278388320e+01 -1.699026912864395911e+02
-3.986324786324786373e+01 -1.698946011667509310e+02
-3.984371184371184427e+01 -1.698865260894731648e+02
-3.982417582417582480e+01 -1.698784659987717305e+02
-3.980463980463980533e+01 -1.698704208391223176e+02
-3.978510378510378587e+01 -1.698623905553086502e+02
-3.976556776556776640e+01 -1.698543750924201845e+02
-3.974603174603174693e+01 -1.698463743958497503e+02
-3.972649572649572747e+01 -1.698383884112915894e+02
-3.970695970695970800e+01 -1.698304170847387979e+02
-3.968742368742368853e+01 -1.698224603624814790e+02
-3.966788766788766907e+01 -1.698145181911042414e+02
-3.964835164835164960e+01 -1.698065905174843522e+02
-3.962881562881563013e+01 -1.697986772887893494e+02
-3.960927960927961067e+01 -1.697907784524751378e+02
-3.958974358974359120e+01 -1.697828939562836581e+02
-3.957020757020757173e+01 -1.697750237482411251e+02
-3.955067155067155227e+01 -1.697714933378702256e+02
-3.953113553113553280e+01 -1.699046144793048541e+02
-3.951159951159951333e+01 -1.701388538541802404e+02
-3.949206349206349387e+01 -1.701253698069270968e+02
-3.947252747252747440e+01 -1.697276066743638694e+02
-3.945299145299145493e+01 -1.697107222731334275e+02
-3.943345543345543547e+01 -1.696817480760484500e+02
-3.941391941391941600e+01 -1.696157667255367585e+02
-3.939438339438339653e+01 -1.696016574358395417e+02
-3.937484737484737707e+01 -1.694260437277548021e+02
-3.935531135531135760e+01 -1.690626518849806530e+02
-3.933577533577533814e+01 -1.691160102630836377e+02
-3.931623931623931867e+01 -1.691291467355061400e+02
-3.929670329670329920e+01 -1.691171104760561548e+02
-3.927716727716727974e+01 -1.689782092099743238e+02
-3.925763125763126027e+01 -1.689245729337602313e+02
-3.923809523809524080e+01 -1.689725102936358212e+02
-3.921855921855922134e+01 -1.689310653436353391e+02
-3.919902319902320187e+01 -1.688773465947160162e+02
-3.917948717948718240e+01 -1.688006645416486435e+02
-3.915995115995116294e+01 -1.686691963025964185e+02
-3.914041514041514347e+01 -1.686982063366397995e+02
-3.912087912087912400e+01 -1.686774343182618736e+02
-3.910134310134310454e+01 -1.687301127558655480e+02
-3.908180708180708507e+01 -1.687159165152712319e+02
-3.906227106227106560e+01 -1.685868887250920807e+02
-3.904273504273504614e+01 -1.685735169173453301e+02
-3.902319902319902667e+01 -1.682401751559121976e+02
-3.900366300366300720e+01 -1.679980444833021807e+02
-3.898412698412698774e+01 -1.680709365522886287e+02
-3.896459096459096116e+01 -1.678477995663950821e+02
-3.894505494505494170e+01 -1.678217137154803140e+02
-3.892551892551892223e+01 -1.678872019450264190e+02
-3.890598290598290276e+01 -1.678538078439129606e+02
-3.888644688644688330e+01 -1.676358249955488304e+02
-3.886691086691086383e+01 -1.676329160892530297e+02
-3.884737484737484436e+01 -1.675932960172672210e+02
-3.882783882783882490e+01 -1.675853391193818993e+02
-3.880830280830280543e+01 -1.675562145291519585e+02
-3.878876678876678596e+01 -1.675824797051539008e+02
-3.876923076923076650e+01 -1.676581506220616689e+02
-3.874969474969474703e+01 -1.674053140380313494e+02
-3.873015873015872756e+01 -1.672891076925367031e+02
-3.871062271062270810e+01 -1.673975744959872998e+02
-3.869108669108668863e+01 -1.672612087260599196e+02
-3.867155067155066916e+01 -1.672777267688784946e+02
-3.865201465201464970e+01 -1.672529039122189829e+02
-3.863247863247863023e+01 -1.672592010866979706e+02
-3.861294261294261077e+01 -1.672584018026484500e+02
-3.859340659340659130e+01 -1.674527249242437676e+02
-3.857387057387057183e+01 -1.672771154400617775e+02
-3.855433455433455237e+01 -1.672935489930422932e+02
-3.853479853479853290e+01 -1.670837762502054034e+02
-3.851526251526251343e+01 -1.670256261868519516e+02
-3.849572649572649397e+01 -1.667744984760860802e+02
-3.847619047619047450e+01 -1.668392677027261470e+02
-3.845665445665445503e+01 -1.668352102183271484e+02
-3.843711843711843557e+01 -1.668636902161249509e+02
-3.841758241758241610e+01 -1.666739123284766322e+02
-3.839804639804639663e+01 -1.666850413377954396e+02
-3.837851037851037717e+01 -1.666911275915809370e+02
-3.835897435897435770e+01 -1.665526087564840054e+02
-3.833943833943833823e+01 -1.664785520064513094e+02
-3.831990231990231877e+01 -1.665367868720055640e+02
-3.830036630036629930e+01 -1.661930330485320724e+02
-3.828083028083027983e+01 -1.660267131986778963e+02
-3.826129426129426037e+01 -1.660304463461556566e+02
-3.824175824175824090e+01 -1.659923373797909392e+02
-3.822222222222222143e+01 -1.658931759239723931e+02
-3.820268620268620197e+01 -1.658654067871037512e+02
-3.818315018315018250e+01 -1.659177900418499121e+02
-3.816361416361416303e+01 -1.659905260068839254e+02
-3.814407814407814357e+01 -1.660200862647562303e+02
-3.812454212454212410e+01 -1.661346125030789267e+02
-3.810500610500610463e+01 -1.661531027523703585e+02
-3.808547008547008517e+01 -1.662418654517322807e+02
-3.806593406593406570e+01 -1.662090169094314547e+02
-3.804639804639804623e+01 -1.661016726251335172e+02
-3.802686202686202677e+01 -1.659245671606144583e+02
-3.800732600732600730e+01 -1.660084521403773579e+02
-3.798778998778998783e+01 -1.659020098812002004e+02
-3.796825396825396837e+01 -1.657657107384365247e+02
-3.794871794871794890e+01 -1.657818765462622252e+02
-3.792918192918192943e+01 -1.657808535629591802e+02
-3.790964590964590997e+01 -1.657875788434758135e+02
-3.789010989010989050e+01 -1.656118081518011138e+02
-3.787057387057387103e+01 -1.656439297977249225e+02
-3.785103785103785157e+01 -1.655900237743690866e+02
-3.783150183150183210e+01 -1.654661831950619728e+02
-3.781196581196581263e+01 -1.655400211218134814e+02
-3.779242979242979317e+01 -1.652402182960661321e+02
-3.777289377289377370e+01 -1.651887790801838491e+02
-3.775335775335775423e+01 -1.651139883979122658e+02
-3.773382173382173477e+01 -1.651144701392811953e+02
-3.771428571428571530e+01 -1.650992431289510591e+02
-3.769474969474969583e+01 -1.651385536887588046e+02
-3.767521367521367637e+01 -1.651337710418167148e+02
-3.765567765567765690e+01 -1.651864304531094376e+02
-3.763614163614163743e+01 -1.651660420947832790e+02
-3.761660561660561797e+01 -1.653744900497289620e+02
-3.759706959706959850e+01 -1.653299389478261787e+02
-3.757753357753357903e+01 -1.651981073840104841e+02
-3.755799755799755957e+01 -1.651189208517138525e+02
-3.753846153846154010e+01 -1.651132473277400265e+02
-3.751892551892552063e+01 -1.651509017658763412e+02
-3.749938949938950117e+01 -1.651155781187242155e+02
-3.747985347985348170e+01 -1.651440078566120633e+02
-3.746031746031746223e+01 -1.650506797611657532e+02
-3.744078144078144277e+01 -1.650579592623108454e+02
-3.742124542124542330e+01 -1.653072454784033880e+02
-3.740170940170940383e+01 -1.655274353032267243e+02
-3.738217338217338437e+01 -1.654989761103296928e+02
-3.736263736263736490e+01 -1.654724574861244264e+02
-3.734310134310134544e+01 -1.654140015202269183e+02
-3.732356532356532597e+01 -1.654831315191632939e+02
-3.730402930402930650e+01 -1.654257433313891568e+02
-3.728449328449328704e+01 -1.654094386313493033e+02
-3.726495726495726757e+01 -1.654941709944709771e+02
-3.724542124542124810e+01 -1.655656571413526308e+02
-3.722588522588522864e+01 -1.655020593410871754e+02
-3.720634920634920917e+01 -1.654764491232838282e+02
-3.718681318681318970e+01 -1.653190687136171846e+02
-3.716727716727717024e+01 -1.653801444063216763e+02
-3.714774114774115077e+01 -1.655384780793523021e+02
-3.712820512820513130e+01 -1.655654784541553397e+02
-3.710866910866911184e+01 -1.655800108803951787e+02
-3.708913308913309237e+01 -1.657659341157912536e+02
-3.706959706959707290e+01 -1.655823177834898843e+02
-3.705006105006104633e+01 -1.653937735887818121e+02
-3.703052503052502686e+01 -1.653549961525964704e+02
-3.701098901098900740e+01 -1.655416082032627685e+02
-3.699145299145298793e+01 -1.656172021111601680e+02
-3.697191697191696846e+01 -1.657745887449543716e+02
-3.695238095238094900e+01 -1.658199321347291288e+02
-3.693284493284492953e+01 -1.655610790797352649e+02
-3.691330891330891006e+01 -1.655713276539377148e+02
-3.689377289377289060e+01 -1.656480544778229955e+02
-3.687423687423687113e+01 -1.655919230858586957e+02
-3.685470085470085166e+01 -1.656313803179122033e+02
-3.683516483516483220e+01 -1.656620519048915412e+02
-3.681562881562881273e+01 -1.657293852777247878e+02
-3.679609279609279326e+01 -1.654998360171405807e+02
-3.677655677655677380e+01 -1.655249779897243343e+02
-3.675702075702075433e+01 -1.655884050907453968e+02
-3.673748473748473486e+01 -1.656341514811168736e+02
-3.671794871794871540e+01 -1.657322032246251808e+02
-3.669841269841269593e+01 -1.658586742674188201e+02
-3.667887667887667646e+01 -1.659345184883636364e+02
-3.665934065934065700e+01 -1.659357487462648351e+02
-3.663980463980463753e+01 -1.655461575318933853e+02
-3.662026862026861806e+01 -1.656038709866116960e+02
-3.660073260073259860e+01 -1.653632296136588025e+02
-3.658119658119657913e+01 -1.652817571800667906e+02
-3.656166056166055967e+01 -1.652936232160365648e+02
-3.654212454212454020e+01 -1.651697312584067845e+02
-3.652258852258852073e+01 -1.651061518383980626e+02
-3.650305250305250127e+01 -1.650780616125741176e+02
-3.648351648351648180e+01 -1.651485365761609501e+02
-3.646398046398046233e+01 -1.652169096474100343e+02
-3.644444444444444287e+01 -1.651490463625491145e+02
-3.642490842490842340e+01 -1.651652789153860112e+02
-3.640537240537240393e+01 -1.651543122349708028e+02
-3.638583638583638447e+01 -1.651998675595575321e+02
-3.636630036630036500e+01 -1.650708656213585073e+02
-3.634676434676434553e+01 -1.651103972124341794e+02
-3.632722832722832607e+01 -1.651633172162445362e+02
-3.630769230769230660e+01 -1.653226945706576316e+02
-3.628815628815628713e+01 -1.653655303827372336e+02
-3.626862026862026767e+01 -1.651972833478243388e+02
-3.624908424908424820e+01 -1.650885249495428013e+02
-3.622954822954822873e+01 -1.651116881127964575e+02
-3.621001221001220927e+01 -1.648730833808590717e+02
-3.619047619047618980e+01 -1.650260269934766200e+02
-3.617094017094017033e+01 -1.649153221469985908e+02
-3.615140415140415087e+01 -1.648596709463839716e+02
-3.613186813186813140e+01 -1.647677957750749442e+02
-3.611233211233211193e+01 -1.647283780273501748e+02
-3.609279609279609247e+01 -1.647256596298776685e+02
-3.607326007326007300e+01 -1.646761152460063613e+02
-3.605372405372405353e+01 -1.647914220444174020e+02
-3.603418803418803407e+01 -1.650189284095579865e+02
-3.601465201465201460e+01 -1.649543349839414077e+02
-3.599511599511599513e+01 -1.649328696065722397e+02
-3.597557997557997567e+01 -1.649315378274181398e+02
-3.595604395604395620e+01 -1.649176461980371755e+02
-3.593650793650793673e+01 -1.648761899053714046e+02
-3.591697191697191727e+01 -1.649522664719133047e+02
-3.589743589743589780e+01 -1.649036334970080304e+02
-3.587789987789987833e+01 -1.647834669019686658e+02
-3.585836385836385887e+01 -1.648009098798330001e+02
-3.583882783882783940e+01 -1.648330827514185444e+02
-3.581929181929181993e+01 -1.647596999913131128e+02
-3.579975579975580047e+01 -1.645855430450020549e+02
-3.578021978021978100e+01 -1.647083945479727163e+02
-3.576068376068376153e+01 -1.649087475505783686e+02
-3.574114774114774207e+01 -1.648210922182312288e+02
-3.572161172161172260e+01 -1.650767045891544740e+02
-3.570207570207570313e+01 -1.652655672323854787e+02
-3.568253968253968367e+01 -1.652490049172225781e+02
-3.566300366300366420e+01 -1.653322496471596992e+02
-3.564346764346764473e+01 -1.653115686760432652e+02
-3.562393162393162527e+01 -1.653417150011516412e+02
-3.560439560439560580e+01 -1.649883190639059478e+02
-3.558485958485958633e+01 -1.648794462965498724e+02
-3.556532356532356687e+01 -1.649376976921239191e+02
-3.554578754578754740e+01 -1.649862221384648819e+02
-3.552625152625152793e+01 -1.649552929872504592e+02
-3.550671550671550847e+01 -1.649087377379618147e+02
-3.548717948717948900e+01 -1.648913467003822575e+02
-3.546764346764346953e+01 -1.645931297834680436e+02
-3.544810744810745007e+01 -1.645025836898559817e+02
-3.542857142857143060e+01 -1.645270158516032382e+02
-3.540903540903541113e+01 -1.643520530993212958e+02
-3.538949938949939167e+01 -1.643090943212365573e+02
-3.536996336996337220e+01 -1.643750702764811251e+02
-3.535042735042735274e+01 -1.643799787235687404e+02
-3.533089133089133327e+01 -1.645599451424585027e+02
-3.531135531135531380e+01 -1.645137092923566797e+02
-3.529181929181929434e+01 -1.646841163393974057e+02
-3.527228327228327487e+01 -1.647774254044665838e+02
-3.525274725274725540e+01 -1.647826170353478119e+02
-3.523321123321123594e+01 -1.647901107438608506e+02
-3.521367521367521647e+01 -1.647548963948161145e+02
-3.519413919413919700e+01 -1.645828552623233918e+02
-3.517460317460317754e+01 -1.643525012467509896e+02
-3.515506715506715807e+01 -1.643616977367213678e+02
-3.513553113553113860e+01 -1.643381718001076308e+02
-3.511599511599511914e+01 -1.644372271695301890e+02
-3.509645909645909967e+01 -1.643950839409447156e+02
-3.507692307692308020e+01 -1.642362109542804944e+02
-3.505738705738706074e+01 -1.642468457138379279e+02
-3.503785103785104127e+01 -1.641127816106717034e+02
-3.501831501831502180e+01 -1.639468347811013018e+02
-3.499877899877900234e+01 -1.639389031927420888e+02
-3.497924297924298287e+01 -1.637743793760569417e+02
-3.495970695970696340e+01 -1.637315004301173360e+02
-3.494017094017094394e+01 -1.637988883160872149e+02
-3.492063492063492447e+01 -1.639389193506114850e+02
-3.490109890109890500e+01 -1.638036504848766128e+02
-3.488156288156288554e+01 -1.638389521771147770e+02
-3.486202686202685896e+01 -1.639245306799955983e+02
-3.484249084249083950e+01 -1.639430288160566533e+02
-3.482295482295482003e+01 -1.639800394000786525e+02
-3.480341880341880056e+01 -1.638005973497046170e+02
-3.478388278388278110e+01 -1.638406379705803317e+02
-3.476434676434676163e+01 -1.638372966003060469e+02
-3.474481074481074216e+01 -1.637966179635045876e+02
-3.472527472527472270e+01 -1.639711339892998581e+02
-3.470573870573870323e+01 -1.639727578681028604e+02
-3.468620268620268376e+01 -1.639316321869174260e+02
-3.466666666666666430e+01 -1.639325356826080338e+02
-3.464713064713064483e+01 -1.639680146649026256e+02
-3.462759462759462536e+01 -1.639950117233052538e+02
-3.460805860805860590e+01 -1.640964525916683954e+02
-3.458852258852258643e+01 -1.643659552326849109e+02
-3.456898656898656697e+01 -1.644217886013763348e+02
-3.454945054945054750e+01 -1.644256211847442160e+02
-3.452991452991452803e+01 -1.646025590001154910e+02
-3.451037851037850857e+01 -1.647664745621564180e+02
-3.449084249084248910e+01 -1.647804361219492080e+02
-3.447130647130646963e+01 -1.648257228435378181e+02
-3.445177045177045017e+01 -1.648616011936806558e+02
-3.443223443223443070e+01 -1.648706190869041848e+02
-3.441269841269841123e+01 -1.648151731947626217e+02
-3.439316239316239177e+01 -1.647095641914782789e+02
-3.437362637362637230e+01 -1.648037219022933755e+02
-3.435409035409035283e+01 -1.648774800403370193e+02
-3.433455433455433337e+01 -1.648982746299201949e+02
-3.431501831501831390e+01 -1.650940977374044110e+02
-3.429548229548229443e+01 -1.654166910144975589e+02
-3.427594627594627497e+01 -1.653186378487340562e+02
-3.425641025641025550e+01 -1.652052187873621847e+02
-3.423687423687423603e+01 -1.652038528142977896e+02
-3.421733821733821657e+01 -1.652329122946890152e+02
-3.419780219780219710e+01 -1.654596257930009813e+02
-3.417826617826617763e+01 -1.654808748280691475e+02
-3.415873015873015817e+01 -1.657747646516410214e+02
-3.413919413919413870e+01 -1.657604803525108537e+02
-3.411965811965811923e+01 -1.655833930440145423e+02
-3.410012210012209977e+01 -1.657200582370009272e+02
-3.408058608058608030e+01 -1.657833141081929114e+02
-3.406105006105006083e+01 -1.657336079771816628e+02
-3.404151404151404137e+01 -1.656769876696658628e+02
-3.402197802197802190e+01 -1.658486950429197577e+02
-3.400244200244200243e+01 -1.657925811914364544e+02
-3.398290598290598297e+01 -1.657858142566823858e+02
-3.396336996336996350e+01 -1.655901289871408153e+02
-3.394383394383394403e+01 -1.656977283327750001e+02
-3.392429792429792457e+01 -1.655795095752686734e+02
-3.390476190476190510e+01 -1.652866244522925285e+02
-3.388522588522588563e+01 -1.653322437330593289e+02
-3.386568986568986617e+01 -1.653637708452032484e+02
-3.384615384615384670e+01 -1.653338235055958023e+02
-3.382661782661782723e+01 -1.653706474098879369e+02
-3.380708180708180777e+01 -1.654331813478756885e+02
-3.378754578754578830e+01 -1.652957809492449996e+02
-3.376800976800976883e+01 -1.652782228874893633e+02
-3.374847374847374937e+01 -1.651986233485415596e+02
-3.372893772893772990e+01 -1.651998122989323861e+02
-3.370940170940171043e+01 -1.651555788586683775e+02
-3.368986568986569097e+01 -1.650652389551275405e+02
-3.367032967032967150e+01 -1.650630355832219038e+02
-3.365079365079365203e+01 -1.649009976573618133e+02
-3.363125763125763257e+01 -1.647886188149187774e+02
-3.361172161172161310e+01 -1.647808021405438694e+02
-3.359218559218559363e+01 -1.645535250090604791e+02
-3.357264957264957417e+01 -1.644912942889564249e+02
-3.355311355311355470e+01 -1.644903306172999464e+02
-3.353357753357753523e+01 -1.644885993412476921e+02
-3.351404151404151577e+01 -1.644597591375980983e+02
-3.349450549450549630e+01 -1.644154682107111967e+02
-3.347496947496947683e+01 -1.639194557660653686e+02
-3.345543345543345737e+01 -1.637609891627576246e+02
-3.343589743589743790e+01 -1.638103763036609450e+02
-3.341636141636141843e+01 -1.637859362939394146e+02
-3.339682539682539897e+01 -1.638351354608391546e+02
-3.337728937728937950e+01 -1.639539965006424609e+02
-3.335775335775336004e+01 -1.639103173770004673e+02
-3.333821733821734057e+01 -1.638231279831058202e+02
-3.331868131868132110e+01 -1.638255857335038002e+02
-3.329914529914530164e+01 -1.637704167378463467e+02
-3.327960927960928217e+01 -1.637630165761704575e+02
-3.326007326007326270e+01 -1.639031307697979685e+02
-3.324053724053724324e+01 -1.641186357883625533e+02
-3.322100122100122377e+01 -1.641919174512187567e+02
-3.320146520146520430e+01 -1.641358258492485334e+02
-3.318192918192918484e+01 -1.640217509662425925e+02
-3.316239316239316537e+01 -1.640707327130427018e+02
-3.314285714285714590e+01 -1.639816098853630137e+02
-3.312332112332111933e+01 -1.640295962844173516e+02
-3.310378510378509986e+01 -1.639904027369597088e+02
-3.308424908424908040e+01 -1.640995992364063909e+02
-3.306471306471306093e+01 -1.640348496903405078e+02
-3.304517704517704146e+01 -1.643309259810030767e+02
-3.302564102564102200e+01 -1.645765729848950798e+02
-3.300610500610500253e+01 -1.646127489485255069e+02
-3.298656898656898306e+01 -1.646142201042580382e+02
-3.296703296703296360e+01 -1.647381547724496613e+02
-3.294749694749694413e+01 -1.648436324862624076e+02
-3.292796092796092466e+01 -1.648073780692810146e+02
-3.290842490842490520e+01 -1.647226236410263027e+02
-3.288888888888888573e+01 -1.646738612799964301e+02
-3.286935286935286626e+01 -1.647561102423745751e+02
-3.284981684981684680e+01 -1.647445294880594133e+02
-3.283028083028082733e+01 -1.648116331629059346e+02
-3.281074481074480786e+01 -1.649572845804616463e+02
-3.279120879120878840e+01 -1.648669486897886145e+02
-3.277167277167276893e+01 -1.648205639896282264e+02
-3.275213675213674946e+01 -1.649473996849521029e+02
-3.273260073260073000e+01 -1.649075293407410072e+02
-3.271306471306471053e+01 -1.649499676679183153e+02
-3.269352869352869106e+01 -1.650079272307782503e+02
-3.267399267399267160e+01 -1.647682833889076903e+02
-3.265445665445665213e+01 -1.648208414371703157e+02
-3.263492063492063266e+01 -1.647989166081304688e+02
-3.261538461538461320e+01 -1.648042525325189445e+02
-3.259584859584859373e+01 -1.653720132882611153e+02
-3.257631257631257427e+01 -1.655048188134281872e+02
-3.255677655677655480e+01 -1.654313440509540385e+02
-3.253724053724053533e+01 -1.654678454788307818e+02
-3.251770451770451587e+01 -1.654783449822446357e+02
-3.249816849816849640e+01 -1.653739763373665994e+02
-3.247863247863247693e+01 -1.651247950090947541e+02
-3.245909645909645747e+01 -1.650909549641988292e+02
-3.243956043956043800e+01 -1.650507695685043359e+02
-3.242002442002441853e+01 -1.650391490382748145e+02
-3.240048840048839907e+01 -1.649326686177861063e+02
-3.238095238095237960e+01 -1.650299201112854917e+02
-3.236141636141636013e+01 -1.644271823007692035e+02
-3.234188034188034067e+01 -1.642472753850611298e+02
-3.232234432234432120e+01 -1.643071663488165086e+02
-3.230280830280830173e+01 -1.644641593851378616e+02
-3.228327228327228227e+01 -1.643800400530976447e+02
-3.226373626373626280e+01 -1.644746482523743509e+02
-3.224420024420024333e+01 -1.641862320738499648e+02
-3.222466422466422387e+01 -1.641740634192333630e+02
-3.220512820512820440e+01 -1.638994209828890973e+02
-3.218559218559218493e+01 -1.637101345631014908e+02
-3.216605616605616547e+01 -1.636826302952572121e+02
-3.214652014652014600e+01 -1.636426944102099412e+02
-3.212698412698412653e+01 -1.636162683655016963e+02
-3.210744810744810707e+01 -1.636335515970431231e+02
-3.208791208791208760e+01 -1.635207883432651954e+02
-3.206837606837606813e+01 -1.634068953765122671e+02
-3.204884004884004867e+01 -1.633277267378576880e+02
-3.202930402930402920e+01 -1.632989252864243213e+02
-3.200976800976800973e+01 -1.632955830879099324e+02
-3.199023199023199027e+01 -1.630792933236170370e+02
-3.197069597069597080e+01 -1.630352728613610225e+02
-3.195115995115995133e+01 -1.629965343653744014e+02
-3.193162393162393187e+01 -1.629519105374220089e+02
-3.191208791208791240e+01 -1.629393211329824283e+02
-3.189255189255189293e+01 -1.630639680606655872e+02
-3.187301587301587347e+01 -1.630811036331217849e+02
-3.185347985347985400e+01 -1.631232824040388323e+02
-3.183394383394383453e+01 -1.631102705173071570e+02
-3.181440781440781507e+01 -1.630338830152373646e+02
-3.179487179487179560e+01 -1.631736499542587353e+02
-3.177533577533577613e+01 -1.632637726330824819e+02
-3.175579975579975667e+01 -1.633668404301701571e+02
-3.173626373626373720e+01 -1.633608871096151631e+02
-3.171672771672771773e+01 -1.632968740727432362e+02
-3.169719169719169827e+01 -1.633600006879126170e+02
-3.167765567765567880e+01 -1.634274180452172232e+02
-3.165811965811965933e+01 -1.633647393876637466e+02
-3.163858363858363987e+01 -1.632715359022347741e+02
-3.161904761904762040e+01 -1.633314780995043236e+02
-3.159951159951160093e+01 -1.635152504818018997e+02
-3.157997557997558147e+01 -1.636623110016607825e+02
-3.156043956043956200e+01 -1.636413188881356859e+02
-3.154090354090354253e+01 -1.637180545945423944e+02
-3.152136752136752307e+01 -1.638074840324618435e+02
-3.150183150183150360e+01 -1.638513239880689980e+02
-3.148229548229548413e+01 -1.643508361858308717e+02
-3.146275946275946467e+01 -1.645118969679094505e+02
-3.144322344322344520e+01 -1.644441527354989034e+02
-3.142368742368742573e+01 -1.642553780602647748e+02
-3.140415140415140627e+01 -1.643412676575136402e+02
-3.138461538461538680e+01 -1.641807974077186714e+02
-3.136507936507936734e+01 -1.644793470918048968e+02
-3.134554334554334787e+01 -1.644759647373359996e+02
-3.132600732600732840e+01 -1.646442367273047864e+02
-3.130647130647130894e+01 -1.648181317341907004e+02
-3.128693528693528947e+01 -1.646890826331001563e+02
-3.126739926739927000e+01 -1.647177222895469413e+02
-3.124786324786324698e+01 -1.647162837800514978e+02
-3.122832722832722752e+01 -1.646523978680981486e+02
-3.120879120879120805e+01 -1.646280562282612436e+02
-3.118925518925518858e+01 -1.647370823530323207e+02
-3.116971916971916912e+01 -1.648028052404058315e+02
-3.115018315018314965e+01 -1.650077129690311608e+02
-3.113064713064713018e+01 -1.650559523805826245e+02
-3.111111111111111072e+01 -1.653064804782698616e+02
-3.109157509157509125e+01 -1.653021224533425766e+02
-3.107203907203907178e+01 -1.648419481666832382e+02
-3.105250305250305232e+01 -1.645885085525097224e+02
-3.103296703296703285e+01 -1.646232622391298719e+02
-3.101343101343101338e+01 -1.644056788998462082e+02
-3.099389499389499392e+01 -1.642945627447285801e+02
-3.097435897435897445e+01 -1.641173189767362999e+02
-3.095482295482295498e+01 -1.642758573809144309e+02
-3.093528693528693552e+01 -1.643683169663786714e+02
-3.091575091575091605e+01 -1.644287751157486070e+02
-3.089621489621489658e+01 -1.644314414886078453e+02
-3.087667887667887712e+01 -1.643735926697224841e+02
-3.085714285714285765e+01 -1.642498811300163482e+02
-3.083760683760683818e+01 -1.643338811762214107e+02
-3.081807081807081872e+01 -1.642464651244932838e+02
-3.079853479853479925e+01 -1.641818437852807619e+02
-3.077899877899877978e+01 -1.642986481790510140e+02
-3.075946275946276032e+01 -1.643762172820931085e+02
-3.073992673992673730e+01 -1.643623743079844246e+02
-3.072039072039071783e+01 -1.643746145219199661e+02
-3.070085470085469836e+01 -1.642725906491576211e+02
-3.068131868131867890e+01 -1.643276308156785603e+02
-3.066178266178265943e+01 -1.643151620981733174e+02
-3.064224664224663996e+01 -1.643432279465926342e+02
-3.062271062271062050e+01 -1.643557490802827488e+02
-3.060317460317460103e+01 -1.643720130019063390e+02
-3.058363858363858157e+01 -1.642176594584095710e+02
-3.056410256410256210e+01 -1.641967509827678668e+02
-3.054456654456654263e+01 -1.643981057140558448e+02
-3.052503052503052317e+01 -1.643060505732739216e+02
-3.050549450549450370e+01 -1.643095416715941610e+02
-3.048595848595848423e+01 -1.643121978646254888e+02
-3.046642246642246477e+01 -1.642486764861976667e+02
-3.044688644688644530e+01 -1.642789592238392231e+02
-3.042735042735042583e+01 -1.643872602046396025e+02
-3.040781440781440637e+01 -1.643999085575775609e+02
-3.038827838827838690e+01 -1.643877237878110122e+02
-3.036874236874236743e+01 -1.643211772961714985e+02
-3.034920634920634797e+01 -1.644029200430776427e+02
-3.032967032967032850e+01 -1.644500986894623225e+02
-3.031013431013430903e+01 -1.642179994872222721e+02
-3.029059829059828957e+01 -1.641300639229237390e+02
-3.027106227106227010e+01 -1.641546008863516022e+02
-3.025152625152625063e+01 -1.641746752287817799e+02
-3.023199023199023117e+01 -1.642544233850371143e+02
-3.021245421245421170e+01 -1.643089726631027361e+02
-3.019291819291819223e+01 -1.646182867814831638e+02
-3.017338217338217277e+01 -1.647569908201956537e+02
-3.015384615384615330e+01 -1.647164964914842074e+02
-3.013431013431013383e+01 -1.647462398536792989e+02
-3.011477411477411437e+01 -1.648855585691063084e+02
-3.009523809523809490e+01 -1.649671964773655475e+02
-3.007570207570207543e+01 -1.649184066400919733e+02
-3.005616605616605597e+01 -1.647031762389565301e+02
-3.003663003663003650e+01 -1.645882574149727589e+02
-3.001709401709401703e+01 -1.645610603288585594e+02
-2.999755799755799757e+01 -1.645401162517767375e+02
-2.997802197802197810e+01 -1.646965016621546170e+02
-2.995848595848595863e+01 -1.647319847977811378e+02
-2.993894993894993917e+01 -1.648165975050621057e+02
-2.991941391941391970e+01 -1.648077815127416272e+02
-2.989987789987790023e+01 -1.648184336398823575e+02
-2.988034188034188077e+01 -1.648265444344364994e+02
-2.986080586080586130e+01 -1.647324124006580348e+02
-2.984126984126984183e+01 -1.646373948357255301e+02
-2.982173382173382237e+01 -1.647381892610366663e+02
-2.980219780219780290e+01 -1.647352165332731602e+02
-2.978266178266178343e+01 -1.645669504493751845e+02
-2.976312576312576397e+01 -1.644573023715964268e+02
-2.974358974358974450e+01 -1.643334041415999991e+02
-2.972405372405372503e+01 -1.641179999012427970e+02
-2.970451770451770557e+01 -1.643085096909487959e+02
-2.968498168498168610e+01 -1.641783407076352432e+02
-2.966544566544566663e+01 -1.639980263491821972e+02
-2.964590964590964717e+01 -1.639683658633455821e+02
-2.962637362637362770e+01 -1.639697207216850643e+02
-2.960683760683760823e+01 -1.638937032014859767e+02
-2.958730158730158877e+01 -1.640135032149496510e+02
-2.956776556776556930e+01 -1.640053879208587659e+02
-2.954822954822954983e+01 -1.638247513848972687e+02
-2.952869352869353037e+01 -1.638506067892565454e+02
-2.950915750915751090e+01 -1.638607844952752544e+02
-2.948962148962149143e+01 -1.639012518687468116e+02
-2.947008547008547197e+01 -1.638028383397714833e+02
-2.945054945054945250e+01 -1.635201693141287933e+02
-2.943101343101343303e+01 -1.636636402613551695e+02
-2.941147741147741357e+01 -1.635659395262450175e+02
-2.939194139194139410e+01 -1.635672259377363673e+02
-2.937240537240537464e+01 -1.634196657311152023e+02
-2.935286935286935517e+01 -1.633984777319257375e+02
-2.933333333333333570e+01 -1.632693271128159154e+02
-2.931379731379731624e+01 -1.631480606319719868e+02
-2.929426129426129677e+01 -1.632612140457361249e+02
-2.927472527472527730e+01 -1.632158616257441395e+02
-2.925518925518925784e+01 -1.630093112097981702e+02
-2.923565323565323482e+01 -1.628169881960841110e+02
-2.921611721611721535e+01 -1.628157009170121796e+02
-2.919658119658119588e+01 -1.628313365479941126e+02
-2.917704517704517642e+01 -1.629578258362373617e+02
-2.915750915750915695e+01 -1.629474259903095401e+02
-2.913797313797313748e+01 -1.629323352014003774e+02
-2.911843711843711802e+01 -1.628948487538147560e+02
-2.909890109890109855e+01 -1.626143491751172121e+02
-2.907936507936507908e+01 -1.622763281779102726e+02
-2.905982905982905962e+01 -1.621971322891371869e+02
-2.904029304029304015e+01 -1.622288197853612814e+02
-2.902075702075702068e+01 -1.620968516826342238e+02
-2.900122100122100122e+01 -1.621217346878169110e+02
-2.898168498168498175e+01 -1.621899492981203821e+02
-2.896214896214896228e+01 -1.622233434434251080e+02
-2.894261294261294282e+01 -1.621743925058642333e+02
-2.892307692307692335e+01 -1.621581912463938124e+02
-2.890354090354090388e+01 -1.621249087490429588e+02
-2.888400488400488442e+01 -1.621233126929953414e+02
-2.886446886446886495e+01 -1.620916734079042385e+02
-2.884493284493284548e+01 -1.621836120307042961e+02
-2.882539682539682602e+01 -1.621818867605992978e+02
-2.880586080586080655e+01 -1.622493988714745115e+02
-2.878632478632478708e+01 -1.621337767901007680e+02
-2.876678876678876762e+01 -1.621415846863936281e+02
-2.874725274725274815e+01 -1.622200319345259629e+02
-2.872771672771672513e+01 -1.621562306477322863e+02
-2.870818070818070566e+01 -1.621157410570739899e+02
-2.868864468864468620e+01 -1.621846875551048868e+02
-2.866910866910866673e+01 -1.623096562140437698e+02
-2.864957264957264726e+01 -1.622453506396453520e+02
-2.863003663003662780e+01 -1.620741631762281543e+02
-2.861050061050060833e+01 -1.620845397600436684e+02
-2.859096459096458887e+01 -1.617532263732794888e+02
-2.857142857142856940e+01 -1.618378288234130480e+02
-2.855189255189254993e+01 -1.616913296021193958e+02
-2.853235653235653047e+01 -1.616000301224173370e+02
-2.851282051282051100e+01 -1.615462501723365278e+02
-2.849328449328449153e+01 -1.613246750843764517e+02
-2.847374847374847207e+01 -1.611366893130091853e+02
-2.845421245421245260e+01 -1.612285423761068159e+02
-2.843467643467643313e+01 -1.613090304453399142e+02
-2.841514041514041367e+01 -1.612653936236938819e+02
-2.839560439560439420e+01 -1.613534411424304835e+02
-2.837606837606837473e+01 -1.615266604309687182e+02
-2.835653235653235527e+01 -1.616215510101769723e+02
-2.833699633699633580e+01 -1.616473819085308605e+02
-2.831746031746031633e+01 -1.615003194009852621e+02
-2.829792429792429687e+01 -1.613784485677610974e+02
-2.827838827838827740e+01 -1.611908853694626202e+02
-2.825885225885225793e+01 -1.611485446996903761e+02
-2.823931623931623847e+01 -1.611710477955778629e+02
-2.821978021978021900e+01 -1.612690112309987285e+02
-2.820024420024419953e+01 -1.611611063510850954e+02
-2.818070818070818007e+01 -1.610598092358821987e+02
-2.816117216117216060e+01 -1.608993019697854265e+02
-2.814163614163614113e+01 -1.609499476331972971e+02
-2.812210012210012167e+01 -1.606677798013290044e+02
-2.810256410256410220e+01 -1.603770635274031235e+02
-2.808302808302808273e+01 -1.603845166535793396e+02
-2.806349206349206327e+01 -1.603981385405688229e+02
-2.804395604395604380e+01 -1.603945886626549111e+02
-2.802442002442002433e+01 -1.604140732164372878e+02
-2.800488400488400487e+01 -1.604631851395433273e+02
-2.798534798534798540e+01 -1.604904375411060187e+02
-2.796581196581196593e+01 -1.604915581422733339e+02
-2.794627594627594647e+01 -1.604897037267276119e+02
-2.792673992673992700e+01 -1.605315541495277216e+02
-2.790720390720390753e+01 -1.605410364950687949e+02
-2.788766788766788807e+01 -1.603039386919971321e+02
-2.786813186813186860e+01 -1.601564221232904970e+02
-2.784859584859584913e+01 -1.597758463705835936e+02
-2.782905982905982967e+01 -1.596233140935761980e+02
-2.780952380952381020e+01 -1.596109398676838396e+02
-2.778998778998779073e+01 -1.596118829051099226e+02
-2.777045177045177127e+01 -1.595013661418805668e+02
-2.775091575091575180e+01 -1.593541788769368281e+02
-2.773137973137973233e+01 -1.592813892712943868e+02
-2.771184371184371287e+01 -1.595006322317910019e+02
-2.769230769230769340e+01 -1.594333624124648736e+02
-2.767277167277167393e+01 -1.594487317893780300e+02
-2.765323565323565447e+01 -1.595853661941299322e+02
-2.763369963369963500e+01 -1.595872203654488715e+02
-2.761416361416361553e+01 -1.596214374413671067e+02
-2.759462759462759607e+01 -1.595882836665617219e+02
-2.757509157509157660e+01 -1.595005146777996856e+02
-2.755555555555555713e+01 -1.595285647698978835e+02
-2.753601953601953767e+01 -1.594320475064455991e+02
-2.751648351648351820e+01 -1.592602198326605105e+02
-2.749694749694749873e+01 -1.592761729408850613e+02
-2.747741147741147927e+01 -1.591985443777672060e+02
-2.745787545787545980e+01 -1.591310391322185183e+02
-2.743833943833944033e+01 -1.592241134159225737e+02
-2.741880341880342087e+01 -1.592408906558555088e+02
-2.739926739926740140e+01 -1.593658686778525464e+02
-2.737973137973138194e+01 -1.593296141171091733e+02
-2.736019536019536247e+01 -1.590746816625741644e+02
-2.734065934065934300e+01 -1.588188740279392448e+02
-2.732112332112332354e+01 -1.588472620009642924e+02
-2.730158730158730407e+01 -1.588381595007467126e+02
-2.728205128205128460e+01 -1.587623128416143459e+02
-2.726251526251526514e+01 -1.587503825719503538e+02
-2.724297924297924212e+01 -1.589276568461447710e+02
-2.722344322344322265e+01 -1.589902715850392383e+02
-2.720390720390720318e+01 -1.587909323206169177e+02
-2.718437118437118372e+01 -1.586481508630562303e+02
-2.716483516483516425e+01 -1.585022230087424759e+02
-2.714529914529914478e+01 -1.585416645234340365e+02
-2.712576312576312532e+01 -1.584111510066410915e+02
-2.710622710622710585e+01 -1.583526899633043286e+02
-2.708669108669108638e+01 -1.582598403717936435e+02
-2.706715506715506692e+01 -1.582057668041927059e+02
-2.704761904761904745e+01 -1.580514129301143385e+02
-2.702808302808302798e+01 -1.581080164828964882e+02
-2.700854700854700852e+01 -1.582318660700422583e+02
-2.698901098901098905e+01 -1.582239697425590066e+02
-2.696947496947496958e+01 -1.584890949045778257e+02
-2.694993894993895012e+01 -1.586289374847447391e+02
-2.693040293040293065e+01 -1.586335983732291481e+02
-2.691086691086691118e+01 -1.585948671090565938e+02
-2.689133089133089172e+01 -1.587029346115390069e+02
-2.687179487179487225e+01 -1.588931011753603855e+02
-2.685225885225885278e+01 -1.589386237619998496e+02
-2.683272283272283332e+01 -1.588255473042319181e+02
-2.681318681318681385e+01 -1.586835918055428465e+02
-2.679365079365079438e+01 -1.587034559733399135e+02
-2.677411477411477492e+01 -1.585338829201624549e+02
-2.675457875457875545e+01 -1.585320286267291294e+02
-2.673504273504273243e+01 -1.585495358919737328e+02
-2.671550671550671296e+01 -1.586825323071806793e+02
-2.669597069597069350e+01 -1.586945662565313455e+02
-2.667643467643467403e+01 -1.587122312970998053e+02
-2.665689865689865456e+01 -1.586547116516853180e+02
-2.663736263736263510e+01 -1.587519793315435948e+02
-2.661782661782661563e+01 -1.586791429866909766e+02
-2.659829059829059617e+01 -1.586386403316972746e+02
-2.657875457875457670e+01 -1.587126340802157358e+02
-2.655921855921855723e+01 -1.586376065436234910e+02
-2.653968253968253777e+01 -1.584799503055344871e+02
-2.652014652014651830e+01 -1.585015826896911051e+02
-2.650061050061049883e+01 -1.584121623068548956e+02
-2.648107448107447937e+01 -1.585742244774491212e+02
-2.646153846153845990e+01 -1.587005683719453657e+02
-2.644200244200244043e+01 -1.586482325775655227e+02
-2.642246642246642097e+01 -1.583764767250735304e+02
-2.640293040293040150e+01 -1.582401673522031729e+02
-2.638339438339438203e+01 -1.579980611632414593e+02
-2.636385836385836257e+01 -1.578170267777635161e+02
-2.634432234432234310e+01 -1.578850236050844842e+02
-2.632478632478632363e+01 -1.578810396549237964e+02
-2.630525030525030417e+01 -1.579385746443334710e+02
-2.628571428571428470e+01 -1.579723184226311901e+02
-2.626617826617826523e+01 -1.579617013535643650e+02
-2.624664224664224577e+01 -1.578971104535356176e+02
-2.622710622710622630e+01 -1.577485486924650786e+02
-2.620757020757020683e+01 -1.578057573480014639e+02
-2.618803418803418737e+01 -1.578245002098672671e+02
-2.616849816849816790e+01 -1.579725686226805408e+02
-2.614896214896214843e+01 -1.578756237465620131e+02
-2.612942612942612897e+01 -1.577510921054472419e+02
-2.610989010989010950e+01 -1.578499824272587659e+02
-2.609035409035409003e+01 -1.577909055162891718e+02
-2.607081807081807057e+01 -1.577702492523281137e+02
-2.605128205128205110e+01 -1.577355574717014406e+02
-2.603174603174603163e+01 -1.577334169946574889e+02
-2.601221001221001217e+01 -1.577584491617033109e+02
-2.599267399267399270e+01 -1.577632395921308444e+02
-2.597313797313797323e+01 -1.577516880271325022e+02
-2.595360195360195377e+01 -1.578390851681558047e+02
-2.593406593406593430e+01 -1.579782287947604971e+02
-2.591452991452991483e+01 -1.578084407392673825e+02
-2.589499389499389537e+01 -1.578047663398337193e+02
-2.587545787545787590e+01 -1.575828667858041001e+02
-2.585592185592185643e+01 -1.575326846249313064e+02
-2.583638583638583697e+01 -1.575368306575001327e+02
-2.581684981684981750e+01 -1.575389511030060987e+02
-2.579731379731379803e+01 -1.575247920031408171e+02
-2.577777777777777857e+01 -1.576235435102414897e+02
-2.575824175824175910e+01 -1.576277112428852547e+02
-2.573870573870573963e+01 -1.576957859775692441e+02
-2.571916971916972017e+01 -1.576614241435066788e+02
-2.569963369963370070e+01 -1.575722357058118064e+02
-2.568009768009768123e+01 -1.576130820639297667e+02
-2.566056166056166177e+01 -1.577676754124121032e+02
-2.564102564102564230e+01 -1.577646898027668954e+02
-2.562148962148962283e+01 -1.578441272444299841e+02
-2.560195360195360337e+01 -1.576525858921249892e+02
-2.558241758241758390e+01 -1.576366042735663484e+02
-2.556288156288156443e+01 -1.577701491115828105e+02
-2.554334554334554497e+01 -1.578218984573994135e+02
-2.552380952380952550e+01 -1.580400126727123506e+02
-2.550427350427350603e+01 -1.581804804029927709e+02
-2.548473748473748657e+01 -1.583632688448881538e+02
-2.546520146520146710e+01 -1.582134174727582945e+02
-2.544566544566544763e+01 -1.579559836543600113e+02
-2.542612942612942817e+01 -1.579642743449868760e+02
-2.540659340659340870e+01 -1.578618117216008727e+02
-2.538705738705738923e+01 -1.573123767370089752e+02
-2.536752136752136977e+01 -1.572499885170737173e+02
-2.534798534798535030e+01 -1.574418144931032089e+02
-2.532844932844933084e+01 -1.574097064060168236e+02
-2.530891330891331137e+01 -1.570548972496252418e+02
-2.528937728937729190e+01 -1.567165136353687842e+02
-2.526984126984127244e+01 -1.567106043095476480e+02
-2.525030525030525297e+01 -1.568252768532175594e+02
-2.523076923076922995e+01 -1.568262711442600903e+02
-2.521123321123321048e+01 -1.569057995413626259e+02
-2.519169719169719102e+01 -1.569184849523005028e+02
-2.517216117216117155e+01 -1.569200721084469592e+02
-2.515262515262515208e+01 -1.567857731394387883e+02
-2.513308913308913262e+01 -1.565390973682944775e+02
-2.511355311355311315e+01 -1.564314723903664799e+02
-2.509401709401709368e+01 -1.564232566070551229e+02
-2.507448107448107422e+01 -1.563860076457693253e+02
-2.505494505494505475e+01 -1.564339648416245723e+02
-2.503540903540903528e+01 -1.565477740323713363e+02
-2.501587301587301582e+01 -1.565418772108833707e+02
-2.499633699633699635e+01 -1.567048406906938851e+02
-2.497680097680097688e+01 -1.567715182060832149e+02
-2.495726495726495742e+01 -1.565002923804708530e+02
-2.493772893772893795e+01 -1.563007794044552554e+02
-2.491819291819291848e+01 -1.560958344275519210e+02
-2.489865689865689902e+01 -1.558652517422811172e+02
-2.487912087912087955e+01 -1.558017003067677706e+02
-2.485958485958486008e+01 -1.557687826294724118e+02
-2.484004884004884062e+01 -1.558539834906119665e+02
-2.482051282051282115e+01 -1.558157419014934533e+02
-2.480097680097680168e+01 -1.556903105283113291e+02
-2.478144078144078222e+01 -1.556223175024852878e+02
-2.476190476190476275e+01 -1.555743908187827742e+02
-2.474236874236873973e+01 -1.555663477141995941e+02
-2.472283272283272026e+01 -1.556524584405076723e+02
-2.470329670329670080e+01 -1.556432237188615204e+02
-2.468376068376068133e+01 -1.555861600110690688e+02
-2.466422466422466186e+01 -1.557114667734486773e+02
-2.464468864468864240e+01 -1.557173608396844884e+02
-2.462515262515262293e+01 -1.557563068888814826e+02
-2.460561660561660347e+01 -1.557653703017521138e+02
-2.458608058608058400e+01 -1.557842318229600380e+02
-2.456654456654456453e+01 -1.559174522432601862e+02
-2.454700854700854507e+01 -1.556916295087189042e+02
-2.452747252747252560e+01 -1.555931472275662202e+02
-2.450793650793650613e+01 -1.559371088561404122e+02
-2.448840048840048667e+01 -1.559573068778426830e+02
-2.446886446886446720e+01 -1.556316878752020330e+02
-2.444932844932844773e+01 -1.555953186005747853e+02
-2.442979242979242827e+01 -1.557062498507988551e+02
-2.441025641025640880e+01 -1.557685750298477672e+02
-2.439072039072038933e+01 -1.557850532333520448e+02
-2.437118437118436987e+01 -1.557180272015566516e+02
-2.435164835164835040e+01 -1.557018220976493694e+02
-2.433211233211233093e+01 -1.556688161390102891e+02
-2.431257631257631147e+01 -1.556250703325839311e+02
-2.429304029304029200e+01 -1.556348235274411422e+02
-2.427350427350427253e+01 -1.557015587277830093e+02
-2.425396825396825307e+01 -1.556204261408362584e+02
-2.423443223443223360e+01 -1.553805528912961620e+02
-2.421489621489621413e+01 -1.552938976589483673e+02
-2.419536019536019467e+01 -1.552922792353080297e+02
-2.417582417582417520e+01 -1.552328847835518104e+02
-2.415628815628815573e+01 -1.552744693066039190e+02
-2.413675213675213627e+01 -1.553042868731291435e+02
-2.411721611721611680e+01 -1.551922700115500504e+02
-2.409768009768009733e+01 -1.550190029174231938e+02
-2.407814407814407787e+01 -1.549715259459964329e+02
-2.405860805860805840e+01 -1.549515493596557576e+02
-2.403907203907203893e+01 -1.550187219542976891e+02
-2.401953601953601947e+01 -1.552064949707679489e+02
-2.400000000000000000e+01 -1.552592526292602884e+02
-2.398046398046398053e+01 -1.551974583490155908e+02
-2.396092796092796107e+01 -1.549303942172283826e+02
-2.394139194139194160e+01 -1.548089911952229727e+02
-2.392185592185592213e+01 -1.549065294582341608e+02
-2.390231990231990267e+01 -1.546564583454253068e+02
-2.388278388278388320e+01 -1.545467597004915490e+02
-2.386324786324786373e+01 -1.545741530593363393e+02
-2.384371184371184427e+01 -1.545629219574601052e+02
-2.382417582417582480e+01 -1.544569272105281357e+02
-2.380463980463980533e+01 -1.544592358919155402e+02
-2.378510378510378587e+01 -1.544871414561233962e+02
-2.376556776556776640e+01 -1.545085781545800216e+02
-2.374603174603174693e+01 -1.544325485368962916e+02
-2.372649572649572747e+01 -1.543019477244005202e+02
-2.370695970695970800e+01 -1.542700478016662089e+02
-2.368742368742368853e+01 -1.538539815197567577e+02
-2.366788766788766907e+01 -1.535458525369840856e+02
-2.364835164835164960e+01 -1.536004814258541842e+02
-2.362881562881563013e+01 -1.536056786652485755e+02
-2.360927960927961067e+01 -1.536576029305318229e+02
-2.358974358974359120e+01 -1.536808362134391075e+02
-2.357020757020757173e+01 -1.536362314257107755e+02
-2.355067155067155227e+01 -1.537102477536540448e+02
-2.353113553113553280e+01 -1.538159302607752181e+02
-2.351159951159951333e+01 -1.537447035156521906e+02
-2.349206349206349032e+01 -1.536521142713585562e+02
-2.347252747252747085e+01 -1.535141970916537844e+02
-2.345299145299145138e+01 -1.534577294500621178e+02
-2.343345543345543192e+01 -1.534821028262567779e+02
-2.341391941391941245e+01 -1.534484974976644196e+02
-2.339438339438339298e+01 -1.534519486723783643e+02
-2.337484737484737352e+01 -1.535516614867792100e+02
-2.335531135531135405e+01 -1.535435581409076065e+02
-2.333577533577533458e+01 -1.535167336618303580e+02
-2.331623931623931512e+01 -1.534505962360708224e+02
-2.329670329670329565e+01 -1.534102708888817972e+02
-2.327716727716727618e+01 -1.533308224806897613e+02
-2.325763125763125672e+01 -1.533090164956849435e+02
-2.323809523809523725e+01 -1.533947894663185423e+02
-2.321855921855921778e+01 -1.535236388262562173e+02
-2.319902319902319832e+01 -1.536831199310063596e+02
-2.317948717948717885e+01 -1.538250580585663840e+02
-2.315995115995115938e+01 -1.538682619735406547e+02
-2.314041514041513992e+01 -1.538477425003405301e+02
-2.312087912087912045e+01 -1.537880731653806379e+02
-2.310134310134310098e+01 -1.537851591955636081e+02
-2.308180708180708152e+01 -1.538041506314018534e+02
-2.306227106227106205e+01 -1.537770874972471233e+02
-2.304273504273504258e+01 -1.536801534664689086e+02
-2.302319902319902312e+01 -1.537884811375184597e+02
-2.300366300366300365e+01 -1.538255384927164187e+02
-2.298412698412698418e+01 -1.537393337603987504e+02
-2.296459096459096472e+01 -1.537467003187511523e+02
-2.294505494505494525e+01 -1.538693790123860765e+02
-2.292551892551892578e+01 -1.536505045193100898e+02
-2.290598290598290632e+01 -1.535326148971504381e+02
-2.288644688644688685e+01 -1.534746904645410552e+02
-2.286691086691086738e+01 -1.533948095498444104e+02
-2.284737484737484792e+01 -1.533238467909298208e+02
-2.282783882783882845e+01 -1.531303418821372020e+02
-2.280830280830280898e+01 -1.534537259044618054e+02
-2.278876678876678952e+01 -1.538355779055764856e+02
-2.276923076923077005e+01 -1.538377724935997435e+02
-2.274969474969475058e+01 -1.538234459430393315e+02
-2.273015873015873112e+01 -1.538312512374401990e+02
-2.271062271062271165e+01 -1.539633435335816500e+02
-2.269108669108669218e+01 -1.540181502073417334e+02
-2.267155067155067272e+01 -1.540025493537865202e+02
-2.265201465201465325e+01 -1.539722747520609119e+02
-2.263247863247863378e+01 -1.540797389327321127e+02
-2.261294261294261432e+01 -1.537040990254619715e+02
-2.259340659340659485e+01 -1.526481329200670984e+02
-2.257387057387057538e+01 -1.522850704487615872e+02
-2.255433455433455592e+01 -1.521400590595757478e+02
-2.253479853479853645e+01 -1.521491485550687912e+02
-2.251526251526251698e+01 -1.520125740679423245e+02
-2.249572649572649397e+01 -1.518041703776719373e+02
-2.247619047619047450e+01 -1.518764545745311523e+02
-2.245665445665445503e+01 -1.519193779459150733e+02
-2.243711843711843557e+01 -1.519444496683654506e+02
-2.241758241758241610e+01 -1.519907566408932666e+02
-2.239804639804639663e+01 -1.518783571260505028e+02
-2.237851037851037717e+01 -1.516674977336583936e+02
-2.235897435897435770e+01 -1.515839863467485031e+02
-2.233943833943833823e+01 -1.515889433786459506e+02
-2.231990231990231877e+01 -1.515827701475668903e+02
-2.230036630036629930e+01 -1.515810822448997612e+02
-2.228083028083027983e+01 -1.515653760706235289e+02
-2.226129426129426037e+01 -1.515632007519119497e+02
-2.224175824175824090e+01 -1.515566844901480863e+02
-2.222222222222222143e+01 -1.514721190082247233e+02
-2.220268620268620197e+01 -1.515538008771092677e+02
-2.218315018315018250e+01 -1.516643351739843979e+02
-2.216361416361416303e+01 -1.517298725546581863e+02
-2.214407814407814357e+01 -1.517440020188453218e+02
-2.212454212454212410e+01 -1.517013191230033158e+02
-2.210500610500610463e+01 -1.517415224847242143e+02
-2.208547008547008517e+01 -1.517476562250833467e+02
-2.206593406593406570e+01 -1.516238162801738270e+02
-2.204639804639804623e+01 -1.517228974419694794e+02
-2.202686202686202677e+01 -1.517301891680230881e+02
-2.200732600732600730e+01 -1.514619807279188421e+02
-2.198778998778998783e+01 -1.513514346800673707e+02
-2.196825396825396837e+01 -1.512723718016634677e+02
-2.194871794871794890e+01 -1.511451155023221418e+02
-2.192918192918192943e+01 -1.508954840147566756e+02
-2.190964590964590997e+01 -1.508573305603923416e+02
-2.189010989010989050e+01 -1.508002148641996882e+02
-2.187057387057387103e+01 -1.507333336171930398e+02
-2.185103785103785157e+01 -1.507217889741013437e+02
-2.183150183150183210e+01 -1.506434417149070839e+02
-2.181196581196581263e+01 -1.506098922657197079e+02
-2.179242979242979317e+01 -1.506092069228947139e+02
-2.177289377289377370e+01 -1.505688844003599058e+02
-2.175335775335775423e+01 -1.505281538474362719e+02
-2.173382173382173477e+01 -1.507711348381067751e+02
-2.171428571428571530e+01 -1.514206001710371368e+02
-2.169474969474969583e+01 -1.516865328144133969e+02
-2.167521367521367637e+01 -1.516936547431748465e+02
-2.165567765567765690e+01 -1.514650645474505666e+02
-2.163614163614163743e+01 -1.514754387191465241e+02
-2.161660561660561797e+01 -1.513509531095612317e+02
-2.159706959706959850e+01 -1.512917760593975345e+02
-2.157753357753357903e+01 -1.511882424484674061e+02
-2.155799755799755957e+01 -1.508877983739905346e+02
-2.153846153846154010e+01 -1.508553088848952939e+02
-2.151892551892552063e+01 -1.509632760898518029e+02
-2.149938949938950117e+01 -1.511425123238652759e+02
-2.147985347985347815e+01 -1.511211868765341251e+02
-2.146031746031745868e+01 -1.510313017058006722e+02
-2.144078144078143922e+01 -1.509771110944635382e+02
-2.142124542124541975e+01 -1.508228111923443748e+02
-2.140170940170940028e+01 -1.507882661270174083e+02
-2.138217338217338082e+01 -1.506719375756164823e+02
-2.136263736263736135e+01 -1.504769329791644736e+02
-2.134310134310134188e+01 -1.505457808674693183e+02
-2.132356532356532242e+01 -1.504708113660046251e+02
-2.130402930402930295e+01 -1.503069670308373702e+02
-2.128449328449328348e+01 -1.502050317636253283e+02
-2.126495726495726402e+01 -1.502449853498012260e+02
-2.124542124542124455e+01 -1.502072262814867258e+02
-2.122588522588522508e+01 -1.501575535711317855e+02
-2.120634920634920562e+01 -1.501700295127183438e+02
-2.118681318681318615e+01 -1.502095660931131533e+02
-2.116727716727716668e+01 -1.502060931565117414e+02
-2.114774114774114722e+01 -1.502498420133188120e+02
-2.112820512820512775e+01 -1.503377639103230763e+02
-2.110866910866910828e+01 -1.501767313588685511e+02
-2.108913308913308882e+01 -1.500743669263958964e+02
-2.106959706959706935e+01 -1.502570615041492204e+02
-2.105006105006104988e+01 -1.504808287631666417e+02
-2.103052503052503042e+01 -1.505237273424678790e+02
-2.101098901098901095e+01 -1.505792548309997585e+02
-2.099145299145299148e+01 -1.506393550581853731e+02
-2.097191697191697202e+01 -1.506219822120154106e+02
-2.095238095238095255e+01 -1.506118753962535095e+02
-2.093284493284493308e+01 -1.505074857374032717e+02
-2.091330891330891362e+01 -1.504639484981046564e+02
-2.089377289377289415e+01 -1.504350146959151289e+02
-2.087423687423687468e+01 -1.504421443026513998e+02
-2.085470085470085522e+01 -1.504263902326783580e+02
-2.083516483516483575e+01 -1.504806456688336311e+02
-2.081562881562881628e+01 -1.504993790533707170e+02
-2.079609279609279682e+01 -1.504348003826713693e+02
-2.077655677655677735e+01 -1.502921331266567222e+02
-2.075702075702075788e+01 -1.501886027834468109e+02
-2.073748473748473842e+01 -1.504233573663603636e+02
-2.071794871794871895e+01 -1.503091015586866206e+02
-2.069841269841269948e+01 -1.502415657346006981e+02
-2.067887667887668002e+01 -1.504769166100577706e+02
-2.065934065934066055e+01 -1.504535334448033836e+02
-2.063980463980464108e+01 -1.504630915121966268e+02
-2.062026862026862162e+01 -1.502611940243782271e+02
-2.060073260073260215e+01 -1.502596073964400034e+02
-2.058119658119658268e+01 -1.502843376148703669e+02
-2.056166056166056322e+01 -1.502420390360500448e+02
-2.054212454212454375e+01 -1.502856034860282080e+02
-2.052258852258852428e+01 -1.501339837443963177e+02
-2.050305250305250482e+01 -1.502335484022383696e+02
-2.048351648351648180e+01 -1.503194710849703881e+02
-2.046398046398046233e+01 -1.502555725573828624e+02
-2.044444444444444287e+01 -1.503417345555957638e+02
-2.042490842490842340e+01 -1.504658904439753826e+02
-2.040537240537240393e+01 -1.504419340950563537e+02
-2.038583638583638447e+01 -1.503675085995733127e+02
-2.036630036630036500e+01 -1.504712069346382179e+02
-2.034676434676434553e+01 -1.503750149649076207e+02
-2.032722832722832607e+01 -1.501076380087821462e+02
-2.030769230769230660e+01 -1.500192039318499724e+02
-2.028815628815628713e+01 -1.500614138246739060e+02
-2.026862026862026767e+01 -1.500261112161197161e+02
-2.024908424908424820e+01 -1.500447603160179995e+02
-2.022954822954822873e+01 -1.500561025296166235e+02
-2.021001221001220927e+01 -1.498872545812336057e+02
-2.019047619047618980e+01 -1.497982959053424281e+02
-2.017094017094017033e+01 -1.498261735300517898e+02
-2.015140415140415087e+01 -1.498188120269996091e+02
-2.013186813186813140e+01 -1.497522007722928379e+02
-2.011233211233211193e+01 -1.497661107652552346e+02
-2.009279609279609247e+01 -1.497163750578285715e+02
-2.007326007326007300e+01 -1.497878173880391444e+02
-2.005372405372405353e+01 -1.497259426463917578e+02
-2.003418803418803407e+01 -1.495714815268048881e+02
-2.001465201465201460e+01 -1.496333735461351182e+02
-1.999511599511599513e+01 -1.496033322714934570e+02
-1.997557997557997567e+01 -1.496050582850089370e+02
-1.995604395604395620e+01 -1.496232469547770734e+02
-1.993650793650793673e+01 -1.496504938870230603e+02
-1.991697191697191727e+01 -1.497659843906148467e+02
-1.989743589743589780e+01 -1.500524544485601837e+02
-1.987789987789987833e+01 -1.500904814795162281e+02
-1.985836385836385887e+01 -1.498930668034129212e+02
-1.983882783882783940e+01 -1.499731048580148922e+02
-1.981929181929181993e+01 -1.500619311962195468e+02
-1.979975579975580047e+01 -1.500794149124498063e+02
-1.978021978021978100e+01 -1.501082669423587106e+02
-1.976068376068376153e+01 -1.499262140050608991e+02
-1.974114774114774207e+01 -1.499585301727511819e+02
-1.972161172161172260e+01 -1.499383169821709885e+02
-1.970207570207570313e+01 -1.499694467452480922e+02
-1.968253968253968367e+01 -1.500142482635665715e+02
-1.966300366300366420e+01 -1.498400530670716364e+02
-1.964346764346764473e+01 -1.497340697816219119e+02
-1.962393162393162527e+01 -1.496318428186883693e+02
-1.960439560439560580e+01 -1.497160275849869322e+02
-1.958485958485958633e+01 -1.496768896599132859e+02
-1.956532356532356687e+01 -1.496490439648843278e+02
-1.954578754578754740e+01 -1.496699258472569340e+02
-1.952625152625152793e+01 -1.497634534009053482e+02
-1.950671550671550847e+01 -1.497886845409625494e+02
-1.948717948717948545e+01 -1.496868291389770320e+02
-1.946764346764346598e+01 -1.497950668779000125e+02
-1.944810744810744652e+01 -1.499581464531533186e+02
-1.942857142857142705e+01 -1.499868991075767042e+02
-1.940903540903540758e+01 -1.499359592775855674e+02
-1.938949938949938812e+01 -1.499166241008242366e+02
-1.936996336996336865e+01 -1.499966860854891308e+02
-1.935042735042734918e+01 -1.498758311647357004e+02
-1.933089133089132972e+01 -1.498929184521472848e+02
-1.931135531135531025e+01 -1.499809006940461700e+02
-1.929181929181929078e+01 -1.499696358731897590e+02
-1.927228327228327132e+01 -1.498551057983209205e+02
-1.925274725274725185e+01 -1.496686056782663456e+02
-1.923321123321123238e+01 -1.496590371129102266e+02
-1.921367521367521292e+01 -1.495072573769603821e+02
-1.919413919413919345e+01 -1.492083948072652220e+02
-1.917460317460317398e+01 -1.493358288615454228e+02
-1.915506715506715452e+01 -1.495126055080616823e+02
-1.913553113553113505e+01 -1.494988246513298975e+02
-1.911599511599511558e+01 -1.495403373167568475e+02
-1.909645909645909612e+01 -1.495320766499008869e+02
-1.907692307692307665e+01 -1.495013425594483465e+02
-1.905738705738705718e+01 -1.493743443411220255e+02
-1.903785103785103772e+01 -1.493792763485827493e+02
-1.901831501831501825e+01 -1.492529696388180867e+02
-1.899877899877899878e+01 -1.491719289160001267e+02
-1.897924297924297932e+01 -1.493446973255065018e+02
-1.895970695970695985e+01 -1.493300425636183775e+02
-1.894017094017094038e+01 -1.493640625324763107e+02
-1.892063492063492092e+01 -1.492998483358693420e+02
-1.890109890109890145e+01 -1.492280247294045523e+02
-1.888156288156288198e+01 -1.493669286855686664e+02
-1.886202686202686252e+01 -1.492427256209462882e+02
-1.884249084249084305e+01 -1.490852165782735028e+02
-1.882295482295482358e+01 -1.489815743123549510e+02
-1.880341880341880412e+01 -1.490176862132059910e+02
-1.878388278388278465e+01 -1.491120045757886885e+02
-1.876434676434676518e+01 -1.492088143798227691e+02
-1.874481074481074572e+01 -1.492166831355760905e+02
-1.872527472527472625e+01 -1.491341424359667940e+02
-1.870573870573870678e+01 -1.492329319333929334e+02
-1.868620268620268732e+01 -1.492023445960428205e+02
-1.866666666666666785e+01 -1.491277923333111914e+02
-1.864713064713064838e+01 -1.490917471812073245e+02
-1.862759462759462892e+01 -1.490338789467135712e+02
-1.860805860805860945e+01 -1.490006427497748405e+02
-1.858852258852258998e+01 -1.489643186134745179e+02
-1.856898656898657052e+01 -1.488231175532545763e+02
-1.854945054945055105e+01 -1.482190112863816296e+02
-1.852991452991453158e+01 -1.479619117477257646e+02
-1.851037851037851212e+01 -1.479810535137347927e+02
-1.849084249084248910e+01 -1.479638009159080809e+02
-1.847130647130646963e+01 -1.481521741095269249e+02
-1.845177045177045017e+01 -1.481395152317171835e+02
-1.843223443223443070e+01 -1.480255894935280310e+02
-1.841269841269841123e+01 -1.480006873146995190e+02
-1.839316239316239177e+01 -1.480661598393439533e+02
-1.837362637362637230e+01 -1.482126754117333860e+02
-1.835409035409035283e+01 -1.481968052791973207e+02
-1.833455433455433337e+01 -1.483633650395854886e+02
-1.831501831501831390e+01 -1.486107337513718392e+02
-1.829548229548229443e+01 -1.486331131794179328e+02
-1.827594627594627497e+01 -1.485798065883648178e+02
-1.825641025641025550e+01 -1.485045580038798221e+02
-1.823687423687423603e+01 -1.484623716139049634e+02
-1.821733821733821657e+01 -1.483433408989825466e+02
-1.819780219780219710e+01 -1.482910484679916578e+02
-1.817826617826617763e+01 -1.482418486967507363e+02
-1.815873015873015817e+01 -1.480324272056537609e+02
-1.813919413919413870e+01 -1.480557411530527361e+02
-1.811965811965811923e+01 -1.480849865808294794e+02
-1.810012210012209977e+01 -1.479665874140575283e+02
-1.808058608058608030e+01 -1.479831332916052986e+02
-1.806105006105006083e+01 -1.479490585523219011e+02
-1.804151404151404137e+01 -1.479874580495896339e+02
-1.802197802197802190e+01 -1.480148341161169299e+02
-1.800244200244200243e+01 -1.479867537834924178e+02
-1.798290598290598297e+01 -1.481591567740690323e+02
-1.796336996336996350e+01 -1.483089563269581390e+02
-1.794383394383394403e+01 -1.483608023289106370e+02
-1.792429792429792457e+01 -1.483235298685047496e+02
-1.790476190476190510e+01 -1.484056129431796194e+02
-1.788522588522588563e+01 -1.485379984718737205e+02
-1.786568986568986617e+01 -1.485915584285371267e+02
-1.784615384615384670e+01 -1.486216769719484034e+02
-1.782661782661782723e+01 -1.486228751818834724e+02
-1.780708180708180777e+01 -1.486252198142273926e+02
-1.778754578754578830e+01 -1.486132829615588662e+02
-1.776800976800976883e+01 -1.486177894628187914e+02
-1.774847374847374937e+01 -1.486876267364978901e+02
-1.772893772893772990e+01 -1.487414884925603076e+02
-1.770940170940171043e+01 -1.485658174040293034e+02
-1.768986568986569097e+01 -1.485015601981615134e+02
-1.767032967032967150e+01 -1.491351561012409661e+02
-1.765079365079365203e+01 -1.495144376813022973e+02
-1.763125763125763257e+01 -1.493336057172741675e+02
-1.761172161172161310e+01 -1.488038981949736410e+02
-1.759218559218559363e+01 -1.481587459054634905e+02
-1.757264957264957417e+01 -1.480404814837766025e+02
-1.755311355311355470e+01 -1.480989214233835298e+02
-1.753357753357753523e+01 -1.480746123800773830e+02
-1.751404151404151577e+01 -1.480067404719439992e+02
-1.749450549450549630e+01 -1.480149562547405253e+02
-1.747496947496947328e+01 -1.478840436540166365e+02
-1.745543345543345382e+01 -1.477230807136766657e+02
-1.743589743589743435e+01 -1.477222708475640616e+02
-1.741636141636141488e+01 -1.477284079887851931e+02
-1.739682539682539542e+01 -1.477717583200273452e+02
-1.737728937728937595e+01 -1.476794577494241025e+02
-1.735775335775335648e+01 -1.475819155351479139e+02
-1.733821733821733702e+01 -1.476924297350914230e+02
-1.731868131868131755e+01 -1.477210018336568851e+02
-1.729914529914529808e+01 -1.478354119638395332e+02
-1.727960927960927862e+01 -1.480295917929663290e+02
-1.726007326007325915e+01 -1.480584662482189060e+02
-1.724053724053723968e+01 -1.481283375625484950e+02
-1.722100122100122022e+01 -1.482310783654237412e+02
-1.720146520146520075e+01 -1.482046227285474345e+02
-1.718192918192918128e+01 -1.482136627855752806e+02
-1.716239316239316182e+01 -1.480871088541688323e+02
-1.714285714285714235e+01 -1.476737270091962841e+02
-1.712332112332112288e+01 -1.474767843012481308e+02
-1.710378510378510342e+01 -1.475054012338335099e+02
-1.708424908424908395e+01 -1.475090880229796824e+02
-1.706471306471306448e+01 -1.475379046705830319e+02
-1.704517704517704502e+01 -1.475029541937544479e+02
-1.702564102564102555e+01 -1.473881049810027548e+02
-1.700610500610500608e+01 -1.472680130707875037e+02
-1.698656898656898662e+01 -1.471925712316756858e+02
-1.696703296703296715e+01 -1.471863172565767570e+02
-1.694749694749694768e+01 -1.470693541858396998e+02
-1.692796092796092822e+01 -1.468753734279640071e+02
-1.690842490842490875e+01 -1.467445997356500982e+02
-1.688888888888888928e+01 -1.467303090954959544e+02
-1.686935286935286982e+01 -1.467399658438167194e+02
-1.684981684981685035e+01 -1.467766345565103734e+02
-1.683028083028083088e+01 -1.468663607245664480e+02
-1.681074481074481142e+01 -1.470132126505558858e+02
-1.679120879120879195e+01 -1.469657371533605215e+02
-1.677167277167277248e+01 -1.467586006794795424e+02
-1.675213675213675302e+01 -1.468382943288354454e+02
-1.673260073260073355e+01 -1.471561246215245831e+02
-1.671306471306471408e+01 -1.476089263955900321e+02
-1.669352869352869462e+01 -1.478230336676128331e+02
-1.667399267399267515e+01 -1.477189528053542347e+02
-1.665445665445665568e+01 -1.476287560409458024e+02
-1.663492063492063622e+01 -1.476830734624699062e+02
-1.661538461538461675e+01 -1.475803585538744187e+02
-1.659584859584859728e+01 -1.476228820190746376e+02
-1.657631257631257782e+01 -1.476946137820349918e+02
-1.655677655677655835e+01 -1.475958266313949423e+02
-1.653724053724053888e+01 -1.475900922339547776e+02
-1.651770451770451942e+01 -1.475845198671465823e+02
-1.649816849816849995e+01 -1.477238572386455644e+02
-1.647863247863247693e+01 -1.478571466509743288e+02
-1.645909645909645747e+01 -1.477756840905512377e+02
-1.643956043956043800e+01 -1.477258430923188257e+02
-1.642002442002441853e+01 -1.476137177358221493e+02
-1.640048840048839907e+01 -1.474139170975582260e+02
-1.638095238095237960e+01 -1.473410739807765140e+02
-1.636141636141636013e+01 -1.473485267977912940e+02
-1.634188034188034067e+01 -1.470500311569458347e+02
-1.632234432234432120e+01 -1.468870483604622166e+02
-1.630280830280830173e+01 -1.468993082892207838e+02
-1.628327228327228227e+01 -1.469782381473745545e+02
-1.626373626373626280e+01 -1.472373463041863033e+02
-1.624420024420024333e+01 -1.471327813448828579e+02
-1.622466422466422387e+01 -1.469220824209419902e+02
-1.620512820512820440e+01 -1.469165096182298953e+02
-1.618559218559218493e+01 -1.468970539594533022e+02
-1.616605616605616547e+01 -1.468480475852014422e+02
-1.614652014652014600e+01 -1.467538140453260667e+02
-1.612698412698412653e+01 -1.466650108739864038e+02
-1.610744810744810707e+01 -1.467125041029963484e+02
-1.608791208791208760e+01 -1.467290560661637073e+02
-1.606837606837606813e+01 -1.468266915627783646e+02
-1.604884004884004867e+01 -1.470391705756871943e+02
-1.602930402930402920e+01 -1.471977434769752904e+02
-1.600976800976800973e+01 -1.470497516220975456e+02
-1.599023199023199027e+01 -1.469037629540067655e+02
-1.597069597069597080e+01 -1.468857290872698798e+02
-1.595115995115995133e+01 -1.468139488605737597e+02
-1.593162393162393187e+01 -1.468215699317316307e+02
-1.591208791208791240e+01 -1.468466131097800655e+02
-1.589255189255189293e+01 -1.469387364806067353e+02
-1.587301587301587347e+01 -1.468965645573156280e+02
-1.585347985347985400e+01 -1.468102182217049574e+02
-1.583394383394383453e+01 -1.464946754923259107e+02
-1.581440781440781507e+01 -1.461487684262157813e+02
-1.579487179487179560e+01 -1.461550708471514497e+02
-1.577533577533577613e+01 -1.461047077209269958e+02
-1.575579975579975667e+01 -1.460879687806568370e+02
-1.573626373626373720e+01 -1.459644859437680964e+02
-1.571672771672771773e+01 -1.458656366209081909e+02
-1.569719169719169827e+01 -1.459209245484597943e+02
-1.567765567765567880e+01 -1.459783255028770839e+02
-1.565811965811965933e+01 -1.459771767870965959e+02
-1.563858363858363987e+01 -1.459394569597540112e+02
-1.561904761904762040e+01 -1.458050448044672294e+02
-1.559951159951160093e+01 -1.457408361730962270e+02
-1.557997557997558147e+01 -1.457753541668604669e+02
-1.556043956043956200e+01 -1.457267399289619050e+02
-1.554090354090354253e+01 -1.457720577780514759e+02
-1.552136752136752307e+01 -1.458974948757203833e+02
-1.550183150183150360e+01 -1.459456192514756765e+02
-1.548229548229548058e+01 -1.459574998144506139e+02
-1.546275946275946112e+01 -1.461716581538150876e+02
-1.544322344322344165e+01 -1.462061156423035584e+02
-1.542368742368742218e+01 -1.461221237758194889e+02
-1.540415140415140272e+01 -1.461419612373310031e+02
-1.538461538461538325e+01 -1.462334882451634428e+02
-1.536507936507936378e+01 -1.464601771831669623e+02
-1.534554334554334432e+01 -1.465282007389790522e+02
-1.532600732600732485e+01 -1.463475698392190338e+02
-1.530647130647130538e+01 -1.461991329577639362e+02
-1.528693528693528592e+01 -1.462470758404570859e+02
-1.526739926739926645e+01 -1.464048472383357478e+02
-1.524786324786324698e+01 -1.464245272502405442e+02
-1.522832722832722752e+01 -1.463427713448913892e+02
-1.520879120879120805e+01 -1.463385906320648644e+02
-1.518925518925518858e+01 -1.461939728685393334e+02
-1.516971916971916912e+01 -1.459329380244802223e+02
-1.515018315018314965e+01 -1.458848121438556404e+02
-1.513064713064713018e+01 -1.459264049209945142e+02
-1.511111111111111072e+01 -1.458640165008523581e+02
-1.509157509157509125e+01 -1.458328302284785423e+02
-1.507203907203907178e+01 -1.458145778069677476e+02
-1.505250305250305232e+01 -1.457583352268915746e+02
-1.503296703296703285e+01 -1.458239185545691043e+02
-1.501343101343101338e+01 -1.459061664154489506e+02
-1.499389499389499392e+01 -1.459219487021017301e+02
-1.497435897435897445e+01 -1.458130894476710750e+02
-1.495482295482295498e+01 -1.459958588651871878e+02
-1.493528693528693552e+01 -1.463141074555457521e+02
-1.491575091575091605e+01 -1.464229718135280791e+02
-1.489621489621489658e+01 -1.465037936114520107e+02
-1.487667887667887712e+01 -1.465135833499855096e+02
-1.485714285714285765e+01 -1.465108811643586080e+02
-1.483760683760683818e+01 -1.463488936641959697e+02
-1.481807081807081872e+01 -1.462886457093576098e+02
-1.479853479853479925e+01 -1.463009191442943973e+02
-1.477899877899877978e+01 -1.462407412306684762e+02
-1.475946275946276032e+01 -1.461457493917412762e+02
-1.473992673992674085e+01 -1.461163535986455031e+02
-1.472039072039072138e+01 -1.460819793376577707e+02
-1.470085470085470192e+01 -1.458843055487922697e+02
-1.468131868131868245e+01 -1.457695043685248208e+02
-1.466178266178266298e+01 -1.458066439429042873e+02
-1.464224664224664352e+01 -1.457596590164244788e+02
-1.462271062271062405e+01 -1.457749211089778782e+02
-1.460317460317460458e+01 -1.457632118233767358e+02
-1.458363858363858512e+01 -1.457263764648607776e+02
-1.456410256410256565e+01 -1.457504222938192413e+02
-1.454456654456654618e+01 -1.457938411727537016e+02
-1.452503052503052672e+01 -1.457043222354321870e+02
-1.450549450549450725e+01 -1.456433889358989973e+02
-1.448595848595848423e+01 -1.456616915139009905e+02
-1.446642246642246477e+01 -1.456240345853174460e+02
-1.444688644688644530e+01 -1.457300313318529561e+02
-1.442735042735042583e+01 -1.458430794749997403e+02
-1.440781440781440637e+01 -1.458380649900191202e+02
-1.438827838827838690e+01 -1.458431190725125361e+02
-1.436874236874236743e+01 -1.459577114796794035e+02
-1.434920634920634797e+01 -1.459764236930076891e+02
-1.432967032967032850e+01 -1.458172438064457594e+02
-1.431013431013430903e+01 -1.458529857149395639e+02
-1.429059829059828957e+01 -1.461089085837450909e+02
-1.427106227106227010e+01 -1.461672963726263959e+02
-1.425152625152625063e+01 -1.462738192014844856e+02
-1.423199023199023117e+01 -1.464691451625163836e+02
-1.421245421245421170e+01 -1.465124354232870303e+02
-1.419291819291819223e+01 -1.466524511841563196e+02
-1.417338217338217277e+01 -1.467157784067762805e+02
-1.415384615384615330e+01 -1.466028923916623796e+02
-1.413431013431013383e+01 -1.463811092949827355e+02
-1.411477411477411437e+01 -1.462068362876095478e+02
-1.409523809523809490e+01 -1.462838498750461440e+02
-1.407570207570207543e+01 -1.464127487493548188e+02
-1.405616605616605597e+01 -1.462372592335705974e+02
-1.403663003663003650e+01 -1.456317853192477969e+02
-1.401709401709401703e+01 -1.454735888434487663e+02
-1.399755799755799757e+01 -1.454934876364113165e+02
-1.397802197802197810e+01 -1.455606942828776482e+02
-1.395848595848595863e+01 -1.458166427200256692e+02
-1.393894993894993917e+01 -1.458711415961367948e+02
-1.391941391941391970e+01 -1.458720483178356346e+02
-1.389987789987790023e+01 -1.459316433645808786e+02
-1.388034188034188077e+01 -1.460728358159676645e+02
-1.386080586080586130e+01 -1.462257819172641859e+02
-1.384126984126984183e+01 -1.463137431513690103e+02
-1.382173382173382237e+01 -1.465324864011192858e+02
-1.380219780219780290e+01 -1.467672291438471461e+02
-1.378266178266178343e+01 -1.467530646333870550e+02
-1.376312576312576397e+01 -1.466513965307083254e+02
-1.374358974358974450e+01 -1.465563056811375304e+02
-1.372405372405372503e+01 -1.465796976648215377e+02
-1.370451770451770557e+01 -1.466487556092178011e+02
-1.368498168498168610e+01 -1.467808992011134137e+02
-1.366544566544566663e+01 -1.467295048808616968e+02
-1.364590964590964717e+01 -1.467155999961819361e+02
-1.362637362637362770e+01 -1.467603240462690337e+02
-1.360683760683760823e+01 -1.467111641805838360e+02
-1.358730158730158877e+01 -1.468451758785251116e+02
-1.356776556776556930e+01 -1.468938380046253940e+02
-1.354822954822954983e+01 -1.468489211613375574e+02
-1.352869352869353037e+01 -1.468562583877134955e+02
-1.350915750915751090e+01 -1.468694660858166401e+02
-1.348962148962148788e+01 -1.467077232610901376e+02
-1.347008547008546842e+01 -1.465961295639065725e+02
-1.345054945054944895e+01 -1.467871079571253006e+02
-1.343101343101342948e+01 -1.468873215907504459e+02
-1.341147741147741002e+01 -1.468686358481658090e+02
-1.339194139194139055e+01 -1.468742939253286295e+02
-1.337240537240537108e+01 -1.467106885173629962e+02
-1.335286935286935162e+01 -1.466715042477675581e+02
-1.333333333333333215e+01 -1.463643412467819189e+02
-1.331379731379731268e+01 -1.461165315350763763e+02
-1.329426129426129322e+01 -1.461132606307069466e+02
-1.327472527472527375e+01 -1.458748518829986551e+02
-1.325518925518925428e+01 -1.460278358907603717e+02
-1.323565323565323482e+01 -1.461382691680413188e+02
-1.321611721611721535e+01 -1.461932233676274961e+02
-1.319658119658119588e+01 -1.462200537052319476e+02
-1.317704517704517642e+01 -1.464488094813261228e+02
-1.315750915750915695e+01 -1.471914521328179433e+02
-1.313797313797313748e+01 -1.472842143370190229e+02
-1.311843711843711802e+01 -1.471346422265301044e+02
-1.309890109890109855e+01 -1.472601245642470928e+02
-1.307936507936507908e+01 -1.471738346885170756e+02
-1.305982905982905962e+01 -1.468799518759855687e+02
-1.304029304029304015e+01 -1.466602706768010478e+02
-1.302075702075702068e+01 -1.465873242182689467e+02
-1.300122100122100122e+01 -1.465595727946369209e+02
-1.298168498168498175e+01 -1.465464172633114401e+02
-1.296214896214896228e+01 -1.463659450404198310e+02
-1.294261294261294282e+01 -1.459606503293782112e+02
-1.292307692307692335e+01 -1.456582373343605070e+02
-1.290354090354090388e+01 -1.456187314747250809e+02
-1.288400488400488442e+01 -1.457088293586068346e+02
-1.286446886446886495e+01 -1.457663453093073542e+02
-1.284493284493284548e+01 -1.457549732296502611e+02
-1.282539682539682602e+01 -1.456973113996567122e+02
-1.280586080586080655e+01 -1.456911991201376111e+02
-1.278632478632478708e+01 -1.456614572149829314e+02
-1.276678876678876762e+01 -1.456954379652684679e+02
-1.274725274725274815e+01 -1.456609940956511764e+02
-1.272771672771672868e+01 -1.455777190571857886e+02
-1.270818070818070922e+01 -1.455949377066800707e+02
-1.268864468864468975e+01 -1.455611983885306699e+02
-1.266910866910867028e+01 -1.455823290231748786e+02
-1.264957264957265082e+01 -1.456139130385216163e+02
-1.263003663003663135e+01 -1.455779752020267779e+02
-1.261050061050061188e+01 -1.454952737824937969e+02
-1.259096459096459242e+01 -1.454164358362837959e+02
-1.257142857142857295e+01 -1.453857103454019466e+02
-1.255189255189255348e+01 -1.453392966604269247e+02
-1.253235653235653402e+01 -1.453192802404009569e+02
-1.251282051282051455e+01 -1.453345066730296082e+02
-1.249328449328449153e+01 -1.454165664208608462e+02
-1.247374847374847207e+01 -1.453731096188643619e+02
-1.245421245421245260e+01 -1.455076888405904469e+02
-1.243467643467643313e+01 -1.456825404063195890e+02
-1.241514041514041367e+01 -1.455311635042739908e+02
-1.239560439560439420e+01 -1.453368470823094754e+02
-1.237606837606837473e+01 -1.450161261855074031e+02
-1.235653235653235527e+01 -1.449688784221089293e+02
-1.233699633699633580e+01 -1.449782111380784784e+02
-1.231746031746031633e+01 -1.449347601013795099e+02
-1.229792429792429687e+01 -1.449738083201486916e+02
-1.227838827838827740e+01 -1.448166008957184658e+02
-1.225885225885225793e+01 -1.445540292025640383e+02
-1.223931623931623847e+01 -1.445055307271775575e+02
-1.221978021978021900e+01 -1.445397167238668032e+02
-1.220024420024419953e+01 -1.446009945500824472e+02
-1.218070818070818007e+01 -1.446696913900924244e+02
-1.216117216117216060e+01 -1.444711410547477044e+02
-1.214163614163614113e+01 -1.442861873795031329e+02
-1.212210012210012167e+01 -1.442510556536163051e+02
-1.210256410256410220e+01 -1.442577702495707399e+02
-1.208302808302808273e+01 -1.443831779780899751e+02
-1.206349206349206327e+01 -1.446218173470092836e+02
-1.204395604395604380e+01 -1.447949263478940338e+02
-1.202442002442002433e+01 -1.446428980023505630e+02
-1.200488400488400487e+01 -1.445180978023300327e+02
-1.198534798534798540e+01 -1.445039643580684867e+02
-1.196581196581196593e+01 -1.444885023966292010e+02
-1.194627594627594647e+01 -1.444376529543552294e+02
-1.192673992673992700e+01 -1.443521732113280223e+02
-1.190720390720390753e+01 -1.444084646987775216e+02
-1.188766788766788807e+01 -1.444274532535393689e+02
-1.186813186813186860e+01 -1.444715087595828891e+02
-1.184859584859584913e+01 -1.445747024807830883e+02
-1.182905982905982967e+01 -1.445099181559446322e+02
-1.180952380952381020e+01 -1.443936816748932017e+02
-1.178998778998779073e+01 -1.443169954613411505e+02
-1.177045177045177127e+01 -1.441077732768894464e+02
-1.175091575091575180e+01 -1.439734893738037442e+02
-1.173137973137973233e+01 -1.441341901722650505e+02
-1.171184371184371287e+01 -1.442539331576610380e+02
-1.169230769230769340e+01 -1.442382662326123750e+02
-1.167277167277167393e+01 -1.442899736528687242e+02
-1.165323565323565447e+01 -1.443168614076437564e+02
-1.163369963369963500e+01 -1.443189720304663695e+02
-1.161416361416361553e+01 -1.443017783271742189e+02
-1.159462759462759607e+01 -1.443018557455614257e+02
-1.157509157509157660e+01 -1.443907429643137448e+02
-1.155555555555555713e+01 -1.443784852356551482e+02
-1.153601953601953767e+01 -1.444852034935101699e+02
-1.151648351648351820e+01 -1.448761909427112471e+02
-1.149694749694749873e+01 -1.451842560721142945e+02
-1.147741147741147572e+01 -1.452980964076308510e+02
-1.145787545787545625e+01 -1.453310894762012992e+02
-1.143833943833943678e+01 -1.453960052293533067e+02
-1.141880341880341732e+01 -1.453832020848906268e+02
-1.139926739926739785e+01 -1.455729420586090441e+02
-1.137973137973137838e+01 -1.459901049523499807e+02
-1.136019536019535892e+01 -1.459777398145054690e+02
-1.134065934065933945e+01 -1.457110964347703259e+02
-1.132112332112331998e+01 -1.453804910611537480e+02
-1.130158730158730052e+01 -1.453227391304584444e+02
-1.128205128205128105e+01 -1.457383976326395327e+02
-1.126251526251526158e+01 -1.459259170269009473e+02
-1.124297924297924212e+01 -1.459380447022820988e+02
-1.122344322344322265e+01 -1.459539746784289775e+02
-1.120390720390720318e+01 -1.459432240393085749e+02
-1.118437118437118372e+01 -1.457581086152967771e+02
-1.116483516483516425e+01 -1.457123218147604575e+02
-1.114529914529914478e+01 -1.459539706750676089e+02
-1.112576312576312532e+01 -1.461659103659102925e+02
-1.110622710622710585e+01 -1.460804065438288148e+02
-1.108669108669108638e+01 -1.456149054651848758e+02
-1.106715506715506692e+01 -1.455607853760330102e+02
-1.104761904761904745e+01 -1.455765358015982258e+02
-1.102808302808302798e+01 -1.453382642887262648e+02
-1.100854700854700852e+01 -1.450559121798460183e+02
-1.098901098901098905e+01 -1.449783030785809785e+02
-1.096947496947496958e+01 -1.449642859919742648e+02
-1.094993894993895012e+01 -1.449279177959801075e+02
-1.093040293040293065e+01 -1.449680584059256034e+02
-1.091086691086691118e+01 -1.450578493899416515e+02
-1.089133089133089172e+01 -1.450519554751956548e+02
-1.087179487179487225e+01 -1.450414450737173979e+02
-1.085225885225885278e+01 -1.449605003440458404e+02
-1.083272283272283332e+01 -1.446062564774753696e+02
-1.081318681318681385e+01 -1.444790006750198756e+02
-1.079365079365079438e+01 -1.444553092210373961e+02
-1.077411477411477492e+01 -1.444582656257738336e+02
-1.075457875457875545e+01 -1.443531618807596715e+02
-1.073504273504273598e+01 -1.443224892866681159e+02
-1.071550671550671652e+01 -1.443764674420866356e+02
-1.069597069597069705e+01 -1.442687436128826448e+02
-1.067643467643467758e+01 -1.442899525483718719e+02
-1.065689865689865812e+01 -1.442208789264371660e+02
-1.063736263736263865e+01 -1.439990168190178679e+02
-1.061782661782661918e+01 -1.439852378960155193e+02
-1.059829059829059972e+01 -1.439327732082811622e+02
-1.057875457875458025e+01 -1.439517170911218216e+02
-1.055921855921856078e+01 -1.437393609256438936e+02
-1.053968253968254132e+01 -1.434681087287664241e+02
-1.052014652014652185e+01 -1.434035106585462245e+02
-1.050061050061050238e+01 -1.434155039184905149e+02
-1.048107448107447937e+01 -1.434952636440642948e+02
-1.046153846153845990e+01 -1.434051659544366260e+02
-1.044200244200244043e+01 -1.432861255412046546e+02
-1.042246642246642097e+01 -1.432812295776419091e+02
-1.040293040293040150e+01 -1.432819074325445285e+02
-1.038339438339438203e+01 -1.433376925396412958e+02
-1.036385836385836257e+01 -1.433719420185167053e+02
-1.034432234432234310e+01 -1.433604961869397130e+02
-1.032478632478632363e+01 -1.432879079355548981e+02
-1.030525030525030417e+01 -1.431669168370018212e+02
-1.028571428571428470e+01 -1.430526457787994161e+02
-1.026617826617826523e+01 -1.430112024380326829e+02
-1.024664224664224577e+01 -1.429880846548142586e+02
-1.022710622710622630e+01 -1.430576644872158738e+02
-1.020757020757020683e+01 -1.432352603878500190e+02
-1.018803418803418737e+01 -1.430817741509998200e+02
-1.016849816849816790e+01 -1.430969162969710169e+02
-1.014896214896214843e+01 -1.431784324172354559e+02
-1.012942612942612897e+01 -1.431584044753401201e+02
-1.010989010989010950e+01 -1.431545447446196704e+02
-1.009035409035409003e+01 -1.431126998789710569e+02
-1.007081807081807057e+01 -1.431341305434547166e+02
-1.005128205128205110e+01 -1.432123090309964368e+02
-1.003174603174603163e+01 -1.432179584258662146e+02
-1.001221001221001217e+01 -1.433458858328114616e+02
-9.992673992673992700e+00 -1.433672112598436854e+02
-9.973137973137973233e+00 -1.433116256656535086e+02
-9.953601953601953767e+00 -1.435659035842766116e+02
-9.934065934065934300e+00 -1.436595689429399840e+02
-9.914529914529914834e+00 -1.436422148826902685e+02
-9.894993894993895367e+00 -1.436412765619882634e+02
-9.875457875457875900e+00 -1.436691002719795165e+02
-9.855921855921856434e+00 -1.436923054064706946e+02
-9.836385836385836967e+00 -1.436925122304708964e+02
-9.816849816849817500e+00 -1.437864107889854779e+02
-9.797313797313798034e+00 -1.438017428583164019e+02
-9.777777777777778567e+00 -1.438452822444183710e+02
-9.758241758241759101e+00 -1.440287944346708855e+02
-9.738705738705739634e+00 -1.440763655683250875e+02
-9.719169719169720167e+00 -1.439993566182348843e+02
-9.699633699633700701e+00 -1.439463815210282860e+02
-9.680097680097681234e+00 -1.440653931430567241e+02
-9.660561660561661768e+00 -1.440518347751458634e+02
-9.641025641025642301e+00 -1.439918866795702286e+02
-9.621489621489622834e+00 -1.438765551857664775e+02
-9.601953601953603368e+00 -1.437061784735931838e+02
-9.582417582417583901e+00 -1.438329079030569915e+02
-9.562881562881564435e+00 -1.440614168276831037e+02
-9.543345543345544968e+00 -1.439730200326273462e+02
-9.523809523809525501e+00 -1.438258247321643069e+02
-9.504273504273506035e+00 -1.438460421050011462e+02
-9.484737484737483015e+00 -1.437402280741516734e+02
-9.465201465201463549e+00 -1.437444464632642962e+02
-9.445665445665444082e+00 -1.437415385270467709e+02
-9.426129426129424616e+00 -1.439260303921969921e+02
-9.406593406593405149e+00 -1.441478017563651406e+02
-9.387057387057385682e+00 -1.441997912408822344e+02
-9.367521367521366216e+00 -1.440606748314583001e+02
-9.347985347985346749e+00 -1.437672469394965731e+02
-9.328449328449327282e+00 -1.437933735374785726e+02
-9.308913308913307816e+00 -1.441025413481182511e+02
-9.289377289377288349e+00 -1.440625808589200005e+02
-9.269841269841268883e+00 -1.440753109686963569e+02
-9.250305250305249416e+00 -1.442638314886621629e+02
-9.230769230769229949e+00 -1.442200830495988839e+02
-9.211233211233210483e+00 -1.442033385788359396e+02
-9.191697191697191016e+00 -1.441304399912312135e+02
-9.172161172161171550e+00 -1.440806338285277093e+02
-9.152625152625152083e+00 -1.441097601231435874e+02
-9.133089133089132616e+00 -1.440987856089500667e+02
-9.113553113553113150e+00 -1.440182114748699576e+02
-9.094017094017093683e+00 -1.439094829866221232e+02
-9.074481074481074216e+00 -1.438892539413212432e+02
-9.054945054945054750e+00 -1.439492929901684874e+02
-9.035409035409035283e+00 -1.439429579184624970e+02
-9.015873015873015817e+00 -1.438463727487031463e+02
-8.996336996336996350e+00 -1.437604779861208613e+02
-8.976800976800976883e+00 -1.437751658219639239e+02
-8.957264957264957417e+00 -1.437758699977225660e+02
-8.937728937728937950e+00 -1.436537537806076159e+02
-8.918192918192918484e+00 -1.432537213368956088e+02
-8.898656898656899017e+00 -1.431622976872276638e+02
-8.879120879120879550e+00 -1.430258319766789441e+02
-8.859584859584860084e+00 -1.427863476079219822e+02
-8.840048840048840617e+00 -1.428897249796016240e+02
-8.820512820512821150e+00 -1.428128128240799128e+02
-8.800976800976801684e+00 -1.428318683317838236e+02
-8.781440781440782217e+00 -1.430463654872845609e+02
-8.761904761904762751e+00 -1.430918806686416929e+02
-8.742368742368743284e+00 -1.431733449795322883e+02
-8.722832722832723817e+00 -1.432474455748879336e+02
-8.703296703296704351e+00 -1.432546959462773657e+02
-8.683760683760684884e+00 -1.433556349768770701e+02
-8.664224664224665418e+00 -1.435388425301912605e+02
-8.644688644688645951e+00 -1.436014333269350800e+02
-8.625152625152626484e+00 -1.435378083484829119e+02
-8.605616605616607018e+00 -1.436309653448265067e+02
-8.586080586080587551e+00 -1.435304113267714570e+02
-8.566544566544568085e+00 -1.434437656022976739e+02
-8.547008547008548618e+00 -1.435198099758068508e+02
-8.527472527472529151e+00 -1.435072339140593840e+02
-8.507936507936509685e+00 -1.433718554173402140e+02
-8.488400488400486665e+00 -1.433986885546974861e+02
-8.468864468864467199e+00 -1.436293638814210851e+02
-8.449328449328447732e+00 -1.437009879364026119e+02
-8.429792429792428266e+00 -1.436651166549942786e+02
-8.410256410256408799e+00 -1.435724005108727965e+02
-8.390720390720389332e+00 -1.434252139393346113e+02
-8.371184371184369866e+00 -1.434391581081652589e+02
-8.351648351648350399e+00 -1.435208421413725830e+02
-8.332112332112330932e+00 -1.435919010558124569e+02
-8.312576312576311466e+00 -1.436839259260752613e+02
-8.293040293040291999e+00 -1.436375632378107809e+02
-8.273504273504272533e+00 -1.435740090847762076e+02
-8.253968253968253066e+00 -1.436049990549812776e+02
-8.234432234432233599e+00 -1.437507169744633870e+02
-8.214896214896214133e+00 -1.439716195424347518e+02
-8.195360195360194666e+00 -1.440413593936261520e+02
-8.175824175824175200e+00 -1.439753201561327671e+02
-8.156288156288155733e+00 -1.439054851277214766e+02
-8.136752136752136266e+00 -1.438722267408737423e+02
-8.117216117216116800e+00 -1.438660281937980585e+02
-8.097680097680097333e+00 -1.438302688447231219e+02
-8.078144078144077866e+00 -1.438261551125697508e+02
-8.058608058608058400e+00 -1.438001587876182157e+02
-8.039072039072038933e+00 -1.439399006542063546e+02
-8.019536019536019467e+00 -1.437721900194712816e+02
-8.000000000000000000e+00 -1.438566541533913608e+02
-7.980463980463980533e+00 -1.440993774920254964e+02
-7.960927960927961067e+00 -1.440607364049377566e+02
-7.941391941391941600e+00 -1.442225439055463880e+02
-7.921855921855922134e+00 -1.442419749556947011e+02
-7.902319902319902667e+00 -1.442609961849030924e+02
-7.882783882783883200e+00 -1.443451462308501618e+02
-7.863247863247863734e+00 -1.444080546436333918e+02
-7.843711843711844267e+00 -1.444582961927710301e+02
-7.824175824175824800e+00 -1.443178916428054492e+02
-7.804639804639805334e+00 -1.441107482144019514e+02
-7.785103785103785867e+00 -1.440759717357706791e+02
-7.765567765567766401e+00 -1.439982094546641918e+02
-7.746031746031746934e+00 -1.434800007808938744e+02
-7.726495726495727467e+00 -1.427913144841544408e+02
-7.706959706959708001e+00 -1.425695854849770683e+02
-7.687423687423688534e+00 -1.426058176500396826e+02
-7.667887667887669068e+00 -1.425506787075786406e+02
-7.648351648351649601e+00 -1.425505259515145724e+02
-7.628815628815630134e+00 -1.425733062368376807e+02
-7.609279609279610668e+00 -1.425856196932385274e+02
-7.589743589743591201e+00 -1.426011364450295389e+02
-7.570207570207571734e+00 -1.425848377525058481e+02
-7.550671550671552268e+00 -1.425946759396571508e+02
-7.531135531135532801e+00 -1.426659468935007169e+02
-7.511599511599513335e+00 -1.427167953014522652e+02
-7.492063492063493868e+00 -1.426723434150221976e+02
-7.472527472527474401e+00 -1.426271940429753613e+02
-7.452991452991454935e+00 -1.426229026244367049e+02
-7.433455433455435468e+00 -1.425879920882523493e+02
-7.413919413919416002e+00 -1.424769393259149410e+02
-7.394383394383396535e+00 -1.423667657788884355e+02
-7.374847374847377068e+00 -1.423129977679645037e+02
-7.355311355311357602e+00 -1.423061969004739069e+02
-7.335775335775338135e+00 -1.422919866898045882e+02
-7.316239316239318669e+00 -1.422570407186956913e+02
-7.296703296703299202e+00 -1.422722715083970684e+02
-7.277167277167279735e+00 -1.423314673108331192e+02
-7.257631257631260269e+00 -1.423442287000759165e+02
-7.238095238095240802e+00 -1.423160274548430095e+02
-7.218559218559221335e+00 -1.422089869401545457e+02
-7.199023199023201869e+00 -1.421095484761700050e+02
-7.179487179487182402e+00 -1.421198229572802916e+02
-7.159951159951162936e+00 -1.422608266277469511e+02
-7.140415140415143469e+00 -1.424686853100027690e+02
-7.120879120879124002e+00 -1.425315986313229644e+02
-7.101343101343104536e+00 -1.425676396773082502e+02
-7.081807081807085069e+00 -1.426004776023111162e+02
-7.062271062271065603e+00 -1.426017373003220428e+02
-7.042735042735046136e+00 -1.426263275909984714e+02
-7.023199023199026669e+00 -1.425626249539326125e+02
-7.003663003663007203e+00 -1.424387587369126607e+02
-6.984126984126980631e+00 -1.424143502067956319e+02
-6.964590964590961164e+00 -1.424238102897973306e+02
-6.945054945054941697e+00 -1.425073594830191723e+02
-6.925518925518922231e+00 -1.425753286200193486e+02
-6.905982905982902764e+00 -1.424900018985865131e+02
-6.886446886446883298e+00 -1.425605301519591137e+02
-6.866910866910863831e+00 -1.430226074327817116e+02
-6.847374847374844364e+00 -1.437418836991132309e+02
-6.827838827838824898e+00 -1.440730954859125461e+02
-6.808302808302805431e+00 -1.440242711956906589e+02
-6.788766788766785965e+00 -1.439718825497768933e+02
-6.769230769230766498e+00 -1.439594940802510052e+02
-6.749694749694747031e+00 -1.440823899143691165e+02
-6.730158730158727565e+00 -1.441476229480179256e+02
-6.710622710622708098e+00 -1.438688632293325043e+02
-6.691086691086688631e+00 -1.435500338803854845e+02
-6.671550671550669165e+00 -1.434440394875435061e+02
-6.652014652014649698e+00 -1.435025049615038029e+02
-6.632478632478630232e+00 -1.436340532966496255e+02
-6.612942612942610765e+00 -1.437001150300863799e+02
-6.593406593406591298e+00 -1.435957640956420676e+02
-6.573870573870571832e+00 -1.433465377101024387e+02
-6.554334554334552365e+00 -1.433415770658129986e+02
-6.534798534798532899e+00 -1.435405459394521017e+02
-6.515262515262513432e+00 -1.436624889297218601e+02
-6.495726495726493965e+00 -1.437239608278553646e+02
-6.476190476190474499e+00 -1.436738517821809467e+02
-6.456654456654455032e+00 -1.436464437091327966e+02
-6.437118437118435565e+00 -1.436860028903438433e+02
-6.417582417582416099e+00 -1.436193495039732966e+02
-6.398046398046396632e+00 -1.434116967846859438e+02
-6.378510378510377166e+00 -1.433494975436174741e+02
-6.358974358974357699e+00 -1.435161101296498600e+02
-6.339438339438338232e+00 -1.436361609323359119e+02
-6.319902319902318766e+00 -1.437199668998986795e+02
-6.300366300366299299e+00 -1.438543974581639873e+02
-6.280830280830279833e+00 -1.439431500555261607e+02
-6.261294261294260366e+00 -1.439678106155362798e+02
-6.241758241758240899e+00 -1.439572819858392734e+02
-6.222222222222221433e+00 -1.437640150782107185e+02
-6.202686202686201966e+00 -1.435316896107637206e+02
-6.183150183150182500e+00 -1.434710248614939587e+02
-6.163614163614163033e+00 -1.434590594776306887e+02
-6.144078144078143566e+00 -1.435538085835057700e+02
-6.124542124542124100e+00 -1.436383981177516205e+02
-6.105006105006104633e+00 -1.433993552077268987e+02
-6.085470085470085166e+00 -1.432612529986183176e+02
-6.065934065934065700e+00 -1.432214370764521334e+02
-6.046398046398046233e+00 -1.431685733502131086e+02
-6.026862026862026767e+00 -1.432299612443147794e+02
-6.007326007326007300e+00 -1.432204273495224527e+02
-5.987789987789987833e+00 -1.431138006788528685e+02
-5.968253968253968367e+00 -1.430522398467612106e+02
-5.948717948717948900e+00 -1.431056751486831331e+02
-5.929181929181929434e+00 -1.432301973550329421e+02
-5.909645909645909967e+00 -1.432952154337558568e+02
-5.890109890109890500e+00 -1.431916475074701225e+02
-5.870573870573871034e+00 -1.431467801959853432e+02
-5.851037851037851567e+00 -1.431824576221397933e+02
-5.831501831501832100e+00 -1.433779044630957173e+02
-5.811965811965812634e+00 -1.436585710476960571e+02
-5.792429792429793167e+00 -1.437559756563707936e+02
-5.772893772893773701e+00 -1.437629793855903699e+02
-5.753357753357754234e+00 -1.436497894144061149e+02
-5.733821733821734767e+00 -1.432069035981246259e+02
-5.714285714285715301e+00 -1.426276771570051665e+02
-5.694749694749695834e+00 -1.422552218259885990e+02
-5.675213675213676368e+00 -1.420847552191217744e+02
-5.655677655677656901e+00 -1.420839623002234475e+02
-5.636141636141637434e+00 -1.421357576673390497e+02
-5.616605616605617968e+00 -1.421068937689192921e+02
-5.597069597069598501e+00 -1.420025679938747487e+02
-5.577533577533579034e+00 -1.418416836256650129e+02
-5.557997557997559568e+00 -1.417664110726399542e+02
-5.538461538461540101e+00 -1.418247081014628179e+02
-5.518925518925520635e+00 -1.419801715254404826e+02
-5.499389499389501168e+00 -1.420353726701214043e+02
-5.479853479853481701e+00 -1.419232601103526008e+02
-5.460317460317462235e+00 -1.418849072660085255e+02
-5.440781440781442768e+00 -1.418750299472077074e+02
-5.421245421245423302e+00 -1.418341682142139462e+02
-5.401709401709403835e+00 -1.417813397448846331e+02
-5.382173382173384368e+00 -1.416669125987116900e+02
-5.362637362637364902e+00 -1.415683774154013008e+02
-5.343101343101345435e+00 -1.416776211300001762e+02
-5.323565323565325969e+00 -1.417332592679780419e+02
-5.304029304029306502e+00 -1.415184207272725132e+02
-5.284493284493287035e+00 -1.413892503055018608e+02
-5.264957264957267569e+00 -1.413388407510821025e+02
-5.245421245421248102e+00 -1.413240726804885128e+02
-5.225885225885228635e+00 -1.414742225771308313e+02
-5.206349206349209169e+00 -1.415993933181657098e+02
-5.186813186813189702e+00 -1.416865655857450861e+02
-5.167277167277170236e+00 -1.417888925951731949e+02
-5.147741147741150769e+00 -1.417613687865779468e+02
-5.128205128205131302e+00 -1.417373932455733438e+02
-5.108669108669111836e+00 -1.416673852003633840e+02
-5.089133089133092369e+00 -1.413978684886327244e+02
-5.069597069597072903e+00 -1.411694263634565800e+02
-5.050061050061053436e+00 -1.410721243091168446e+02
-5.030525030525033969e+00 -1.410342299085298237e+02
-5.010989010989014503e+00 -1.410517288906845863e+02
-4.991452991452987931e+00 -1.410366620044525234e+02
-4.971916971916968464e+00 -1.410371838426707427e+02
-4.952380952380948997e+00 -1.410682247084730250e+02
-4.932844932844929531e+00 -1.410724158088542595e+02
-4.913308913308910064e+00 -1.410884543930197594e+02
-4.893772893772890598e+00 -1.410649605434148839e+02
-4.874236874236871131e+00 -1.410667222537692282e+02
-4.854700854700851664e+00 -1.413139093983742782e+02
-4.835164835164832198e+00 -1.418149979830282632e+02
-4.815628815628812731e+00 -1.422487059768014888e+02
-4.796092796092793265e+00 -1.423319443141458009e+02
-4.776556776556773798e+00 -1.422917909733857869e+02
-4.757020757020754331e+00 -1.422817655594488713e+02
-4.737484737484734865e+00 -1.423224405333719460e+02
-4.717948717948715398e+00 -1.425059094866244607e+02
-4.698412698412695931e+00 -1.427393320456816355e+02
-4.678876678876676465e+00 -1.428087128846552218e+02
-4.659340659340656998e+00 -1.426452044236905863e+02
-4.639804639804637532e+00 -1.423612755623161092e+02
-4.620268620268618065e+00 -1.423131586750700706e+02
-4.600732600732598598e+00 -1.424451597557667810e+02
-4.581196581196579132e+00 -1.425565998859875947e+02
-4.561660561660559665e+00 -1.426150277473548726e+02
-4.542124542124540199e+00 -1.426602641856197238e+02
-4.522588522588520732e+00 -1.426387952505969281e+02
-4.503052503052501265e+00 -1.426473011654086349e+02
-4.483516483516481799e+00 -1.427921708386978423e+02
-4.463980463980462332e+00 -1.428091545498419919e+02
-4.444444444444442865e+00 -1.428576937415175223e+02
-4.424908424908423399e+00 -1.430073827864545137e+02
-4.405372405372403932e+00 -1.429971302511270324e+02
-4.385836385836384466e+00 -1.428255262414149058e+02
-4.366300366300364999e+00 -1.427094124759663600e+02
-4.346764346764345532e+00 -1.427190357874588074e+02
-4.327228327228326066e+00 -1.426500065211039043e+02
-4.307692307692306599e+00 -1.425579369221102013e+02
-4.288156288156287133e+00 -1.425634194626927638e+02
-4.268620268620267666e+00 -1.425958965328630370e+02
-4.249084249084248199e+00 -1.426579412784921033e+02
-4.229548229548228733e+00 -1.428357049075090686e+02
-4.210012210012209266e+00 -1.432963999805557478e+02
-4.190476190476189799e+00 -1.435651261073346916e+02
-4.170940170940170333e+00 -1.435675763010259516e+02
-4.151404151404150866e+00 -1.437107805315666837e+02
-4.131868131868131400e+00 -1.436367370079350962e+02
-4.112332112332111933e+00 -1.434382175395644481e+02
-4.092796092796092466e+00 -1.433015519814256606e+02
-4.073260073260073000e+00 -1.431938409768055749e+02
-4.053724053724053533e+00 -1.431970644897238287e+02
-4.034188034188034067e+00 -1.430882098907504485e+02
-4.014652014652014600e+00 -1.431107666250046009e+02
-3.995115995115995133e+00 -1.429607365684377100e+02
-3.975579975579975667e+00 -1.429196917444141945e+02
-3.956043956043956200e+00 -1.429370532127171884e+02
-3.936507936507936734e+00 -1.429408560316292096e+02
-3.916971916971917267e+00 -1.428697105128538283e+02
-3.897435897435897800e+00 -1.427638075441071805e+02
-3.877899877899878334e+00 -1.427695386905690214e+02
-3.858363858363858867e+00 -1.427868638635262641e+02
-3.838827838827839400e+00 -1.427638885510127409e+02
-3.819291819291819934e+00 -1.427458420706237803e+02
-3.799755799755800467e+00 -1.427060871366586525e+02
-3.780219780219781001e+00 -1.427774386365134660e+02
-3.760683760683761534e+00 -1.430180790120173242e+02
-3.741147741147742067e+00 -1.425974598871812873e+02
-3.721611721611722601e+00 -1.424464992753272554e+02
-3.702075702075703134e+00 -1.424140345834560435e+02
-3.682539682539683668e+00 -1.423994050402450000e+02
-3.663003663003664201e+00 -1.422149516146118629e+02
-3.643467643467644734e+00 -1.418451633438560293e+02
-3.623931623931625268e+00 -1.418610434464844730e+02
-3.604395604395605801e+00 -1.417736061932693019e+02
-3.584859584859586334e+00 -1.415039938211295407e+02
-3.565323565323566868e+00 -1.414094075702281259e+02
-3.545787545787547401e+00 -1.415152989954445388e+02
-3.526251526251527935e+00 -1.416628544611261020e+02
-3.506715506715508468e+00 -1.418148298023893403e+02
-3.487179487179489001e+00 -1.419230765735918283e+02
-3.467643467643469535e+00 -1.419304673515589457e+02
-3.448107448107450068e+00 -1.418340191164126622e+02
-3.428571428571430602e+00 -1.415149572713893917e+02
-3.409035409035411135e+00 -1.412566949916259205e+02
-3.389499389499391668e+00 -1.412581266258421806e+02
-3.369963369963372202e+00 -1.412474181459919578e+02
-3.350427350427352735e+00 -1.412561744809143534e+02
-3.330891330891333268e+00 -1.412474572044602041e+02
-3.311355311355313802e+00 -1.413135773751091619e+02
-3.291819291819294335e+00 -1.413755755750746630e+02
-3.272283272283274869e+00 -1.412663641937525938e+02
-3.252747252747255402e+00 -1.411591386412223699e+02
-3.233211233211235935e+00 -1.411248659171879467e+02
-3.213675213675216469e+00 -1.411482088248235129e+02
-3.194139194139197002e+00 -1.411652182015137384e+02
-3.174603174603177536e+00 -1.411796879008823566e+02
-3.155067155067158069e+00 -1.412304368789876037e+02
-3.135531135531138602e+00 -1.412255399865794629e+02
-3.115995115995119136e+00 -1.413349721680243363e+02
-3.096459096459099669e+00 -1.413637168882232231e+02
-3.076923076923080203e+00 -1.413681259446694867e+02
-3.057387057387060736e+00 -1.412901440873066861e+02
-3.037851037851041269e+00 -1.413933214176418289e+02
-3.018315018315021803e+00 -1.415202143612844168e+02
-2.998778998779002336e+00 -1.415186878424860595e+02
-2.979242979242975764e+00 -1.414581898640037423e+02
-2.959706959706956297e+00 -1.412635197763786437e+02
-2.940170940170936831e+00 -1.411865914663103752e+02
-2.920634920634917364e+00 -1.412194458048604133e+02
-2.901098901098897898e+00 -1.412261672357151951e+02
-2.881562881562878431e+00 -1.410830243675878251e+02
-2.862026862026858964e+00 -1.413121236418565161e+02
-2.842490842490839498e+00 -1.414157153566714271e+02
-2.822954822954820031e+00 -1.414149139796497252e+02
-2.803418803418800564e+00 -1.413130159602276024e+02
-2.783882783882781098e+00 -1.414052729140728104e+02
-2.764346764346761631e+00 -1.417988003101410186e+02
-2.744810744810742165e+00 -1.417657120583046435e+02
-2.725274725274722698e+00 -1.417732754356895555e+02
-2.705738705738703231e+00 -1.419778881363855589e+02
-2.686202686202683765e+00 -1.420109110986578855e+02
-2.666666666666664298e+00 -1.418603580592843798e+02
-2.647130647130644832e+00 -1.418091448332519633e+02
-2.627594627594625365e+00 -1.418098879278191191e+02
-2.608058608058605898e+00 -1.417942352167874276e+02
-2.588522588522586432e+00 -1.417711764663336282e+02
-2.568986568986566965e+00 -1.418695111854713105e+02
-2.549450549450547499e+00 -1.422611603399441549e+02
-2.529914529914528032e+00 -1.425344169053740586e+02
-2.510378510378508565e+00 -1.425523442948990578e+02
-2.490842490842489099e+00 -1.425175588057279299e+02
-2.471306471306469632e+00 -1.425104068150511125e+02
-2.451770451770450165e+00 -1.425032318090620151e+02
-2.432234432234430699e+00 -1.424959215045905410e+02
-2.412698412698411232e+00 -1.425771212880476924e+02
-2.393162393162391766e+00 -1.427089524198389086e+02
-2.373626373626372299e+00 -1.427718147400037765e+02
-2.354090354090352832e+00 -1.427466907162664995e+02
-2.334554334554333366e+00 -1.428293001357541812e+02
-2.315018315018313899e+00 -1.428329536342164943e+02
-2.295482295482294433e+00 -1.427805129475268586e+02
-2.275946275946274966e+00 -1.426998196252351931e+02
-2.256410256410255499e+00 -1.426632528317022093e+02
-2.236874236874236033e+00 -1.427549115219424039e+02
-2.217338217338216566e+00 -1.427907603078826924e+02
-2.197802197802197099e+00 -1.426738262100682562e+02
-2.178266178266177633e+00 -1.427096034369907898e+02
-2.158730158730158166e+00 -1.426374395813134583e+02
-2.139194139194138700e+00 -1.425337411911042409e+02
-2.119658119658119233e+00 -1.425247462233668330e+02
-2.100122100122099766e+00 -1.425967432991164401e+02
-2.080586080586080300e+00 -1.427705523386340474e+02
-2.061050061050060833e+00 -1.428427807275797932e+02
-2.041514041514041367e+00 -1.427515725203955697e+02
-2.021978021978021900e+00 -1.425654466054707541e+02
-2.002442002442002433e+00 -1.428055947906917140e+02
-1.982905982905982967e+00 -1.429282872832613123e+02
-1.963369963369963500e+00 -1.429122733513252967e+02
-1.943833943833944033e+00 -1.428648975183445486e+02
-1.924297924297924567e+00 -1.427405464140285289e+02
-1.904761904761905100e+00 -1.427032510193622272e+02
-1.885225885225885634e+00 -1.426731807259170353e+02
-1.865689865689866167e+00 -1.424370405880378314e+02
-1.846153846153846700e+00 -1.423267855284226755e+02
-1.826617826617827234e+00 -1.423952658951877766e+02
-1.807081807081807767e+00 -1.423850103123131134e+02
-1.787545787545788301e+00 -1.425729391108000073e+02
-1.768009768009768834e+00 -1.426151339546598820e+02
-1.748473748473749367e+00 -1.426335152159447262e+02
-1.728937728937729901e+00 -1.426617267856275646e+02
-1.709401709401710434e+00 -1.424873798914984206e+02
-1.689865689865690968e+00 -1.423452923247110675e+02
-1.670329670329671501e+00 -1.423076777518477343e+02
-1.650793650793652034e+00 -1.423514782062713948e+02
-1.631257631257632568e+00 -1.423852998891512698e+02
-1.611721611721613101e+00 -1.424477698969312485e+02
-1.592185592185593634e+00 -1.424272372537381841e+02
-1.572649572649574168e+00 -1.423162863147972530e+02
-1.553113553113554701e+00 -1.422632723968260109e+02
-1.533577533577535235e+00 -1.422516745749679217e+02
-1.514041514041515768e+00 -1.422543306898108710e+02
-1.494505494505496301e+00 -1.424819890729094709e+02
-1.474969474969476835e+00 -1.427712944355214972e+02
-1.455433455433457368e+00 -1.427559016464631725e+02
-1.435897435897437902e+00 -1.427892196397513374e+02
-1.416361416361418435e+00 -1.428363695513806135e+02
-1.396825396825398968e+00 -1.429434541661988760e+02
-1.377289377289379502e+00 -1.429690310391245021e+02
-1.357753357753360035e+00 -1.428249957250309308e+02
-1.338217338217340568e+00 -1.426831381866018660e+02
-1.318681318681321102e+00 -1.427306718819406797e+02
-1.299145299145301635e+00 -1.428536046870409848e+02
-1.279609279609282169e+00 -1.429993156505327363e+02
-1.260073260073262702e+00 -1.428723627764834703e+02
-1.240537240537243235e+00 -1.422921078794865650e+02
-1.221001221001223769e+00 -1.418366817622247424e+02
-1.201465201465204302e+00 -1.417423264793199280e+02
-1.181929181929184836e+00 -1.415842672468026819e+02
-1.162393162393165369e+00 -1.415793285460377433e+02
-1.142857142857145902e+00 -1.417778695558631057e+02
-1.123321123321126436e+00 -1.417295908546543330e+02
-1.103785103785106969e+00 -1.416666606865375400e+02
-1.084249084249087502e+00 -1.416654815992987722e+02
-1.064713064713068036e+00 -1.416605235389779409e+02
-1.045177045177048569e+00 -1.418509287655259641e+02
-1.025641025641029103e+00 -1.418852012811715042e+02
-1.006105006105009636e+00 -1.417198262507583877e+02
-9.865689865689830640e-01 -1.419815442151341642e+02
-9.670329670329635974e-01 -1.420265557185742296e+02
-9.474969474969441308e-01 -1.418484641855079644e+02
-9.279609279609246641e-01 -1.419151978350031413e+02
-9.084249084249051975e-01 -1.419301090741481630e+02
-8.888888888888857309e-01 -1.419617130499275390e+02
-8.693528693528662643e-01 -1.419422510147935839e+02
-8.498168498168467977e-01 -1.418581828114895700e+02
-8.302808302808273311e-01 -1.419595513714197068e+02
-8.107448107448078645e-01 -1.421489617781921595e+02
-7.912087912087883979e-01 -1.422334232195305788e+02
-7.716727716727689312e-01 -1.421745370470983687e+02
-7.521367521367494646e-01 -1.421092549024174332e+02
-7.326007326007299980e-01 -1.420527802689984185e+02
-7.130647130647105314e-01 -1.419366188304053082e+02
-6.935286935286910648e-01 -1.419157377355671485e+02
-6.739926739926715982e-01 -1.419637668747116095e+02
-6.544566544566521316e-01 -1.419566493590664322e+02
-6.349206349206326649e-01 -1.418311882491028371e+02
-6.153846153846131983e-01 -1.416390408030369201e+02
-5.958485958485937317e-01 -1.414712841687320974e+02
-5.763125763125742651e-01 -1.413316110812945396e+02
-5.567765567765547985e-01 -1.413112613027536213e+02
-5.372405372405353319e-01 -1.412497156318142402e+02
-5.177045177045158653e-01 -1.408198491138698216e+02
-4.981684981684963986e-01 -1.405892607377570585e+02
-4.786324786324769320e-01 -1.406178900556278109e+02
-4.590964590964574654e-01 -1.406979592812296858e+02
-4.395604395604379988e-01 -1.398953692746698323e+02
-4.200244200244185322e-01 -1.383546694437891347e+02
-4.004884004883990656e-01 -1.377742538554812199e+02
-3.809523809523795990e-01 -1.378359405182136186e+02
-3.614163614163601324e-01 -1.379757649422534200e+02
-3.418803418803406657e-01 -1.381429216874308281e+02
-3.223443223443211991e-01 -1.382193460812506771e+02
-3.028083028083017325e-01 -1.382867280449873704e+02
-2.832722832722822659e-01 -1.383314519595411980e+02
-2.637362637362627993e-01 -1.383041655763847473e+02
-2.442002442002433327e-01 -1.383035073733720424e+02
-2.246642246642238661e-01 -1.383616405527176312e+02
-2.051282051282043994e-01 -1.383555188023264009e+02
-1.855921855921849328e-01 -1.383867312143248967e+02
-1.660561660561654662e-01 -1.383959270693378301e+02
-1.465201465201459996e-01 -1.384231655578813331e+02
-1.269841269841265330e-01 -1.384950683134304938e+02
-1.074481074481070664e-01 -1.385107642440345330e+02
-8.791208791208759976e-02 -1.385722945750386543e+02
-6.837606837606813315e-02 -1.386504052909412792e+02
-4.884004884004866653e-02 -1.386738860340839210e+02
-2.930402930402919992e-02 -1.386651488427802974e+02
-9.768009768009733307e-03 -1.386492363524305347e+02
9.768009768009733307e-03 -1.386485629446482335e+02
2.930402930402919992e-02 -1.387108987429131162e+02
4.884004884004866653e-02 -1.386965839289908899e+02
6.837606837606813315e-02 -1.386529478031854694e+02
8.791208791208759976e-02 -1.386339034451665100e+02
1.074481074481070664e-01 -1.386076434992345980e+02
1.269841269841265330e-01 -1.386181283162221973e+02
1.465201465201459996e-01 -1.386432892390106701e+02
1.660561660561654662e-01 -1.386943205478850984e+02
1.855921855921849328e-01 -1.386896703875962089e+02
2.051282051282043994e-01 -1.386547135165714053e+02
2.246642246642238661e-01 -1.386208218961082252e+02
2.442002442002433327e-01 -1.386509748883728435e+02
2.637362637362627993e-01 -1.387451610190829001e+02
2.832722832722822659e-01 -1.388229798384831497e+02
3.028083028083017325e-01 -1.388888654624101946e+02
3.223443223443211991e-01 -1.389029521153341307e+02
3.418803418803406657e-01 -1.389216509463333296e+02
3.614163614163601324e-01 -1.391314493780493535e+02
3.809523809523795990e-01 -1.392652319825737663e+02
4.004884004883990656e-01 -1.392972673049725358e+02
4.200244200244185322e-01 -1.393079077274971951e+02
4.395604395604379988e-01 -1.400211455452597988e+02
4.590964590964574654e-01 -1.425507321223416284e+02
4.786324786324769320e-01 -1.445238026624994916e+02
4.981684981684963986e-01 -1.443610511542506742e+02
5.177045177045158653e-01 -1.446416372667443397e+02
5.372405372405353319e-01 -1.445634253669983309e+02
5.567765567765547985e-01 -1.442744912150100731e+02
5.763125763125742651e-01 -1.441923330511840504e+02
5.958485958485937317e-01 -1.440280968480534511e+02
6.153846153846131983e-01 -1.440656251488612156e+02
6.349206349206326649e-01 -1.441950970204801479e+02
6.544566544566521316e-01 -1.440411038811288904e+02
6.739926739926715982e-01 -1.439935207254368947e+02
6.935286935286910648e-01 -1.439909028855066140e+02
7.130647130647105314e-01 -1.440150815081746316e+02
7.326007326007299980e-01 -1.440047758621005869e+02
7.521367521367494646e-01 -1.439635167450739459e+02
7.716727716727689312e-01 -1.437446118438376459e+02
7.912087912087883979e-01 -1.435496985566132082e+02
8.107448107448078645e-01 -1.435124983072903149e+02
8.302808302808273311e-01 -1.434621099682701981e+02
8.498168498168467977e-01 -1.432799845220370685e+02
8.693528693528662643e-01 -1.430879355610131256e+02
8.888888888888857309e-01 -1.430392282271732256e+02
9.084249084249051975e-01 -1.430278372672578655e+02
9.279609279609246641e-01 -1.431479954174121474e+02
9.474969474969441308e-01 -1.432608476438289529e+02
9.670329670329635974e-01 -1.432825233591059941e+02
9.865689865689830640e-01 -1.432676751847793355e+02
1.006105006105002531e+00 -1.430622024365823961e+02
1.025641025641029103e+00 -1.426965171453587971e+02
1.045177045177048569e+00 -1.422884920812852840e+02
1.064713064713068036e+00 -1.422599823773637127e+02
1.084249084249087502e+00 -1.423405149663729503e+02
1.103785103785106969e+00 -1.423852117525696315e+02
1.123321123321126436e+00 -1.422694663952649137e+02
1.142857142857145902e+00 -1.421909091951276309e+02
1.162393162393165369e+00 -1.421636956411009862e+02
1.181929181929184836e+00 -1.419638457422582576e+02
1.201465201465204302e+00 -1.418261638714237165e+02
1.221001221001223769e+00 -1.417007982294240378e+02
1.240537240537243235e+00 -1.415006396775443420e+02
1.260073260073262702e+00 -1.412649100223380003e+02
1.279609279609282169e+00 -1.410685609444981310e+02
1.299145299145301635e+00 -1.408811884284410212e+02
1.318681318681321102e+00 -1.408127849599342767e+02
1.338217338217340568e+00 -1.407990758403824145e+02
1.357753357753360035e+00 -1.408314008787746161e+02
1.377289377289379502e+00 -1.409382215623770662e+02
1.396825396825398968e+00 -1.409364766356050893e+02
1.416361416361418435e+00 -1.409780353247248570e+02
1.435897435897437902e+00 -1.411108610641081782e+02
1.455433455433457368e+00 -1.412004356734749422e+02
1.474969474969476835e+00 -1.412492068302343000e+02
1.494505494505496301e+00 -1.412302527848433726e+02
1.514041514041515768e+00 -1.412016884699188495e+02
1.533577533577535235e+00 -1.411753778373460761e+02
1.553113553113554701e+00 -1.410482117434941358e+02
1.572649572649574168e+00 -1.410105561350721359e+02
1.592185592185593634e+00 -1.409093485624580637e+02
1.611721611721613101e+00 -1.406037265727588590e+02
1.631257631257632568e+00 -1.405242005279422131e+02
1.650793650793652034e+00 -1.406282041655111357e+02
1.670329670329671501e+00 -1.407079860623098000e+02
1.689865689865690968e+00 -1.407475897143506529e+02
1.709401709401710434e+00 -1.407913618131363478e+02
1.728937728937729901e+00 -1.408796492015131037e+02
1.748473748473749367e+00 -1.408276323515247554e+02
1.768009768009768834e+00 -1.406663787515357171e+02
1.787545787545788301e+00 -1.406094806478407406e+02
1.807081807081807767e+00 -1.406124456624944798e+02
1.826617826617827234e+00 -1.405332716832094206e+02
1.846153846153846700e+00 -1.404934417820151111e+02
1.865689865689866167e+00 -1.405703640209346759e+02
1.885225885225885634e+00 -1.407100149578640753e+02
1.904761904761905100e+00 -1.408728531120150365e+02
1.924297924297924567e+00 -1.409958559559074445e+02
1.943833943833944033e+00 -1.410735519303822230e+02
1.963369963369963500e+00 -1.410890856144486349e+02
1.982905982905982967e+00 -1.411201553351566247e+02
2.002442002442002433e+00 -1.411760655889478926e+02
2.021978021978021900e+00 -1.410359242423203625e+02
2.041514041514041367e+00 -1.410198568216989941e+02
2.061050061050060833e+00 -1.412240347284999871e+02
2.080586080586080300e+00 -1.413671954421562873e+02
2.100122100122099766e+00 -1.414166982049042360e+02
2.119658119658119233e+00 -1.415458572468307636e+02
2.139194139194138700e+00 -1.418782621979331680e+02
2.158730158730158166e+00 -1.420850582039439587e+02
2.178266178266177633e+00 -1.423341065591956180e+02
2.197802197802197099e+00 -1.421735035062863517e+02
2.217338217338216566e+00 -1.416836262140070062e+02
2.236874236874236033e+00 -1.416028030861456557e+02
2.256410256410255499e+00 -1.414820175135098452e+02
2.275946275946274966e+00 -1.410981581326996377e+02
2.295482295482294433e+00 -1.409047268747216037e+02
2.315018315018313899e+00 -1.408959994200126005e+02
2.334554334554333366e+00 -1.408887699013251051e+02
2.354090354090352832e+00 -1.408600218693449619e+02
2.373626373626372299e+00 -1.407474729950498045e+02
2.393162393162391766e+00 -1.407438453562815823e+02
2.412698412698411232e+00 -1.408434294156721194e+02
2.432234432234430699e+00 -1.410224925383755021e+02
2.451770451770450165e+00 -1.410206327890848570e+02
2.471306471306469632e+00 -1.411013352078136620e+02
2.490842490842489099e+00 -1.413045007065730658e+02
2.510378510378508565e+00 -1.413718287409460288e+02
2.529914529914528032e+00 -1.413123788152512930e+02
2.549450549450547499e+00 -1.411127644046974865e+02
2.568986568986566965e+00 -1.409822540470957790e+02
2.588522588522586432e+00 -1.408300708389713805e+02
2.608058608058605898e+00 -1.407832203488194978e+02
2.627594627594625365e+00 -1.409159123677153218e+02
2.647130647130644832e+00 -1.410936154052213851e+02
2.666666666666664298e+00 -1.411154178165519397e+02
2.686202686202683765e+00 -1.411150101131896406e+02
2.705738705738703231e+00 -1.411485436334900783e+02
2.725274725274722698e+00 -1.411754406487632991e+02
2.744810744810742165e+00 -1.411985828884699572e+02
2.764346764346761631e+00 -1.411541348675261531e+02
2.783882783882781098e+00 -1.411196048146839814e+02
2.803418803418800564e+00 -1.412343727181589941e+02
2.822954822954820031e+00 -1.412334066318752548e+02
2.842490842490839498e+00 -1.411450381467359989e+02
2.862026862026858964e+00 -1.410883515702693671e+02
2.881562881562878431e+00 -1.411236867976952283e+02
2.901098901098897898e+00 -1.412997309361961129e+02
2.920634920634917364e+00 -1.413671109876267167e+02
2.940170940170936831e+00 -1.413039874589330509e+02
2.959706959706956297e+00 -1.412080046411685146e+02
2.979242979242975764e+00 -1.412897230822116228e+02
2.998778998778995231e+00 -1.414653599499926031e+02
3.018315018315021803e+00 -1.414735955838533528e+02
3.037851037851041269e+00 -1.415045713063477706e+02
3.057387057387060736e+00 -1.413773209729655207e+02
3.076923076923080203e+00 -1.414976368651649068e+02
3.096459096459099669e+00 -1.419936972049564758e+02
3.115995115995119136e+00 -1.420622818323937224e+02
3.135531135531138602e+00 -1.421218513803757162e+02
3.155067155067158069e+00 -1.425967705668611814e+02
3.174603174603177536e+00 -1.428527108800983001e+02
3.194139194139197002e+00 -1.426206185865228235e+02
3.213675213675216469e+00 -1.422270650579385745e+02
3.233211233211235935e+00 -1.421995633568363360e+02
3.252747252747255402e+00 -1.424197339019501953e+02
3.272283272283274869e+00 -1.423104287338417180e+02
3.291819291819294335e+00 -1.422902829302342127e+02
3.311355311355313802e+00 -1.422396765479839189e+02
3.330891330891333268e+00 -1.420445724989597238e+02
3.350427350427352735e+00 -1.418815466973509842e+02
3.369963369963372202e+00 -1.420445606408154049e+02
3.389499389499391668e+00 -1.420860199245186379e+02
3.409035409035411135e+00 -1.420582186938640064e+02
3.428571428571430602e+00 -1.421312581312238308e+02
3.448107448107450068e+00 -1.422637762029155510e+02
3.467643467643469535e+00 -1.422802038510237992e+02
3.487179487179489001e+00 -1.418127169751803649e+02
3.506715506715508468e+00 -1.416412383250149105e+02
3.526251526251527935e+00 -1.416657553250621220e+02
3.545787545787547401e+00 -1.417047003511642060e+02
3.565323565323566868e+00 -1.416622549879355972e+02
3.584859584859586334e+00 -1.415853075338070255e+02
3.604395604395605801e+00 -1.416171153364664974e+02
3.623931623931625268e+00 -1.416145298873458103e+02
3.643467643467644734e+00 -1.416410238333130849e+02
3.663003663003664201e+00 -1.417061698519938489e+02
3.682539682539683668e+00 -1.417931127466283954e+02
3.702075702075703134e+00 -1.418096504085157790e+02
3.721611721611722601e+00 -1.418069830566565486e+02
3.741147741147742067e+00 -1.418306196218558171e+02
3.760683760683761534e+00 -1.418881689446854182e+02
3.780219780219781001e+00 -1.419075827374852565e+02
3.799755799755800467e+00 -1.417843623411497731e+02
3.819291819291819934e+00 -1.416949477419055654e+02
3.838827838827839400e+00 -1.415942745968825704e+02
3.858363858363858867e+00 -1.414084246498630364e+02
3.877899877899878334e+00 -1.413365037003025577e+02
3.897435897435897800e+00 -1.413441635581810090e+02
3.916971916971917267e+00 -1.413595775691379117e+02
3.936507936507936734e+00 -1.414998294206551464e+02
3.956043956043956200e+00 -1.416269762316332219e+02
3.975579975579975667e+00 -1.415700815728253872e+02
3.995115995115995133e+00 -1.413924487516592592e+02
4.014652014652014600e+00 -1.412047751785672745e+02
4.034188034188034067e+00 -1.411272914136619647e+02
4.053724053724053533e+00 -1.411542217271720574e+02
4.073260073260073000e+00 -1.413050228266798740e+02
4.092796092796092466e+00 -1.415415169966729252e+02
4.112332112332111933e+00 -1.416174839209755589e+02
4.131868131868131400e+00 -1.416392258672540834e+02
4.151404151404150866e+00 -1.416926824972927079e+02
4.170940170940170333e+00 -1.416656128632671141e+02
4.190476190476189799e+00 -1.416548939894195200e+02
4.210012210012209266e+00 -1.416213117682832205e+02
4.229548229548228733e+00 -1.416154186653487272e+02
4.249084249084248199e+00 -1.416037086596364531e+02
4.268620268620267666e+00 -1.416369469578294797e+02
4.288156288156287133e+00 -1.417146579516221436e+02
4.307692307692306599e+00 -1.418449281039178231e+02
4.327228327228326066e+00 -1.418738380229316363e+02
4.346764346764345532e+00 -1.420478155201722927e+02
4.366300366300364999e+00 -1.426263930848123209e+02
4.385836385836384466e+00 -1.428136764173160032e+02
4.405372405372403932e+00 -1.427421816119536970e+02
4.424908424908423399e+00 -1.427082599887644108e+02
4.444444444444442865e+00 -1.427189600144022279e+02
4.463980463980462332e+00 -1.428221093647959208e+02
4.483516483516481799e+00 -1.427535619264547222e+02
4.503052503052501265e+00 -1.427528687140279260e+02
4.522588522588520732e+00 -1.427786848893321690e+02
4.542124542124540199e+00 -1.428382645556170019e+02
4.561660561660559665e+00 -1.428321810371981542e+02
4.581196581196579132e+00 -1.428911974175744888e+02
4.600732600732598598e+00 -1.429800065506591409e+02
4.620268620268618065e+00 -1.428351149584347581e+02
4.639804639804637532e+00 -1.427845406903148557e+02
4.659340659340656998e+00 -1.427775439078123725e+02
4.678876678876676465e+00 -1.428676915903854479e+02
4.698412698412695931e+00 -1.428976389570878212e+02
4.717948717948715398e+00 -1.428848607175169718e+02
4.737484737484734865e+00 -1.429921620237648767e+02
4.757020757020754331e+00 -1.430120976599646951e+02
4.776556776556773798e+00 -1.429869162474716120e+02
4.796092796092793265e+00 -1.429877841486493253e+02
4.815628815628812731e+00 -1.429251294860977737e+02
4.835164835164832198e+00 -1.429084193495375530e+02
4.854700854700851664e+00 -1.429693738094517528e+02
4.874236874236871131e+00 -1.432284169177657134e+02
4.893772893772890598e+00 -1.435985847070692785e+02
4.913308913308910064e+00 -1.436011856934949833e+02
4.932844932844929531e+00 -1.434726666280184020e+02
4.952380952380948997e+00 -1.435351941069531847e+02
4.971916971916968464e+00 -1.436222924124168117e+02
4.991452991452987931e+00 -1.434299500252124062e+02
5.010989010989007397e+00 -1.431736351860410252e+02
5.030525030525033969e+00 -1.431488680429351064e+02
5.050061050061053436e+00 -1.431769264059836360e+02
5.069597069597072903e+00 -1.432223388852959829e+02
5.089133089133092369e+00 -1.435036797817002423e+02
5.108669108669111836e+00 -1.436246269083142693e+02
5.128205128205131302e+00 -1.435818016256427825e+02
5.147741147741150769e+00 -1.436275850664818563e+02
5.167277167277170236e+00 -1.436752498630999639e+02
5.186813186813189702e+00 -1.437768882814422966e+02
5.206349206349209169e+00 -1.437448293825590326e+02
5.225885225885228635e+00 -1.435164514885361200e+02
5.245421245421248102e+00 -1.433838039023167426e+02
5.264957264957267569e+00 -1.435131426615695602e+02
5.284493284493287035e+00 -1.436687255648311918e+02
5.304029304029306502e+00 -1.437386376964972214e+02
5.323565323565325969e+00 -1.438106696842719998e+02
5.343101343101345435e+00 -1.439294682570540544e+02
5.362637362637364902e+00 -1.440459622989660033e+02
5.382173382173384368e+00 -1.440617915793169175e+02
5.401709401709403835e+00 -1.440440677963804319e+02
5.421245421245423302e+00 -1.438750519092745321e+02
5.440781440781442768e+00 -1.437171129246375472e+02
5.460317460317462235e+00 -1.436135440337176021e+02
5.479853479853481701e+00 -1.435747425127998724e+02
5.499389499389501168e+00 -1.437363075279986049e+02
5.518925518925520635e+00 -1.436773453959258688e+02
5.538461538461540101e+00 -1.433653873908907883e+02
5.557997557997559568e+00 -1.431450007081474212e+02
5.577533577533579034e+00 -1.433078369597341748e+02
5.597069597069598501e+00 -1.435599215383700482e+02
5.616605616605617968e+00 -1.437587791622244993e+02
5.636141636141637434e+00 -1.437181314932795146e+02
5.655677655677656901e+00 -1.436398884943929772e+02
5.675213675213676368e+00 -1.435455958642916414e+02
5.694749694749695834e+00 -1.434872007080948322e+02
5.714285714285715301e+00 -1.434962255084033700e+02
5.733821733821734767e+00 -1.431993909458913947e+02
5.753357753357754234e+00 -1.430574038339327956e+02
5.772893772893773701e+00 -1.430157042237450469e+02
5.792429792429793167e+00 -1.430823592492945409e+02
5.811965811965812634e+00 -1.432275480882767056e+02
5.831501831501832100e+00 -1.431172850106023589e+02
5.851037851037851567e+00 -1.430566371523702855e+02
5.870573870573871034e+00 -1.432650820609961499e+02
5.890109890109890500e+00 -1.434947007853227205e+02
5.909645909645909967e+00 -1.434655219137964934e+02
5.929181929181929434e+00 -1.433215538499017896e+02
5.948717948717948900e+00 -1.431538346050941755e+02
5.968253968253968367e+00 -1.430609389704131900e+02
5.987789987789987833e+00 -1.431703777986664647e+02
6.007326007326007300e+00 -1.432010462418263046e+02
6.026862026862026767e+00 -1.431399126357904095e+02
6.046398046398046233e+00 -1.430484435036108835e+02
6.065934065934065700e+00 -1.428578432931820998e+02
6.085470085470085166e+00 -1.428124700506545821e+02
6.105006105006104633e+00 -1.428855519401608660e+02
6.124542124542124100e+00 -1.428818309650963272e+02
6.144078144078143566e+00 -1.428610054560039373e+02
6.163614163614163033e+00 -1.427412383344089619e+02
6.183150183150182500e+00 -1.425801085226410976e+02
6.202686202686201966e+00 -1.424582520646182786e+02
6.222222222222221433e+00 -1.422864077408034120e+02
6.241758241758240899e+00 -1.421482135343679829e+02
6.261294261294260366e+00 -1.420985037008928202e+02
6.280830280830279833e+00 -1.421227242578230516e+02
6.300366300366299299e+00 -1.422431907705378649e+02
6.319902319902318766e+00 -1.423317296147239404e+02
6.339438339438338232e+00 -1.422408505886738226e+02
6.358974358974357699e+00 -1.421655801786789937e+02
6.378510378510377166e+00 -1.422287367339927187e+02
6.398046398046396632e+00 -1.421677372434116933e+02
6.417582417582416099e+00 -1.422519655664481206e+02
6.437118437118435565e+00 -1.422191694763824046e+02
6.456654456654455032e+00 -1.419975227730767244e+02
6.476190476190474499e+00 -1.420090035349509776e+02
6.495726495726493965e+00 -1.420122464119740471e+02
6.515262515262513432e+00 -1.421118712500638708e+02
6.534798534798532899e+00 -1.421519375200434183e+02
6.554334554334552365e+00 -1.421912484231258986e+02
6.573870573870571832e+00 -1.422874046322196193e+02
6.593406593406591298e+00 -1.422290635500322082e+02
6.612942612942610765e+00 -1.424532987627619605e+02
6.632478632478630232e+00 -1.425488670726412010e+02
6.652014652014649698e+00 -1.425233669438624986e+02
6.671550671550669165e+00 -1.425942457649971402e+02
6.691086691086688631e+00 -1.425978565898760735e+02
6.710622710622708098e+00 -1.426652418717511637e+02
6.730158730158727565e+00 -1.426772356133781159e+02
6.749694749694747031e+00 -1.426710027190182757e+02
6.769230769230766498e+00 -1.426426029987920003e+02
6.788766788766785965e+00 -1.426612786154571495e+02
6.808302808302805431e+00 -1.427410549045779646e+02
6.827838827838824898e+00 -1.428034135439784791e+02
6.847374847374844364e+00 -1.428270518851061865e+02
6.866910866910863831e+00 -1.427074669380767205e+02
6.886446886446883298e+00 -1.426374249245785677e+02
6.905982905982902764e+00 -1.426772501813173051e+02
6.925518925518922231e+00 -1.427757224713644177e+02
6.945054945054941697e+00 -1.429655591086544746e+02
6.964590964590961164e+00 -1.430437008012457341e+02
6.984126984126980631e+00 -1.430189438678335137e+02
7.003663003663000097e+00 -1.430275042783906656e+02
7.023199023199026669e+00 -1.430526926584342391e+02
7.042735042735046136e+00 -1.430904891609087031e+02
7.062271062271065603e+00 -1.431435590433445952e+02
7.081807081807085069e+00 -1.430952800455254419e+02
7.101343101343104536e+00 -1.430806290800714180e+02
7.120879120879124002e+00 -1.432419844566279892e+02
7.140415140415143469e+00 -1.432733034538148331e+02
7.159951159951162936e+00 -1.431097537416552541e+02
7.179487179487182402e+00 -1.427810848318123078e+02
7.199023199023201869e+00 -1.426815116666739129e+02
7.218559218559221335e+00 -1.428826538871248886e+02
7.238095238095240802e+00 -1.430124764681015961e+02
7.257631257631260269e+00 -1.430010544402211679e+02
7.277167277167279735e+00 -1.431163962922885275e+02
7.296703296703299202e+00 -1.433301575004763890e+02
7.316239316239318669e+00 -1.436606703619281404e+02
7.335775335775338135e+00 -1.440178117286656061e+02
7.355311355311357602e+00 -1.440053674795188101e+02
7.374847374847377068e+00 -1.439559651699721599e+02
7.394383394383396535e+00 -1.439471867561831857e+02
7.413919413919416002e+00 -1.438956329656403170e+02
7.433455433455435468e+00 -1.438445483498591102e+02
7.452991452991454935e+00 -1.438512189187076160e+02
7.472527472527474401e+00 -1.437516753214742380e+02
7.492063492063493868e+00 -1.435728666731961880e+02
7.511599511599513335e+00 -1.436249839030925841e+02
7.531135531135532801e+00 -1.437422935704801148e+02
7.550671550671552268e+00 -1.437237809660427104e+02
7.570207570207571734e+00 -1.436254705048619655e+02
7.589743589743591201e+00 -1.436492462792679135e+02
7.609279609279610668e+00 -1.436854114806629354e+02
7.628815628815630134e+00 -1.435209080196920866e+02
7.648351648351649601e+00 -1.435422992032023899e+02
7.667887667887669068e+00 -1.435041721591530575e+02
7.687423687423688534e+00 -1.435105016927337545e+02
7.706959706959708001e+00 -1.435202453173405104e+02
7.726495726495727467e+00 -1.436230393599192041e+02
7.746031746031746934e+00 -1.437996100498495196e+02
7.765567765567766401e+00 -1.438819085512292588e+02
7.785103785103785867e+00 -1.438175287533069877e+02
7.804639804639805334e+00 -1.436784428384235071e+02
7.824175824175824800e+00 -1.435879045928368498e+02
7.843711843711844267e+00 -1.433167801633402689e+02
7.863247863247863734e+00 -1.434140885632214406e+02
7.882783882783883200e+00 -1.434952415717656891e+02
7.902319902319902667e+00 -1.431386868280922613e+02
7.921855921855922134e+00 -1.430106539047478691e+02
7.941391941391941600e+00 -1.431139851299551538e+02
7.960927960927961067e+00 -1.432942104972129016e+02
7.980463980463980533e+00 -1.434237085762566153e+02
8.000000000000000000e+00 -1.431994954475522945e+02
8.019536019536019467e+00 -1.429957275749968915e+02
8.039072039072038933e+00 -1.430506124358636839e+02
8.058608058608058400e+00 -1.433978011299111017e+02
8.078144078144077866e+00 -1.434654730871799302e+02
8.097680097680097333e+00 -1.433901835185723144e+02
8.117216117216116800e+00 -1.434387506543482118e+02
8.136752136752136266e+00 -1.434026703644846918e+02
8.156288156288155733e+00 -1.433071696883525590e+02
8.175824175824175200e+00 -1.430325994917362493e+02
8.195360195360194666e+00 -1.428692999717037253e+02
8.214896214896214133e+00 -1.428017303173575954e+02
8.234432234432233599e+00 -1.427956154880837403e+02
8.253968253968253066e+00 -1.427219279045676501e+02
8.273504273504272533e+00 -1.425991682604494031e+02
8.293040293040291999e+00 -1.426153727625807903e+02
8.312576312576311466e+00 -1.426410524059750742e+02
8.332112332112330932e+00 -1.425606835018703862e+02
8.351648351648350399e+00 -1.425553741651059454e+02
8.371184371184369866e+00 -1.426592913870022130e+02
8.390720390720389332e+00 -1.426925008373382866e+02
8.410256410256408799e+00 -1.426514268005920769e+02
8.429792429792428266e+00 -1.426542228768623772e+02
8.449328449328447732e+00 -1.427338792909563949e+02
8.468864468864467199e+00 -1.427614861147454235e+02
8.488400488400486665e+00 -1.428168050995575982e+02
8.507936507936506132e+00 -1.429527784823368393e+02
8.527472527472525599e+00 -1.429840633445814717e+02
8.547008547008545065e+00 -1.431527056220419922e+02
8.566544566544564532e+00 -1.432148803958536973e+02
8.586080586080583998e+00 -1.431518783603790439e+02
8.605616605616603465e+00 -1.431124716372781052e+02
8.625152625152622932e+00 -1.431064290637820591e+02
8.644688644688642398e+00 -1.429445450023243325e+02
8.664224664224661865e+00 -1.428726750785330353e+02
8.683760683760681331e+00 -1.429600900250443942e+02
8.703296703296700798e+00 -1.430372000996606516e+02
8.722832722832720265e+00 -1.433037083980768216e+02
8.742368742368739731e+00 -1.433547695721991602e+02
8.761904761904759198e+00 -1.433852785951193312e+02
8.781440781440778665e+00 -1.436457833803923734e+02
8.800976800976798131e+00 -1.438068474738758198e+02
8.820512820512817598e+00 -1.437951034496018394e+02
8.840048840048837064e+00 -1.436461479784069581e+02
8.859584859584856531e+00 -1.437008475426597442e+02
8.879120879120875998e+00 -1.438683348481660573e+02
8.898656898656895464e+00 -1.440780481979062699e+02
8.918192918192914931e+00 -1.442269550697381248e+02
8.937728937728934397e+00 -1.442353433042151778e+02
8.957264957264953864e+00 -1.442040405983050562e+02
8.976800976800973331e+00 -1.440058770938665305e+02
8.996336996336992797e+00 -1.439269907346539412e+02
9.015873015873019369e+00 -1.439607387212336107e+02
9.035409035409038836e+00 -1.441625648434410891e+02
9.054945054945058303e+00 -1.445303533268938452e+02
9.074481074481077769e+00 -1.447646487814995737e+02
9.094017094017097236e+00 -1.447794133255209488e+02
9.113553113553116702e+00 -1.448812419708029324e+02
9.133089133089136169e+00 -1.450375696624390685e+02
9.152625152625155636e+00 -1.451603283828665099e+02
9.172161172161175102e+00 -1.451701089094659949e+02
9.191697191697194569e+00 -1.450341563839203047e+02
9.211233211233214035e+00 -1.448376333835421974e+02
9.230769230769233502e+00 -1.449466472211913413e+02
9.250305250305252969e+00 -1.449888913135883399e+02
9.269841269841272435e+00 -1.448303001056415837e+02
9.289377289377291902e+00 -1.448467703254277410e+02
9.308913308913311369e+00 -1.448320796169048776e+02
9.328449328449330835e+00 -1.446630710766691550e+02
9.347985347985350302e+00 -1.446046847659458479e+02
9.367521367521369768e+00 -1.445513631232350633e+02
9.387057387057389235e+00 -1.444876539087521223e+02
9.406593406593408702e+00 -1.444638207135658661e+02
9.426129426129428168e+00 -1.444010643769301510e+02
9.445665445665447635e+00 -1.444262960600200927e+02
9.465201465201467101e+00 -1.446692930189356048e+02
9.484737484737486568e+00 -1.448091972167973154e+02
9.504273504273506035e+00 -1.448093191171171839e+02
9.523809523809525501e+00 -1.451013873549775042e+02
9.543345543345544968e+00 -1.453171447257114721e+02
9.562881562881564435e+00 -1.453212616864637425e+02
9.582417582417583901e+00 -1.453043727899948010e+02
9.601953601953603368e+00 -1.453049315512904229e+02
9.621489621489622834e+00 -1.453365490043549926e+02
9.641025641025642301e+00 -1.454214660219597022e+02
9.660561660561661768e+00 -1.455314180240135045e+02
9.680097680097681234e+00 -1.455164531718195917e+02
9.699633699633700701e+00 -1.454258929597959877e+02
9.719169719169720167e+00 -1.456222465592655055e+02
9.738705738705739634e+00 -1.457073325575232730e+02
9.758241758241759101e+00 -1.457669710502182738e+02
9.777777777777778567e+00 -1.457789470144806785e+02
9.797313797313798034e+00 -1.457571595629368630e+02
9.816849816849817500e+00 -1.457004744097328341e+02
9.836385836385836967e+00 -1.459183665650852504e+02
9.855921855921856434e+00 -1.463179773061519882e+02
9.875457875457875900e+00 -1.462647403810510980e+02
9.894993894993895367e+00 -1.460858488118878427e+02
9.914529914529914834e+00 -1.458140807847377971e+02
9.934065934065934300e+00 -1.453702272353134788e+02
9.953601953601953767e+00 -1.447194161946022177e+02
9.973137973137973233e+00 -1.444632358322462835e+02
9.992673992673992700e+00 -1.444694405894933880e+02
1.001221001221001217e+01 -1.443391667210147773e+02
1.003174603174603163e+01 -1.442142840687810121e+02
1.005128205128205110e+01 -1.442073747962886046e+02
1.007081807081807057e+01 -1.441636318740356444e+02
1.009035409035409003e+01 -1.441489145251700563e+02
1.010989010989010950e+01 -1.442336886278563668e+02
1.012942612942612897e+01 -1.442739645643246718e+02
1.014896214896214843e+01 -1.443659323519486861e+02
1.016849816849816790e+01 -1.444206299049051836e+02
1.018803418803418737e+01 -1.443670573477878065e+02
1.020757020757020683e+01 -1.443612460940156268e+02
1.022710622710622630e+01 -1.443339336265701149e+02
1.024664224664224577e+01 -1.443759008030026507e+02
1.026617826617826523e+01 -1.443806244149596978e+02
1.028571428571428470e+01 -1.442598948882762500e+02
1.030525030525030417e+01 -1.442776469871581355e+02
1.032478632478632363e+01 -1.442619860107613476e+02
1.034432234432234310e+01 -1.441554451422817067e+02
1.036385836385836257e+01 -1.440524567470740465e+02
1.038339438339438203e+01 -1.439737682194141541e+02
1.040293040293040150e+01 -1.439138222324691014e+02
1.042246642246642097e+01 -1.439058781748304341e+02
1.044200244200244043e+01 -1.439283693268657203e+02
1.046153846153845990e+01 -1.439364923550317314e+02
1.048107448107447937e+01 -1.439071604478516804e+02
1.050061050061049883e+01 -1.437878135394315109e+02
1.052014652014651830e+01 -1.436880277673201363e+02
1.053968253968253777e+01 -1.436724284459575642e+02
1.055921855921855723e+01 -1.436099887073327466e+02
1.057875457875457670e+01 -1.435449066988420270e+02
1.059829059829059617e+01 -1.435508426575791248e+02
1.061782661782661563e+01 -1.435245999552401486e+02
1.063736263736263510e+01 -1.435968945323666048e+02
1.065689865689865456e+01 -1.436266816468884713e+02
1.067643467643467403e+01 -1.435945820421068504e+02
1.069597069597069350e+01 -1.435697079653628521e+02
1.071550671550671296e+01 -1.433289112225638178e+02
1.073504273504273243e+01 -1.431651929417825215e+02
1.075457875457875190e+01 -1.432288159951321518e+02
1.077411477411477136e+01 -1.433101181935072077e+02
1.079365079365079083e+01 -1.433383407314047702e+02
1.081318681318681030e+01 -1.435083580002477959e+02
1.083272283272282976e+01 -1.440171357529416127e+02
1.085225885225884923e+01 -1.443275327725376940e+02
1.087179487179486870e+01 -1.443093256578218870e+02
1.089133089133088816e+01 -1.443208865778802306e+02
1.091086691086690763e+01 -1.444547003612272533e+02
1.093040293040292710e+01 -1.445069201579438243e+02
1.094993894993894656e+01 -1.446187616994704968e+02
1.096947496947496603e+01 -1.449406970603085369e+02
1.098901098901098550e+01 -1.449501285571793687e+02
1.100854700854700496e+01 -1.449762213286011843e+02
1.102808302808303154e+01 -1.450130419728216395e+02
1.104761904761905100e+01 -1.449546814686771654e+02
1.106715506715507047e+01 -1.450003834617779717e+02
1.108669108669108994e+01 -1.451057824931955338e+02
1.110622710622710940e+01 -1.449648792313814170e+02
1.112576312576312887e+01 -1.447419249144645050e+02
1.114529914529914834e+01 -1.446246882612919649e+02
1.116483516483516780e+01 -1.444027307640621700e+02
1.118437118437118727e+01 -1.441911235093925256e+02
1.120390720390720674e+01 -1.441968979629994294e+02
1.122344322344322620e+01 -1.442799032784804467e+02
1.124297924297924567e+01 -1.443637418712376927e+02
1.126251526251526514e+01 -1.443798588323371916e+02
1.128205128205128460e+01 -1.443432850217786552e+02
1.130158730158730407e+01 -1.443391232589457331e+02
1.132112332112332354e+01 -1.443011222262819331e+02
1.134065934065934300e+01 -1.443003167389617829e+02
1.136019536019536247e+01 -1.443040505604402028e+02
1.137973137973138194e+01 -1.443543851979972885e+02
1.139926739926740140e+01 -1.442822536423480813e+02
1.141880341880342087e+01 -1.441388000250304913e+02
1.143833943833944033e+01 -1.443088486365706160e+02
1.145787545787545980e+01 -1.443664309274732602e+02
1.147741147741147927e+01 -1.442508600874791114e+02
1.149694749694749873e+01 -1.442741356332227269e+02
1.151648351648351820e+01 -1.441887435422477211e+02
1.153601953601953767e+01 -1.442250271940291384e+02
1.155555555555555713e+01 -1.441847815340139789e+02
1.157509157509157660e+01 -1.441654607772051122e+02
1.159462759462759607e+01 -1.444473728914876176e+02
1.161416361416361553e+01 -1.446036371595010621e+02
1.163369963369963500e+01 -1.444109315409313865e+02
1.165323565323565447e+01 -1.441349802271857925e+02
1.167277167277167393e+01 -1.442393703979329871e+02
1.169230769230769340e+01 -1.443114115544900073e+02
1.171184371184371287e+01 -1.442764138911083194e+02
1.173137973137973233e+01 -1.442646398673849149e+02
1.175091575091575180e+01 -1.441805796361256853e+02
1.177045177045177127e+01 -1.442867685112005915e+02
1.178998778998779073e+01 -1.443099091557997156e+02
1.180952380952381020e+01 -1.442126676006427886e+02
1.182905982905982967e+01 -1.441906124582005191e+02
1.184859584859584913e+01 -1.441713503089006281e+02
1.186813186813186860e+01 -1.442137819440009707e+02
1.188766788766788807e+01 -1.442265137867192379e+02
1.190720390720390753e+01 -1.442417140268080686e+02
1.192673992673992700e+01 -1.442299029316990584e+02
1.194627594627594647e+01 -1.441121056058443912e+02
1.196581196581196593e+01 -1.440209231959765930e+02
1.198534798534798540e+01 -1.440463905254502492e+02
1.200488400488400487e+01 -1.441237282774713719e+02
1.202442002442002433e+01 -1.442435734416161779e+02
1.204395604395604380e+01 -1.444523612583776924e+02
1.206349206349206327e+01 -1.445965301784653434e+02
1.208302808302808273e+01 -1.444472617698239389e+02
1.210256410256410220e+01 -1.444125377860329991e+02
1.212210012210012167e+01 -1.444464885823778388e+02
1.214163614163614113e+01 -1.445449382181817839e+02
1.216117216117216060e+01 -1.446212369526170392e+02
1.218070818070818007e+01 -1.446454865574254427e+02
1.220024420024419953e+01 -1.445875704130210408e+02
1.221978021978021900e+01 -1.443757979018317599e+02
1.223931623931623847e+01 -1.443641334041695075e+02
1.225885225885225793e+01 -1.443922251648912152e+02
1.227838827838827740e+01 -1.445661381334374767e+02
1.229792429792429687e+01 -1.447998553906778056e+02
1.231746031746031633e+01 -1.447624275580153324e+02
1.233699633699633580e+01 -1.448751089126217266e+02
1.235653235653235527e+01 -1.449912001776243926e+02
1.237606837606837473e+01 -1.449080948521481673e+02
1.239560439560439420e+01 -1.449807026410555864e+02
1.241514041514041367e+01 -1.449308563852028726e+02
1.243467643467643313e+01 -1.449883725098829075e+02
1.245421245421245260e+01 -1.450905177828518049e+02
1.247374847374847207e+01 -1.451085094533696918e+02
1.249328449328449153e+01 -1.452295780570873092e+02
1.251282051282051100e+01 -1.454622950080442934e+02
1.253235653235653047e+01 -1.458427711180426343e+02
1.255189255189254993e+01 -1.458994812660798175e+02
1.257142857142856940e+01 -1.458298335797730942e+02
1.259096459096458887e+01 -1.456883102833536441e+02
1.261050061050060833e+01 -1.456776104191547745e+02
1.263003663003662780e+01 -1.456686598149564702e+02
1.264957264957264726e+01 -1.456457013287108566e+02
1.266910866910866673e+01 -1.456625348885544042e+02
1.268864468864468620e+01 -1.454998638857230162e+02
1.270818070818070566e+01 -1.455656345897143638e+02
1.272771672771672513e+01 -1.455915417968037389e+02
1.274725274725274460e+01 -1.455429198184001507e+02
1.276678876678876406e+01 -1.455182548409250671e+02
1.278632478632478353e+01 -1.455131416327429861e+02
1.280586080586080300e+01 -1.455938249597793970e+02
1.282539682539682246e+01 -1.457731788704614360e+02
1.284493284493284193e+01 -1.457642838588793381e+02
1.286446886446886140e+01 -1.455638239462522563e+02
1.288400488400488086e+01 -1.454580618511404282e+02
1.290354090354090033e+01 -1.455255633194070981e+02
1.292307692307691980e+01 -1.456925009014811110e+02
1.294261294261293926e+01 -1.456549957916498670e+02
1.296214896214895873e+01 -1.457154754308859310e+02
1.298168498168497820e+01 -1.458004491387564769e+02
1.300122100122099766e+01 -1.457674531250596601e+02
1.302075702075702424e+01 -1.456699214808812144e+02
1.304029304029304370e+01 -1.456967346112651569e+02
1.305982905982906317e+01 -1.456602999761975354e+02
1.307936507936508264e+01 -1.455579603774427540e+02
1.309890109890110210e+01 -1.457561207602238937e+02
1.311843711843712157e+01 -1.457429147272956698e+02
1.313797313797314104e+01 -1.456893866144467040e+02
1.315750915750916050e+01 -1.456135665029664210e+02
1.317704517704517997e+01 -1.456117230172560824e+02
1.319658119658119944e+01 -1.455600908089525944e+02
1.321611721611721890e+01 -1.454562928071656245e+02
1.323565323565323837e+01 -1.454987463706378321e+02
1.325518925518925784e+01 -1.453449516277475766e+02
1.327472527472527730e+01 -1.453287327867449505e+02
1.329426129426129677e+01 -1.452813950164302241e+02
1.331379731379731624e+01 -1.451813027945525505e+02
1.333333333333333570e+01 -1.451319264385416545e+02
1.335286935286935517e+01 -1.451053758911100431e+02
1.337240537240537464e+01 -1.449322212406549397e+02
1.339194139194139410e+01 -1.447550621313798729e+02
1.341147741147741357e+01 -1.447780613091545661e+02
1.343101343101343303e+01 -1.447746529736728576e+02
1.345054945054945250e+01 -1.448188889639655770e+02
1.347008547008547197e+01 -1.449689790105407212e+02
1.348962148962149143e+01 -1.449065691003463883e+02
1.350915750915751090e+01 -1.447761170214783704e+02
1.352869352869353037e+01 -1.447585141154280279e+02
1.354822954822954983e+01 -1.448015576993504681e+02
1.356776556776556930e+01 -1.450878214166957605e+02
1.358730158730158877e+01 -1.451585164384780171e+02
1.360683760683760823e+01 -1.451590346949875254e+02
1.362637362637362770e+01 -1.452067759209012934e+02
1.364590964590964717e+01 -1.451909007426968969e+02
1.366544566544566663e+01 -1.451616037426695698e+02
1.368498168498168610e+01 -1.451407368562155966e+02
1.370451770451770557e+01 -1.451800765570566796e+02
1.372405372405372503e+01 -1.453594498536765514e+02
1.374358974358974450e+01 -1.457430267691206041e+02
1.376312576312576397e+01 -1.460362331319883538e+02
1.378266178266178343e+01 -1.460521496949703533e+02
1.380219780219780290e+01 -1.461307209194085885e+02
1.382173382173382237e+01 -1.463592979784459374e+02
1.384126984126984183e+01 -1.464938822179715601e+02
1.386080586080586130e+01 -1.463805214374234538e+02
1.388034188034188077e+01 -1.464136146705168358e+02
1.389987789987790023e+01 -1.461317081007474030e+02
1.391941391941391970e+01 -1.460283993889310636e+02
1.393894993894993917e+01 -1.460485722820317562e+02
1.395848595848595863e+01 -1.462548967131740483e+02
1.397802197802197810e+01 -1.462345342704385303e+02
1.399755799755799757e+01 -1.459909427841810441e+02
1.401709401709401703e+01 -1.460451073614375161e+02
1.403663003663003650e+01 -1.458961008072582501e+02
1.405616605616605597e+01 -1.457299995598175713e+02
1.407570207570207543e+01 -1.457577493889012885e+02
1.409523809523809490e+01 -1.456979516952648908e+02
1.411477411477411437e+01 -1.455875426869103251e+02
1.413431013431013383e+01 -1.458284545548490883e+02
1.415384615384615330e+01 -1.457643940208195659e+02
1.417338217338217277e+01 -1.457329512727952476e+02
1.419291819291819223e+01 -1.458218887962776193e+02
1.421245421245421170e+01 -1.458486779031723586e+02
1.423199023199023117e+01 -1.458788673758133143e+02
1.425152625152625063e+01 -1.460618983688574986e+02
1.427106227106227010e+01 -1.463040619516436323e+02
1.429059829059828957e+01 -1.462759012837156263e+02
1.431013431013430903e+01 -1.462678081802049519e+02
1.432967032967032850e+01 -1.463430597419360879e+02
1.434920634920634797e+01 -1.463141503279189806e+02
1.436874236874236743e+01 -1.463858482565221948e+02
1.438827838827838690e+01 -1.467087126178732035e+02
1.440781440781440637e+01 -1.467954806984826348e+02
1.442735042735042583e+01 -1.467854336787571583e+02
1.444688644688644530e+01 -1.467548176371700492e+02
1.446642246642246477e+01 -1.467339083600658114e+02
1.448595848595848423e+01 -1.466999470802713859e+02
1.450549450549450370e+01 -1.466721731779959725e+02
1.452503052503052317e+01 -1.466684439922659351e+02
1.454456654456654263e+01 -1.466039761196126392e+02
1.456410256410256210e+01 -1.464136874667055395e+02
1.458363858363858157e+01 -1.462437966999604271e+02
1.460317460317460103e+01 -1.462170151988423470e+02
1.462271062271062050e+01 -1.461779921162401479e+02
1.464224664224663996e+01 -1.461608328472666187e+02
1.466178266178265943e+01 -1.461542348662081849e+02
1.468131868131867890e+01 -1.460277615500832553e+02
1.470085470085469836e+01 -1.457367004459404143e+02
1.472039072039071783e+01 -1.456313233298270404e+02
1.473992673992673730e+01 -1.456776709120217390e+02
1.475946275946275676e+01 -1.456694721805311872e+02
1.477899877899877623e+01 -1.459550473183383872e+02
1.479853479853479570e+01 -1.459755438372141327e+02
1.481807081807081516e+01 -1.459587391056854528e+02
1.483760683760683463e+01 -1.460242115004126333e+02
1.485714285714285410e+01 -1.461174042361117529e+02
1.487667887667887356e+01 -1.463687225726801842e+02
1.489621489621489303e+01 -1.464137642435881332e+02
1.491575091575091250e+01 -1.466805353498832858e+02
1.493528693528693196e+01 -1.468861062110513558e+02
1.495482295482295143e+01 -1.470261009943031070e+02
1.497435897435897090e+01 -1.473087716986209443e+02
1.499389499389499036e+01 -1.474940468629991130e+02
1.501343101343101694e+01 -1.474840653150813523e+02
1.503296703296703640e+01 -1.475355785509609916e+02
1.505250305250305587e+01 -1.475582247782369620e+02
1.507203907203907534e+01 -1.475338166891165486e+02
1.509157509157509480e+01 -1.474487334239778988e+02
1.511111111111111427e+01 -1.473976870235836714e+02
1.513064713064713374e+01 -1.474232931014649921e+02
1.515018315018315320e+01 -1.473878394291618577e+02
1.516971916971917267e+01 -1.474539736733965185e+02
1.518925518925519214e+01 -1.474174583642077323e+02
1.520879120879121160e+01 -1.472191757638797469e+02
1.522832722832723107e+01 -1.472321420533406240e+02
1.524786324786325054e+01 -1.472326383103070100e+02
1.526739926739927000e+01 -1.471370886948144800e+02
1.528693528693528947e+01 -1.470379582930707443e+02
1.530647130647130894e+01 -1.468450268533507312e+02
1.532600732600732840e+01 -1.468586220132727078e+02
1.534554334554334787e+01 -1.469460955117015999e+02
1.536507936507936734e+01 -1.470108741836544368e+02
1.538461538461538680e+01 -1.469970357634460072e+02
1.540415140415140627e+01 -1.470178530558802379e+02
1.542368742368742573e+01 -1.471553726953527814e+02
1.544322344322344520e+01 -1.473884677910624532e+02
1.546275946275946467e+01 -1.476349587790748785e+02
1.548229548229548413e+01 -1.476711838714608689e+02
1.550183150183150360e+01 -1.476631731221295070e+02
1.552136752136752307e+01 -1.476095965774337060e+02
1.554090354090354253e+01 -1.474769184141337632e+02
1.556043956043956200e+01 -1.475533307396815701e+02
1.557997557997558147e+01 -1.479681033102340848e+02
1.559951159951160093e+01 -1.479562034007769000e+02
1.561904761904762040e+01 -1.479753589529271949e+02
1.563858363858363987e+01 -1.479171792842240336e+02
1.565811965811965933e+01 -1.477733583794137076e+02
1.567765567765567880e+01 -1.475792430532937374e+02
1.569719169719169827e+01 -1.471571640719786842e+02
1.571672771672771773e+01 -1.469368734753016099e+02
1.573626373626373720e+01 -1.468661685070003671e+02
1.575579975579975667e+01 -1.469106497361070467e+02
1.577533577533577613e+01 -1.469598880674076042e+02
1.579487179487179560e+01 -1.468246378006015505e+02
1.581440781440781507e+01 -1.464867411438889064e+02
1.583394383394383453e+01 -1.463367134717595377e+02
1.585347985347985400e+01 -1.463291326068788862e+02
1.587301587301587347e+01 -1.463174069582697996e+02
1.589255189255189293e+01 -1.463094515645665865e+02
1.591208791208791240e+01 -1.463882337766683577e+02
1.593162393162393187e+01 -1.464758282134511376e+02
1.595115995115995133e+01 -1.465271680023510612e+02
1.597069597069597080e+01 -1.465803937579106275e+02
1.599023199023199027e+01 -1.464612809151060162e+02
1.600976800976800973e+01 -1.464326548197142870e+02
1.602930402930402920e+01 -1.464698592025833364e+02
1.604884004884004867e+01 -1.463634502858556345e+02
1.606837606837606813e+01 -1.463465002720096209e+02
1.608791208791208760e+01 -1.464518175013412531e+02
1.610744810744810707e+01 -1.462664154892300701e+02
1.612698412698412653e+01 -1.461438704082150082e+02
1.614652014652014600e+01 -1.462442182532893469e+02
1.616605616605616547e+01 -1.461824020176356669e+02
1.618559218559218493e+01 -1.462135572159036201e+02
1.620512820512820440e+01 -1.462480938071245760e+02
1.622466422466422387e+01 -1.462099619628329776e+02
1.624420024420024333e+01 -1.461861072184764794e+02
1.626373626373626280e+01 -1.461733460019465554e+02
1.628327228327228227e+01 -1.462050679205723327e+02
1.630280830280830173e+01 -1.461502932045789578e+02
1.632234432234432120e+01 -1.460988872865886492e+02
1.634188034188034067e+01 -1.461019159819740594e+02
1.636141636141636013e+01 -1.461458325525253485e+02
1.638095238095237960e+01 -1.461430146448333858e+02
1.640048840048839907e+01 -1.460612138213579385e+02
1.642002442002441853e+01 -1.461178683837576955e+02
1.643956043956043800e+01 -1.460231808690309947e+02
1.645909645909645747e+01 -1.458929727756693921e+02
1.647863247863247693e+01 -1.459922157165007661e+02
1.649816849816849640e+01 -1.459706692044228760e+02
1.651770451770451587e+01 -1.460352002496003081e+02
1.653724053724053533e+01 -1.461336388957995496e+02
1.655677655677655480e+01 -1.462066454681856555e+02
1.657631257631257427e+01 -1.464586238487063667e+02
1.659584859584859373e+01 -1.466307242995647755e+02
1.661538461538461320e+01 -1.465961958434134544e+02
1.663492063492063266e+01 -1.465062362307325259e+02
1.665445665445665213e+01 -1.464933470450397408e+02
1.667399267399267160e+01 -1.465909580745247638e+02
1.669352869352869106e+01 -1.468755499777959130e+02
1.671306471306471053e+01 -1.469997309739461002e+02
1.673260073260073000e+01 -1.470139287004249979e+02
1.675213675213674946e+01 -1.467716526431824207e+02
1.677167277167276893e+01 -1.463542666321794172e+02
1.679120879120878840e+01 -1.462275602037350950e+02
1.681074481074480786e+01 -1.462545099701902416e+02
1.683028083028082733e+01 -1.462558146099867145e+02
1.684981684981684680e+01 -1.463089707922939624e+02
1.686935286935286626e+01 -1.464567395089008244e+02
1.688888888888888573e+01 -1.464838953979180474e+02
1.690842490842490520e+01 -1.464500804623550039e+02
1.692796092796092466e+01 -1.465703737635303412e+02
1.694749694749694413e+01 -1.464900871136716773e+02
1.696703296703296360e+01 -1.464017276711055047e+02
1.698656898656898306e+01 -1.466276060975862379e+02
1.700610500610500253e+01 -1.468192943244854405e+02
1.702564102564102910e+01 -1.468438085648311926e+02
1.704517704517704857e+01 -1.470461113669418012e+02
1.706471306471306804e+01 -1.472330991779295744e+02
1.708424908424908750e+01 -1.471535096427381291e+02
1.710378510378510697e+01 -1.470059721043320451e+02
1.712332112332112644e+01 -1.469112290427834182e+02
1.714285714285714590e+01 -1.469536509501596981e+02
1.716239316239316537e+01 -1.469518395449349555e+02
1.718192918192918484e+01 -1.469652902485211996e+02
1.720146520146520430e+01 -1.469871902678381730e+02
1.722100122100122377e+01 -1.469377811309387312e+02
1.724053724053724324e+01 -1.468810916597853691e+02
1.726007326007326270e+01 -1.469930516327317491e+02
1.727960927960928217e+01 -1.471208145322645464e+02
1.729914529914530164e+01 -1.470561656337401928e+02
1.731868131868132110e+01 -1.472207568885648925e+02
1.733821733821734057e+01 -1.473882012761296494e+02
1.735775335775336004e+01 -1.473542368983750066e+02
1.737728937728937950e+01 -1.472776932314666851e+02
1.739682539682539897e+01 -1.472385955983785095e+02
1.741636141636141843e+01 -1.472436564875704903e+02
1.743589743589743790e+01 -1.473451109170164273e+02
1.745543345543345737e+01 -1.474563725737440620e+02
1.747496947496947683e+01 -1.471866806247693376e+02
1.749450549450549630e+01 -1.472283001707687617e+02
1.751404151404151577e+01 -1.473342223000306603e+02
1.753357753357753523e+01 -1.473220706136193598e+02
1.755311355311355470e+01 -1.473473957556340679e+02
1.757264957264957417e+01 -1.473788930429769835e+02
1.759218559218559363e+01 -1.473671994676515169e+02
1.761172161172161310e+01 -1.469901550244213411e+02
1.763125763125763257e+01 -1.471075314893201096e+02
1.765079365079365203e+01 -1.476531837592174838e+02
1.767032967032967150e+01 -1.477361342167149587e+02
1.768986568986569097e+01 -1.477928034040367322e+02
1.770940170940171043e+01 -1.478793728547066451e+02
1.772893772893772990e+01 -1.478257875028564285e+02
1.774847374847374937e+01 -1.476817427076849754e+02
1.776800976800976883e+01 -1.476667466119336609e+02
1.778754578754578830e+01 -1.476956373549207058e+02
1.780708180708180777e+01 -1.476280484620622815e+02
1.782661782661782723e+01 -1.478270794318021046e+02
1.784615384615384670e+01 -1.480150434230135374e+02
1.786568986568986617e+01 -1.479422593119292628e+02
1.788522588522588563e+01 -1.478928382643466648e+02
1.790476190476190510e+01 -1.478989449694757070e+02
1.792429792429792457e+01 -1.479467098718240265e+02
1.794383394383394403e+01 -1.479135761541822092e+02
1.796336996336996350e+01 -1.479591482653997900e+02
1.798290598290598297e+01 -1.482072108719833068e+02
1.800244200244200243e+01 -1.483068697741044275e+02
1.802197802197802190e+01 -1.480874793624507220e+02
1.804151404151404137e+01 -1.478378435507281949e+02
1.806105006105006083e+01 -1.478107921076502578e+02
1.808058608058608030e+01 -1.478827138424950078e+02
1.810012210012209977e+01 -1.479474623314371513e+02
1.811965811965811923e+01 -1.479965673307528959e+02
1.813919413919413870e+01 -1.478534693731345442e+02
1.815873015873015817e+01 -1.478917354841544523e+02
1.817826617826617763e+01 -1.478430486599430651e+02
1.819780219780219710e+01 -1.476715987568082369e+02
1.821733821733821657e+01 -1.476977103301679222e+02
1.823687423687423603e+01 -1.478218279261009513e+02
1.825641025641025550e+01 -1.479685749643001316e+02
1.827594627594627497e+01 -1.477455843196657668e+02
1.829548229548229443e+01 -1.477692624310417955e+02
1.831501831501831390e+01 -1.478674934196860420e+02
1.833455433455433337e+01 -1.476055996137110071e+02
1.835409035409035283e+01 -1.477769974087558751e+02
1.837362637362637230e+01 -1.478830318301319551e+02
1.839316239316239177e+01 -1.479202030431815729e+02
1.841269841269841123e+01 -1.479329900675957958e+02
1.843223443223443070e+01 -1.479791695479367490e+02
1.845177045177045017e+01 -1.479286150035478329e+02
1.847130647130646963e+01 -1.476191423720728153e+02
1.849084249084248910e+01 -1.479515567050363529e+02
1.851037851037850857e+01 -1.480611363770115361e+02
1.852991452991452803e+01 -1.478819940648041609e+02
1.854945054945054750e+01 -1.479092196999924624e+02
1.856898656898656697e+01 -1.478875904722729047e+02
1.858852258852258643e+01 -1.478397232731368263e+02
1.860805860805860590e+01 -1.478144206990324676e+02
1.862759462759462536e+01 -1.479721045188647395e+02
1.864713064713064483e+01 -1.479817246522855498e+02
1.866666666666666430e+01 -1.480145144976515041e+02
1.868620268620268376e+01 -1.480803352597259845e+02
1.870573870573870323e+01 -1.480820153232645282e+02
1.872527472527472270e+01 -1.480541718807194229e+02
1.874481074481074216e+01 -1.480885407766262176e+02
1.876434676434676163e+01 -1.481030384878738744e+02
1.878388278388278110e+01 -1.478897871679041884e+02
1.880341880341880056e+01 -1.477300728703595496e+02
1.882295482295482003e+01 -1.476153436799067720e+02
1.884249084249083950e+01 -1.476063094939054849e+02
1.886202686202685896e+01 -1.476090138595944836e+02
1.888156288156287843e+01 -1.476176324338977111e+02
1.890109890109889790e+01 -1.478286578047201374e+02
1.892063492063491736e+01 -1.480259783312988020e+02
1.894017094017093683e+01 -1.479469673289432592e+02
1.895970695970695630e+01 -1.479388490592348546e+02
1.897924297924297576e+01 -1.477915890469578812e+02
1.899877899877899523e+01 -1.477058442853759459e+02
1.901831501831502180e+01 -1.478374588407121735e+02
1.903785103785104127e+01 -1.478137106313616016e+02
1.905738705738706074e+01 -1.479713641286335530e+02
1.907692307692308020e+01 -1.482293734750130341e+02
1.909645909645909967e+01 -1.482486258436134108e+02
1.911599511599511914e+01 -1.482534937664724453e+02
1.913553113553113860e+01 -1.482798017700622779e+02
1.915506715506715807e+01 -1.484739011169857577e+02
1.917460317460317754e+01 -1.484563485407167320e+02
1.919413919413919700e+01 -1.484816994861519106e+02
1.921367521367521647e+01 -1.488957048312483948e+02
1.923321123321123594e+01 -1.490257562793582622e+02
1.925274725274725540e+01 -1.489807778981626143e+02
1.927228327228327487e+01 -1.489957732168620055e+02
1.929181929181929434e+01 -1.489989597241102217e+02
1.931135531135531380e+01 -1.488847926470266430e+02
1.933089133089133327e+01 -1.489216752609415835e+02
1.935042735042735274e+01 -1.493520298073592016e+02
1.936996336996337220e+01 -1.494677053536620974e+02
1.938949938949939167e+01 -1.495661164459022530e+02
1.940903540903541113e+01 -1.495459462990104100e+02
1.942857142857143060e+01 -1.493347398928008261e+02
1.944810744810745007e+01 -1.491067481281647815e+02
1.946764346764346953e+01 -1.488745202457648134e+02
1.948717948717948900e+01 -1.488972319218097482e+02
1.950671550671550847e+01 -1.489067100410551632e+02
1.952625152625152793e+01 -1.488758693033168186e+02
1.954578754578754740e+01 -1.488315225620060858e+02
1.956532356532356687e+01 -1.488068794029311448e+02
1.958485958485958633e+01 -1.488185052666041202e+02
1.960439560439560580e+01 -1.488991135842898075e+02
1.962393162393162527e+01 -1.488889513222611356e+02
1.964346764346764473e+01 -1.489261844260484509e+02
1.966300366300366420e+01 -1.491774349014850998e+02
1.968253968253968367e+01 -1.493821438240964312e+02
1.970207570207570313e+01 -1.496082044314294421e+02
1.972161172161172260e+01 -1.496738869847998217e+02
1.974114774114774207e+01 -1.495302748400031874e+02
1.976068376068376153e+01 -1.495124813042441474e+02
1.978021978021978100e+01 -1.495272899720848443e+02
1.979975579975580047e+01 -1.495975788974501484e+02
1.981929181929181993e+01 -1.498497831401308531e+02
1.983882783882783940e+01 -1.498143134617582461e+02
1.985836385836385887e+01 -1.498847049239424223e+02
1.987789987789987833e+01 -1.500707676555579724e+02
1.989743589743589780e+01 -1.499668970194107942e+02
1.991697191697191727e+01 -1.498420692532424709e+02
1.993650793650793673e+01 -1.496344933117354685e+02
1.995604395604395620e+01 -1.494920300404654654e+02
1.997557997557997567e+01 -1.495363858605652467e+02
1.999511599511599513e+01 -1.495373471498934350e+02
2.001465201465201460e+01 -1.495621847057731770e+02
2.003418803418803407e+01 -1.496698269972388573e+02
2.005372405372405353e+01 -1.497582121842644938e+02
2.007326007326007300e+01 -1.497632532312300384e+02
2.009279609279609247e+01 -1.497175393721704211e+02
2.011233211233211193e+01 -1.498036401264173492e+02
2.013186813186813140e+01 -1.499033142105726881e+02
2.015140415140415087e+01 -1.498606053482628795e+02
2.017094017094017033e+01 -1.498071145633466017e+02
2.019047619047618980e+01 -1.499267078136398368e+02
2.021001221001220927e+01 -1.500682724338043954e+02
2.022954822954822873e+01 -1.501454005002191252e+02
2.024908424908424820e+01 -1.500467187498297790e+02
2.026862026862026767e+01 -1.500558596432524610e+02
2.028815628815628713e+01 -1.503596950060596953e+02
2.030769230769230660e+01 -1.506965325797786761e+02
2.032722832722832607e+01 -1.510669041655267790e+02
2.034676434676434553e+01 -1.515561484320205636e+02
2.036630036630036500e+01 -1.516051982329090606e+02
2.038583638583638447e+01 -1.513807044292904607e+02
2.040537240537240393e+01 -1.513710001804384149e+02
2.042490842490842340e+01 -1.514892903890030880e+02
2.044444444444444287e+01 -1.515530406226030209e+02
2.046398046398046233e+01 -1.515508561257485951e+02
2.048351648351648180e+01 -1.515427326512639752e+02
2.050305250305250127e+01 -1.516650848956217317e+02
2.052258852258852073e+01 -1.516899296121571012e+02
2.054212454212454020e+01 -1.516542986279298475e+02
2.056166056166055967e+01 -1.516624379335499668e+02
2.058119658119657913e+01 -1.516417007059556283e+02
2.060073260073259860e+01 -1.516526226345715429e+02
2.062026862026861806e+01 -1.517375970191121155e+02
2.063980463980463753e+01 -1.517365470615161200e+02
2.065934065934065700e+01 -1.517025301651839015e+02
2.067887667887667646e+01 -1.517344363235062303e+02
2.069841269841269593e+01 -1.517276968951429978e+02
2.071794871794871540e+01 -1.517172074148438981e+02
2.073748473748473486e+01 -1.518700672274504200e+02
2.075702075702075433e+01 -1.517200767287462781e+02
2.077655677655677380e+01 -1.516766313372848458e+02
2.079609279609279326e+01 -1.519471534144548173e+02
2.081562881562881273e+01 -1.523535782912074126e+02
2.083516483516483220e+01 -1.525125804066355215e+02
2.085470085470085166e+01 -1.522291626136226910e+02
2.087423687423687113e+01 -1.521959963202859853e+02
2.089377289377289060e+01 -1.522006015895383086e+02
2.091330891330891006e+01 -1.522287071434280392e+02
2.093284493284492953e+01 -1.522211976805199924e+02
2.095238095238094900e+01 -1.522633888442255170e+02
2.097191697191696846e+01 -1.522767200136245549e+02
2.099145299145298793e+01 -1.522726222009340802e+02
2.101098901098900740e+01 -1.522855229830499297e+02
2.103052503052503397e+01 -1.523670447455689043e+02
2.105006105006105344e+01 -1.524754657849460955e+02
2.106959706959707290e+01 -1.525002577576217391e+02
2.108913308913309237e+01 -1.520669623478896710e+02
2.110866910866911184e+01 -1.516868323530244425e+02
2.112820512820513130e+01 -1.518219057467176754e+02
2.114774114774115077e+01 -1.517738619365375712e+02
2.116727716727717024e+01 -1.517923699666158086e+02
2.118681318681318970e+01 -1.519028978521857312e+02
2.120634920634920917e+01 -1.518104223450871473e+02
2.122588522588522864e+01 -1.518492961150133738e+02
2.124542124542124810e+01 -1.517456205559937246e+02
2.126495726495726757e+01 -1.518409109423061807e+02
2.128449328449328704e+01 -1.520032123858869113e+02
2.130402930402930650e+01 -1.520846349553397943e+02
2.132356532356532597e+01 -1.520088963256904151e+02
2.134310134310134544e+01 -1.518371177963417153e+02
2.136263736263736490e+01 -1.517259238064279145e+02
2.138217338217338437e+01 -1.515489448996316355e+02
2.140170940170940383e+01 -1.514315307511184585e+02
2.142124542124542330e+01 -1.514534053564194380e+02
2.144078144078144277e+01 -1.514710073255079976e+02
2.146031746031746223e+01 -1.514977221409471326e+02
2.147985347985348170e+01 -1.515177240892722637e+02
2.149938949938950117e+01 -1.516606542097586328e+02
2.151892551892552063e+01 -1.518253625345774935e+02
2.153846153846154010e+01 -1.518602907434391796e+02
2.155799755799755957e+01 -1.517763820474712020e+02
2.157753357753357903e+01 -1.517731048135054266e+02
2.159706959706959850e+01 -1.518403778195711311e+02
2.161660561660561797e+01 -1.519042935694493508e+02
2.163614163614163743e+01 -1.520513120419273889e+02
2.165567765567765690e+01 -1.521815233789657213e+02
2.167521367521367637e+01 -1.521805873786340442e+02
2.169474969474969583e+01 -1.521483646506807759e+02
2.171428571428571530e+01 -1.522640599008717288e+02
2.173382173382173477e+01 -1.524713629686337981e+02
2.175335775335775423e+01 -1.524910666117764890e+02
2.177289377289377370e+01 -1.524878064523998376e+02
2.179242979242979317e+01 -1.525265491882418019e+02
2.181196581196581263e+01 -1.526108340472871134e+02
2.183150183150183210e+01 -1.527066864024005781e+02
2.185103785103785157e+01 -1.527042740066163731e+02
2.187057387057387103e+01 -1.526456480373239515e+02
2.189010989010989050e+01 -1.525859049953384101e+02
2.190964590964590997e+01 -1.524602968416929230e+02
2.192918192918192943e+01 -1.523753592784040336e+02
2.194871794871794890e+01 -1.523875598191627034e+02
2.196825396825396837e+01 -1.526577040020966933e+02
2.198778998778998783e+01 -1.529500070298907985e+02
2.200732600732600730e+01 -1.528935125475315715e+02
2.202686202686202677e+01 -1.529819971605877242e+02
2.204639804639804623e+01 -1.530313259943968660e+02
2.206593406593406570e+01 -1.526852241178091845e+02
2.208547008547008517e+01 -1.524843585837128046e+02
2.210500610500610463e+01 -1.524013986045136164e+02
2.212454212454212410e+01 -1.526193972748294527e+02
2.214407814407814357e+01 -1.527867700859889339e+02
2.216361416361416303e+01 -1.527708105153070903e+02
2.218315018315018250e+01 -1.527875728925746159e+02
2.220268620268620197e+01 -1.527760358191275429e+02
2.222222222222222143e+01 -1.530253899914944498e+02
2.224175824175824090e+01 -1.530395169456901101e+02
2.226129426129426037e+01 -1.531769664858146882e+02
2.228083028083027983e+01 -1.529893214980427842e+02
2.230036630036629930e+01 -1.529783956950504091e+02
2.231990231990231877e+01 -1.528534039288784925e+02
2.233943833943833823e+01 -1.526462274873049410e+02
2.235897435897435770e+01 -1.526421895927904586e+02
2.237851037851037717e+01 -1.525831566714555549e+02
2.239804639804639663e+01 -1.521820122356282639e+02
2.241758241758241610e+01 -1.518495424487414880e+02
2.243711843711843557e+01 -1.515875004679437552e+02
2.245665445665445503e+01 -1.513779350313104999e+02
2.247619047619047450e+01 -1.514153378549416971e+02
2.249572649572649397e+01 -1.514478874193861486e+02
2.251526251526251343e+01 -1.514578428007771436e+02
2.253479853479853290e+01 -1.515256785416725620e+02
2.255433455433455237e+01 -1.515622659039159430e+02
2.257387057387057183e+01 -1.516210138246439953e+02
2.259340659340659130e+01 -1.515768237675558225e+02
2.261294261294261077e+01 -1.516372019474189585e+02
2.263247863247863023e+01 -1.516450773517838115e+02
2.265201465201464970e+01 -1.515652103116551359e+02
2.267155067155066916e+01 -1.515455251786126496e+02
2.269108669108668863e+01 -1.515349494746358232e+02
2.271062271062270810e+01 -1.514299797236000416e+02
2.273015873015872756e+01 -1.514550168949682529e+02
2.274969474969474703e+01 -1.514561846836170673e+02
2.276923076923076650e+01 -1.513897012450686930e+02
2.278876678876678596e+01 -1.514134888438296116e+02
2.280830280830280543e+01 -1.514449397712959637e+02
2.282783882783882490e+01 -1.514627457160603399e+02
2.284737484737484436e+01 -1.515900740541235621e+02
2.286691086691086383e+01 -1.516141997911844328e+02
2.288644688644688330e+01 -1.516806185591987912e+02
2.290598290598290276e+01 -1.517045820086892434e+02
2.292551892551892223e+01 -1.517666782069217675e+02
2.294505494505494170e+01 -1.520750857953726438e+02
2.296459096459096116e+01 -1.523765162311930794e+02
2.298412698412698063e+01 -1.521321815856800299e+02
2.300366300366300010e+01 -1.518121412240407437e+02
2.302319902319902667e+01 -1.517505102071325780e+02
2.304273504273504614e+01 -1.516893167564614373e+02
2.306227106227106560e+01 -1.517041939945625586e+02
2.308180708180708507e+01 -1.517458054951722204e+02
2.310134310134310454e+01 -1.517485401905693152e+02
2.312087912087912400e+01 -1.518570814527115544e+02
2.314041514041514347e+01 -1.518629689457770553e+02
2.315995115995116294e+01 -1.520559600341353530e+02
2.317948717948718240e+01 -1.520801856353193386e+02
2.319902319902320187e+01 -1.521602391298388284e+02
2.321855921855922134e+01 -1.523400476523868008e+02
2.323809523809524080e+01 -1.522696087728436964e+02
2.325763125763126027e+01 -1.522821292221466933e+02
2.327716727716727974e+01 -1.526995531540244997e+02
2.329670329670329920e+01 -1.530837351441932697e+02
2.331623931623931867e+01 -1.534523756429320258e+02
2.333577533577533814e+01 -1.538054269889496766e+02
2.335531135531135760e+01 -1.537832184305195824e+02
2.337484737484737707e+01 -1.536964112073036119e+02
2.339438339438339653e+01 -1.536299596240042149e+02
2.341391941391941600e+01 -1.535865374418212923e+02
2.343345543345543547e+01 -1.535302254528730828e+02
2.345299145299145493e+01 -1.535522251308748309e+02
2.347252747252747440e+01 -1.536247557778398516e+02
2.349206349206349387e+01 -1.536198041411497854e+02
2.351159951159951333e+01 -1.536068480793419440e+02
2.353113553113553280e+01 -1.536533996342136561e+02
2.355067155067155227e+01 -1.536541317516470144e+02
2.357020757020757173e+01 -1.536237503077758788e+02
2.358974358974359120e+01 -1.538104588444469130e+02
2.360927960927961067e+01 -1.537847096425493874e+02
2.362881562881563013e+01 -1.537945631733665550e+02
2.364835164835164960e+01 -1.539538002637276577e+02
2.366788766788766907e+01 -1.539946264762724013e+02
2.368742368742368853e+01 -1.541236643682709087e+02
2.370695970695970800e+01 -1.540975174446806193e+02
2.372649572649572747e+01 -1.540555455757422578e+02
2.374603174603174693e+01 -1.541846158517084291e+02
2.376556776556776640e+01 -1.542751584370235776e+02
2.378510378510378587e+01 -1.542144121942755248e+02
2.380463980463980533e+01 -1.541755047842290764e+02
2.382417582417582480e+01 -1.541482406560940603e+02
2.384371184371184427e+01 -1.540195287867809952e+02
2.386324786324786373e+01 -1.544276638574687013e+02
2.388278388278388320e+01 -1.550211996973360442e+02
2.390231990231990267e+01 -1.551409760693565261e+02
2.392185592185592213e+01 -1.552479343075053180e+02
2.394139194139194160e+01 -1.552291435657115244e+02
2.396092796092796107e+01 -1.553132596795555855e+02
2.398046398046398053e+01 -1.553339497898011814e+02
2.400000000000000000e+01 -1.553508761300661831e+02
2.401953601953601947e+01 -1.555248768855692560e+02
2.403907203907203893e+01 -1.557380017824213780e+02
2.405860805860805840e+01 -1.557823259318569171e+02
2.407814407814407787e+01 -1.557949324744621151e+02
2.409768009768009733e+01 -1.557633178884015308e+02
2.411721611721611680e+01 -1.560160102922540091e+02
2.413675213675213627e+01 -1.561251516800628565e+02
2.415628815628815573e+01 -1.560880956714222805e+02
2.417582417582417520e+01 -1.560897327574314772e+02
2.419536019536019467e+01 -1.563084017217049393e+02
2.421489621489621413e+01 -1.562574991105442734e+02
2.423443223443223360e+01 -1.561096404806338001e+02
2.425396825396825307e+01 -1.561106796066638367e+02
2.427350427350427253e+01 -1.562580309443407032e+02
2.429304029304029200e+01 -1.563861444592989187e+02
2.431257631257631147e+01 -1.564268196368492170e+02
2.433211233211233093e+01 -1.564579419767518687e+02
2.435164835164835040e+01 -1.564280631562038195e+02
2.437118437118436987e+01 -1.564168432465627063e+02
2.439072039072038933e+01 -1.566076769848431525e+02
2.441025641025640880e+01 -1.567708099983858290e+02
2.442979242979242827e+01 -1.567957378148061025e+02
2.444932844932844773e+01 -1.569343294152551493e+02
2.446886446886446720e+01 -1.569402041270459733e+02
2.448840048840048667e+01 -1.569020823136293075e+02
2.450793650793650613e+01 -1.565502646587863183e+02
2.452747252747252560e+01 -1.564606955869304272e+02
2.454700854700854507e+01 -1.565892245086304797e+02
2.456654456654456453e+01 -1.564699709269199843e+02
2.458608058608058400e+01 -1.565106804594015273e+02
2.460561660561660347e+01 -1.566776844174838743e+02
2.462515262515262293e+01 -1.568484410761255390e+02
2.464468864468864240e+01 -1.568171103263593125e+02
2.466422466422466186e+01 -1.568804923070495079e+02
2.468376068376068133e+01 -1.568108863126505810e+02
2.470329670329670080e+01 -1.568596754741390953e+02
2.472283272283272026e+01 -1.570041427768745166e+02
2.474236874236873973e+01 -1.569731330239216618e+02
2.476190476190475920e+01 -1.568522858934255453e+02
2.478144078144077866e+01 -1.569152992343952064e+02
2.480097680097679813e+01 -1.568545394738231948e+02
2.482051282051281760e+01 -1.569073489688463212e+02
2.484004884004883706e+01 -1.568928261566736921e+02
2.485958485958485653e+01 -1.568612824237413577e+02
2.487912087912087600e+01 -1.568778682120498615e+02
2.489865689865689546e+01 -1.568773337544159858e+02
2.491819291819291493e+01 -1.568902672316966687e+02
2.493772893772893440e+01 -1.566045475803802560e+02
2.495726495726495386e+01 -1.561562493281962531e+02
2.497680097680097333e+01 -1.560024858436375155e+02
2.499633699633699280e+01 -1.559781964432098960e+02
2.501587301587301226e+01 -1.559601989551493375e+02
2.503540903540903173e+01 -1.559200789827696667e+02
2.505494505494505120e+01 -1.559399579637025681e+02
2.507448107448107066e+01 -1.558365398742686239e+02
2.509401709401709013e+01 -1.558826379516840461e+02
2.511355311355310960e+01 -1.560833791040101630e+02
2.513308913308912906e+01 -1.562464461127675293e+02
2.515262515262514853e+01 -1.561778783620742956e+02
2.517216117216116800e+01 -1.560711459920864570e+02
2.519169719169718746e+01 -1.560586645495642131e+02
2.521123321123320693e+01 -1.560699901825908000e+02
2.523076923076922640e+01 -1.560486105255982068e+02
2.525030525030524586e+01 -1.560388443211484173e+02
2.526984126984126533e+01 -1.560218860359225914e+02
2.528937728937728480e+01 -1.560152030459137222e+02
2.530891330891330426e+01 -1.558773858611240541e+02
2.532844932844932373e+01 -1.559054839519733378e+02
2.534798534798534320e+01 -1.557995975910670836e+02
2.536752136752136266e+01 -1.558855229708769059e+02
2.538705738705738213e+01 -1.562705986311718220e+02
2.540659340659340160e+01 -1.563741780045748726e+02
2.542612942612942106e+01 -1.563345118238655118e+02
2.544566544566544053e+01 -1.560763100104531418e+02
2.546520146520146000e+01 -1.559089018188155364e+02
2.548473748473747946e+01 -1.559356723325122118e+02
2.550427350427349893e+01 -1.559278706604141860e+02
2.552380952380951840e+01 -1.559655749563900144e+02
2.554334554334553786e+01 -1.559039287548018820e+02
2.556288156288155733e+01 -1.560067031695780599e+02
2.558241758241757680e+01 -1.559661403711333207e+02
2.560195360195359626e+01 -1.560152208494077399e+02
2.562148962148961573e+01 -1.561881483686798902e+02
2.564102564102563520e+01 -1.563573399862879114e+02
2.566056166056165466e+01 -1.563406985562444618e+02
2.568009768009767413e+01 -1.564561578445211580e+02
2.569963369963369360e+01 -1.564727911780009890e+02
2.571916971916971306e+01 -1.564824172856233133e+02
2.573870573870573253e+01 -1.564925509873539511e+02
2.575824175824175200e+01 -1.562288731073730332e+02
2.577777777777777146e+01 -1.561205596049371707e+02
2.579731379731379093e+01 -1.560961209394799880e+02
2.581684981684981040e+01 -1.562968736527554654e+02
2.583638583638582986e+01 -1.567722792587869094e+02
2.585592185592184933e+01 -1.567661324815351804e+02
2.587545787545786879e+01 -1.567584877588110999e+02
2.589499389499388826e+01 -1.567081837534424835e+02
2.591452991452990773e+01 -1.567286618779536695e+02
2.593406593406592719e+01 -1.567617943731131902e+02
2.595360195360194666e+01 -1.569199830195859704e+02
2.597313797313796613e+01 -1.569049519855195172e+02
2.599267399267398559e+01 -1.567649880681372281e+02
2.601221001221000506e+01 -1.567080915829247090e+02
2.603174603174603874e+01 -1.567822305949758857e+02
2.605128205128205821e+01 -1.569410291153824062e+02
2.607081807081807767e+01 -1.569446063903035622e+02
2.609035409035409714e+01 -1.568970703784083867e+02
2.610989010989011661e+01 -1.568651284701764439e+02
2.612942612942613607e+01 -1.565499030180502302e+02
2.614896214896215554e+01 -1.565155609904403491e+02
2.616849816849817500e+01 -1.564532255826168523e+02
2.618803418803419447e+01 -1.565224959906320521e+02
2.620757020757021394e+01 -1.565139952444958453e+02
2.622710622710623340e+01 -1.565680977981901663e+02
2.624664224664225287e+01 -1.566571426524736808e+02
2.626617826617827234e+01 -1.566436656774932032e+02
2.628571428571429180e+01 -1.566611141300753900e+02
2.630525030525031127e+01 -1.566820558344323615e+02
2.632478632478633074e+01 -1.571235990671550837e+02
2.634432234432235020e+01 -1.572479336043622595e+02
2.636385836385836967e+01 -1.570918615490944319e+02
2.638339438339438914e+01 -1.571885088712035099e+02
2.640293040293040860e+01 -1.571151350378772236e+02
2.642246642246642807e+01 -1.571844531908450335e+02
2.644200244200244754e+01 -1.570452990157563704e+02
2.646153846153846700e+01 -1.571131432410602713e+02
2.648107448107448647e+01 -1.571881275471042443e+02
2.650061050061050594e+01 -1.571919605831636773e+02
2.652014652014652540e+01 -1.571533030600152472e+02
2.653968253968254487e+01 -1.570598351589991921e+02
2.655921855921856434e+01 -1.570892074875493734e+02
2.657875457875458380e+01 -1.571056225113990479e+02
2.659829059829060327e+01 -1.571442431219642799e+02
2.661782661782662274e+01 -1.571916851834901081e+02
2.663736263736264220e+01 -1.574914242688217598e+02
2.665689865689866167e+01 -1.576013964591773231e+02
2.667643467643468114e+01 -1.576426685984513085e+02
2.669597069597070060e+01 -1.576730385287656020e+02
2.671550671550672007e+01 -1.576884909684208935e+02
2.673504273504273954e+01 -1.580006660212637826e+02
2.675457875457875900e+01 -1.578802611164787209e+02
2.677411477411477847e+01 -1.579283763288363218e+02
2.679365079365079794e+01 -1.580311617320252537e+02
2.681318681318681740e+01 -1.580030578910829888e+02
2.683272283272283687e+01 -1.579106271157960464e+02
2.685225885225885634e+01 -1.579049150433887689e+02
2.687179487179487580e+01 -1.580900129752836563e+02
2.689133089133089527e+01 -1.582063233096133956e+02
2.691086691086691474e+01 -1.581082181080511475e+02
2.693040293040293420e+01 -1.580852046578388297e+02
2.694993894993895367e+01 -1.581550676603381476e+02
2.696947496947497314e+01 -1.581535884968570826e+02
2.698901098901099260e+01 -1.582965325145961515e+02
2.700854700854701207e+01 -1.588050680224073403e+02
2.702808302808303154e+01 -1.588918884083730916e+02
2.704761904761905100e+01 -1.590762622886854842e+02
2.706715506715507047e+01 -1.593081458119579281e+02
2.708669108669108994e+01 -1.591954607854738128e+02
2.710622710622710940e+01 -1.592631136787212540e+02
2.712576312576312887e+01 -1.591937629386132755e+02
2.714529914529914834e+01 -1.593568109660648986e+02
2.716483516483516780e+01 -1.594381463774547001e+02
2.718437118437118727e+01 -1.595704552099741704e+02
2.720390720390720674e+01 -1.593875986706077867e+02
2.722344322344322620e+01 -1.596258574305719549e+02
2.724297924297924567e+01 -1.597237266227012924e+02
2.726251526251526514e+01 -1.596587379288377235e+02
2.728205128205128460e+01 -1.597825912304253961e+02
2.730158730158730407e+01 -1.599006590147963038e+02
2.732112332112332354e+01 -1.600968884616212335e+02
2.734065934065934300e+01 -1.601647522918914319e+02
2.736019536019536247e+01 -1.601418752084769892e+02
2.737973137973138194e+01 -1.601289646742162631e+02
2.739926739926740140e+01 -1.601921016838415142e+02
2.741880341880342087e+01 -1.602288934860871166e+02
2.743833943833944033e+01 -1.602092729526728476e+02
2.745787545787545980e+01 -1.601447915925273833e+02
2.747741147741147927e+01 -1.600584761550520341e+02
2.749694749694749873e+01 -1.600080860780522016e+02
2.751648351648351820e+01 -1.597653386137552900e+02
2.753601953601953767e+01 -1.597823879972536076e+02
2.755555555555555713e+01 -1.598046801843716480e+02
2.757509157509157660e+01 -1.600515395425394445e+02
2.759462759462759607e+01 -1.600462025707686280e+02
2.761416361416361553e+01 -1.600072665260138649e+02
2.763369963369963500e+01 -1.601736676980710286e+02
2.765323565323565447e+01 -1.599921841820560360e+02
2.767277167277167393e+01 -1.599256839509959036e+02
2.769230769230769340e+01 -1.598252695214742403e+02
2.771184371184371287e+01 -1.599292322176162600e+02
2.773137973137973233e+01 -1.600528077200863777e+02
2.775091575091575180e+01 -1.600550736254902233e+02
2.777045177045177127e+01 -1.599077476061660548e+02
2.778998778998779073e+01 -1.599491571421538936e+02
2.780952380952381020e+01 -1.599696849836941510e+02
2.782905982905982967e+01 -1.598013866395946536e+02
2.784859584859584913e+01 -1.599182167175647464e+02
2.786813186813186860e+01 -1.597304285319751784e+02
2.788766788766788807e+01 -1.597361720462448318e+02
2.790720390720390753e+01 -1.596455678565455116e+02
2.792673992673992700e+01 -1.596432994526445555e+02
2.794627594627594647e+01 -1.596080916224577777e+02
2.796581196581196593e+01 -1.597067601187650894e+02
2.798534798534798540e+01 -1.597618347467293631e+02
2.800488400488400487e+01 -1.598149183860101061e+02
2.802442002442002433e+01 -1.597168875764254494e+02
2.804395604395604380e+01 -1.596934340852189962e+02
2.806349206349206327e+01 -1.596929958289849196e+02
2.808302808302808273e+01 -1.599248039084788502e+02
2.810256410256410220e+01 -1.597205642388411491e+02
2.812210012210012167e+01 -1.597870046056212061e+02
2.814163614163614113e+01 -1.598807274807436443e+02
2.816117216117216060e+01 -1.597890742105196011e+02
2.818070818070818007e+01 -1.597860313727457253e+02
2.820024420024419953e+01 -1.597870666808209137e+02
2.821978021978021900e+01 -1.597665980564592587e+02
2.823931623931623847e+01 -1.597606109033239647e+02
2.825885225885225793e+01 -1.597272619583884250e+02
2.827838827838827740e+01 -1.597681860433542624e+02
2.829792429792429687e+01 -1.599458571764334351e+02
2.831746031746031633e+01 -1.599736949532298240e+02
2.833699633699633580e+01 -1.600543795119074559e+02
2.835653235653235527e+01 -1.601441151050475753e+02
2.837606837606837473e+01 -1.600994004965683644e+02
2.839560439560439420e+01 -1.603760068464761446e+02
2.841514041514041367e+01 -1.604409154913936391e+02
2.843467643467643313e+01 -1.604567761983878711e+02
2.845421245421245260e+01 -1.604063936242145019e+02
2.847374847374847207e+01 -1.605050144253283406e+02
2.849328449328449153e+01 -1.605514105724350600e+02
2.851282051282051100e+01 -1.605957798865623545e+02
2.853235653235653047e+01 -1.608959198447757615e+02
2.855189255189254993e+01 -1.609470579246493855e+02
2.857142857142856940e+01 -1.609843537867899670e+02
2.859096459096458887e+01 -1.609127177081174125e+02
2.861050061050060833e+01 -1.608334992806410355e+02
2.863003663003662780e+01 -1.608618280005967733e+02
2.864957264957264726e+01 -1.608834600304908236e+02
2.866910866910866673e+01 -1.610113166770965449e+02
2.868864468864468620e+01 -1.610508864910545412e+02
2.870818070818070566e+01 -1.611617829769460286e+02
2.872771672771672513e+01 -1.611361191177087449e+02
2.874725274725274460e+01 -1.614560084232531949e+02
2.876678876678876406e+01 -1.615109490879744953e+02
2.878632478632478353e+01 -1.615861083917902761e+02
2.880586080586080300e+01 -1.615541221808112198e+02
2.882539682539682246e+01 -1.616915078067985405e+02
2.884493284493284193e+01 -1.615773465626882626e+02
2.886446886446886140e+01 -1.615221748731272839e+02
2.888400488400488086e+01 -1.615245357336763163e+02
2.890354090354090033e+01 -1.615111008954987426e+02
2.892307692307691980e+01 -1.615051303429841312e+02
2.894261294261293926e+01 -1.616676334691034640e+02
2.896214896214895873e+01 -1.616286493959960922e+02
2.898168498168497820e+01 -1.617135795992900853e+02
2.900122100122099766e+01 -1.618898844446269152e+02
2.902075702075701713e+01 -1.619079417652115183e+02
2.904029304029303660e+01 -1.620508970630608303e+02
2.905982905982905606e+01 -1.619957940809451316e+02
2.907936507936507553e+01 -1.619224529579716432e+02
2.909890109890109500e+01 -1.619982061152724668e+02
2.911843711843711446e+01 -1.620398012195040849e+02
2.913797313797313393e+01 -1.620547681579270147e+02
2.915750915750915340e+01 -1.620009632247750346e+02
2.917704517704517286e+01 -1.620099890806272356e+02
2.919658119658119233e+01 -1.619377238737321534e+02
2.921611721611721180e+01 -1.618644968572847347e+02
2.923565323565323126e+01 -1.617979370728451727e+02
2.925518925518925073e+01 -1.617830989080470943e+02
2.927472527472527020e+01 -1.618332565346920831e+02
2.929426129426128966e+01 -1.617735726818285684e+02
2.931379731379730913e+01 -1.618150067882761789e+02
2.933333333333332860e+01 -1.618007520289189074e+02
2.935286935286934806e+01 -1.618651042027428559e+02
2.937240537240536753e+01 -1.618634983497686335e+02
2.939194139194138700e+01 -1.619303240549353973e+02
2.941147741147740646e+01 -1.620114092151715397e+02
2.943101343101342593e+01 -1.619848300894571764e+02
2.945054945054944540e+01 -1.621224439349452382e+02
2.947008547008546486e+01 -1.623062649915659961e+02
2.948962148962148433e+01 -1.622210708234780157e+02
2.950915750915750380e+01 -1.620616027955344975e+02
2.952869352869352326e+01 -1.623413031404963363e+02
2.954822954822954273e+01 -1.624658579149296145e+02
2.956776556776556220e+01 -1.625679182808874828e+02
2.958730158730158166e+01 -1.628888974950421584e+02
2.960683760683760113e+01 -1.628939928242187989e+02
2.962637362637362060e+01 -1.628480004616608880e+02
2.964590964590964006e+01 -1.628700577833227499e+02
2.966544566544565953e+01 -1.629513231703899692e+02
2.968498168498167900e+01 -1.630583034793225465e+02
2.970451770451769846e+01 -1.630623293401119156e+02
2.972405372405371793e+01 -1.634047867518675048e+02
2.974358974358973740e+01 -1.635788102272607318e+02
2.976312576312575686e+01 -1.636376819245789704e+02
2.978266178266177633e+01 -1.638670254403315312e+02
2.980219780219779580e+01 -1.639129632659888784e+02
2.982173382173381526e+01 -1.639814621411558448e+02
2.984126984126983473e+01 -1.639070688739917614e+02
2.986080586080585419e+01 -1.640641131112114977e+02
2.988034188034187366e+01 -1.641481461252352574e+02
2.989987789987789313e+01 -1.640773300141022162e+02
2.991941391941391259e+01 -1.640484668906861430e+02
2.993894993894993206e+01 -1.641642357185480989e+02
2.995848595848595153e+01 -1.645705223703288311e+02
2.997802197802197099e+01 -1.645436532934050717e+02
2.999755799755799046e+01 -1.645422001282249198e+02
3.001709401709402414e+01 -1.646856930475118759e+02
3.003663003663004361e+01 -1.647845239519728295e+02
3.005616605616606307e+01 -1.647968456837641611e+02
3.007570207570208254e+01 -1.648932043495451012e+02
3.009523809523810201e+01 -1.649163866384074879e+02
3.011477411477412147e+01 -1.649610599836336746e+02
3.013431013431014094e+01 -1.651883462416552675e+02
3.015384615384616041e+01 -1.647721286452393201e+02
3.017338217338217987e+01 -1.645617439745604145e+02
3.019291819291819934e+01 -1.644737625209151304e+02
3.021245421245421880e+01 -1.646260316378293851e+02
3.023199023199023827e+01 -1.645938561401613356e+02
3.025152625152625774e+01 -1.646072237128686879e+02
3.027106227106227720e+01 -1.646739901123623895e+02
3.029059829059829667e+01 -1.646524335886343522e+02
3.031013431013431614e+01 -1.647703123747433551e+02
3.032967032967033560e+01 -1.647751109636812430e+02
3.034920634920635507e+01 -1.646853634427425845e+02
3.036874236874237454e+01 -1.651113575894229371e+02
3.038827838827839400e+01 -1.652735193838142322e+02
3.040781440781441347e+01 -1.651577955087780083e+02
3.042735042735043294e+01 -1.650433849026860855e+02
3.044688644688645240e+01 -1.650000408514950436e+02
3.046642246642247187e+01 -1.649051994569196609e+02
3.048595848595849134e+01 -1.649477337056019337e+02
3.050549450549451080e+01 -1.650263539710954035e+02
3.052503052503053027e+01 -1.648763069425085348e+02
3.054456654456654974e+01 -1.647966447916051891e+02
3.056410256410256920e+01 -1.648239651451777661e+02
3.058363858363858867e+01 -1.645524388756515464e+02
3.060317460317460814e+01 -1.644430069850412792e+02
3.062271062271062760e+01 -1.644128820314371353e+02
3.064224664224664707e+01 -1.644136591961006957e+02
3.066178266178266654e+01 -1.644442952464431187e+02
3.068131868131868600e+01 -1.644582637139714620e+02
3.070085470085470547e+01 -1.644201749854181855e+02
3.072039072039072494e+01 -1.645233142831925477e+02
3.073992673992674440e+01 -1.645317311497595938e+02
3.075946275946276387e+01 -1.643868126706615271e+02
3.077899877899878334e+01 -1.643876422360585536e+02
3.079853479853480280e+01 -1.643815689735520778e+02
3.081807081807082227e+01 -1.643819919645304708e+02
3.083760683760684174e+01 -1.643276624918797495e+02
3.085714285714286120e+01 -1.644413753152304594e+02
3.087667887667888067e+01 -1.644151983536175692e+02
3.089621489621490014e+01 -1.642788589513309603e+02
3.091575091575091960e+01 -1.642850339275821909e+02
3.093528693528693907e+01 -1.641566550814584673e+02
3.095482295482295854e+01 -1.641963091599309905e+02
3.097435897435897800e+01 -1.642104301211385575e+02
3.099389499389499747e+01 -1.643098384213605527e+02
3.101343101343101694e+01 -1.643253395847629577e+02
3.103296703296703640e+01 -1.646907922346370015e+02
3.105250305250305587e+01 -1.646519184784947072e+02
3.107203907203907534e+01 -1.644422132465082598e+02
3.109157509157509480e+01 -1.644163623276207318e+02
3.111111111111111427e+01 -1.644816961464788392e+02
3.113064713064713374e+01 -1.644673162435370557e+02
3.115018315018315320e+01 -1.644222343175583205e+02
3.116971916971917267e+01 -1.642938897644441170e+02
3.118925518925519214e+01 -1.643401672017806732e+02
3.120879120879121160e+01 -1.642598285634226158e+02
3.122832722832723107e+01 -1.642111658634548235e+02
3.124786324786325054e+01 -1.642407037264958092e+02
3.126739926739927000e+01 -1.642827416267430181e+02
3.128693528693528947e+01 -1.643739378782657354e+02
3.130647130647130894e+01 -1.643602436172373871e+02
3.132600732600732840e+01 -1.641769677801111129e+02
3.134554334554334787e+01 -1.641683091538129986e+02
3.136507936507936734e+01 -1.639686214112648486e+02
3.138461538461538680e+01 -1.638445896364386556e+02
3.140415140415140627e+01 -1.639248281345095677e+02
3.142368742368742573e+01 -1.639430663451121859e+02
3.144322344322344520e+01 -1.639368557531912813e+02
3.146275946275946467e+01 -1.641816866033081510e+02
3.148229548229548413e+01 -1.642513601511888055e+02
3.150183150183150360e+01 -1.642813357121881381e+02
3.152136752136752307e+01 -1.642640078891780320e+02
3.154090354090354253e+01 -1.643028364479940819e+02
3.156043956043956200e+01 -1.641893424279029716e+02
3.157997557997558147e+01 -1.641259370834605420e+02
3.159951159951160093e+01 -1.641837028698684264e+02
3.161904761904762040e+01 -1.643690544349227878e+02
3.163858363858363987e+01 -1.644800536327919360e+02
3.165811965811965933e+01 -1.645967402252453553e+02
3.167765567765567880e+01 -1.645646987369601959e+02
3.169719169719169827e+01 -1.645186903138589400e+02
3.171672771672771773e+01 -1.645608299576247759e+02
3.173626373626373720e+01 -1.644205502347131471e+02
3.175579975579975667e+01 -1.644951963884352608e+02
3.177533577533577613e+01 -1.645259002824207641e+02
3.179487179487179560e+01 -1.645376483772145377e+02
3.181440781440781507e+01 -1.646582593695226251e+02
3.183394383394383453e+01 -1.646631637299775264e+02
3.185347985347985400e+01 -1.647783140391929351e+02
3.187301587301587347e+01 -1.647575125070730735e+02
3.189255189255189293e+01 -1.645764461918711845e+02
3.191208791208791240e+01 -1.643815047358833965e+02
3.193162393162393187e+01 -1.646664799494126328e+02
3.195115995115995133e+01 -1.649101837720732533e+02
3.197069597069597080e+01 -1.648676415862575766e+02
3.199023199023199027e+01 -1.648781695991426091e+02
3.200976800976800973e+01 -1.648447334052480073e+02
3.202930402930402920e+01 -1.648457942267553733e+02
3.204884004884004867e+01 -1.650142885679333631e+02
3.206837606837606813e+01 -1.649207363639207529e+02
3.208791208791208760e+01 -1.651228011121414170e+02
3.210744810744810707e+01 -1.651333669543476219e+02
3.212698412698412653e+01 -1.649753120629338810e+02
3.214652014652014600e+01 -1.650808243315534867e+02
3.216605616605616547e+01 -1.650998112613320927e+02
3.218559218559218493e+01 -1.651644704027934836e+02
3.220512820512820440e+01 -1.653374189296990266e+02
3.222466422466422387e+01 -1.653727093223690474e+02
3.224420024420024333e+01 -1.656508404813456536e+02
3.226373626373626280e+01 -1.657021445484726030e+02
3.228327228327228227e+01 -1.655451128009868285e+02
3.230280830280830173e+01 -1.651327264494825897e+02
3.232234432234432120e+01 -1.649281796953001731e+02
3.234188034188034067e+01 -1.648776844136490922e+02
3.236141636141636013e+01 -1.646715752547025886e+02
3.238095238095237960e+01 -1.645134347547824234e+02
3.240048840048839907e+01 -1.645592484784226883e+02
3.242002442002441853e+01 -1.645496576107373414e+02
3.243956043956043800e+01 -1.646712892836229116e+02
3.245909645909645747e+01 -1.647941991212659048e+02
3.247863247863247693e+01 -1.647728504151281470e+02
3.249816849816849640e+01 -1.647837200088736438e+02
3.251770451770451587e+01 -1.647145937432101448e+02
3.253724053724053533e+01 -1.643024366932678504e+02
3.255677655677655480e+01 -1.643273139501545472e+02
3.257631257631257427e+01 -1.642748206741314050e+02
3.259584859584859373e+01 -1.641997532142175373e+02
3.261538461538461320e+01 -1.643325382360100946e+02
3.263492063492063266e+01 -1.642499527392594700e+02
3.265445665445665213e+01 -1.642709618111892382e+02
3.267399267399267160e+01 -1.641361700779259536e+02
3.269352869352869106e+01 -1.641540452206855321e+02
3.271306471306471053e+01 -1.641214691695901138e+02
3.273260073260073000e+01 -1.641078293581870753e+02
3.275213675213674946e+01 -1.641050360751390826e+02
3.277167277167276893e+01 -1.643067834843513992e+02
3.279120879120878840e+01 -1.644171467215962821e+02
3.281074481074480786e+01 -1.645089530708845871e+02
3.283028083028082733e+01 -1.644984154844712236e+02
3.284981684981684680e+01 -1.645018930374696424e+02
3.286935286935286626e+01 -1.643327037325599917e+02
3.288888888888888573e+01 -1.643959076188569952e+02
3.290842490842490520e+01 -1.643490553812045505e+02
3.292796092796092466e+01 -1.642671253673424587e+02
3.294749694749694413e+01 -1.643447691841278413e+02
3.296703296703296360e+01 -1.642961095719240348e+02
3.298656898656898306e+01 -1.643318222196965053e+02
3.300610500610500253e+01 -1.643896889457220141e+02
3.302564102564102200e+01 -1.643545082952949201e+02
3.304517704517704146e+01 -1.643711047116116788e+02
3.306471306471306093e+01 -1.643631402864878339e+02
3.308424908424908040e+01 -1.644697710870380547e+02
3.310378510378509986e+01 -1.644961813002668976e+02
3.312332112332111933e+01 -1.644339567641744679e+02
3.314285714285713880e+01 -1.643862216100665989e+02
3.316239316239315826e+01 -1.645239756499758528e+02
3.318192918192917773e+01 -1.649297790796742618e+02
3.320146520146519720e+01 -1.650751042361807208e+02
3.322100122100121666e+01 -1.650862669579084923e+02
3.324053724053723613e+01 -1.652097160217068961e+02
3.326007326007325560e+01 -1.653353077540158722e+02
3.327960927960927506e+01 -1.653116313714801038e+02
3.329914529914529453e+01 -1.652478225840079347e+02
3.331868131868131400e+01 -1.651667753890588983e+02
3.333821733821733346e+01 -1.649286155150474826e+02
3.335775335775335293e+01 -1.649552748304541296e+02
3.337728937728937240e+01 -1.648915095212041706e+02
3.339682539682539186e+01 -1.649960940836828911e+02
3.341636141636141133e+01 -1.653853083149326437e+02
3.343589743589743080e+01 -1.654240630375579144e+02
3.345543345543345026e+01 -1.654784605671508189e+02
3.347496947496946973e+01 -1.655515899887786304e+02
3.349450549450548920e+01 -1.653786990348755239e+02
3.351404151404150866e+01 -1.654811945880720145e+02
3.353357753357752813e+01 -1.655041849611685620e+02
3.355311355311354760e+01 -1.655501375161375108e+02
3.357264957264956706e+01 -1.654767834348341182e+02
3.359218559218558653e+01 -1.655193858532877584e+02
3.361172161172160600e+01 -1.653594416695151494e+02
3.363125763125762546e+01 -1.652622375775581531e+02
3.365079365079364493e+01 -1.651524152204056861e+02
3.367032967032966440e+01 -1.650771668958637974e+02
3.368986568986568386e+01 -1.650026709731529877e+02
3.370940170940170333e+01 -1.650779480856483588e+02
3.372893772893772280e+01 -1.650286450497471833e+02
3.374847374847374226e+01 -1.651065916340862714e+02
3.376800976800976173e+01 -1.650988774948882281e+02
3.378754578754578120e+01 -1.650876111673964033e+02
3.380708180708180066e+01 -1.648090684143965063e+02
3.382661782661782013e+01 -1.646504708370855212e+02
3.384615384615383959e+01 -1.646597174028505606e+02
3.386568986568985906e+01 -1.647442407459952562e+02
3.388522588522587853e+01 -1.647060933698623160e+02
3.390476190476189799e+01 -1.647021548790932854e+02
3.392429792429791746e+01 -1.646508496020717871e+02
3.394383394383393693e+01 -1.646097219166065884e+02
3.396336996336995639e+01 -1.645765161250552637e+02
3.398290598290597586e+01 -1.644558478951908000e+02
3.400244200244199533e+01 -1.644865579883463056e+02
3.402197802197802901e+01 -1.643817118452834620e+02
3.404151404151404847e+01 -1.643636370888974056e+02
3.406105006105006794e+01 -1.643202485143046943e+02
3.408058608058608741e+01 -1.642894408852418451e+02
3.410012210012210687e+01 -1.643116540092713933e+02
3.411965811965812634e+01 -1.644322904056963637e+02
3.413919413919414581e+01 -1.643716006565140049e+02
3.415873015873016527e+01 -1.643552504463026480e+02
3.417826617826618474e+01 -1.643843055965514282e+02
3.419780219780220420e+01 -1.644093993159561080e+02
3.421733821733822367e+01 -1.646251644385668271e+02
3.423687423687424314e+01 -1.646079696817244837e+02
3.425641025641026260e+01 -1.645509829730380886e+02
3.427594627594628207e+01 -1.643083261947259075e+02
3.429548229548230154e+01 -1.642916414372715224e+02
3.431501831501832100e+01 -1.642311221460441857e+02
3.433455433455434047e+01 -1.642774326378549006e+02
3.435409035409035994e+01 -1.643559367272700342e+02
3.437362637362637940e+01 -1.644621941603702169e+02
3.439316239316239887e+01 -1.642562907034323985e+02
3.441269841269841834e+01 -1.642414618447632790e+02
3.443223443223443780e+01 -1.643315647683445775e+02
3.445177045177045727e+01 -1.642086617874180376e+02
3.447130647130647674e+01 -1.640008065479510719e+02
3.449084249084249620e+01 -1.640388574172831966e+02
3.451037851037851567e+01 -1.641140727011645879e+02
3.452991452991453514e+01 -1.642374747388971628e+02
3.454945054945055460e+01 -1.643975666652679593e+02
3.456898656898657407e+01 -1.643074743773167086e+02
3.458852258852259354e+01 -1.641554557827904546e+02
3.460805860805861300e+01 -1.642540103946463148e+02
3.462759462759463247e+01 -1.643225992798718380e+02
3.464713064713065194e+01 -1.643247101080998789e+02
3.466666666666667140e+01 -1.642367702995019556e+02
3.468620268620269087e+01 -1.644519150648366690e+02
3.470573870573871034e+01 -1.644474499747280731e+02
3.472527472527472980e+01 -1.641723073814534359e+02
3.474481074481074927e+01 -1.641310584907100178e+02
3.476434676434676874e+01 -1.641575037343314420e+02
3.478388278388278820e+01 -1.641188857985424931e+02
3.480341880341880767e+01 -1.641890433995953913e+02
3.482295482295482714e+01 -1.643053498848181277e+02
3.484249084249084660e+01 -1.643276174846748461e+02
3.486202686202686607e+01 -1.644545055199934609e+02
3.488156288156288554e+01 -1.644230744600456546e+02
3.490109890109890500e+01 -1.646169878944406264e+02
3.492063492063492447e+01 -1.646223221380868722e+02
3.494017094017094394e+01 -1.647314158080408220e+02
3.495970695970696340e+01 -1.647984046296041356e+02
3.497924297924298287e+01 -1.647742679642888390e+02
3.499877899877900234e+01 -1.647427996925653133e+02
3.501831501831502180e+01 -1.648500213173187205e+02
3.503785103785104127e+01 -1.648608096825217046e+02
3.505738705738706074e+01 -1.648086267313119890e+02
3.507692307692308020e+01 -1.648792158652162527e+02
3.509645909645909967e+01 -1.647648149611970041e+02
3.511599511599511914e+01 -1.648009619207063565e+02
3.513553113553113860e+01 -1.648876088301201435e+02
3.515506715506715807e+01 -1.650135224325179024e+02
3.517460317460317754e+01 -1.649539324382265590e+02
3.519413919413919700e+01 -1.646183464028162575e+02
3.521367521367521647e+01 -1.644974323888614549e+02
3.523321123321123594e+01 -1.643830533126109401e+02
3.525274725274725540e+01 -1.642117738626121763e+02
3.527228327228327487e+01 -1.644111081418946583e+02
3.529181929181929434e+01 -1.642693812069420289e+02
3.531135531135531380e+01 -1.642444875137952920e+02
3.533089133089133327e+01 -1.643939335324287754e+02
3.535042735042735274e+01 -1.646210645754005668e+02
3.536996336996337220e+01 -1.646123277849683859e+02
3.538949938949939167e+01 -1.642912471618247423e+02
3.540903540903541113e+01 -1.640851774964926335e+02
3.542857142857143060e+01 -1.640735609130206285e+02
3.544810744810745007e+01 -1.642049237671904223e+02
3.546764346764346953e+01 -1.642643691405649236e+02
3.548717948717948900e+01 -1.641934066770401159e+02
3.550671550671550847e+01 -1.641965310098094903e+02
3.552625152625152793e+01 -1.640118034226339034e+02
3.554578754578754740e+01 -1.641940872107152245e+02
3.556532356532356687e+01 -1.641543203815273841e+02
3.558485958485958633e+01 -1.642512609915069675e+02
3.560439560439560580e+01 -1.646179941996200853e+02
3.562393162393162527e+01 -1.646348986916507613e+02
3.564346764346764473e+01 -1.646298354563747921e+02
3.566300366300366420e+01 -1.645153140545358212e+02
3.568253968253968367e+01 -1.645054942665295243e+02
3.570207570207570313e+01 -1.644653239695960849e+02
3.572161172161172260e+01 -1.644453837780151844e+02
3.574114774114774207e+01 -1.644662640726112102e+02
3.576068376068376153e+01 -1.644234575063566126e+02
3.578021978021978100e+01 -1.643245026121008152e+02
3.579975579975580047e+01 -1.640581705358660543e+02
3.581929181929181993e+01 -1.639398352186962597e+02
3.583882783882783940e+01 -1.639133850079368244e+02
3.585836385836385887e+01 -1.638736741983992715e+02
3.587789987789987833e+01 -1.638048881996151636e+02
3.589743589743589780e+01 -1.637105209833991921e+02
3.591697191697191727e+01 -1.637082757426901196e+02
3.593650793650793673e+01 -1.637270555852354619e+02
3.595604395604395620e+01 -1.636718482529251446e+02
3.597557997557997567e+01 -1.635977972196250221e+02
3.599511599511599513e+01 -1.635728538421376754e+02
3.601465201465201460e+01 -1.636042355316056387e+02
3.603418803418803407e+01 -1.636781862363192204e+02
3.605372405372405353e+01 -1.637274998320463908e+02
3.607326007326007300e+01 -1.639271762197284374e+02
3.609279609279609247e+01 -1.640336809847806876e+02
3.611233211233211193e+01 -1.640393235267947887e+02
3.613186813186813140e+01 -1.641606687670688984e+02
3.615140415140415087e+01 -1.641814897217200837e+02
3.617094017094017033e+01 -1.643705890500331463e+02
3.619047619047618980e+01 -1.644248471820989437e+02
3.621001221001220927e+01 -1.643689117412093310e+02
3.622954822954822873e+01 -1.642423987090608648e+02
3.624908424908424820e+01 -1.643344810182206288e+02
3.626862026862026767e+01 -1.645215123054234709e+02
3.628815628815628713e+01 -1.646690443237059469e+02
3.630769230769230660e+01 -1.646216911935725875e+02
3.632722832722832607e+01 -1.645548429794052367e+02
3.634676434676434553e+01 -1.646677228359710909e+02
3.636630036630036500e+01 -1.646801618241603933e+02
3.638583638583638447e+01 -1.646537155405562203e+02
3.640537240537240393e+01 -1.647457169669468158e+02
3.642490842490842340e+01 -1.645250229996815392e+02
3.644444444444444287e+01 -1.646417771281327873e+02
3.646398046398046233e+01 -1.646895001642948841e+02
3.648351648351648180e+01 -1.647151811887813437e+02
3.650305250305250127e+01 -1.647387621218541369e+02
3.652258852258852073e+01 -1.647493806781194507e+02
3.654212454212454020e+01 -1.648862788396480994e+02
3.656166056166055967e+01 -1.648109635341445767e+02
3.658119658119657913e+01 -1.648329035242072393e+02
3.660073260073259860e+01 -1.647895804739179084e+02
3.662026862026861806e+01 -1.648040315383869370e+02
3.663980463980463753e+01 -1.648522485918606151e+02
3.665934065934065700e+01 -1.648362074374887527e+02
3.667887667887667646e+01 -1.650159431678544308e+02
3.669841269841269593e+01 -1.651627075227668797e+02
3.671794871794871540e+01 -1.650850585462721369e+02
3.673748473748473486e+01 -1.649819468658396033e+02
3.675702075702075433e+01 -1.650126380888453923e+02
3.677655677655677380e+01 -1.651509622737199550e+02
3.679609279609279326e+01 -1.651478171478800050e+02
3.681562881562881273e+01 -1.651198760810670763e+02
3.683516483516483220e+01 -1.651655355207544744e+02
3.685470085470085166e+01 -1.653522372368250331e+02
3.687423687423687113e+01 -1.653972522774800495e+02
3.689377289377289060e+01 -1.654042961552146949e+02
3.691330891330891006e+01 -1.654386641943293057e+02
3.693284493284492953e+01 -1.655260556376571799e+02
3.695238095238094900e+01 -1.656610225128814022e+02
3.697191697191696846e+01 -1.656929372068588862e+02
3.699145299145298793e+01 -1.658146284968031523e+02
3.701098901098900740e+01 -1.658701130599805822e+02
3.703052503052502686e+01 -1.658437660266913838e+02
3.705006105006104633e+01 -1.659008432590261179e+02
3.706959706959706580e+01 -1.657541252686511086e+02
3.708913308913308526e+01 -1.657694630324653247e+02
3.710866910866910473e+01 -1.659229459878610555e+02
3.712820512820512420e+01 -1.659595962777981413e+02
3.714774114774114366e+01 -1.661611478660724970e+02
3.716727716727716313e+01 -1.662811986462826042e+02
3.718681318681318260e+01 -1.663715562898188978e+02
3.720634920634920206e+01 -1.664902615638604573e+02
3.722588522588522153e+01 -1.663995282513032237e+02
3.724542124542124100e+01 -1.665117109417359984e+02
3.726495726495726046e+01 -1.664293162149308785e+02
3.728449328449327993e+01 -1.665465678081794749e+02
3.730402930402929940e+01 -1.668430628996803478e+02
3.732356532356531886e+01 -1.667650330730376140e+02
3.734310134310133833e+01 -1.667853165885861983e+02
3.736263736263735780e+01 -1.665413038725020556e+02
3.738217338217337726e+01 -1.665086810093952181e+02
3.740170940170939673e+01 -1.666269308343625255e+02
3.742124542124541620e+01 -1.666566618842273613e+02
3.744078144078143566e+01 -1.667974317459702149e+02
3.746031746031745513e+01 -1.667971481104356997e+02
3.747985347985347460e+01 -1.669191660731974309e+02
3.749938949938949406e+01 -1.667260164027021858e+02
3.751892551892551353e+01 -1.667143080870201857e+02
3.753846153846153300e+01 -1.670243864641518599e+02
3.755799755799755246e+01 -1.671879868673005944e+02
3.757753357753357193e+01 -1.671416561327816339e+02
3.759706959706959140e+01 -1.673760991546230343e+02
3.761660561660561086e+01 -1.677279803507091174e+02
3.763614163614163033e+01 -1.678952923838187417e+02
3.765567765567764980e+01 -1.679038515749246301e+02
3.767521367521366926e+01 -1.679656336742542635e+02
3.769474969474968873e+01 -1.681460615540464119e+02
3.771428571428570820e+01 -1.680743469944283106e+02
3.773382173382172766e+01 -1.679853356943985716e+02
3.775335775335774713e+01 -1.679517421003009190e+02
3.777289377289376660e+01 -1.679337893702978874e+02
3.779242979242978606e+01 -1.678790698289051306e+02
3.781196581196580553e+01 -1.679123158909824269e+02
3.783150183150182500e+01 -1.680927258674805103e+02
3.785103785103784446e+01 -1.680610376273001805e+02
3.787057387057386393e+01 -1.680073704429813688e+02
3.789010989010988339e+01 -1.679684729631967457e+02
3.790964590964590286e+01 -1.679906115938946414e+02
3.792918192918192233e+01 -1.679751758204133978e+02
3.794871794871794179e+01 -1.681865288209040443e+02
3.796825396825396126e+01 -1.683656505663001326e+02
3.798778998778998073e+01 -1.682617493318532524e+02
3.800732600732600019e+01 -1.682644176013672563e+02
3.802686202686203387e+01 -1.682463185761912996e+02
3.804639804639805334e+01 -1.682274824988022601e+02
3.806593406593407281e+01 -1.682086404603666381e+02
3.808547008547009227e+01 -1.682055332584801022e+02
3.810500610500611174e+01 -1.681418362003997800e+02
3.812454212454213121e+01 -1.678961206691548114e+02
3.814407814407815067e+01 -1.680401305233291964e+02
3.816361416361417014e+01 -1.678689753366205650e+02
3.818315018315018960e+01 -1.678851760225154521e+02
3.820268620268620907e+01 -1.680200308382174512e+02
3.822222222222222854e+01 -1.680285879538394340e+02
3.824175824175824800e+01 -1.684235683058273025e+02
3.826129426129426747e+01 -1.685359753161318395e+02
3.828083028083028694e+01 -1.684862354422750741e+02
3.830036630036630640e+01 -1.685854605827331625e+02
3.831990231990232587e+01 -1.684834238626108913e+02
3.833943833943834534e+01 -1.685381863195815129e+02
3.835897435897436480e+01 -1.684346529398638950e+02
3.837851037851038427e+01 -1.687137642978762813e+02
3.839804639804640374e+01 -1.688735059679383710e+02
3.841758241758242320e+01 -1.688384971770933873e+02
3.843711843711844267e+01 -1.690206403414583463e+02
3.845665445665446214e+01 -1.690570508106785041e+02
3.847619047619048160e+01 -1.689948676134291645e+02
3.849572649572650107e+01 -1.689390879699678010e+02
3.851526251526252054e+01 -1.689726242754121586e+02
3.853479853479854000e+01 -1.689665875523407124e+02
3.855433455433455947e+01 -1.690453233866989535e+02
3.857387057387057894e+01 -1.690568599718289704e+02
3.859340659340659840e+01 -1.691656958460302462e+02
3.861294261294261787e+01 -1.693790269210928727e+02
3.863247863247863734e+01 -1.694475140438192113e+02
3.865201465201465680e+01 -1.694788742866768700e+02
3.867155067155067627e+01 -1.695070455229248410e+02
3.869108669108669574e+01 -1.694591308745439164e+02
3.871062271062271520e+01 -1.694445985103857595e+02
3.873015873015873467e+01 -1.695172766324131999e+02
3.874969474969475414e+01 -1.696338402148550983e+02
3.876923076923077360e+01 -1.698253911008765726e+02
3.878876678876679307e+01 -1.696028060749333122e+02
3.880830280830281254e+01 -1.696468515870683973e+02
3.882783882783883200e+01 -1.696522157076579163e+02
3.884737484737485147e+01 -1.695708803270509293e+02
3.886691086691087094e+01 -1.697914099301152362e+02
3.888644688644689040e+01 -1.697486325137678023e+02
3.890598290598290987e+01 -1.698289121742331815e+02
3.892551892551892934e+01 -1.698316071422676146e+02
3.894505494505494880e+01 -1.699042783791647935e+02
3.896459096459096827e+01 -1.698777916139479771e+02
3.898412698412698774e+01 -1.700450145592219258e+02
3.900366300366300720e+01 -1.704417630797105687e+02
3.902319902319902667e+01 -1.705740837441623796e+02
3.904273504273504614e+01 -1.711046027949009556e+02
3.906227106227106560e+01 -1.711943112490365593e+02
3.908180708180708507e+01 -1.712151504126261159e+02
3.910134310134310454e+01 -1.712076064521845353e+02
3.912087912087912400e+01 -1.711760328934529696e+02
3.914041514041514347e+01 -1.711657965159707260e+02
3.915995115995116294e+01 -1.713550072613708153e+02
3.917948717948718240e+01 -1.714724772053960749e+02
3.919902319902320187e+01 -1.716565040656218457e+02
3.921855921855922134e+01 -1.716468113964732538e+02
3.923809523809524080e+01 -1.717402277784230762e+02
3.925763125763126027e+01 -1.715615954200630711e+02
3.927716727716727974e+01 -1.716026604236448350e+02
3.929670329670329920e+01 -1.716861140722681398e+02
3.931623931623931867e+01 -1.716701273791577194e+02
3.933577533577533814e+01 -1.717677068750397495e+02
3.935531135531135760e+01 -1.720166978593534850e+02
3.937484737484737707e+01 -1.721368669094301822e+02
3.939438339438339653e+01 -1.720406284200989830e+02
3.941391941391941600e+01 -1.717601449218706477e+02
3.943345543345543547e+01 -1.716405567262165732e+02
3.945299145299145493e+01 -1.715430080163171169e+02
3.947252747252747440e+01 -1.716257952000939895e+02
3.949206349206349387e+01 -1.717080194271104574e+02
3.951159951159951333e+01 -1.716354279087219652e+02
3.953113553113553280e+01 -1.717611780865584592e+02
3.955067155067155227e+01 -1.719436505093891299e+02
3.957020757020757173e+01 -1.720120098194681191e+02
3.958974358974359120e+01 -1.720516911542626133e+02
3.960927960927961067e+01 -1.720917384019264205e+02
3.962881562881563013e+01 -1.721321583736896343e+02
3.964835164835164960e+01 -1.721729580727504754e+02
3.966788766788766907e+01 -1.722141447015575295e+02
3.968742368742368853e+01 -1.722557256694408920e+02
3.970695970695970800e+01 -1.722977086006117133e+02
3.972649572649572747e+01 -1.723401013425530266e+02
3.974603174603174693e+01 -1.723829119748231733e+02
3.976556776556776640e+01 -1.724261488182983157e+02
3.978510378510378587e+01 -1.724698204448789625e+02
3.980463980463980533e+01 -1.725139356876900933e+02
3.982417582417582480e+01 -1.725585036518044149e+02
3.984371184371184427e+01 -1.726035337255214301e+02
3.986324786324786373e+01 -1.726490355922375102e+02
3.988278388278388320e+01 -1.726950192429447668e+02
3.990231990231990267e+01 -1.727414949893980918e+02
3.992185592185592213e+01 -1.727884734779948417e+02
3.994139194139194160e+01 -1.728359657044131836e+02
3.996092796092796107e+01 -1.728839830290600332e+02
3.998046398046398053e+01 -1.729325371933823874e+02
4.000000000000000000e+01 -1.729816403371006572e+02


==> fig/data/nn_ch2_nh8_yTestNonLinCancFFT.dat <==
-4.000000000000000000e+01 -1.649178291431643970e+02
-3.998046398046398053e+01 -1.648733036757235482e+02
-3.996092796092796107e+01 -1.648292300710045311e+02
-3.994139194139194160e+01 -1.647855992496940019e+02
-3.992185592185592213e+01 -1.647424024034060608e+02
-3.990231990231990267e+01 -1.646996309840089339e+02
-3.988278388278388320e+01 -1.646572766934722267e+02
-3.986324786324786373e+01 -1.646153314742045382e+02
-3.984371184371184427e+01 -1.645737874998529833e+02
-3.982417582417582480e+01 -1.645326371665389331e+02
-3.980463980463980533e+01 -1.644918730845048742e+02
-3.978510378510378587e+01 -1.644514880701497361e+02
-3.976556776556776640e+01 -1.644114751384312001e+02
-3.974603174603174693e+01 -1.643718274956146956e+02
-3.972649572649572747e+01 -1.643325385323503269e+02
-3.970695970695970800e+01 -1.642936018170606189e+02
-3.968742368742368853e+01 -1.642550110896214051e+02
-3.966788766788766907e+01 -1.642167602553213896e+02
-3.964835164835164960e+01 -1.641788433790854356e+02
-3.962881562881563013e+01 -1.641412546799475365e+02
-3.960927960927961067e+01 -1.641039885257614799e+02
-3.958974358974359120e+01 -1.640670394281357574e+02
-3.957020757020757173e+01 -1.640304020375828316e+02
-3.955067155067155227e+01 -1.640547657842948297e+02
-3.953113553113553280e+01 -1.639536517757894956e+02
-3.951159951159951333e+01 -1.637996057303552959e+02
-3.949206349206349387e+01 -1.637066127482449645e+02
-3.947252747252747440e+01 -1.634828801447007152e+02
-3.945299145299145493e+01 -1.633933170346605550e+02
-3.943345543345543547e+01 -1.634571261169613194e+02
-3.941391941391941600e+01 -1.635633253102380991e+02
-3.939438339438339653e+01 -1.635854796921913419e+02
-3.937484737484737707e+01 -1.635374108299579632e+02
-3.935531135531135760e+01 -1.631729543225158068e+02
-3.933577533577533814e+01 -1.628107504666687078e+02
-3.931623931623931867e+01 -1.628188266409271137e+02
-3.929670329670329920e+01 -1.629679251693189599e+02
-3.927716727716727974e+01 -1.629162388675026136e+02
-3.925763125763126027e+01 -1.629566539982323263e+02
-3.923809523809524080e+01 -1.630537278332619167e+02
-3.921855921855922134e+01 -1.631414727620347378e+02
-3.919902319902320187e+01 -1.631459506064218772e+02
-3.917948717948718240e+01 -1.632251845294915142e+02
-3.915995115995116294e+01 -1.632475230238219126e+02
-3.914041514041514347e+01 -1.632761051382594530e+02
-3.912087912087912400e+01 -1.632766904193374842e+02
-3.910134310134310454e+01 -1.632693648416023109e+02
-3.908180708180708507e+01 -1.632443543707928768e+02
-3.906227106227106560e+01 -1.632217708665323244e+02
-3.904273504273504614e+01 -1.632264269494629332e+02
-3.902319902319902667e+01 -1.631672997292269542e+02
-3.900366300366300720e+01 -1.631870189253142485e+02
-3.898412698412698774e+01 -1.633268258951068503e+02
-3.896459096459096116e+01 -1.633679383614991139e+02
-3.894505494505494170e+01 -1.633244088542372765e+02
-3.892551892551892223e+01 -1.634360037710836764e+02
-3.890598290598290276e+01 -1.634676259837089560e+02
-3.888644688644688330e+01 -1.634205205655572968e+02
-3.886691086691086383e+01 -1.635358310893997498e+02
-3.884737484737484436e+01 -1.636060946360163939e+02
-3.882783882783882490e+01 -1.636448007703006340e+02
-3.880830280830280543e+01 -1.634821162467400200e+02
-3.878876678876678596e+01 -1.633190790988570313e+02
-3.876923076923076650e+01 -1.633646865253290059e+02
-3.874969474969474703e+01 -1.636672488777672925e+02
-3.873015873015872756e+01 -1.638351568371314215e+02
-3.871062271062270810e+01 -1.638465191425111129e+02
-3.869108669108668863e+01 -1.638321306345230255e+02
-3.867155067155066916e+01 -1.638688568054325572e+02
-3.865201465201464970e+01 -1.640489463112612896e+02
-3.863247863247863023e+01 -1.640481809832670308e+02
-3.861294261294261077e+01 -1.638414669515977096e+02
-3.859340659340659130e+01 -1.638648679988935442e+02
-3.857387057387057183e+01 -1.636147330422056143e+02
-3.855433455433455237e+01 -1.634955060770566320e+02
-3.853479853479853290e+01 -1.635575586622169340e+02
-3.851526251526251343e+01 -1.636309932509836358e+02
-3.849572649572649397e+01 -1.636397359608043018e+02
-3.847619047619047450e+01 -1.639156425013866851e+02
-3.845665445665445503e+01 -1.641085478712780059e+02
-3.843711843711843557e+01 -1.639366357219342945e+02
-3.841758241758241610e+01 -1.638135611436132422e+02
-3.839804639804639663e+01 -1.638002402092688499e+02
-3.837851037851037717e+01 -1.638834697853783950e+02
-3.835897435897435770e+01 -1.639263334364253524e+02
-3.833943833943833823e+01 -1.635390247603889975e+02
-3.831990231990231877e+01 -1.634742909570596794e+02
-3.830036630036629930e+01 -1.634995776909410665e+02
-3.828083028083027983e+01 -1.634038415950700767e+02
-3.826129426129426037e+01 -1.633558372608726472e+02
-3.824175824175824090e+01 -1.633262771269081099e+02
-3.822222222222222143e+01 -1.632138583563445309e+02
-3.820268620268620197e+01 -1.629886415718523551e+02
-3.818315018315018250e+01 -1.630128971005684946e+02
-3.816361416361416303e+01 -1.629791698508543050e+02
-3.814407814407814357e+01 -1.630182141394814153e+02
-3.812454212454212410e+01 -1.630021698791865674e+02
-3.810500610500610463e+01 -1.630512901430793704e+02
-3.808547008547008517e+01 -1.631350975010782633e+02
-3.806593406593406570e+01 -1.631148209422684090e+02
-3.804639804639804623e+01 -1.630316213076431779e+02
-3.802686202686202677e+01 -1.629723204877390401e+02
-3.800732600732600730e+01 -1.630961268669963999e+02
-3.798778998778998783e+01 -1.630510287581423654e+02
-3.796825396825396837e+01 -1.629175353052625042e+02
-3.794871794871794890e+01 -1.629048404202596316e+02
-3.792918192918192943e+01 -1.630089449616447723e+02
-3.790964590964590997e+01 -1.629220108775901963e+02
-3.789010989010989050e+01 -1.627752253758374934e+02
-3.787057387057387103e+01 -1.627768652322787375e+02
-3.785103785103785157e+01 -1.626207603180807268e+02
-3.783150183150183210e+01 -1.626230861823839575e+02
-3.781196581196581263e+01 -1.624398552067466710e+02
-3.779242979242979317e+01 -1.623417574679756967e+02
-3.777289377289377370e+01 -1.622576505083719383e+02
-3.775335775335775423e+01 -1.623014946505904561e+02
-3.773382173382173477e+01 -1.624824416443135533e+02
-3.771428571428571530e+01 -1.626150031840482768e+02
-3.769474969474969583e+01 -1.629190680227293058e+02
-3.767521367521367637e+01 -1.630594146504190860e+02
-3.765567765567765690e+01 -1.629835621638423220e+02
-3.763614163614163743e+01 -1.628548758203991156e+02
-3.761660561660561797e+01 -1.629032555000010802e+02
-3.759706959706959850e+01 -1.629863329183283440e+02
-3.757753357753357903e+01 -1.631556695246771369e+02
-3.755799755799755957e+01 -1.633775710712532430e+02
-3.753846153846154010e+01 -1.634828926282142447e+02
-3.751892551892552063e+01 -1.635364082772422876e+02
-3.749938949938950117e+01 -1.634267280562512781e+02
-3.747985347985348170e+01 -1.633362222556099255e+02
-3.746031746031746223e+01 -1.634999201741329102e+02
-3.744078144078144277e+01 -1.635146531166181489e+02
-3.742124542124542330e+01 -1.635415324626238771e+02
-3.740170940170940383e+01 -1.633246882429507423e+02
-3.738217338217338437e+01 -1.628372693802070330e+02
-3.736263736263736490e+01 -1.627909959769148429e+02
-3.734310134310134544e+01 -1.628981449537158142e+02
-3.732356532356532597e+01 -1.630819507392761238e+02
-3.730402930402930650e+01 -1.628343484112189685e+02
-3.728449328449328704e+01 -1.627390832538070242e+02
-3.726495726495726757e+01 -1.626915015246087819e+02
-3.724542124542124810e+01 -1.627007044184973950e+02
-3.722588522588522864e+01 -1.627066890977755236e+02
-3.720634920634920917e+01 -1.626851108433095021e+02
-3.718681318681318970e+01 -1.626298710990480174e+02
-3.716727716727717024e+01 -1.626765716679383615e+02
-3.714774114774115077e+01 -1.627578230650817090e+02
-3.712820512820513130e+01 -1.626375984145668951e+02
-3.710866910866911184e+01 -1.626160888076676940e+02
-3.708913308913309237e+01 -1.627190106004159134e+02
-3.706959706959707290e+01 -1.624901467501078116e+02
-3.705006105006104633e+01 -1.623969007266924223e+02
-3.703052503052502686e+01 -1.624385969238803682e+02
-3.701098901098900740e+01 -1.624892890393414575e+02
-3.699145299145298793e+01 -1.623880261220758996e+02
-3.697191697191696846e+01 -1.624838811407738888e+02
-3.695238095238094900e+01 -1.624372952583644008e+02
-3.693284493284492953e+01 -1.626100423277098628e+02
-3.691330891330891006e+01 -1.626950709506599537e+02
-3.689377289377289060e+01 -1.628104135035489435e+02
-3.687423687423687113e+01 -1.628638413044864706e+02
-3.685470085470085166e+01 -1.628583800377406021e+02
-3.683516483516483220e+01 -1.627676709692979671e+02
-3.681562881562881273e+01 -1.627594258253833175e+02
-3.679609279609279326e+01 -1.626705307153036983e+02
-3.677655677655677380e+01 -1.626134862278315154e+02
-3.675702075702075433e+01 -1.626061255464273074e+02
-3.673748473748473486e+01 -1.626112096880041804e+02
-3.671794871794871540e+01 -1.624727847284786435e+02
-3.669841269841269593e+01 -1.622234804870758467e+02
-3.667887667887667646e+01 -1.621866376140546322e+02
-3.665934065934065700e+01 -1.621727583939075430e+02
-3.663980463980463753e+01 -1.621087727961667895e+02
-3.662026862026861806e+01 -1.620842299195808778e+02
-3.660073260073259860e+01 -1.621317887783722256e+02
-3.658119658119657913e+01 -1.622434296213144762e+02
-3.656166056166055967e+01 -1.622625260421270639e+02
-3.654212454212454020e+01 -1.622569608702573305e+02
-3.652258852258852073e+01 -1.623816548085892180e+02
-3.650305250305250127e+01 -1.627463070461283223e+02
-3.648351648351648180e+01 -1.627654821093699695e+02
-3.646398046398046233e+01 -1.626591090367400909e+02
-3.644444444444444287e+01 -1.627152889556149944e+02
-3.642490842490842340e+01 -1.628688370742141274e+02
-3.640537240537240393e+01 -1.629957045003901328e+02
-3.638583638583638447e+01 -1.629827612170999203e+02
-3.636630036630036500e+01 -1.629560505708553535e+02
-3.634676434676434553e+01 -1.629529633441755436e+02
-3.632722832722832607e+01 -1.629352578650972134e+02
-3.630769230769230660e+01 -1.630947214130319196e+02
-3.628815628815628713e+01 -1.631880072847266092e+02
-3.626862026862026767e+01 -1.631994177302472622e+02
-3.624908424908424820e+01 -1.631803280184728919e+02
-3.622954822954822873e+01 -1.632481278144803696e+02
-3.621001221001220927e+01 -1.631888490614463763e+02
-3.619047619047618980e+01 -1.634029315121250363e+02
-3.617094017094017033e+01 -1.635460756603394543e+02
-3.615140415140415087e+01 -1.635764137917889229e+02
-3.613186813186813140e+01 -1.636379838604318024e+02
-3.611233211233211193e+01 -1.636559132025840029e+02
-3.609279609279609247e+01 -1.635310738619466804e+02
-3.607326007326007300e+01 -1.635552510226200695e+02
-3.605372405372405353e+01 -1.632862827388258893e+02
-3.603418803418803407e+01 -1.632836283518709592e+02
-3.601465201465201460e+01 -1.630250942539084349e+02
-3.599511599511599513e+01 -1.627611372600174207e+02
-3.597557997557997567e+01 -1.627980638642237636e+02
-3.595604395604395620e+01 -1.628667747922668525e+02
-3.593650793650793673e+01 -1.628140913146023365e+02
-3.591697191697191727e+01 -1.627932254319841832e+02
-3.589743589743589780e+01 -1.627665250311738987e+02
-3.587789987789987833e+01 -1.625255914843917253e+02
-3.585836385836385887e+01 -1.624773250814266703e+02
-3.583882783882783940e+01 -1.626664944764950747e+02
-3.581929181929181993e+01 -1.629921475820637511e+02
-3.579975579975580047e+01 -1.630317021144074943e+02
-3.578021978021978100e+01 -1.630488215344398100e+02
-3.576068376068376153e+01 -1.630448018279618054e+02
-3.574114774114774207e+01 -1.631563567178350809e+02
-3.572161172161172260e+01 -1.631704530509857420e+02
-3.570207570207570313e+01 -1.632154986143456767e+02
-3.568253968253968367e+01 -1.633202679215407329e+02
-3.566300366300366420e+01 -1.630461025571797506e+02
-3.564346764346764473e+01 -1.626938224122956740e+02
-3.562393162393162527e+01 -1.627419860985231139e+02
-3.560439560439560580e+01 -1.627135063134170707e+02
-3.558485958485958633e+01 -1.626279027430306883e+02
-3.556532356532356687e+01 -1.625941664210254771e+02
-3.554578754578754740e+01 -1.626899647173125913e+02
-3.552625152625152793e+01 -1.626699943533747614e+02
-3.550671550671550847e+01 -1.626553133148862571e+02
-3.548717948717948900e+01 -1.626928473898291827e+02
-3.546764346764346953e+01 -1.625946439224809126e+02
-3.544810744810745007e+01 -1.625300391386754200e+02
-3.542857142857143060e+01 -1.624531641335524910e+02
-3.540903540903541113e+01 -1.622484489478515002e+02
-3.538949938949939167e+01 -1.622135119785253323e+02
-3.536996336996337220e+01 -1.623266348797988883e+02
-3.535042735042735274e+01 -1.623431629891279897e+02
-3.533089133089133327e+01 -1.624132576617043071e+02
-3.531135531135531380e+01 -1.624830377929859822e+02
-3.529181929181929434e+01 -1.624227392318282455e+02
-3.527228327228327487e+01 -1.625464453577401969e+02
-3.525274725274725540e+01 -1.622294895599744109e+02
-3.523321123321123594e+01 -1.621204805446328407e+02
-3.521367521367521647e+01 -1.622433379019213078e+02
-3.519413919413919700e+01 -1.621791241695160011e+02
-3.517460317460317754e+01 -1.624076039066385135e+02
-3.515506715506715807e+01 -1.623653707287239456e+02
-3.513553113553113860e+01 -1.625497912957541757e+02
-3.511599511599511914e+01 -1.628053660335642121e+02
-3.509645909645909967e+01 -1.627539870280905347e+02
-3.507692307692308020e+01 -1.627898647034009514e+02
-3.505738705738706074e+01 -1.628248149830403406e+02
-3.503785103785104127e+01 -1.628608639593678902e+02
-3.501831501831502180e+01 -1.627681711803386122e+02
-3.499877899877900234e+01 -1.630942577174729422e+02
-3.497924297924298287e+01 -1.629546481821264763e+02
-3.495970695970696340e+01 -1.628949086097221652e+02
-3.494017094017094394e+01 -1.629022591549187098e+02
-3.492063492063492447e+01 -1.629103471720304697e+02
-3.490109890109890500e+01 -1.627073945325082605e+02
-3.488156288156288554e+01 -1.626060311548128539e+02
-3.486202686202685896e+01 -1.626181812004489302e+02
-3.484249084249083950e+01 -1.626665457302001414e+02
-3.482295482295482003e+01 -1.626334845881158913e+02
-3.480341880341880056e+01 -1.625766286803815603e+02
-3.478388278388278110e+01 -1.628280269086790213e+02
-3.476434676434676163e+01 -1.633145590117768791e+02
-3.474481074481074216e+01 -1.632835897633134721e+02
-3.472527472527472270e+01 -1.631944924386405660e+02
-3.470573870573870323e+01 -1.633520482754375394e+02
-3.468620268620268376e+01 -1.633600790945948518e+02
-3.466666666666666430e+01 -1.633299214323551496e+02
-3.464713064713064483e+01 -1.633602466766941461e+02
-3.462759462759462536e+01 -1.634490276918613176e+02
-3.460805860805860590e+01 -1.634343730527985485e+02
-3.458852258852258643e+01 -1.635011176161509070e+02
-3.456898656898656697e+01 -1.636159341068159563e+02
-3.454945054945054750e+01 -1.635660022200319474e+02
-3.452991452991452803e+01 -1.637987534451235945e+02
-3.451037851037850857e+01 -1.636839003725495445e+02
-3.449084249084248910e+01 -1.636175288375147829e+02
-3.447130647130646963e+01 -1.636190175828511997e+02
-3.445177045177045017e+01 -1.636335239216451498e+02
-3.443223443223443070e+01 -1.636710698195133205e+02
-3.441269841269841123e+01 -1.637515052886369915e+02
-3.439316239316239177e+01 -1.636694415192127963e+02
-3.437362637362637230e+01 -1.641239394625068257e+02
-3.435409035409035283e+01 -1.644252462952096039e+02
-3.433455433455433337e+01 -1.644339527365322056e+02
-3.431501831501831390e+01 -1.641852279201583258e+02
-3.429548229548229443e+01 -1.639333378256917229e+02
-3.427594627594627497e+01 -1.639881984622816162e+02
-3.425641025641025550e+01 -1.638284641548861202e+02
-3.423687423687423603e+01 -1.638401414467068946e+02
-3.421733821733821657e+01 -1.638102148856984286e+02
-3.419780219780219710e+01 -1.637982158519681946e+02
-3.417826617826617763e+01 -1.638151900180251630e+02
-3.415873015873015817e+01 -1.638564708840856383e+02
-3.413919413919413870e+01 -1.640845454249310365e+02
-3.411965811965811923e+01 -1.640478994362630090e+02
-3.410012210012209977e+01 -1.641948629956350487e+02
-3.408058608058608030e+01 -1.642558431594669344e+02
-3.406105006105006083e+01 -1.642328146938683631e+02
-3.404151404151404137e+01 -1.641893038074080380e+02
-3.402197802197802190e+01 -1.644399714508516297e+02
-3.400244200244200243e+01 -1.639608259800246230e+02
-3.398290598290598297e+01 -1.638168009993213730e+02
-3.396336996336996350e+01 -1.635179231546878782e+02
-3.394383394383394403e+01 -1.630909926524153661e+02
-3.392429792429792457e+01 -1.630808763322842196e+02
-3.390476190476190510e+01 -1.627320421421036940e+02
-3.388522588522588563e+01 -1.626745393548441427e+02
-3.386568986568986617e+01 -1.627576260523233032e+02
-3.384615384615384670e+01 -1.629337596290083638e+02
-3.382661782661782723e+01 -1.628775902640966251e+02
-3.380708180708180777e+01 -1.628645409899439471e+02
-3.378754578754578830e+01 -1.628920984038583981e+02
-3.376800976800976883e+01 -1.628959233211477624e+02
-3.374847374847374937e+01 -1.628973373866742804e+02
-3.372893772893772990e+01 -1.629071181267790962e+02
-3.370940170940171043e+01 -1.629211255708042643e+02
-3.368986568986569097e+01 -1.626436829594777578e+02
-3.367032967032967150e+01 -1.625673064304840238e+02
-3.365079365079365203e+01 -1.626063093566325506e+02
-3.363125763125763257e+01 -1.626741867776786137e+02
-3.361172161172161310e+01 -1.627176700112974572e+02
-3.359218559218559363e+01 -1.624803305666828237e+02
-3.357264957264957417e+01 -1.624178491673785345e+02
-3.355311355311355470e+01 -1.622993498946315185e+02
-3.353357753357753523e+01 -1.620133768133954959e+02
-3.351404151404151577e+01 -1.619619347145771258e+02
-3.349450549450549630e+01 -1.619793118391277460e+02
-3.347496947496947683e+01 -1.618869144104333202e+02
-3.345543345543345737e+01 -1.617883408390155751e+02
-3.343589743589743790e+01 -1.619602384461791189e+02
-3.341636141636141843e+01 -1.620785467114285439e+02
-3.339682539682539897e+01 -1.618912137799078437e+02
-3.337728937728937950e+01 -1.620051520775990639e+02
-3.335775335775336004e+01 -1.618422347259543130e+02
-3.333821733821734057e+01 -1.616537606921693566e+02
-3.331868131868132110e+01 -1.616407931643125266e+02
-3.329914529914530164e+01 -1.616074698441696000e+02
-3.327960927960928217e+01 -1.616065888172671805e+02
-3.326007326007326270e+01 -1.616254539868767779e+02
-3.324053724053724324e+01 -1.617039865396447453e+02
-3.322100122100122377e+01 -1.617011603004038420e+02
-3.320146520146520430e+01 -1.617276509416753072e+02
-3.318192918192918484e+01 -1.616186632966767434e+02
-3.316239316239316537e+01 -1.615899329497989356e+02
-3.314285714285714590e+01 -1.616295941488836547e+02
-3.312332112332111933e+01 -1.620381178664265462e+02
-3.310378510378509986e+01 -1.621161233121148655e+02
-3.308424908424908040e+01 -1.622418711135812828e+02
-3.306471306471306093e+01 -1.626324346654075441e+02
-3.304517704517704146e+01 -1.626526254822198325e+02
-3.302564102564102200e+01 -1.629381033712436988e+02
-3.300610500610500253e+01 -1.630023081859873457e+02
-3.298656898656898306e+01 -1.629591970296506247e+02
-3.296703296703296360e+01 -1.629039226389909629e+02
-3.294749694749694413e+01 -1.629331043909333232e+02
-3.292796092796092466e+01 -1.626742912835467791e+02
-3.290842490842490520e+01 -1.625688492166081573e+02
-3.288888888888888573e+01 -1.625584604151814005e+02
-3.286935286935286626e+01 -1.625507618051931047e+02
-3.284981684981684680e+01 -1.625269568213575440e+02
-3.283028083028082733e+01 -1.625138071208006636e+02
-3.281074481074480786e+01 -1.628081904172889267e+02
-3.279120879120878840e+01 -1.629314053340695523e+02
-3.277167277167276893e+01 -1.628268487908740099e+02
-3.275213675213674946e+01 -1.628152696511338888e+02
-3.273260073260073000e+01 -1.628501597301258244e+02
-3.271306471306471053e+01 -1.629739697405871084e+02
-3.269352869352869106e+01 -1.627162815080785663e+02
-3.267399267399267160e+01 -1.626841774287410658e+02
-3.265445665445665213e+01 -1.629876692566720067e+02
-3.263492063492063266e+01 -1.627971599336339636e+02
-3.261538461538461320e+01 -1.627408326781243204e+02
-3.259584859584859373e+01 -1.628654576717860323e+02
-3.257631257631257427e+01 -1.630011583753692150e+02
-3.255677655677655480e+01 -1.630012076893896733e+02
-3.253724053724053533e+01 -1.629207265804583358e+02
-3.251770451770451587e+01 -1.630703985964073013e+02
-3.249816849816849640e+01 -1.630588108448978915e+02
-3.247863247863247693e+01 -1.632512774408854170e+02
-3.245909645909645747e+01 -1.634573715155839864e+02
-3.243956043956043800e+01 -1.634310672182597557e+02
-3.242002442002441853e+01 -1.633337925856814365e+02
-3.240048840048839907e+01 -1.632613063503877697e+02
-3.238095238095237960e+01 -1.632818450886603330e+02
-3.236141636141636013e+01 -1.629753358807930681e+02
-3.234188034188034067e+01 -1.630208935980938350e+02
-3.232234432234432120e+01 -1.629792519135028783e+02
-3.230280830280830173e+01 -1.631430026723737114e+02
-3.228327228327228227e+01 -1.630937102302875701e+02
-3.226373626373626280e+01 -1.630033884244028854e+02
-3.224420024420024333e+01 -1.630002525412740226e+02
-3.222466422466422387e+01 -1.629495338073583355e+02
-3.220512820512820440e+01 -1.630242169948536457e+02
-3.218559218559218493e+01 -1.629223825662637921e+02
-3.216605616605616547e+01 -1.627728337189712420e+02
-3.214652014652014600e+01 -1.626266757016826148e+02
-3.212698412698412653e+01 -1.626334081376354845e+02
-3.210744810744810707e+01 -1.625876542274503436e+02
-3.208791208791208760e+01 -1.626474580326618309e+02
-3.206837606837606813e+01 -1.627088561645607001e+02
-3.204884004884004867e+01 -1.628252046043207315e+02
-3.202930402930402920e+01 -1.623242434494946735e+02
-3.200976800976800973e+01 -1.621496016208136552e+02
-3.199023199023199027e+01 -1.621247809126172967e+02
-3.197069597069597080e+01 -1.621337025607791702e+02
-3.195115995115995133e+01 -1.621270001252676138e+02
-3.193162393162393187e+01 -1.620167333212715448e+02
-3.191208791208791240e+01 -1.620310661344195751e+02
-3.189255189255189293e+01 -1.620408921988008046e+02
-3.187301587301587347e+01 -1.619841313146809796e+02
-3.185347985347985400e+01 -1.617471230436703422e+02
-3.183394383394383453e+01 -1.617354158040946004e+02
-3.181440781440781507e+01 -1.619844482715728304e+02
-3.179487179487179560e+01 -1.620305062655635879e+02
-3.177533577533577613e+01 -1.620680538354647808e+02
-3.175579975579975667e+01 -1.622779291485932731e+02
-3.173626373626373720e+01 -1.623551332210123803e+02
-3.171672771672771773e+01 -1.623059455804261404e+02
-3.169719169719169827e+01 -1.622722944701164067e+02
-3.167765567765567880e+01 -1.622275980655945489e+02
-3.165811965811965933e+01 -1.623069833379200588e+02
-3.163858363858363987e+01 -1.623930435373007413e+02
-3.161904761904762040e+01 -1.624026105888274287e+02
-3.159951159951160093e+01 -1.624278674083342366e+02
-3.157997557997558147e+01 -1.625519665138162395e+02
-3.156043956043956200e+01 -1.624082322007148491e+02
-3.154090354090354253e+01 -1.622860228211465312e+02
-3.152136752136752307e+01 -1.623459856725297357e+02
-3.150183150183150360e+01 -1.623261842944816919e+02
-3.148229548229548413e+01 -1.625497505930355828e+02
-3.146275946275946467e+01 -1.625868472013428061e+02
-3.144322344322344520e+01 -1.625541281952675945e+02
-3.142368742368742573e+01 -1.623615664091281303e+02
-3.140415140415140627e+01 -1.624780622460222901e+02
-3.138461538461538680e+01 -1.623867091761630377e+02
-3.136507936507936734e+01 -1.622274552019457587e+02
-3.134554334554334787e+01 -1.623019491434735357e+02
-3.132600732600732840e+01 -1.623165461979346560e+02
-3.130647130647130894e+01 -1.623949287327258446e+02
-3.128693528693528947e+01 -1.624942344672943477e+02
-3.126739926739927000e+01 -1.626304059822812178e+02
-3.124786324786324698e+01 -1.626424737795556723e+02
-3.122832722832722752e+01 -1.626958481478399392e+02
-3.120879120879120805e+01 -1.626782797276983388e+02
-3.118925518925518858e+01 -1.627023342001998572e+02
-3.116971916971916912e+01 -1.628628001055021741e+02
-3.115018315018314965e+01 -1.635386551546784801e+02
-3.113064713064713018e+01 -1.637551766375847535e+02
-3.111111111111111072e+01 -1.637809227877204421e+02
-3.109157509157509125e+01 -1.637611681394608922e+02
-3.107203907203907178e+01 -1.638211132509285335e+02
-3.105250305250305232e+01 -1.639248948962103896e+02
-3.103296703296703285e+01 -1.635808398335466052e+02
-3.101343101343101338e+01 -1.634544140554983755e+02
-3.099389499389499392e+01 -1.636063490780032907e+02
-3.097435897435897445e+01 -1.639208140197561079e+02
-3.095482295482295498e+01 -1.639356666702906296e+02
-3.093528693528693552e+01 -1.636085001439516589e+02
-3.091575091575091605e+01 -1.636228809097307817e+02
-3.089621489621489658e+01 -1.634482678178038384e+02
-3.087667887667887712e+01 -1.635384750105734781e+02
-3.085714285714285765e+01 -1.635018689010409787e+02
-3.083760683760683818e+01 -1.635635093113048981e+02
-3.081807081807081872e+01 -1.635190282558122021e+02
-3.079853479853479925e+01 -1.634763697092712675e+02
-3.077899877899877978e+01 -1.634819064432696507e+02
-3.075946275946276032e+01 -1.633659205278067930e+02
-3.073992673992673730e+01 -1.631903960797015998e+02
-3.072039072039071783e+01 -1.631679894665464872e+02
-3.070085470085469836e+01 -1.629560633086842643e+02
-3.068131868131867890e+01 -1.631852766771455094e+02
-3.066178266178265943e+01 -1.632665897508381363e+02
-3.064224664224663996e+01 -1.632006516912279039e+02
-3.062271062271062050e+01 -1.632194203818039568e+02
-3.060317460317460103e+01 -1.631237691064118849e+02
-3.058363858363858157e+01 -1.629855698522838736e+02
-3.056410256410256210e+01 -1.630385989264413809e+02
-3.054456654456654263e+01 -1.632262591133658987e+02
-3.052503052503052317e+01 -1.632146983009312748e+02
-3.050549450549450370e+01 -1.633508961300367162e+02
-3.048595848595848423e+01 -1.634929379450599072e+02
-3.046642246642246477e+01 -1.634479649269820243e+02
-3.044688644688644530e+01 -1.634564037626712718e+02
-3.042735042735042583e+01 -1.632880428193442413e+02
-3.040781440781440637e+01 -1.630505072369473112e+02
-3.038827838827838690e+01 -1.631026372681034218e+02
-3.036874236874236743e+01 -1.629841863051465225e+02
-3.034920634920634797e+01 -1.629071281929167867e+02
-3.032967032967032850e+01 -1.628920174969015022e+02
-3.031013431013430903e+01 -1.628346617142148318e+02
-3.029059829059828957e+01 -1.628513396212339615e+02
-3.027106227106227010e+01 -1.627844589952806587e+02
-3.025152625152625063e+01 -1.626626449953849374e+02
-3.023199023199023117e+01 -1.626844615802751264e+02
-3.021245421245421170e+01 -1.627115918808025015e+02
-3.019291819291819223e+01 -1.626915665716833530e+02
-3.017338217338217277e+01 -1.626665103095150755e+02
-3.015384615384615330e+01 -1.629077646922737017e+02
-3.013431013431013383e+01 -1.630575988366290971e+02
-3.011477411477411437e+01 -1.630637587161385511e+02
-3.009523809523809490e+01 -1.630676232764380700e+02
-3.007570207570207543e+01 -1.632092189896515606e+02
-3.005616605616605597e+01 -1.634980105162576081e+02
-3.003663003663003650e+01 -1.636004125368662017e+02
-3.001709401709401703e+01 -1.636116792965135573e+02
-2.999755799755799757e+01 -1.635963881879084454e+02
-2.997802197802197810e+01 -1.635416584031481193e+02
-2.995848595848595863e+01 -1.633438033248145302e+02
-2.993894993894993917e+01 -1.634277518494516244e+02
-2.991941391941391970e+01 -1.635578767929476385e+02
-2.989987789987790023e+01 -1.635722383287301511e+02
-2.988034188034188077e+01 -1.636697117516549156e+02
-2.986080586080586130e+01 -1.637933698058774326e+02
-2.984126984126984183e+01 -1.636253606701458523e+02
-2.982173382173382237e+01 -1.635585019860594116e+02
-2.980219780219780290e+01 -1.635389506990647419e+02
-2.978266178266178343e+01 -1.637297405799802448e+02
-2.976312576312576397e+01 -1.637016510651505996e+02
-2.974358974358974450e+01 -1.635545562026234165e+02
-2.972405372405372503e+01 -1.637147804618300597e+02
-2.970451770451770557e+01 -1.638334680413487092e+02
-2.968498168498168610e+01 -1.638261421873205563e+02
-2.966544566544566663e+01 -1.637248651415489462e+02
-2.964590964590964717e+01 -1.637483919621423638e+02
-2.962637362637362770e+01 -1.636123606009196010e+02
-2.960683760683760823e+01 -1.633493103864286411e+02
-2.958730158730158877e+01 -1.631172239225786313e+02
-2.956776556776556930e+01 -1.630891625381470078e+02
-2.954822954822954983e+01 -1.631195354089603882e+02
-2.952869352869353037e+01 -1.633857515254266559e+02
-2.950915750915751090e+01 -1.633875102865875419e+02
-2.948962148962149143e+01 -1.634589612949250466e+02
-2.947008547008547197e+01 -1.635192543604175341e+02
-2.945054945054945250e+01 -1.633380534358038290e+02
-2.943101343101343303e+01 -1.633327533282445359e+02
-2.941147741147741357e+01 -1.633056618490385290e+02
-2.939194139194139410e+01 -1.633277426800052297e+02
-2.937240537240537464e+01 -1.634542866460972448e+02
-2.935286935286935517e+01 -1.631309019844865134e+02
-2.933333333333333570e+01 -1.628993225470006792e+02
-2.931379731379731624e+01 -1.628692446147740043e+02
-2.929426129426129677e+01 -1.628451336312003264e+02
-2.927472527472527730e+01 -1.628559923772363618e+02
-2.925518925518925784e+01 -1.628724506086196300e+02
-2.923565323565323482e+01 -1.625375003689690061e+02
-2.921611721611721535e+01 -1.625181368043606653e+02
-2.919658119658119588e+01 -1.623415964060552596e+02
-2.917704517704517642e+01 -1.621038327419179268e+02
-2.915750915750915695e+01 -1.621118778057775671e+02
-2.913797313797313748e+01 -1.621315800165596954e+02
-2.911843711843711802e+01 -1.621241811454038100e+02
-2.909890109890109855e+01 -1.621121876692344017e+02
-2.907936507936507908e+01 -1.618423710207418935e+02
-2.905982905982905962e+01 -1.614955834034331872e+02
-2.904029304029304015e+01 -1.613862706377557004e+02
-2.902075702075702068e+01 -1.611461050426704844e+02
-2.900122100122100122e+01 -1.611002884006166482e+02
-2.898168498168498175e+01 -1.611472141694364097e+02
-2.896214896214896228e+01 -1.612311218309058347e+02
-2.894261294261294282e+01 -1.614133558000873165e+02
-2.892307692307692335e+01 -1.614216618438782689e+02
-2.890354090354090388e+01 -1.614520934030656178e+02
-2.888400488400488442e+01 -1.614838035150643805e+02
-2.886446886446886495e+01 -1.613050304325964248e+02
-2.884493284493284548e+01 -1.610916139946229748e+02
-2.882539682539682602e+01 -1.611198473563726452e+02
-2.880586080586080655e+01 -1.610491177380043837e+02
-2.878632478632478708e+01 -1.611118371634425728e+02
-2.876678876678876762e+01 -1.606158063258824598e+02
-2.874725274725274815e+01 -1.603797349590068677e+02
-2.872771672771672513e+01 -1.605673991853096538e+02
-2.870818070818070566e+01 -1.605775135359455135e+02
-2.868864468864468620e+01 -1.604928732929230080e+02
-2.866910866910866673e+01 -1.603206041400978279e+02
-2.864957264957264726e+01 -1.602333919789346339e+02
-2.863003663003662780e+01 -1.602103204025443119e+02
-2.861050061050060833e+01 -1.602061497060230408e+02
-2.859096459096458887e+01 -1.602184294409184417e+02
-2.857142857142856940e+01 -1.602606446674316203e+02
-2.855189255189254993e+01 -1.602155714809190101e+02
-2.853235653235653047e+01 -1.601011790341741516e+02
-2.851282051282051100e+01 -1.601172025986770677e+02
-2.849328449328449153e+01 -1.599233713466867641e+02
-2.847374847374847207e+01 -1.600355666849878560e+02
-2.845421245421245260e+01 -1.599722772790956355e+02
-2.843467643467643313e+01 -1.597108646377344598e+02
-2.841514041514041367e+01 -1.597606803836266351e+02
-2.839560439560439420e+01 -1.596947835600443284e+02
-2.837606837606837473e+01 -1.597014302821538934e+02
-2.835653235653235527e+01 -1.598722547861829923e+02
-2.833699633699633580e+01 -1.598694890976154852e+02
-2.831746031746031633e+01 -1.598572556492559329e+02
-2.829792429792429687e+01 -1.599519155750931532e+02
-2.827838827838827740e+01 -1.598275527726493408e+02
-2.825885225885225793e+01 -1.598496571243939002e+02
-2.823931623931623847e+01 -1.598631515246514141e+02
-2.821978021978021900e+01 -1.598737878114200157e+02
-2.820024420024419953e+01 -1.600880626409140461e+02
-2.818070818070818007e+01 -1.603409836549040790e+02
-2.816117216117216060e+01 -1.604215863244947968e+02
-2.814163614163614113e+01 -1.605643159664257951e+02
-2.812210012210012167e+01 -1.605375950927471251e+02
-2.810256410256410220e+01 -1.605413018887319367e+02
-2.808302808302808273e+01 -1.604516475967890301e+02
-2.806349206349206327e+01 -1.603758828278100736e+02
-2.804395604395604380e+01 -1.603680743409346405e+02
-2.802442002442002433e+01 -1.603579898789877234e+02
-2.800488400488400487e+01 -1.603783590016067819e+02
-2.798534798534798540e+01 -1.605853441510785728e+02
-2.796581196581196593e+01 -1.606987903295228932e+02
-2.794627594627594647e+01 -1.605766817317229993e+02
-2.792673992673992700e+01 -1.606530985686427471e+02
-2.790720390720390753e+01 -1.604851365003153774e+02
-2.788766788766788807e+01 -1.608330574018228560e+02
-2.786813186813186860e+01 -1.611996538246958437e+02
-2.784859584859584913e+01 -1.611637725256708222e+02
-2.782905982905982967e+01 -1.612774252265777477e+02
-2.780952380952381020e+01 -1.613811271682941992e+02
-2.778998778998779073e+01 -1.615580808765432153e+02
-2.777045177045177127e+01 -1.617218136864924816e+02
-2.775091575091575180e+01 -1.615990176461729106e+02
-2.773137973137973233e+01 -1.615940762783566527e+02
-2.771184371184371287e+01 -1.614971232611780749e+02
-2.769230769230769340e+01 -1.615474459557511011e+02
-2.767277167277167393e+01 -1.615752047354348520e+02
-2.765323565323565447e+01 -1.616860755905469489e+02
-2.763369963369963500e+01 -1.616797413506516534e+02
-2.761416361416361553e+01 -1.619633215724264801e+02
-2.759462759462759607e+01 -1.619712030616971958e+02
-2.757509157509157660e+01 -1.621029042562157940e+02
-2.755555555555555713e+01 -1.626203162925399965e+02
-2.753601953601953767e+01 -1.624244579723340962e+02
-2.751648351648351820e+01 -1.625624200131813382e+02
-2.749694749694749873e+01 -1.625513055827401843e+02
-2.747741147741147927e+01 -1.625672725032788435e+02
-2.745787545787545980e+01 -1.625625041116303464e+02
-2.743833943833944033e+01 -1.627040451390121234e+02
-2.741880341880342087e+01 -1.628068719040575729e+02
-2.739926739926740140e+01 -1.630534389507153321e+02
-2.737973137973138194e+01 -1.631022103907555447e+02
-2.736019536019536247e+01 -1.631129801391803085e+02
-2.734065934065934300e+01 -1.631159629144036103e+02
-2.732112332112332354e+01 -1.630620466802963335e+02
-2.730158730158730407e+01 -1.628307212353364548e+02
-2.728205128205128460e+01 -1.628560708740678535e+02
-2.726251526251526514e+01 -1.628165590330038413e+02
-2.724297924297924212e+01 -1.627890733235923619e+02
-2.722344322344322265e+01 -1.627480189396096648e+02
-2.720390720390720318e+01 -1.629252141665014335e+02
-2.718437118437118372e+01 -1.629651101067424008e+02
-2.716483516483516425e+01 -1.628946025010533560e+02
-2.714529914529914478e+01 -1.628755916761242588e+02
-2.712576312576312532e+01 -1.628864502028593506e+02
-2.710622710622710585e+01 -1.628734076020638213e+02
-2.708669108669108638e+01 -1.629090640598839457e+02
-2.706715506715506692e+01 -1.630509980451663239e+02
-2.704761904761904745e+01 -1.630045233696314426e+02
-2.702808302808302798e+01 -1.632388713586963718e+02
-2.700854700854700852e+01 -1.631263044121834866e+02
-2.698901098901098905e+01 -1.631398436474795233e+02
-2.696947496947496958e+01 -1.631236519596942003e+02
-2.694993894993895012e+01 -1.630913652029795742e+02
-2.693040293040293065e+01 -1.629149667396711720e+02
-2.691086691086691118e+01 -1.630962957837774923e+02
-2.689133089133089172e+01 -1.630232527986830178e+02
-2.687179487179487225e+01 -1.631939902716081576e+02
-2.685225885225885278e+01 -1.631559251075059080e+02
-2.683272283272283332e+01 -1.631613752465692073e+02
-2.681318681318681385e+01 -1.631344282661112004e+02
-2.679365079365079438e+01 -1.631946313974984548e+02
-2.677411477411477492e+01 -1.631122464541943486e+02
-2.675457875457875545e+01 -1.631101904374139338e+02
-2.673504273504273243e+01 -1.630897639858068828e+02
-2.671550671550671296e+01 -1.630538447370298343e+02
-2.669597069597069350e+01 -1.632463108091148740e+02
-2.667643467643467403e+01 -1.632584461929734516e+02
-2.665689865689865456e+01 -1.633686355125807950e+02
-2.663736263736263510e+01 -1.633157836326779488e+02
-2.661782661782661563e+01 -1.633360588243265852e+02
-2.659829059829059617e+01 -1.631560521510965032e+02
-2.657875457875457670e+01 -1.632231941086677978e+02
-2.655921855921855723e+01 -1.632397804095003266e+02
-2.653968253968253777e+01 -1.631114394614949958e+02
-2.652014652014651830e+01 -1.629296891811748651e+02
-2.650061050061049883e+01 -1.629614430266510681e+02
-2.648107448107447937e+01 -1.628125929763711781e+02
-2.646153846153845990e+01 -1.627683207355250943e+02
-2.644200244200244043e+01 -1.629130435202977196e+02
-2.642246642246642097e+01 -1.630040708767815545e+02
-2.640293040293040150e+01 -1.627836265109627902e+02
-2.638339438339438203e+01 -1.629386634357529147e+02
-2.636385836385836257e+01 -1.629807473329228458e+02
-2.634432234432234310e+01 -1.629180557286501880e+02
-2.632478632478632363e+01 -1.629183895671553728e+02
-2.630525030525030417e+01 -1.630070259831185524e+02
-2.628571428571428470e+01 -1.630303952144071786e+02
-2.626617826617826523e+01 -1.630344582872499473e+02
-2.624664224664224577e+01 -1.627626027181993891e+02
-2.622710622710622630e+01 -1.626484028157216244e+02
-2.620757020757020683e+01 -1.627244783136132185e+02
-2.618803418803418737e+01 -1.626789344011280036e+02
-2.616849816849816790e+01 -1.627154895091532012e+02
-2.614896214896214843e+01 -1.627992602215217062e+02
-2.612942612942612897e+01 -1.630626305371665978e+02
-2.610989010989010950e+01 -1.629810263262100420e+02
-2.609035409035409003e+01 -1.630245973960315098e+02
-2.607081807081807057e+01 -1.631298927059795290e+02
-2.605128205128205110e+01 -1.632372323227971265e+02
-2.603174603174603163e+01 -1.628432058643202254e+02
-2.601221001221001217e+01 -1.627373536937297160e+02
-2.599267399267399270e+01 -1.627663308427503637e+02
-2.597313797313797323e+01 -1.625839540296509540e+02
-2.595360195360195377e+01 -1.626030494568932454e+02
-2.593406593406593430e+01 -1.625752057567088968e+02
-2.591452991452991483e+01 -1.625959462787677126e+02
-2.589499389499389537e+01 -1.627225399926221030e+02
-2.587545787545787590e+01 -1.626828545728193944e+02
-2.585592185592185643e+01 -1.627066834634514692e+02
-2.583638583638583697e+01 -1.626546473863222957e+02
-2.581684981684981750e+01 -1.623203508399858492e+02
-2.579731379731379803e+01 -1.621500972838403243e+02
-2.577777777777777857e+01 -1.622013018956635619e+02
-2.575824175824175910e+01 -1.620612395389672145e+02
-2.573870573870573963e+01 -1.620016251326722454e+02
-2.571916971916972017e+01 -1.619804451091463875e+02
-2.569963369963370070e+01 -1.618496780009685949e+02
-2.568009768009768123e+01 -1.618059176338240377e+02
-2.566056166056166177e+01 -1.617127572980130594e+02
-2.564102564102564230e+01 -1.617979102162030074e+02
-2.562148962148962283e+01 -1.617431001173457616e+02
-2.560195360195360337e+01 -1.617900394280708269e+02
-2.558241758241758390e+01 -1.617774151150548789e+02
-2.556288156288156443e+01 -1.616368761330284372e+02
-2.554334554334554497e+01 -1.617231792605624889e+02
-2.552380952380952550e+01 -1.618868397685130276e+02
-2.550427350427350603e+01 -1.618209281770833172e+02
-2.548473748473748657e+01 -1.618748919013939371e+02
-2.546520146520146710e+01 -1.618100693592164419e+02
-2.544566544566544763e+01 -1.617914094818761157e+02
-2.542612942612942817e+01 -1.617811020389874272e+02
-2.540659340659340870e+01 -1.617586191893005889e+02
-2.538705738705738923e+01 -1.616717054281106130e+02
-2.536752136752136977e+01 -1.618806448245802869e+02
-2.534798534798535030e+01 -1.619944480120436197e+02
-2.532844932844933084e+01 -1.618632389870049053e+02
-2.530891330891331137e+01 -1.618527364137252960e+02
-2.528937728937729190e+01 -1.618391382091561468e+02
-2.526984126984127244e+01 -1.618335646697422021e+02
-2.525030525030525297e+01 -1.618301683531769299e+02
-2.523076923076922995e+01 -1.618242516494349275e+02
-2.521123321123321048e+01 -1.618365932145524937e+02
-2.519169719169719102e+01 -1.617899403654254229e+02
-2.517216117216117155e+01 -1.618454396427397910e+02
-2.515262515262515208e+01 -1.621005519667673980e+02
-2.513308913308913262e+01 -1.621835524506908541e+02
-2.511355311355311315e+01 -1.621867647734160016e+02
-2.509401709401709368e+01 -1.624056172697297313e+02
-2.507448107448107422e+01 -1.625391339670252364e+02
-2.505494505494505475e+01 -1.626065426342825049e+02
-2.503540903540903528e+01 -1.625286725222890709e+02
-2.501587301587301582e+01 -1.625397752303195489e+02
-2.499633699633699635e+01 -1.624898483160011153e+02
-2.497680097680097688e+01 -1.622809868548725376e+02
-2.495726495726495742e+01 -1.622998239513879355e+02
-2.493772893772893795e+01 -1.625565231291416239e+02
-2.491819291819291848e+01 -1.625421885059473652e+02
-2.489865689865689902e+01 -1.625452722404388624e+02
-2.487912087912087955e+01 -1.627027432931900535e+02
-2.485958485958486008e+01 -1.625833965882367806e+02
-2.484004884004884062e+01 -1.626789077224910613e+02
-2.482051282051282115e+01 -1.626317667618107521e+02
-2.480097680097680168e+01 -1.627132501722259121e+02
-2.478144078144078222e+01 -1.629517452990320976e+02
-2.476190476190476275e+01 -1.629952128936515976e+02
-2.474236874236873973e+01 -1.627331224539483969e+02
-2.472283272283272026e+01 -1.626904197004090236e+02
-2.470329670329670080e+01 -1.628072023777955053e+02
-2.468376068376068133e+01 -1.629772681196200210e+02
-2.466422466422466186e+01 -1.629567455522534942e+02
-2.464468864468864240e+01 -1.629157246703337876e+02
-2.462515262515262293e+01 -1.629663126683552719e+02
-2.460561660561660347e+01 -1.629062398458113137e+02
-2.458608058608058400e+01 -1.629601813697934745e+02
-2.456654456654456453e+01 -1.629208040822968258e+02
-2.454700854700854507e+01 -1.629363832523323197e+02
-2.452747252747252560e+01 -1.629776961331187977e+02
-2.450793650793650613e+01 -1.630218283548749980e+02
-2.448840048840048667e+01 -1.628784191899896427e+02
-2.446886446886446720e+01 -1.626592437631636017e+02
-2.444932844932844773e+01 -1.626555275592741623e+02
-2.442979242979242827e+01 -1.627441171664446244e+02
-2.441025641025640880e+01 -1.624784516965620185e+02
-2.439072039072038933e+01 -1.624293067638879791e+02
-2.437118437118436987e+01 -1.623661399177649116e+02
-2.435164835164835040e+01 -1.623604176836963120e+02
-2.433211233211233093e+01 -1.622565066019034248e+02
-2.431257631257631147e+01 -1.622445449014344092e+02
-2.429304029304029200e+01 -1.622641549498532640e+02
-2.427350427350427253e+01 -1.623134647230470478e+02
-2.425396825396825307e+01 -1.623790563550548427e+02
-2.423443223443223360e+01 -1.623918102995227173e+02
-2.421489621489621413e+01 -1.622464938633383440e+02
-2.419536019536019467e+01 -1.618599746700966193e+02
-2.417582417582417520e+01 -1.617685520615586938e+02
-2.415628815628815573e+01 -1.617065556350435713e+02
-2.413675213675213627e+01 -1.616065325006829596e+02
-2.411721611721611680e+01 -1.616906030626134623e+02
-2.409768009768009733e+01 -1.618315486500516442e+02
-2.407814407814407787e+01 -1.617974414626558826e+02
-2.405860805860805840e+01 -1.617638958500348849e+02
-2.403907203907203893e+01 -1.618429558231007093e+02
-2.401953601953601947e+01 -1.618777035510452720e+02
-2.400000000000000000e+01 -1.619545149222408043e+02
-2.398046398046398053e+01 -1.620725393439515472e+02
-2.396092796092796107e+01 -1.620629497837306872e+02
-2.394139194139194160e+01 -1.622429860647681039e+02
-2.392185592185592213e+01 -1.621342052107214897e+02
-2.390231990231990267e+01 -1.619694325725744761e+02
-2.388278388278388320e+01 -1.613957527707576389e+02
-2.386324786324786373e+01 -1.612026110907918053e+02
-2.384371184371184427e+01 -1.612576968185459521e+02
-2.382417582417582480e+01 -1.612412022464988581e+02
-2.380463980463980533e+01 -1.612536717420472598e+02
-2.378510378510378587e+01 -1.612865280466161266e+02
-2.376556776556776640e+01 -1.612301094793882328e+02
-2.374603174603174693e+01 -1.609433112197604032e+02
-2.372649572649572747e+01 -1.607839459293725781e+02
-2.370695970695970800e+01 -1.608574654920852254e+02
-2.368742368742368853e+01 -1.608627846928860379e+02
-2.366788766788766907e+01 -1.608348522535598022e+02
-2.364835164835164960e+01 -1.606793251669858762e+02
-2.362881562881563013e+01 -1.606532275864478834e+02
-2.360927960927961067e+01 -1.606552014466423657e+02
-2.358974358974359120e+01 -1.606757177952066513e+02
-2.357020757020757173e+01 -1.607482542742042710e+02
-2.355067155067155227e+01 -1.607174698858697184e+02
-2.353113553113553280e+01 -1.607658301147760085e+02
-2.351159951159951333e+01 -1.605379263493909718e+02
-2.349206349206349032e+01 -1.605330244360240783e+02
-2.347252747252747085e+01 -1.606048365837372103e+02
-2.345299145299145138e+01 -1.606720594651895908e+02
-2.343345543345543192e+01 -1.606891276457442075e+02
-2.341391941391941245e+01 -1.605920297719525536e+02
-2.339438339438339298e+01 -1.604961143698411945e+02
-2.337484737484737352e+01 -1.605071161315598829e+02
-2.335531135531135405e+01 -1.604846590174212224e+02
-2.333577533577533458e+01 -1.605763255017414508e+02
-2.331623931623931512e+01 -1.608489616865456355e+02
-2.329670329670329565e+01 -1.609349935851078328e+02
-2.327716727716727618e+01 -1.610523795884198250e+02
-2.325763125763125672e+01 -1.611573546548224840e+02
-2.323809523809523725e+01 -1.611664824819902435e+02
-2.321855921855921778e+01 -1.612371363285880648e+02
-2.319902319902319832e+01 -1.613637378579243773e+02
-2.317948717948717885e+01 -1.614522487803470199e+02
-2.315995115995115938e+01 -1.615220059458665105e+02
-2.314041514041513992e+01 -1.615194690525485726e+02
-2.312087912087912045e+01 -1.614816108101317695e+02
-2.310134310134310098e+01 -1.612103940520613605e+02
-2.308180708180708152e+01 -1.608631575898530741e+02
-2.306227106227106205e+01 -1.607779146768438068e+02
-2.304273504273504258e+01 -1.608743288072173243e+02
-2.302319902319902312e+01 -1.610194591690801644e+02
-2.300366300366300365e+01 -1.615217803051484395e+02
-2.298412698412698418e+01 -1.619613129181401519e+02
-2.296459096459096472e+01 -1.620068606536358402e+02
-2.294505494505494525e+01 -1.619893819397469485e+02
-2.292551892551892578e+01 -1.617909456013845784e+02
-2.290598290598290632e+01 -1.616612520778271005e+02
-2.288644688644688685e+01 -1.617660553181707996e+02
-2.286691086691086738e+01 -1.621245446491570306e+02
-2.284737484737484792e+01 -1.623530593585390136e+02
-2.282783882783882845e+01 -1.622649565089821522e+02
-2.280830280830280898e+01 -1.622940567838963659e+02
-2.278876678876678952e+01 -1.622811629561206530e+02
-2.276923076923077005e+01 -1.625214998500515833e+02
-2.274969474969475058e+01 -1.626129251938756397e+02
-2.273015873015873112e+01 -1.627345325249228836e+02
-2.271062271062271165e+01 -1.627059400904804249e+02
-2.269108669108669218e+01 -1.626972206980782687e+02
-2.267155067155067272e+01 -1.627384266470157570e+02
-2.265201465201465325e+01 -1.629319006604694948e+02
-2.263247863247863378e+01 -1.633700954245967125e+02
-2.261294261294261432e+01 -1.633570270881112947e+02
-2.259340659340659485e+01 -1.633321929565751702e+02
-2.257387057387057538e+01 -1.633020317666337462e+02
-2.255433455433455592e+01 -1.632594708888359207e+02
-2.253479853479853645e+01 -1.634344914587557014e+02
-2.251526251526251698e+01 -1.636521294268414977e+02
-2.249572649572649397e+01 -1.636704601814286661e+02
-2.247619047619047450e+01 -1.636786257808535368e+02
-2.245665445665445503e+01 -1.636367224453344988e+02
-2.243711843711843557e+01 -1.635840650026983383e+02
-2.241758241758241610e+01 -1.634983421741785037e+02
-2.239804639804639663e+01 -1.634508379115665377e+02
-2.237851037851037717e+01 -1.633953145342192386e+02
-2.235897435897435770e+01 -1.634139177402066707e+02
-2.233943833943833823e+01 -1.633120328278796762e+02
-2.231990231990231877e+01 -1.631146761237589544e+02
-2.230036630036629930e+01 -1.631186638116121799e+02
-2.228083028083027983e+01 -1.630717308125077807e+02
-2.226129426129426037e+01 -1.628868428427278729e+02
-2.224175824175824090e+01 -1.627728286259795993e+02
-2.222222222222222143e+01 -1.631394164681188101e+02
-2.220268620268620197e+01 -1.637710247587703805e+02
-2.218315018315018250e+01 -1.638469606098259135e+02
-2.216361416361416303e+01 -1.638195498984010214e+02
-2.214407814407814357e+01 -1.638220527791319796e+02
-2.212454212454212410e+01 -1.638711344491517252e+02
-2.210500610500610463e+01 -1.639019162460113535e+02
-2.208547008547008517e+01 -1.638940005975213694e+02
-2.206593406593406570e+01 -1.638129788937635567e+02
-2.204639804639804623e+01 -1.639905363886774126e+02
-2.202686202686202677e+01 -1.642346790590145247e+02
-2.200732600732600730e+01 -1.642418666345332099e+02
-2.198778998778998783e+01 -1.642773722964707304e+02
-2.196825396825396837e+01 -1.644331899082276323e+02
-2.194871794871794890e+01 -1.646051933703897419e+02
-2.192918192918192943e+01 -1.644310454450219368e+02
-2.190964590964590997e+01 -1.643320914634821861e+02
-2.189010989010989050e+01 -1.643050200284737627e+02
-2.187057387057387103e+01 -1.641592528741571755e+02
-2.185103785103785157e+01 -1.640947259518754322e+02
-2.183150183150183210e+01 -1.644204650304223776e+02
-2.181196581196581263e+01 -1.645028233521575771e+02
-2.179242979242979317e+01 -1.645327802258448173e+02
-2.177289377289377370e+01 -1.645900108181297412e+02
-2.175335775335775423e+01 -1.646432373511444496e+02
-2.173382173382173477e+01 -1.648236952964537920e+02
-2.171428571428571530e+01 -1.648076410522951960e+02
-2.169474969474969583e+01 -1.648575217637701371e+02
-2.167521367521367637e+01 -1.649860760062121017e+02
-2.165567765567765690e+01 -1.650035864742755507e+02
-2.163614163614163743e+01 -1.649698773882078626e+02
-2.161660561660561797e+01 -1.649605320170104790e+02
-2.159706959706959850e+01 -1.649331193256939798e+02
-2.157753357753357903e+01 -1.649174047922625448e+02
-2.155799755799755957e+01 -1.647359016193161665e+02
-2.153846153846154010e+01 -1.646663913669168267e+02
-2.151892551892552063e+01 -1.647254769888849353e+02
-2.149938949938950117e+01 -1.647233767591049798e+02
-2.147985347985347815e+01 -1.645544903817224167e+02
-2.146031746031745868e+01 -1.645936574214710504e+02
-2.144078144078143922e+01 -1.647035937692598395e+02
-2.142124542124541975e+01 -1.643796583764793979e+02
-2.140170940170940028e+01 -1.642754496434716032e+02
-2.138217338217338082e+01 -1.645136038571085919e+02
-2.136263736263736135e+01 -1.647849730921402056e+02
-2.134310134310134188e+01 -1.648609144910508348e+02
-2.132356532356532242e+01 -1.646198008809704731e+02
-2.130402930402930295e+01 -1.642153346802399483e+02
-2.128449328449328348e+01 -1.640748156710170633e+02
-2.126495726495726402e+01 -1.640316138941253712e+02
-2.124542124542124455e+01 -1.639547332123642605e+02
-2.122588522588522508e+01 -1.638820207385940364e+02
-2.120634920634920562e+01 -1.638877678184168758e+02
-2.118681318681318615e+01 -1.639466274977208400e+02
-2.116727716727716668e+01 -1.639641017516228487e+02
-2.114774114774114722e+01 -1.639057957990665955e+02
-2.112820512820512775e+01 -1.638540062839572329e+02
-2.110866910866910828e+01 -1.638366784179672777e+02
-2.108913308913308882e+01 -1.637361276347278078e+02
-2.106959706959706935e+01 -1.636358901217341213e+02
-2.105006105006104988e+01 -1.636985442899174359e+02
-2.103052503052503042e+01 -1.638582107906033229e+02
-2.101098901098901095e+01 -1.634500844965539557e+02
-2.099145299145299148e+01 -1.631232140626599687e+02
-2.097191697191697202e+01 -1.630733824742546005e+02
-2.095238095238095255e+01 -1.629584870630607440e+02
-2.093284493284493308e+01 -1.628818784269352022e+02
-2.091330891330891362e+01 -1.628658365910593488e+02
-2.089377289377289415e+01 -1.628290033642106778e+02
-2.087423687423687468e+01 -1.627411105954945185e+02
-2.085470085470085522e+01 -1.627783752940639488e+02
-2.083516483516483575e+01 -1.626212727791861425e+02
-2.081562881562881628e+01 -1.624064723058810955e+02
-2.079609279609279682e+01 -1.624140527751754917e+02
-2.077655677655677735e+01 -1.623217663259712822e+02
-2.075702075702075788e+01 -1.623407313880927063e+02
-2.073748473748473842e+01 -1.621226441115470891e+02
-2.071794871794871895e+01 -1.619967156977872946e+02
-2.069841269841269948e+01 -1.620635550853021414e+02
-2.067887667887668002e+01 -1.621891942481506703e+02
-2.065934065934066055e+01 -1.619954707887733321e+02
-2.063980463980464108e+01 -1.617058759534918693e+02
-2.062026862026862162e+01 -1.617047852253206202e+02
-2.060073260073260215e+01 -1.616683640051706448e+02
-2.058119658119658268e+01 -1.616247780249118478e+02
-2.056166056166056322e+01 -1.616456788282004879e+02
-2.054212454212454375e+01 -1.617787723322056195e+02
-2.052258852258852428e+01 -1.617110855403366543e+02
-2.050305250305250482e+01 -1.616137474408535581e+02
-2.048351648351648180e+01 -1.614875262201156829e+02
-2.046398046398046233e+01 -1.612818662762846884e+02
-2.044444444444444287e+01 -1.613376517876549201e+02
-2.042490842490842340e+01 -1.615920995204092776e+02
-2.040537240537240393e+01 -1.616012011836410807e+02
-2.038583638583638447e+01 -1.615058508447344252e+02
-2.036630036630036500e+01 -1.615447363092856108e+02
-2.034676434676434553e+01 -1.615936132124052165e+02
-2.032722832722832607e+01 -1.615692258659705089e+02
-2.030769230769230660e+01 -1.615457660226723533e+02
-2.028815628815628713e+01 -1.615564115268515195e+02
-2.026862026862026767e+01 -1.614828227709224677e+02
-2.024908424908424820e+01 -1.613029887185856524e+02
-2.022954822954822873e+01 -1.611788021404462938e+02
-2.021001221001220927e+01 -1.612395613366063003e+02
-2.019047619047618980e+01 -1.612644045421156420e+02
-2.017094017094017033e+01 -1.613061104594434028e+02
-2.015140415140415087e+01 -1.613024115055283119e+02
-2.013186813186813140e+01 -1.615680931760165322e+02
-2.011233211233211193e+01 -1.618508571561804388e+02
-2.009279609279609247e+01 -1.619277558925723781e+02
-2.007326007326007300e+01 -1.620236965963586613e+02
-2.005372405372405353e+01 -1.620900308245009569e+02
-2.003418803418803407e+01 -1.620777818411021087e+02
-2.001465201465201460e+01 -1.620864041408376295e+02
-1.999511599511599513e+01 -1.620978629532614264e+02
-1.997557997557997567e+01 -1.618466195186019831e+02
-1.995604395604395620e+01 -1.617790615873498155e+02
-1.993650793650793673e+01 -1.619228638576461776e+02
-1.991697191697191727e+01 -1.619114273998117142e+02
-1.989743589743589780e+01 -1.619727530148957726e+02
-1.987789987789987833e+01 -1.618909455539931912e+02
-1.985836385836385887e+01 -1.620435822038876381e+02
-1.983882783882783940e+01 -1.621644770450100452e+02
-1.981929181929181993e+01 -1.621638927256781244e+02
-1.979975579975580047e+01 -1.620067378686404425e+02
-1.978021978021978100e+01 -1.621117572912983462e+02
-1.976068376068376153e+01 -1.624356888312744047e+02
-1.974114774114774207e+01 -1.624247425942712653e+02
-1.972161172161172260e+01 -1.625458856117734001e+02
-1.970207570207570313e+01 -1.625593601267943313e+02
-1.968253968253968367e+01 -1.625654919945659742e+02
-1.966300366300366420e+01 -1.624049585273987759e+02
-1.964346764346764473e+01 -1.621992965799659032e+02
-1.962393162393162527e+01 -1.620784370254142459e+02
-1.960439560439560580e+01 -1.621562853974012057e+02
-1.958485958485958633e+01 -1.624330196072315289e+02
-1.956532356532356687e+01 -1.623989685395531524e+02
-1.954578754578754740e+01 -1.620673217695954236e+02
-1.952625152625152793e+01 -1.619223193766976578e+02
-1.950671550671550847e+01 -1.619983596986241992e+02
-1.948717948717948545e+01 -1.619813947697126650e+02
-1.946764346764346598e+01 -1.619356390960330145e+02
-1.944810744810744652e+01 -1.617615579761779827e+02
-1.942857142857142705e+01 -1.615337630283960664e+02
-1.940903540903540758e+01 -1.614600049737319125e+02
-1.938949938949938812e+01 -1.614643951526559817e+02
-1.936996336996336865e+01 -1.614725451747544582e+02
-1.935042735042734918e+01 -1.613465683677189304e+02
-1.933089133089132972e+01 -1.611186014747403021e+02
-1.931135531135531025e+01 -1.610262319642407363e+02
-1.929181929181929078e+01 -1.610445456609419352e+02
-1.927228327228327132e+01 -1.610076395624130328e+02
-1.925274725274725185e+01 -1.609393679435603701e+02
-1.923321123321123238e+01 -1.609908883011019327e+02
-1.921367521367521292e+01 -1.609157601744414023e+02
-1.919413919413919345e+01 -1.605744066917494592e+02
-1.917460317460317398e+01 -1.603179395313811710e+02
-1.915506715506715452e+01 -1.603057709946921250e+02
-1.913553113553113505e+01 -1.603209216735802443e+02
-1.911599511599511558e+01 -1.603544335631879392e+02
-1.909645909645909612e+01 -1.604187526416564253e+02
-1.907692307692307665e+01 -1.605356842832298696e+02
-1.905738705738705718e+01 -1.605340932304694945e+02
-1.903785103785103772e+01 -1.604933349350379501e+02
-1.901831501831501825e+01 -1.605041738242462657e+02
-1.899877899877899878e+01 -1.605082860896443719e+02
-1.897924297924297932e+01 -1.605414324289745309e+02
-1.895970695970695985e+01 -1.605409126178113297e+02
-1.894017094017094038e+01 -1.604537883915883185e+02
-1.892063492063492092e+01 -1.604476732246515098e+02
-1.890109890109890145e+01 -1.605862779968348946e+02
-1.888156288156288198e+01 -1.605008628039658447e+02
-1.886202686202686252e+01 -1.603957652857041865e+02
-1.884249084249084305e+01 -1.603639496051860931e+02
-1.882295482295482358e+01 -1.603996210848069950e+02
-1.880341880341880412e+01 -1.603676240585821233e+02
-1.878388278388278465e+01 -1.603885767497689585e+02
-1.876434676434676518e+01 -1.605760904537856675e+02
-1.874481074481074572e+01 -1.606795253994819745e+02
-1.872527472527472625e+01 -1.606872869714975991e+02
-1.870573870573870678e+01 -1.607090454532348929e+02
-1.868620268620268732e+01 -1.608207578471847228e+02
-1.866666666666666785e+01 -1.610701144417063517e+02
-1.864713064713064838e+01 -1.612641231021325723e+02
-1.862759462759462892e+01 -1.612863267072074507e+02
-1.860805860805860945e+01 -1.613156916151246207e+02
-1.858852258852258998e+01 -1.613142945220136255e+02
-1.856898656898657052e+01 -1.613797846494462647e+02
-1.854945054945055105e+01 -1.616112746244746461e+02
-1.852991452991453158e+01 -1.616862320807689741e+02
-1.851037851037851212e+01 -1.617777611467133170e+02
-1.849084249084248910e+01 -1.619712682044515759e+02
-1.847130647130646963e+01 -1.620778373208447647e+02
-1.845177045177045017e+01 -1.622054882833959084e+02
-1.843223443223443070e+01 -1.619677356024131996e+02
-1.841269841269841123e+01 -1.616202424839863738e+02
-1.839316239316239177e+01 -1.616416626740173683e+02
-1.837362637362637230e+01 -1.616365723778963002e+02
-1.835409035409035283e+01 -1.616042515003680364e+02
-1.833455433455433337e+01 -1.616126525460320806e+02
-1.831501831501831390e+01 -1.619763243265772417e+02
-1.829548229548229443e+01 -1.622666867005897871e+02
-1.827594627594627497e+01 -1.621960844870946801e+02
-1.825641025641025550e+01 -1.621287653527462567e+02
-1.823687423687423603e+01 -1.620911823633849167e+02
-1.821733821733821657e+01 -1.622071123922114282e+02
-1.819780219780219710e+01 -1.622441768498162560e+02
-1.817826617826617763e+01 -1.622546799145027023e+02
-1.815873015873015817e+01 -1.622405349147665277e+02
-1.813919413919413870e+01 -1.620827792923500681e+02
-1.811965811965811923e+01 -1.620896936013424465e+02
-1.810012210012209977e+01 -1.620466754650668122e+02
-1.808058608058608030e+01 -1.618655073399995672e+02
-1.806105006105006083e+01 -1.617808986236389046e+02
-1.804151404151404137e+01 -1.618735373144853611e+02
-1.802197802197802190e+01 -1.618804461736135636e+02
-1.800244200244200243e+01 -1.620029174486021475e+02
-1.798290598290598297e+01 -1.622026859072268508e+02
-1.796336996336996350e+01 -1.621801701161098492e+02
-1.794383394383394403e+01 -1.621568932681034596e+02
-1.792429792429792457e+01 -1.622620675580051284e+02
-1.790476190476190510e+01 -1.624394982732248423e+02
-1.788522588522588563e+01 -1.624773836342046138e+02
-1.786568986568986617e+01 -1.625610436055518448e+02
-1.784615384615384670e+01 -1.624725860643090698e+02
-1.782661782661782723e+01 -1.621702101379567580e+02
-1.780708180708180777e+01 -1.621600482454183521e+02
-1.778754578754578830e+01 -1.620377644438801212e+02
-1.776800976800976883e+01 -1.619664401915042333e+02
-1.774847374847374937e+01 -1.619893991496496142e+02
-1.772893772893772990e+01 -1.619656167171577295e+02
-1.770940170940171043e+01 -1.617888510472897110e+02
-1.768986568986569097e+01 -1.618053534045379820e+02
-1.767032967032967150e+01 -1.617626540658229999e+02
-1.765079365079365203e+01 -1.614661289624467031e+02
-1.763125763125763257e+01 -1.613060488662478633e+02
-1.761172161172161310e+01 -1.612466416843468551e+02
-1.759218559218559363e+01 -1.614003395680257427e+02
-1.757264957264957417e+01 -1.615182097084202439e+02
-1.755311355311355470e+01 -1.618595764481727883e+02
-1.753357753357753523e+01 -1.622090424103660098e+02
-1.751404151404151577e+01 -1.620590126869980736e+02
-1.749450549450549630e+01 -1.619322237313510016e+02
-1.747496947496947328e+01 -1.617329559747971075e+02
-1.745543345543345382e+01 -1.616753513545822329e+02
-1.743589743589743435e+01 -1.617026754418527048e+02
-1.741636141636141488e+01 -1.617792143540874861e+02
-1.739682539682539542e+01 -1.618239160714593083e+02
-1.737728937728937595e+01 -1.618967534423659060e+02
-1.735775335775335648e+01 -1.618853185217187445e+02
-1.733821733821733702e+01 -1.618282423111972719e+02
-1.731868131868131755e+01 -1.616683808259949728e+02
-1.729914529914529808e+01 -1.616439971381560667e+02
-1.727960927960927862e+01 -1.617078898426719036e+02
-1.726007326007325915e+01 -1.618307697178366311e+02
-1.724053724053723968e+01 -1.619021856725574366e+02
-1.722100122100122022e+01 -1.619332885479857680e+02
-1.720146520146520075e+01 -1.621011637379764636e+02
-1.718192918192918128e+01 -1.622383779090499161e+02
-1.716239316239316182e+01 -1.622762704527090705e+02
-1.714285714285714235e+01 -1.621849076429917602e+02
-1.712332112332112288e+01 -1.619892272727051932e+02
-1.710378510378510342e+01 -1.619841939335100562e+02
-1.708424908424908395e+01 -1.619772980361794907e+02
-1.706471306471306448e+01 -1.619999876834633596e+02
-1.704517704517704502e+01 -1.618282841790168618e+02
-1.702564102564102555e+01 -1.614505352592969416e+02
-1.700610500610500608e+01 -1.614558088973637950e+02
-1.698656898656898662e+01 -1.614047050728386807e+02
-1.696703296703296715e+01 -1.614873702373638480e+02
-1.694749694749694768e+01 -1.617214011918065069e+02
-1.692796092796092822e+01 -1.616082428164065448e+02
-1.690842490842490875e+01 -1.615516398235555755e+02
-1.688888888888888928e+01 -1.615306541183674938e+02
-1.686935286935286982e+01 -1.614466712299415292e+02
-1.684981684981685035e+01 -1.614430374933800465e+02
-1.683028083028083088e+01 -1.612582605796168309e+02
-1.681074481074481142e+01 -1.610622085991655581e+02
-1.679120879120879195e+01 -1.611197119837283083e+02
-1.677167277167277248e+01 -1.613805316514875869e+02
-1.675213675213675302e+01 -1.614010916306162926e+02
-1.673260073260073355e+01 -1.614438984052236776e+02
-1.671306471306471408e+01 -1.614511436837732390e+02
-1.669352869352869462e+01 -1.613950076965565472e+02
-1.667399267399267515e+01 -1.613250213308704133e+02
-1.665445665445665568e+01 -1.612765786636794303e+02
-1.663492063492063622e+01 -1.614290461934208452e+02
-1.661538461538461675e+01 -1.615567952035333974e+02
-1.659584859584859728e+01 -1.616006863514486724e+02
-1.657631257631257782e+01 -1.617514203730646614e+02
-1.655677655677655835e+01 -1.617411925088677833e+02
-1.653724053724053888e+01 -1.616194080309555261e+02
-1.651770451770451942e+01 -1.615824495663750326e+02
-1.649816849816849995e+01 -1.615403816252947422e+02
-1.647863247863247693e+01 -1.615860955602738613e+02
-1.645909645909645747e+01 -1.615766920315401194e+02
-1.643956043956043800e+01 -1.616738206971110969e+02
-1.642002442002441853e+01 -1.617209422002715655e+02
-1.640048840048839907e+01 -1.617058573882761152e+02
-1.638095238095237960e+01 -1.615956176272685525e+02
-1.636141636141636013e+01 -1.614471333949606731e+02
-1.634188034188034067e+01 -1.614391929472093068e+02
-1.632234432234432120e+01 -1.613890844912472460e+02
-1.630280830280830173e+01 -1.613417695031407675e+02
-1.628327228327228227e+01 -1.610265516850795962e+02
-1.626373626373626280e+01 -1.606838182731953850e+02
-1.624420024420024333e+01 -1.606512305865602457e+02
-1.622466422466422387e+01 -1.604814235236511877e+02
-1.620512820512820440e+01 -1.604668595850544648e+02
-1.618559218559218493e+01 -1.604910292851721181e+02
-1.616605616605616547e+01 -1.606075555112013831e+02
-1.614652014652014600e+01 -1.608938278053838928e+02
-1.612698412698412653e+01 -1.609422818182181629e+02
-1.610744810744810707e+01 -1.608090991497182927e+02
-1.608791208791208760e+01 -1.605075788693943082e+02
-1.606837606837606813e+01 -1.604959778903319716e+02
-1.604884004884004867e+01 -1.605439234016704972e+02
-1.602930402930402920e+01 -1.605779760194855044e+02
-1.600976800976800973e+01 -1.605483130681865873e+02
-1.599023199023199027e+01 -1.605899347775828687e+02
-1.597069597069597080e+01 -1.603785470148184231e+02
-1.595115995115995133e+01 -1.606658838783689021e+02
-1.593162393162393187e+01 -1.605510876301461849e+02
-1.591208791208791240e+01 -1.599827049391664104e+02
-1.589255189255189293e+01 -1.599423812887554277e+02
-1.587301587301587347e+01 -1.599994948961301873e+02
-1.585347985347985400e+01 -1.599967248931385484e+02
-1.583394383394383453e+01 -1.599750054666141352e+02
-1.581440781440781507e+01 -1.599131761032712120e+02
-1.579487179487179560e+01 -1.597724632839773733e+02
-1.577533577533577613e+01 -1.597127682248440124e+02
-1.575579975579975667e+01 -1.596684787362497389e+02
-1.573626373626373720e+01 -1.596922929737121990e+02
-1.571672771672771773e+01 -1.597388383327623842e+02
-1.569719169719169827e+01 -1.596206045225374623e+02
-1.567765567765567880e+01 -1.594908491454945079e+02
-1.565811965811965933e+01 -1.594810657752640282e+02
-1.563858363858363987e+01 -1.594911145656875533e+02
-1.561904761904762040e+01 -1.593913528440219523e+02
-1.559951159951160093e+01 -1.592633826580966740e+02
-1.557997557997558147e+01 -1.591137099194253040e+02
-1.556043956043956200e+01 -1.590595844051140091e+02
-1.554090354090354253e+01 -1.589650362467480704e+02
-1.552136752136752307e+01 -1.585979310939122797e+02
-1.550183150183150360e+01 -1.585622031556017646e+02
-1.548229548229548058e+01 -1.586333844301026659e+02
-1.546275946275946112e+01 -1.586482043978538172e+02
-1.544322344322344165e+01 -1.585938116109892917e+02
-1.542368742368742218e+01 -1.585020977273659071e+02
-1.540415140415140272e+01 -1.586612969298173539e+02
-1.538461538461538325e+01 -1.588989139832966089e+02
-1.536507936507936378e+01 -1.589675622171365603e+02
-1.534554334554334432e+01 -1.590171270030482731e+02
-1.532600732600732485e+01 -1.590188709742578226e+02
-1.530647130647130538e+01 -1.589494335447362232e+02
-1.528693528693528592e+01 -1.588622690159832587e+02
-1.526739926739926645e+01 -1.588254277291611629e+02
-1.524786324786324698e+01 -1.587714217435010085e+02
-1.522832722832722752e+01 -1.588440913069914586e+02
-1.520879120879120805e+01 -1.589823280972992166e+02
-1.518925518925518858e+01 -1.588958586849485641e+02
-1.516971916971916912e+01 -1.589324959147753589e+02
-1.515018315018314965e+01 -1.589577492912342791e+02
-1.513064713064713018e+01 -1.590089539359240405e+02
-1.511111111111111072e+01 -1.589687127309602204e+02
-1.509157509157509125e+01 -1.590274817266668776e+02
-1.507203907203907178e+01 -1.589776815067298514e+02
-1.505250305250305232e+01 -1.591719411041887042e+02
-1.503296703296703285e+01 -1.596317232496280667e+02
-1.501343101343101338e+01 -1.597220191195095254e+02
-1.499389499389499392e+01 -1.597177645459033783e+02
-1.497435897435897445e+01 -1.596212368638814496e+02
-1.495482295482295498e+01 -1.595992558461896635e+02
-1.493528693528693552e+01 -1.596637687301213475e+02
-1.491575091575091605e+01 -1.596881602475820898e+02
-1.489621489621489658e+01 -1.597450355688460206e+02
-1.487667887667887712e+01 -1.597530824650685588e+02
-1.485714285714285765e+01 -1.597348788898310659e+02
-1.483760683760683818e+01 -1.597675816909637945e+02
-1.481807081807081872e+01 -1.598935114337451751e+02
-1.479853479853479925e+01 -1.598113803541244806e+02
-1.477899877899877978e+01 -1.595670625889512735e+02
-1.475946275946276032e+01 -1.595528080776284128e+02
-1.473992673992674085e+01 -1.596825582334576836e+02
-1.472039072039072138e+01 -1.597854109702988694e+02
-1.470085470085470192e+01 -1.599929075655347219e+02
-1.468131868131868245e+01 -1.601116639997038931e+02
-1.466178266178266298e+01 -1.602456127850873031e+02
-1.464224664224664352e+01 -1.608004252633161286e+02
-1.462271062271062405e+01 -1.608905062584142058e+02
-1.460317460317460458e+01 -1.607606953845689475e+02
-1.458363858363858512e+01 -1.606450132659368535e+02
-1.456410256410256565e+01 -1.607076827791305504e+02
-1.454456654456654618e+01 -1.609081841234350350e+02
-1.452503052503052672e+01 -1.609690384997428509e+02
-1.450549450549450725e+01 -1.609963291971363049e+02
-1.448595848595848423e+01 -1.610556586038147486e+02
-1.446642246642246477e+01 -1.610927404876230469e+02
-1.444688644688644530e+01 -1.611119630423599460e+02
-1.442735042735042583e+01 -1.609413838379301751e+02
-1.440781440781440637e+01 -1.608967200475018728e+02
-1.438827838827838690e+01 -1.609686073310023176e+02
-1.436874236874236743e+01 -1.609394239950552219e+02
-1.434920634920634797e+01 -1.609895746077339425e+02
-1.432967032967032850e+01 -1.606585740137588232e+02
-1.431013431013430903e+01 -1.605733166099608127e+02
-1.429059829059828957e+01 -1.605713316013767837e+02
-1.427106227106227010e+01 -1.606195487825861790e+02
-1.425152625152625063e+01 -1.605131203252716432e+02
-1.423199023199023117e+01 -1.602190299744221136e+02
-1.421245421245421170e+01 -1.602342934869365649e+02
-1.419291819291819223e+01 -1.603132153693113651e+02
-1.417338217338217277e+01 -1.602254192289756247e+02
-1.415384615384615330e+01 -1.601536177159289025e+02
-1.413431013431013383e+01 -1.600028265521956996e+02
-1.411477411477411437e+01 -1.599267382158982400e+02
-1.409523809523809490e+01 -1.600336118939488017e+02
-1.407570207570207543e+01 -1.599707477834862175e+02
-1.405616605616605597e+01 -1.599662619498480467e+02
-1.403663003663003650e+01 -1.600528876085748493e+02
-1.401709401709401703e+01 -1.600916107449061769e+02
-1.399755799755799757e+01 -1.600871227311333769e+02
-1.397802197802197810e+01 -1.600249590630646424e+02
-1.395848595848595863e+01 -1.599156176756426930e+02
-1.393894993894993917e+01 -1.598737506912041511e+02
-1.391941391941391970e+01 -1.601510347556911142e+02
-1.389987789987790023e+01 -1.605357767104872551e+02
-1.388034188034188077e+01 -1.606143117890323140e+02
-1.386080586080586130e+01 -1.605788560187837675e+02
-1.384126984126984183e+01 -1.606263409386046419e+02
-1.382173382173382237e+01 -1.606139972533243565e+02
-1.380219780219780290e+01 -1.604325688114047921e+02
-1.378266178266178343e+01 -1.603861219985111290e+02
-1.376312576312576397e+01 -1.603860614486115992e+02
-1.374358974358974450e+01 -1.603792495444877204e+02
-1.372405372405372503e+01 -1.603824835984312358e+02
-1.370451770451770557e+01 -1.603840893262328109e+02
-1.368498168498168610e+01 -1.603616575661660022e+02
-1.366544566544566663e+01 -1.601939550543178825e+02
-1.364590964590964717e+01 -1.599731216541604226e+02
-1.362637362637362770e+01 -1.598843884166774956e+02
-1.360683760683760823e+01 -1.596972686628338636e+02
-1.358730158730158877e+01 -1.596758668094145150e+02
-1.356776556776556930e+01 -1.595130994844055863e+02
-1.354822954822954983e+01 -1.594253121306502692e+02
-1.352869352869353037e+01 -1.594166269247835430e+02
-1.350915750915751090e+01 -1.593186783116555034e+02
-1.348962148962148788e+01 -1.593654537485811602e+02
-1.347008547008546842e+01 -1.593297985768145395e+02
-1.345054945054944895e+01 -1.595843418571316761e+02
-1.343101343101342948e+01 -1.596829377993288404e+02
-1.341147741147741002e+01 -1.595078227911212139e+02
-1.339194139194139055e+01 -1.589970225502779329e+02
-1.337240537240537108e+01 -1.588486661429105027e+02
-1.335286935286935162e+01 -1.591025217683017559e+02
-1.333333333333333215e+01 -1.591253858603823517e+02
-1.331379731379731268e+01 -1.590794455725383045e+02
-1.329426129426129322e+01 -1.591927607765139498e+02
-1.327472527472527375e+01 -1.592780533252297062e+02
-1.325518925518925428e+01 -1.593709666111721788e+02
-1.323565323565323482e+01 -1.594132960225382760e+02
-1.321611721611721535e+01 -1.593320032507289739e+02
-1.319658119658119588e+01 -1.593089772675934910e+02
-1.317704517704517642e+01 -1.593191103909045978e+02
-1.315750915750915695e+01 -1.590491851082424546e+02
-1.313797313797313748e+01 -1.585797371282624795e+02
-1.311843711843711802e+01 -1.584732372200788859e+02
-1.309890109890109855e+01 -1.585326835722551380e+02
-1.307936507936507908e+01 -1.586042621378532260e+02
-1.305982905982905962e+01 -1.586164046570916923e+02
-1.304029304029304015e+01 -1.585994217436433473e+02
-1.302075702075702068e+01 -1.585970386840298261e+02
-1.300122100122100122e+01 -1.586059801714930302e+02
-1.298168498168498175e+01 -1.586044974254270414e+02
-1.296214896214896228e+01 -1.585848186408688036e+02
-1.294261294261294282e+01 -1.586190145291588465e+02
-1.292307692307692335e+01 -1.587154611186990394e+02
-1.290354090354090388e+01 -1.586351617883248650e+02
-1.288400488400488442e+01 -1.585609736842886832e+02
-1.286446886446886495e+01 -1.585956413400319036e+02
-1.284493284493284548e+01 -1.584147325479538608e+02
-1.282539682539682602e+01 -1.582851418317418393e+02
-1.280586080586080655e+01 -1.583514996577003160e+02
-1.278632478632478708e+01 -1.583124921390185591e+02
-1.276678876678876762e+01 -1.582839311856006645e+02
-1.274725274725274815e+01 -1.583243944187006491e+02
-1.272771672771672868e+01 -1.583989474581328523e+02
-1.270818070818070922e+01 -1.583669750825952747e+02
-1.268864468864468975e+01 -1.583954447893609654e+02
-1.266910866910867028e+01 -1.583307665353540301e+02
-1.264957264957265082e+01 -1.583387324096156874e+02
-1.263003663003663135e+01 -1.584037344385525330e+02
-1.261050061050061188e+01 -1.584163795808376562e+02
-1.259096459096459242e+01 -1.584547876935957618e+02
-1.257142857142857295e+01 -1.584792736182569399e+02
-1.255189255189255348e+01 -1.585360359424303738e+02
-1.253235653235653402e+01 -1.586594857145734920e+02
-1.251282051282051455e+01 -1.590706581845408323e+02
-1.249328449328449153e+01 -1.592465521141235172e+02
-1.247374847374847207e+01 -1.592159213040420127e+02
-1.245421245421245260e+01 -1.592702706210496331e+02
-1.243467643467643313e+01 -1.593320811158007473e+02
-1.241514041514041367e+01 -1.593551851357605074e+02
-1.239560439560439420e+01 -1.593542392500982032e+02
-1.237606837606837473e+01 -1.593521248503090817e+02
-1.235653235653235527e+01 -1.593460669142877464e+02
-1.233699633699633580e+01 -1.594363120837839745e+02
-1.231746031746031633e+01 -1.595396242107551075e+02
-1.229792429792429687e+01 -1.594779324353321215e+02
-1.227838827838827740e+01 -1.598057253400260151e+02
-1.225885225885225793e+01 -1.604571621933615404e+02
-1.223931623931623847e+01 -1.606483825883098859e+02
-1.221978021978021900e+01 -1.605690820498497544e+02
-1.220024420024419953e+01 -1.604824495083570355e+02
-1.218070818070818007e+01 -1.603259465555315160e+02
-1.216117216117216060e+01 -1.601446904724045339e+02
-1.214163614163614113e+01 -1.600412809713226920e+02
-1.212210012210012167e+01 -1.600237781904398275e+02
-1.210256410256410220e+01 -1.600543560850614710e+02
-1.208302808302808273e+01 -1.600772358563987723e+02
-1.206349206349206327e+01 -1.600761613838295148e+02
-1.204395604395604380e+01 -1.601062278724407975e+02
-1.202442002442002433e+01 -1.602628448179178235e+02
-1.200488400488400487e+01 -1.603623200922415322e+02
-1.198534798534798540e+01 -1.603877798712117624e+02
-1.196581196581196593e+01 -1.608007183867161984e+02
-1.194627594627594647e+01 -1.611299833098922818e+02
-1.192673992673992700e+01 -1.609499510314378767e+02
-1.190720390720390753e+01 -1.611304010304082226e+02
-1.188766788766788807e+01 -1.614605106530542571e+02
-1.186813186813186860e+01 -1.612878068423478339e+02
-1.184859584859584913e+01 -1.611546801557305457e+02
-1.182905982905982967e+01 -1.613139123243527422e+02
-1.180952380952381020e+01 -1.614469294305167182e+02
-1.178998778998779073e+01 -1.616660565348721548e+02
-1.177045177045177127e+01 -1.615865449641347311e+02
-1.175091575091575180e+01 -1.615373134297760487e+02
-1.173137973137973233e+01 -1.615731513253501532e+02
-1.171184371184371287e+01 -1.614608577886463365e+02
-1.169230769230769340e+01 -1.611600479133348927e+02
-1.167277167277167393e+01 -1.609509502898970368e+02
-1.165323565323565447e+01 -1.609634826509299614e+02
-1.163369963369963500e+01 -1.610638458040772889e+02
-1.161416361416361553e+01 -1.610761125564015970e+02
-1.159462759462759607e+01 -1.611157469213328568e+02
-1.157509157509157660e+01 -1.610144303557222827e+02
-1.155555555555555713e+01 -1.607763376737913177e+02
-1.153601953601953767e+01 -1.607749331460896087e+02
-1.151648351648351820e+01 -1.605548433298973805e+02
-1.149694749694749873e+01 -1.604349146574670897e+02
-1.147741147741147572e+01 -1.604551708620593615e+02
-1.145787545787545625e+01 -1.604090448233299071e+02
-1.143833943833943678e+01 -1.604333328786770778e+02
-1.141880341880341732e+01 -1.605381185768753767e+02
-1.139926739926739785e+01 -1.605858945050225088e+02
-1.137973137973137838e+01 -1.605896202306587952e+02
-1.136019536019535892e+01 -1.605257660673641169e+02
-1.134065934065933945e+01 -1.604331656319121748e+02
-1.132112332112331998e+01 -1.603591126048886508e+02
-1.130158730158730052e+01 -1.604244385009084510e+02
-1.128205128205128105e+01 -1.606180833501844347e+02
-1.126251526251526158e+01 -1.605072343384162252e+02
-1.124297924297924212e+01 -1.601113167883030997e+02
-1.122344322344322265e+01 -1.600210493269661356e+02
-1.120390720390720318e+01 -1.599990726654509103e+02
-1.118437118437118372e+01 -1.599165810345327259e+02
-1.116483516483516425e+01 -1.599247123019383139e+02
-1.114529914529914478e+01 -1.598880153456952655e+02
-1.112576312576312532e+01 -1.599007060907047446e+02
-1.110622710622710585e+01 -1.598604633547674609e+02
-1.108669108669108638e+01 -1.598616780974302571e+02
-1.106715506715506692e+01 -1.598296701094451464e+02
-1.104761904761904745e+01 -1.599117730040743481e+02
-1.102808302808302798e+01 -1.599877764836847120e+02
-1.100854700854700852e+01 -1.599551120559208073e+02
-1.098901098901098905e+01 -1.600369607590724854e+02
-1.096947496947496958e+01 -1.601915177328908726e+02
-1.094993894993895012e+01 -1.602072022814664081e+02
-1.093040293040293065e+01 -1.602925937187945351e+02
-1.091086691086691118e+01 -1.605364770988077225e+02
-1.089133089133089172e+01 -1.607188254702369079e+02
-1.087179487179487225e+01 -1.607751211149558799e+02
-1.085225885225885278e+01 -1.606475061862850566e+02
-1.083272283272283332e+01 -1.607464206878547657e+02
-1.081318681318681385e+01 -1.608793473876197027e+02
-1.079365079365079438e+01 -1.610312843540566803e+02
-1.077411477411477492e+01 -1.609855704174102868e+02
-1.075457875457875545e+01 -1.609362628874167456e+02
-1.073504273504273598e+01 -1.610174010907606146e+02
-1.071550671550671652e+01 -1.609900587203410396e+02
-1.069597069597069705e+01 -1.610984385055118651e+02
-1.067643467643467758e+01 -1.612577267151345382e+02
-1.065689865689865812e+01 -1.612196849325303560e+02
-1.063736263736263865e+01 -1.613893872014259330e+02
-1.061782661782661918e+01 -1.615922971206256591e+02
-1.059829059829059972e+01 -1.616526567700850876e+02
-1.057875457875458025e+01 -1.616591558477327908e+02
-1.055921855921856078e+01 -1.614590025517796903e+02
-1.053968253968254132e+01 -1.613942813223315227e+02
-1.052014652014652185e+01 -1.614300458054875094e+02
-1.050061050061050238e+01 -1.613561751906394477e+02
-1.048107448107447937e+01 -1.613090181588413259e+02
-1.046153846153845990e+01 -1.615176273948040659e+02
-1.044200244200244043e+01 -1.610026707422561003e+02
-1.042246642246642097e+01 -1.607168627134619214e+02
-1.040293040293040150e+01 -1.605694602258568580e+02
-1.038339438339438203e+01 -1.597968784767714965e+02
-1.036385836385836257e+01 -1.598373115724528759e+02
-1.034432234432234310e+01 -1.593381401579082421e+02
-1.032478632478632363e+01 -1.584733799090845423e+02
-1.030525030525030417e+01 -1.584026889336085446e+02
-1.028571428571428470e+01 -1.579928716188109377e+02
-1.026617826617826523e+01 -1.574120397488616732e+02
-1.024664224664224577e+01 -1.571129808988800960e+02
-1.022710622710622630e+01 -1.569189058270302155e+02
-1.020757020757020683e+01 -1.567218922377915646e+02
-1.018803418803418737e+01 -1.564720212815577440e+02
-1.016849816849816790e+01 -1.561268783340203186e+02
-1.014896214896214843e+01 -1.559614093584948762e+02
-1.012942612942612897e+01 -1.558910307761076410e+02
-1.010989010989010950e+01 -1.557218919019227314e+02
-1.009035409035409003e+01 -1.556519015665284940e+02
-1.007081807081807057e+01 -1.556517057533950492e+02
-1.005128205128205110e+01 -1.556404794040937247e+02
-1.003174603174603163e+01 -1.556193914213185110e+02
-1.001221001221001217e+01 -1.556292990249921218e+02
-9.992673992673992700e+00 -1.555797612014181652e+02
-9.973137973137973233e+00 -1.554628107848985223e+02
-9.953601953601953767e+00 -1.552658433099278739e+02
-9.934065934065934300e+00 -1.551708358959836573e+02
-9.914529914529914834e+00 -1.550691062045971762e+02
-9.894993894993895367e+00 -1.549894277944615624e+02
-9.875457875457875900e+00 -1.549763137934832855e+02
-9.855921855921856434e+00 -1.549560730647346247e+02
-9.836385836385836967e+00 -1.548912587063148862e+02
-9.816849816849817500e+00 -1.547540711848548938e+02
-9.797313797313798034e+00 -1.547166868440905887e+02
-9.777777777777778567e+00 -1.546924923901301838e+02
-9.758241758241759101e+00 -1.546825347858526527e+02
-9.738705738705739634e+00 -1.546447946219311689e+02
-9.719169719169720167e+00 -1.544606118047124426e+02
-9.699633699633700701e+00 -1.542277976321622930e+02
-9.680097680097681234e+00 -1.540756551965066308e+02
-9.660561660561661768e+00 -1.540086327036812008e+02
-9.641025641025642301e+00 -1.539702856906463069e+02
-9.621489621489622834e+00 -1.539320232791502576e+02
-9.601953601953603368e+00 -1.539062065019457179e+02
-9.582417582417583901e+00 -1.538242411463582187e+02
-9.562881562881564435e+00 -1.539313571116845196e+02
-9.543345543345544968e+00 -1.540137671726892563e+02
-9.523809523809525501e+00 -1.540070643000227051e+02
-9.504273504273506035e+00 -1.542060643263373549e+02
-9.484737484737483015e+00 -1.542396079050039930e+02
-9.465201465201463549e+00 -1.543231126644597566e+02
-9.445665445665444082e+00 -1.544397090752455028e+02
-9.426129426129424616e+00 -1.542911040128077218e+02
-9.406593406593405149e+00 -1.543996774334388533e+02
-9.387057387057385682e+00 -1.546797821752179800e+02
-9.367521367521366216e+00 -1.547627863417837375e+02
-9.347985347985346749e+00 -1.548111464159486275e+02
-9.328449328449327282e+00 -1.548838463848974527e+02
-9.308913308913307816e+00 -1.550130683855602456e+02
-9.289377289377288349e+00 -1.552851662816993894e+02
-9.269841269841268883e+00 -1.553897631498093119e+02
-9.250305250305249416e+00 -1.552475001720667933e+02
-9.230769230769229949e+00 -1.552712970648792350e+02
-9.211233211233210483e+00 -1.551448287727837112e+02
-9.191697191697191016e+00 -1.549551755703967331e+02
-9.172161172161171550e+00 -1.548854114928696220e+02
-9.152625152625152083e+00 -1.548509082069324734e+02
-9.133089133089132616e+00 -1.548505572890643975e+02
-9.113553113553113150e+00 -1.548902975240942510e+02
-9.094017094017093683e+00 -1.549907538199645671e+02
-9.074481074481074216e+00 -1.551409390937228068e+02
-9.054945054945054750e+00 -1.552722305762187318e+02
-9.035409035409035283e+00 -1.553846882052883700e+02
-9.015873015873015817e+00 -1.554657101392507172e+02
-8.996336996336996350e+00 -1.554646307494834616e+02
-8.976800976800976883e+00 -1.553820121614432423e+02
-8.957264957264957417e+00 -1.551390921251012003e+02
-8.937728937728937950e+00 -1.552168233348334923e+02
-8.918192918192918484e+00 -1.552208659534996684e+02
-8.898656898656899017e+00 -1.551993847428879576e+02
-8.879120879120879550e+00 -1.551682553015462247e+02
-8.859584859584860084e+00 -1.550220593319356226e+02
-8.840048840048840617e+00 -1.551449687863096472e+02
-8.820512820512821150e+00 -1.553801566965370853e+02
-8.800976800976801684e+00 -1.556208505859179922e+02
-8.781440781440782217e+00 -1.557186819378934501e+02
-8.761904761904762751e+00 -1.557678235396342927e+02
-8.742368742368743284e+00 -1.558384954484155855e+02
-8.722832722832723817e+00 -1.559040631931970893e+02
-8.703296703296704351e+00 -1.560306961863037429e+02
-8.683760683760684884e+00 -1.560746320353001977e+02
-8.664224664224665418e+00 -1.559912708201579790e+02
-8.644688644688645951e+00 -1.560341320190517251e+02
-8.625152625152626484e+00 -1.560268636712441435e+02
-8.605616605616607018e+00 -1.558411459458858701e+02
-8.586080586080587551e+00 -1.558752119692072142e+02
-8.566544566544568085e+00 -1.561372787332950054e+02
-8.547008547008548618e+00 -1.563814617830220470e+02
-8.527472527472529151e+00 -1.564670095041603588e+02
-8.507936507936509685e+00 -1.564440662351706521e+02
-8.488400488400486665e+00 -1.563670338883949853e+02
-8.468864468864467199e+00 -1.562748833383493547e+02
-8.449328449328447732e+00 -1.562458148410817103e+02
-8.429792429792428266e+00 -1.562447266089928064e+02
-8.410256410256408799e+00 -1.561652145696500043e+02
-8.390720390720389332e+00 -1.560508150106992105e+02
-8.371184371184369866e+00 -1.562231356435735563e+02
-8.351648351648350399e+00 -1.563932535154631296e+02
-8.332112332112330932e+00 -1.566642051639386750e+02
-8.312576312576311466e+00 -1.569154342694522484e+02
-8.293040293040291999e+00 -1.570142420330119819e+02
-8.273504273504272533e+00 -1.571195408843684618e+02
-8.253968253968253066e+00 -1.570930195173227730e+02
-8.234432234432233599e+00 -1.570082922377646355e+02
-8.214896214896214133e+00 -1.568495308044500689e+02
-8.195360195360194666e+00 -1.568638628368488241e+02
-8.175824175824175200e+00 -1.568274401487269927e+02
-8.156288156288155733e+00 -1.567466460386553706e+02
-8.136752136752136266e+00 -1.565940225829291421e+02
-8.117216117216116800e+00 -1.564808659868096470e+02
-8.097680097680097333e+00 -1.566237455040127600e+02
-8.078144078144077866e+00 -1.569631494845892234e+02
-8.058608058608058400e+00 -1.570640486028358964e+02
-8.039072039072038933e+00 -1.570618243634324642e+02
-8.019536019536019467e+00 -1.569314457434098813e+02
-8.000000000000000000e+00 -1.569161401687159980e+02
-7.980463980463980533e+00 -1.571756202828384517e+02
-7.960927960927961067e+00 -1.572459305377170438e+02
-7.941391941391941600e+00 -1.573215299828412412e+02
-7.921855921855922134e+00 -1.572833605175665639e+02
-7.902319902319902667e+00 -1.572544274974347900e+02
-7.882783882783883200e+00 -1.572113234318622119e+02
-7.863247863247863734e+00 -1.572201956385101482e+02
-7.843711843711844267e+00 -1.572262638954368015e+02
-7.824175824175824800e+00 -1.572370867576258888e+02
-7.804639804639805334e+00 -1.572406008844203313e+02
-7.785103785103785867e+00 -1.573576505210273524e+02
-7.765567765567766401e+00 -1.573885491472400417e+02
-7.746031746031746934e+00 -1.574792066153006544e+02
-7.726495726495727467e+00 -1.578471020750509695e+02
-7.706959706959708001e+00 -1.579902741701715172e+02
-7.687423687423688534e+00 -1.580183378613834861e+02
-7.667887667887669068e+00 -1.581104712508571026e+02
-7.648351648351649601e+00 -1.580256066892820570e+02
-7.628815628815630134e+00 -1.580105071946188104e+02
-7.609279609279610668e+00 -1.583074896878947584e+02
-7.589743589743591201e+00 -1.585922659531985062e+02
-7.570207570207571734e+00 -1.585056071104930879e+02
-7.550671550671552268e+00 -1.584848204972798271e+02
-7.531135531135532801e+00 -1.586240959950773686e+02
-7.511599511599513335e+00 -1.587685272333224873e+02
-7.492063492063493868e+00 -1.588456205519692901e+02
-7.472527472527474401e+00 -1.585726138864843904e+02
-7.452991452991454935e+00 -1.584574948956621938e+02
-7.433455433455435468e+00 -1.584346777101359010e+02
-7.413919413919416002e+00 -1.581988817502638085e+02
-7.394383394383396535e+00 -1.580394031014303664e+02
-7.374847374847377068e+00 -1.580124948212125275e+02
-7.355311355311357602e+00 -1.579704853777555229e+02
-7.335775335775338135e+00 -1.581643707897040656e+02
-7.316239316239318669e+00 -1.581688514595027186e+02
-7.296703296703299202e+00 -1.579819666326973504e+02
-7.277167277167279735e+00 -1.578408407929898374e+02
-7.257631257631260269e+00 -1.580241970390507618e+02
-7.238095238095240802e+00 -1.582254583073486174e+02
-7.218559218559221335e+00 -1.581174194949917933e+02
-7.199023199023201869e+00 -1.581118998607350079e+02
-7.179487179487182402e+00 -1.580017110990208380e+02
-7.159951159951162936e+00 -1.580599569491253646e+02
-7.140415140415143469e+00 -1.583380201792076605e+02
-7.120879120879124002e+00 -1.584396636491233608e+02
-7.101343101343104536e+00 -1.583484261907314021e+02
-7.081807081807085069e+00 -1.584226785631747987e+02
-7.062271062271065603e+00 -1.583549312852222215e+02
-7.042735042735046136e+00 -1.582633315236986391e+02
-7.023199023199026669e+00 -1.582811477002943832e+02
-7.003663003663007203e+00 -1.583409854445829694e+02
-6.984126984126980631e+00 -1.583266205858665785e+02
-6.964590964590961164e+00 -1.582664300002848279e+02
-6.945054945054941697e+00 -1.582516599079625337e+02
-6.925518925518922231e+00 -1.582463383254338112e+02
-6.905982905982902764e+00 -1.582452956411709977e+02
-6.886446886446883298e+00 -1.582074924796693551e+02
-6.866910866910863831e+00 -1.580392291385182943e+02
-6.847374847374844364e+00 -1.579743084065075891e+02
-6.827838827838824898e+00 -1.579781593111082998e+02
-6.808302808302805431e+00 -1.579598626648817401e+02
-6.788766788766785965e+00 -1.579682780819975392e+02
-6.769230769230766498e+00 -1.579887996089455555e+02
-6.749694749694747031e+00 -1.578722252560984032e+02
-6.730158730158727565e+00 -1.576579724760886165e+02
-6.710622710622708098e+00 -1.576307448488180398e+02
-6.691086691086688631e+00 -1.578203090396910682e+02
-6.671550671550669165e+00 -1.579541294396142916e+02
-6.652014652014649698e+00 -1.579297756543667504e+02
-6.632478632478630232e+00 -1.580214052657860861e+02
-6.612942612942610765e+00 -1.580928635759088365e+02
-6.593406593406591298e+00 -1.582809228108615116e+02
-6.573870573870571832e+00 -1.583081479784428609e+02
-6.554334554334552365e+00 -1.581727305965017649e+02
-6.534798534798532899e+00 -1.583451007038088392e+02
-6.515262515262513432e+00 -1.585160513415204946e+02
-6.495726495726493965e+00 -1.585657099391524127e+02
-6.476190476190474499e+00 -1.587493083265846110e+02
-6.456654456654455032e+00 -1.588352520037319664e+02
-6.437118437118435565e+00 -1.588308033728076794e+02
-6.417582417582416099e+00 -1.590313683295048577e+02
-6.398046398046396632e+00 -1.591341631040575351e+02
-6.378510378510377166e+00 -1.590364369346578428e+02
-6.358974358974357699e+00 -1.590339187007654971e+02
-6.339438339438338232e+00 -1.591150875156349400e+02
-6.319902319902318766e+00 -1.593470159734071103e+02
-6.300366300366299299e+00 -1.593897672375999548e+02
-6.280830280830279833e+00 -1.593662617754312976e+02
-6.261294261294260366e+00 -1.592488619677747010e+02
-6.241758241758240899e+00 -1.592018401086049835e+02
-6.222222222222221433e+00 -1.593660711377326038e+02
-6.202686202686201966e+00 -1.591793902918427079e+02
-6.183150183150182500e+00 -1.591492602128153635e+02
-6.163614163614163033e+00 -1.593413456813831317e+02
-6.144078144078143566e+00 -1.593864392360412694e+02
-6.124542124542124100e+00 -1.592244114920461016e+02
-6.105006105006104633e+00 -1.589861031700528144e+02
-6.085470085470085166e+00 -1.589559944143736629e+02
-6.065934065934065700e+00 -1.589913207972746250e+02
-6.046398046398046233e+00 -1.589772065732383908e+02
-6.026862026862026767e+00 -1.589563996129448356e+02
-6.007326007326007300e+00 -1.590007350172801637e+02
-5.987789987789987833e+00 -1.592124508788080846e+02
-5.968253968253968367e+00 -1.592799200041617951e+02
-5.948717948717948900e+00 -1.590823302075185666e+02
-5.929181929181929434e+00 -1.589947754464489265e+02
-5.909645909645909967e+00 -1.589353688924005610e+02
-5.890109890109890500e+00 -1.590227439929332718e+02
-5.870573870573871034e+00 -1.591624634062628445e+02
-5.851037851037851567e+00 -1.590579153332945452e+02
-5.831501831501832100e+00 -1.589658476876421673e+02
-5.811965811965812634e+00 -1.588919369650724889e+02
-5.792429792429793167e+00 -1.587818818573914257e+02
-5.772893772893773701e+00 -1.588474830580131254e+02
-5.753357753357754234e+00 -1.587069919074654649e+02
-5.733821733821734767e+00 -1.584657126686154243e+02
-5.714285714285715301e+00 -1.584881401638880334e+02
-5.694749694749695834e+00 -1.585231337335372075e+02
-5.675213675213676368e+00 -1.585297731619544663e+02
-5.655677655677656901e+00 -1.585280293958514619e+02
-5.636141636141637434e+00 -1.585233294569196687e+02
-5.616605616605617968e+00 -1.584568834525763634e+02
-5.597069597069598501e+00 -1.584355606074135494e+02
-5.577533577533579034e+00 -1.583241334397685023e+02
-5.557997557997559568e+00 -1.579658507208540925e+02
-5.538461538461540101e+00 -1.579061439255602579e+02
-5.518925518925520635e+00 -1.581042587730437958e+02
-5.499389499389501168e+00 -1.582482914252015860e+02
-5.479853479853481701e+00 -1.582683453461229419e+02
-5.460317460317462235e+00 -1.583060071772272011e+02
-5.440781440781442768e+00 -1.582776449660498201e+02
-5.421245421245423302e+00 -1.583836458654730279e+02
-5.401709401709403835e+00 -1.582455800898349878e+02
-5.382173382173384368e+00 -1.580689762292093405e+02
-5.362637362637364902e+00 -1.581346887809236250e+02
-5.343101343101345435e+00 -1.580746523759857212e+02
-5.323565323565325969e+00 -1.582256632998999066e+02
-5.304029304029306502e+00 -1.582871990062818952e+02
-5.284493284493287035e+00 -1.582826386253719306e+02
-5.264957264957267569e+00 -1.583011746297859759e+02
-5.245421245421248102e+00 -1.584224372033548889e+02
-5.225885225885228635e+00 -1.584157898614739963e+02
-5.206349206349209169e+00 -1.584197962220058571e+02
-5.186813186813189702e+00 -1.583123597252129002e+02
-5.167277167277170236e+00 -1.581520065747377544e+02
-5.147741147741150769e+00 -1.581224810073915137e+02
-5.128205128205131302e+00 -1.580164989088134178e+02
-5.108669108669111836e+00 -1.580340354256566968e+02
-5.089133089133092369e+00 -1.578202591600011999e+02
-5.069597069597072903e+00 -1.577741061323649490e+02
-5.050061050061053436e+00 -1.578670910270075467e+02
-5.030525030525033969e+00 -1.578394928909500834e+02
-5.010989010989014503e+00 -1.578114443043488677e+02
-4.991452991452987931e+00 -1.578666446817143196e+02
-4.971916971916968464e+00 -1.581348224590863651e+02
-4.952380952380948997e+00 -1.581804497934330413e+02
-4.932844932844929531e+00 -1.581615769154921622e+02
-4.913308913308910064e+00 -1.581768250332179946e+02
-4.893772893772890598e+00 -1.581465055801706399e+02
-4.874236874236871131e+00 -1.583117552039789473e+02
-4.854700854700851664e+00 -1.585280265075865884e+02
-4.835164835164832198e+00 -1.585923791058743291e+02
-4.815628815628812731e+00 -1.586615350893553682e+02
-4.796092796092793265e+00 -1.588294908193516335e+02
-4.776556776556773798e+00 -1.587378308657145567e+02
-4.757020757020754331e+00 -1.585157027233814233e+02
-4.737484737484734865e+00 -1.584415599601492772e+02
-4.717948717948715398e+00 -1.583036083134340970e+02
-4.698412698412695931e+00 -1.583568649147272822e+02
-4.678876678876676465e+00 -1.588058456796967448e+02
-4.659340659340656998e+00 -1.589839109464846842e+02
-4.639804639804637532e+00 -1.588799627153030372e+02
-4.620268620268618065e+00 -1.587720172398560692e+02
-4.600732600732598598e+00 -1.587364773958337025e+02
-4.581196581196579132e+00 -1.587437102139600427e+02
-4.561660561660559665e+00 -1.587724984440411617e+02
-4.542124542124540199e+00 -1.587241175943427720e+02
-4.522588522588520732e+00 -1.589633048816864402e+02
-4.503052503052501265e+00 -1.591658910179890256e+02
-4.483516483516481799e+00 -1.586612856545967531e+02
-4.463980463980462332e+00 -1.584207039011152744e+02
-4.444444444444442865e+00 -1.584277484748509721e+02
-4.424908424908423399e+00 -1.584361423435945539e+02
-4.405372405372403932e+00 -1.584396650403419642e+02
-4.385836385836384466e+00 -1.584067234239204254e+02
-4.366300366300364999e+00 -1.583560409927074204e+02
-4.346764346764345532e+00 -1.585133531902949358e+02
-4.327228327228326066e+00 -1.586206821435891356e+02
-4.307692307692306599e+00 -1.586914717465120077e+02
-4.288156288156287133e+00 -1.588814859549051732e+02
-4.268620268620267666e+00 -1.588989839675368216e+02
-4.249084249084248199e+00 -1.588559735561373145e+02
-4.229548229548228733e+00 -1.588483939236970457e+02
-4.210012210012209266e+00 -1.590241666580319588e+02
-4.190476190476189799e+00 -1.591524355317924346e+02
-4.170940170940170333e+00 -1.591397281646230226e+02
-4.151404151404150866e+00 -1.592362059562248646e+02
-4.131868131868131400e+00 -1.590728054258740940e+02
-4.112332112332111933e+00 -1.586884389340642656e+02
-4.092796092796092466e+00 -1.587147242020975000e+02
-4.073260073260073000e+00 -1.586074288151490350e+02
-4.053724053724053533e+00 -1.583126571762821015e+02
-4.034188034188034067e+00 -1.581395621357836205e+02
-4.014652014652014600e+00 -1.579865052795631186e+02
-3.995115995115995133e+00 -1.578436392803357933e+02
-3.975579975579975667e+00 -1.578627210961177525e+02
-3.956043956043956200e+00 -1.577411305023614432e+02
-3.936507936507936734e+00 -1.575424733164820736e+02
-3.916971916971917267e+00 -1.574815936200401723e+02
-3.897435897435897800e+00 -1.575688403281123442e+02
-3.877899877899878334e+00 -1.577253102974914896e+02
-3.858363858363858867e+00 -1.578475780052488346e+02
-3.838827838827839400e+00 -1.579411242961278390e+02
-3.819291819291819934e+00 -1.579806442790673486e+02
-3.799755799755800467e+00 -1.579756083159818161e+02
-3.780219780219781001e+00 -1.578957080030427562e+02
-3.760683760683761534e+00 -1.576950090999529834e+02
-3.741147741147742067e+00 -1.575203863441853116e+02
-3.721611721611722601e+00 -1.572411117021360667e+02
-3.702075702075703134e+00 -1.568394606103564684e+02
-3.682539682539683668e+00 -1.566127834490165469e+02
-3.663003663003664201e+00 -1.565398588574546181e+02
-3.643467643467644734e+00 -1.564520665816543215e+02
-3.623931623931625268e+00 -1.564875668630357097e+02
-3.604395604395605801e+00 -1.568027717953713136e+02
-3.584859584859586334e+00 -1.569706677558230012e+02
-3.565323565323566868e+00 -1.568813858024327317e+02
-3.545787545787547401e+00 -1.569124506060738327e+02
-3.526251526251527935e+00 -1.567530077682939975e+02
-3.506715506715508468e+00 -1.565861804740001730e+02
-3.487179487179489001e+00 -1.566261359577741530e+02
-3.467643467643469535e+00 -1.565350857229956318e+02
-3.448107448107450068e+00 -1.564755165314915928e+02
-3.428571428571430602e+00 -1.562593723360170657e+02
-3.409035409035411135e+00 -1.561062413038502257e+02
-3.389499389499391668e+00 -1.560885484050808145e+02
-3.369963369963372202e+00 -1.561286130681972963e+02
-3.350427350427352735e+00 -1.561021699746702893e+02
-3.330891330891333268e+00 -1.561185991368411123e+02
-3.311355311355313802e+00 -1.560233407355621011e+02
-3.291819291819294335e+00 -1.559437197855140198e+02
-3.272283272283274869e+00 -1.559111928114235184e+02
-3.252747252747255402e+00 -1.559398079780631292e+02
-3.233211233211235935e+00 -1.560801989209435305e+02
-3.213675213675216469e+00 -1.560561085450092946e+02
-3.194139194139197002e+00 -1.561814868605924573e+02
-3.174603174603177536e+00 -1.564326157593081064e+02
-3.155067155067158069e+00 -1.565314415094310618e+02
-3.135531135531138602e+00 -1.565283299052297821e+02
-3.115995115995119136e+00 -1.566203096507658188e+02
-3.096459096459099669e+00 -1.566153232252301848e+02
-3.076923076923080203e+00 -1.566624700435823456e+02
-3.057387057387060736e+00 -1.567584227541322832e+02
-3.037851037851041269e+00 -1.567971230906896380e+02
-3.018315018315021803e+00 -1.568442171232688338e+02
-2.998778998779002336e+00 -1.568176897923621880e+02
-2.979242979242975764e+00 -1.568075728784345984e+02
-2.959706959706956297e+00 -1.568471645809476911e+02
-2.940170940170936831e+00 -1.568415283104945388e+02
-2.920634920634917364e+00 -1.568476628095710623e+02
-2.901098901098897898e+00 -1.568729498128078887e+02
-2.881562881562878431e+00 -1.570593381775361763e+02
-2.862026862026858964e+00 -1.572844479249538665e+02
-2.842490842490839498e+00 -1.574879285893262875e+02
-2.822954822954820031e+00 -1.577917942877232065e+02
-2.803418803418800564e+00 -1.579688869660093928e+02
-2.783882783882781098e+00 -1.580325563160471916e+02
-2.764346764346761631e+00 -1.579983975286963869e+02
-2.744810744810742165e+00 -1.579160463770744514e+02
-2.725274725274722698e+00 -1.578867079393289146e+02
-2.705738705738703231e+00 -1.578289269460392461e+02
-2.686202686202683765e+00 -1.578540437295742151e+02
-2.666666666666664298e+00 -1.577392202426673009e+02
-2.647130647130644832e+00 -1.578177779446033355e+02
-2.627594627594625365e+00 -1.579976360612452027e+02
-2.608058608058605898e+00 -1.577733226988227102e+02
-2.588522588522586432e+00 -1.578933383957352135e+02
-2.568986568986566965e+00 -1.579108481381298361e+02
-2.549450549450547499e+00 -1.582026749556338245e+02
-2.529914529914528032e+00 -1.583372243691479753e+02
-2.510378510378508565e+00 -1.580685916530432564e+02
-2.490842490842489099e+00 -1.578930264506537640e+02
-2.471306471306469632e+00 -1.578294656746118108e+02
-2.451770451770450165e+00 -1.579288043322323460e+02
-2.432234432234430699e+00 -1.581333220766719592e+02
-2.412698412698411232e+00 -1.582794054576711460e+02
-2.393162393162391766e+00 -1.582354899767830716e+02
-2.373626373626372299e+00 -1.582871556362514127e+02
-2.354090354090352832e+00 -1.584150777486257766e+02
-2.334554334554333366e+00 -1.584731428379917872e+02
-2.315018315018313899e+00 -1.583933790229978626e+02
-2.295482295482294433e+00 -1.582312236664065495e+02
-2.275946275946274966e+00 -1.582319895715820905e+02
-2.256410256410255499e+00 -1.584141306025610731e+02
-2.236874236874236033e+00 -1.584410774571980198e+02
-2.217338217338216566e+00 -1.583961300216511177e+02
-2.197802197802197099e+00 -1.583761123524105869e+02
-2.178266178266177633e+00 -1.584034915895684605e+02
-2.158730158730158166e+00 -1.584664216783652648e+02
-2.139194139194138700e+00 -1.584268456155106435e+02
-2.119658119658119233e+00 -1.582978729254384973e+02
-2.100122100122099766e+00 -1.581923188237789475e+02
-2.080586080586080300e+00 -1.581726768162962173e+02
-2.061050061050060833e+00 -1.581793375975719869e+02
-2.041514041514041367e+00 -1.581426260376410085e+02
-2.021978021978021900e+00 -1.581931832429140456e+02
-2.002442002442002433e+00 -1.582578735713139224e+02
-1.982905982905982967e+00 -1.582536012861334882e+02
-1.963369963369963500e+00 -1.583644283973772531e+02
-1.943833943833944033e+00 -1.584031483941095644e+02
-1.924297924297924567e+00 -1.584541421333773314e+02
-1.904761904761905100e+00 -1.585226891792188439e+02
-1.885225885225885634e+00 -1.586238304423228556e+02
-1.865689865689866167e+00 -1.587903113727524556e+02
-1.846153846153846700e+00 -1.587532718862874219e+02
-1.826617826617827234e+00 -1.588138722014396080e+02
-1.807081807081807767e+00 -1.588430111717080990e+02
-1.787545787545788301e+00 -1.589879800062462891e+02
-1.768009768009768834e+00 -1.590229274994136688e+02
-1.748473748473749367e+00 -1.590256791794071489e+02
-1.728937728937729901e+00 -1.592864478073359464e+02
-1.709401709401710434e+00 -1.593572604278483027e+02
-1.689865689865690968e+00 -1.592276809978672816e+02
-1.670329670329671501e+00 -1.592521063332249867e+02
-1.650793650793652034e+00 -1.592884372052218396e+02
-1.631257631257632568e+00 -1.592524740507618333e+02
-1.611721611721613101e+00 -1.591461181665354161e+02
-1.592185592185593634e+00 -1.589924760120154872e+02
-1.572649572649574168e+00 -1.587482087834688969e+02
-1.553113553113554701e+00 -1.584301678279289547e+02
-1.533577533577535235e+00 -1.583888961001968028e+02
-1.514041514041515768e+00 -1.583864195970220976e+02
-1.494505494505496301e+00 -1.583571265152979493e+02
-1.474969474969476835e+00 -1.583222050062001074e+02
-1.455433455433457368e+00 -1.580668946835391466e+02
-1.435897435897437902e+00 -1.579909277520853266e+02
-1.416361416361418435e+00 -1.580731645111031867e+02
-1.396825396825398968e+00 -1.580075465876013823e+02
-1.377289377289379502e+00 -1.579059610178348123e+02
-1.357753357753360035e+00 -1.578380288426810125e+02
-1.338217338217340568e+00 -1.577930044648448700e+02
-1.318681318681321102e+00 -1.577895867020771448e+02
-1.299145299145301635e+00 -1.577920599672190747e+02
-1.279609279609282169e+00 -1.577860222342741849e+02
-1.260073260073262702e+00 -1.578205896636660839e+02
-1.240537240537243235e+00 -1.579997556368462597e+02
-1.221001221001223769e+00 -1.581083894106271828e+02
-1.201465201465204302e+00 -1.580330549709850345e+02
-1.181929181929184836e+00 -1.579860437157412321e+02
-1.162393162393165369e+00 -1.579905128346408958e+02
-1.142857142857145902e+00 -1.580116890729044314e+02
-1.123321123321126436e+00 -1.579566644808617752e+02
-1.103785103785106969e+00 -1.577166770545599661e+02
-1.084249084249087502e+00 -1.574482694266718283e+02
-1.064713064713068036e+00 -1.574388218920403233e+02
-1.045177045177048569e+00 -1.575012019884173640e+02
-1.025641025641029103e+00 -1.574806590461581379e+02
-1.006105006105009636e+00 -1.574629534180638757e+02
-9.865689865689830640e-01 -1.574142110043189007e+02
-9.670329670329635974e-01 -1.574163379390521698e+02
-9.474969474969441308e-01 -1.573480592826845452e+02
-9.279609279609246641e-01 -1.572799323178473969e+02
-9.084249084249051975e-01 -1.572273001022599033e+02
-8.888888888888857309e-01 -1.572701175322328027e+02
-8.693528693528662643e-01 -1.572652162123726498e+02
-8.498168498168467977e-01 -1.572289709268064826e+02
-8.302808302808273311e-01 -1.571718245787516253e+02
-8.107448107448078645e-01 -1.572864814494996608e+02
-7.912087912087883979e-01 -1.573277369953961227e+02
-7.716727716727689312e-01 -1.573613327140583635e+02
-7.521367521367494646e-01 -1.575817410671719756e+02
-7.326007326007299980e-01 -1.576666223311868862e+02
-7.130647130647105314e-01 -1.575326740542880657e+02
-6.935286935286910648e-01 -1.575500707070259239e+02
-6.739926739926715982e-01 -1.578423345872409982e+02
-6.544566544566521316e-01 -1.578800464354503390e+02
-6.349206349206326649e-01 -1.579280538900669058e+02
-6.153846153846131983e-01 -1.578977177595187698e+02
-5.958485958485937317e-01 -1.578708238722554427e+02
-5.763125763125742651e-01 -1.580963501633561634e+02
-5.567765567765547985e-01 -1.582300384549458272e+02
-5.372405372405353319e-01 -1.582925848874691042e+02
-5.177045177045158653e-01 -1.584635244160737670e+02
-4.981684981684963986e-01 -1.585673560419864430e+02
-4.786324786324769320e-01 -1.585648501229248666e+02
-4.590964590964574654e-01 -1.586246206036485376e+02
-4.395604395604379988e-01 -1.578119738099861991e+02
-4.200244200244185322e-01 -1.560852644807247316e+02
-4.004884004883990656e-01 -1.553643794684802231e+02
-3.809523809523795990e-01 -1.553474074212252845e+02
-3.614163614163601324e-01 -1.553368149925644275e+02
-3.418803418803406657e-01 -1.553258839063582855e+02
-3.223443223443211991e-01 -1.553513698931769511e+02
-3.028083028083017325e-01 -1.553677070989551225e+02
-2.832722832722822659e-01 -1.553162096613924348e+02
-2.637362637362627993e-01 -1.553047792208446367e+02
-2.442002442002433327e-01 -1.551726957725317675e+02
-2.246642246642238661e-01 -1.552288279060683749e+02
-2.051282051282043994e-01 -1.553880109889659025e+02
-1.855921855921849328e-01 -1.554628803806855046e+02
-1.660561660561654662e-01 -1.554543264366185440e+02
-1.465201465201459996e-01 -1.554207979250537903e+02
-1.269841269841265330e-01 -1.554434578329444889e+02
-1.074481074481070664e-01 -1.554631222243251045e+02
-8.791208791208759976e-02 -1.554930404175455010e+02
-6.837606837606813315e-02 -1.555776181265783862e+02
-4.884004884004866653e-02 -1.556585826405798230e+02
-2.930402930402919992e-02 -1.556835587953445668e+02
-9.768009768009733307e-03 -1.556987336361828227e+02
9.768009768009733307e-03 -1.557430268698346367e+02
2.930402930402919992e-02 -1.557872001111531972e+02
4.884004884004866653e-02 -1.558129848728429749e+02
6.837606837606813315e-02 -1.558326439330600692e+02
8.791208791208759976e-02 -1.557096875642517659e+02
1.074481074481070664e-01 -1.554928814957265786e+02
1.269841269841265330e-01 -1.554363354257587275e+02
1.465201465201459996e-01 -1.555721091320382072e+02
1.660561660561654662e-01 -1.557511561866978127e+02
1.855921855921849328e-01 -1.557547844035657363e+02
2.051282051282043994e-01 -1.557396735375616288e+02
2.246642246642238661e-01 -1.557333995598001479e+02
2.442002442002433327e-01 -1.557564700521740804e+02
2.637362637362627993e-01 -1.558061266382611336e+02
2.832722832722822659e-01 -1.558018368366826110e+02
3.028083028083017325e-01 -1.557817203476024019e+02
3.223443223443211991e-01 -1.557865614460091024e+02
3.418803418803406657e-01 -1.556514381894650967e+02
3.614163614163601324e-01 -1.555168125429053134e+02
3.809523809523795990e-01 -1.555027323663760797e+02
4.004884004883990656e-01 -1.555264020126836044e+02
4.200244200244185322e-01 -1.555530226543515369e+02
4.395604395604379988e-01 -1.560594281979174696e+02
4.590964590964574654e-01 -1.578157700673842783e+02
4.786324786324769320e-01 -1.590475117656428381e+02
4.981684981684963986e-01 -1.589949114055284554e+02
5.177045177045158653e-01 -1.589097975635172588e+02
5.372405372405353319e-01 -1.589472755823568946e+02
5.567765567765547985e-01 -1.590008252637830992e+02
5.763125763125742651e-01 -1.589255012362492039e+02
5.958485958485937317e-01 -1.588214710078231349e+02
6.153846153846131983e-01 -1.586793186104576989e+02
6.349206349206326649e-01 -1.588521153709135376e+02
6.544566544566521316e-01 -1.588921302990775359e+02
6.739926739926715982e-01 -1.588869724633894407e+02
6.935286935286910648e-01 -1.588595422176521765e+02
7.130647130647105314e-01 -1.588146644921941970e+02
7.326007326007299980e-01 -1.589085978100901571e+02
7.521367521367494646e-01 -1.587571029077337812e+02
7.716727716727689312e-01 -1.586185263829820826e+02
7.912087912087883979e-01 -1.585963455879866331e+02
8.107448107448078645e-01 -1.585054704357218895e+02
8.302808302808273311e-01 -1.585303316742532616e+02
8.498168498168467977e-01 -1.585333896048660449e+02
8.693528693528662643e-01 -1.584506570841162727e+02
8.888888888888857309e-01 -1.584430343578500526e+02
9.084249084249051975e-01 -1.583515767525849469e+02
9.279609279609246641e-01 -1.582790784068702692e+02
9.474969474969441308e-01 -1.582072894449792386e+02
9.670329670329635974e-01 -1.581359973321345933e+02
9.865689865689830640e-01 -1.585092810674279349e+02
1.006105006105002531e+00 -1.587310467083887318e+02
1.025641025641029103e+00 -1.586647334209075950e+02
1.045177045177048569e+00 -1.586012827856390857e+02
1.064713064713068036e+00 -1.587540419093323862e+02
1.084249084249087502e+00 -1.587664797237971470e+02
1.103785103785106969e+00 -1.587498768839137426e+02
1.123321123321126436e+00 -1.587283689805854578e+02
1.142857142857145902e+00 -1.587071575978916655e+02
1.162393162393165369e+00 -1.587832643042540894e+02
1.181929181929184836e+00 -1.586426888405824798e+02
1.201465201465204302e+00 -1.584294558730532572e+02
1.221001221001223769e+00 -1.585683958516678445e+02
1.240537240537243235e+00 -1.586269659226500721e+02
1.260073260073262702e+00 -1.585410272424649349e+02
1.279609279609282169e+00 -1.585523274112004515e+02
1.299145299145301635e+00 -1.585520532001372942e+02
1.318681318681321102e+00 -1.585102176079294054e+02
1.338217338217340568e+00 -1.584484331868068523e+02
1.357753357753360035e+00 -1.585218999662687622e+02
1.377289377289379502e+00 -1.584942873179904836e+02
1.396825396825398968e+00 -1.585477945676673812e+02
1.416361416361418435e+00 -1.585794171853997909e+02
1.435897435897437902e+00 -1.585660287419381689e+02
1.455433455433457368e+00 -1.586208270326370666e+02
1.474969474969476835e+00 -1.588574375772414271e+02
1.494505494505496301e+00 -1.590372400588512676e+02
1.514041514041515768e+00 -1.592280257792590135e+02
1.533577533577535235e+00 -1.591769326224013525e+02
1.553113553113554701e+00 -1.589992013417243584e+02
1.572649572649574168e+00 -1.589855588481004247e+02
1.592185592185593634e+00 -1.586248700500984228e+02
1.611721611721613101e+00 -1.582157321245880439e+02
1.631257631257632568e+00 -1.583199676446890294e+02
1.650793650793652034e+00 -1.584471427162195027e+02
1.670329670329671501e+00 -1.584577860457879410e+02
1.689865689865690968e+00 -1.584206522330573534e+02
1.709401709401710434e+00 -1.583912537465486139e+02
1.728937728937729901e+00 -1.584180167986176286e+02
1.748473748473749367e+00 -1.583729261659899521e+02
1.768009768009768834e+00 -1.581866978541991386e+02
1.787545787545788301e+00 -1.582346858390743591e+02
1.807081807081807767e+00 -1.582539412106802672e+02
1.826617826617827234e+00 -1.581899318212141168e+02
1.846153846153846700e+00 -1.584587655655472531e+02
1.865689865689866167e+00 -1.585481334784738010e+02
1.885225885225885634e+00 -1.585616524552047224e+02
1.904761904761905100e+00 -1.585926093991851644e+02
1.924297924297924567e+00 -1.586419167460363724e+02
1.943833943833944033e+00 -1.586041928447210978e+02
1.963369963369963500e+00 -1.586301999357617944e+02
1.982905982905982967e+00 -1.586088273462284235e+02
2.002442002442002433e+00 -1.586015309836501785e+02
2.021978021978021900e+00 -1.586555416325356020e+02
2.041514041514041367e+00 -1.585922805581647594e+02
2.061050061050060833e+00 -1.587758074512357496e+02
2.080586080586080300e+00 -1.589985410444964202e+02
2.100122100122099766e+00 -1.590717957499211650e+02
2.119658119658119233e+00 -1.592915220441882411e+02
2.139194139194138700e+00 -1.590585699851104664e+02
2.158730158730158166e+00 -1.582355584704458806e+02
2.178266178266177633e+00 -1.578295337977667430e+02
2.197802197802197099e+00 -1.578334620271378981e+02
2.217338217338216566e+00 -1.578942256787975111e+02
2.236874236874236033e+00 -1.579332076081558114e+02
2.256410256410255499e+00 -1.579674497975512111e+02
2.275946275946274966e+00 -1.576919700913956319e+02
2.295482295482294433e+00 -1.575241078204010137e+02
2.315018315018313899e+00 -1.575098582084814609e+02
2.334554334554333366e+00 -1.575023762680415018e+02
2.354090354090352832e+00 -1.575071921075243040e+02
2.373626373626372299e+00 -1.574954328015455189e+02
2.393162393162391766e+00 -1.574146120751867670e+02
2.412698412698411232e+00 -1.575292450668120523e+02
2.432234432234430699e+00 -1.575189941559392821e+02
2.451770451770450165e+00 -1.572073510196114228e+02
2.471306471306469632e+00 -1.574993090973619587e+02
2.490842490842489099e+00 -1.577040360035790059e+02
2.510378510378508565e+00 -1.576053493984732938e+02
2.529914529914528032e+00 -1.576003722511993033e+02
2.549450549450547499e+00 -1.575427242492265805e+02
2.568986568986566965e+00 -1.574708528631331035e+02
2.588522588522586432e+00 -1.573826312863992030e+02
2.608058608058605898e+00 -1.573977107458401008e+02
2.627594627594625365e+00 -1.574872969082429961e+02
2.647130647130644832e+00 -1.576518248674279050e+02
2.666666666666664298e+00 -1.576375178165183968e+02
2.686202686202683765e+00 -1.576034840580585126e+02
2.705738705738703231e+00 -1.576707417802440432e+02
2.725274725274722698e+00 -1.576428492337745979e+02
2.744810744810742165e+00 -1.575764486538147366e+02
2.764346764346761631e+00 -1.574999538963722330e+02
2.783882783882781098e+00 -1.575152647048317078e+02
2.803418803418800564e+00 -1.573124418047268023e+02
2.822954822954820031e+00 -1.570794110567161113e+02
2.842490842490839498e+00 -1.570123278944277274e+02
2.862026862026858964e+00 -1.570256958618560645e+02
2.881562881562878431e+00 -1.570178307400494759e+02
2.901098901098897898e+00 -1.569374338439189955e+02
2.920634920634917364e+00 -1.568188378930890110e+02
2.940170940170936831e+00 -1.567863946923596359e+02
2.959706959706956297e+00 -1.567172136984200392e+02
2.979242979242975764e+00 -1.564288990468800762e+02
2.998778998778995231e+00 -1.562406328718180930e+02
3.018315018315021803e+00 -1.564486729805536811e+02
3.037851037851041269e+00 -1.568868558791486407e+02
3.057387057387060736e+00 -1.570285461110512983e+02
3.076923076923080203e+00 -1.569752447254228400e+02
3.096459096459099669e+00 -1.569187642729896766e+02
3.115995115995119136e+00 -1.568951835048504222e+02
3.135531135531138602e+00 -1.568750655786978427e+02
3.155067155067158069e+00 -1.569484242433867394e+02
3.174603174603177536e+00 -1.570676206322140160e+02
3.194139194139197002e+00 -1.568251660788339734e+02
3.213675213675216469e+00 -1.564439587446511553e+02
3.233211233211235935e+00 -1.563623440553268438e+02
3.252747252747255402e+00 -1.563569796294544005e+02
3.272283272283274869e+00 -1.563770227920505249e+02
3.291819291819294335e+00 -1.563546350106379919e+02
3.311355311355313802e+00 -1.564119352690773326e+02
3.330891330891333268e+00 -1.566387290305342503e+02
3.350427350427352735e+00 -1.566033749869049245e+02
3.369963369963372202e+00 -1.566013709328904611e+02
3.389499389499391668e+00 -1.564917508321278206e+02
3.409035409035411135e+00 -1.563564214668145382e+02
3.428571428571430602e+00 -1.563854590541130278e+02
3.448107448107450068e+00 -1.563369148241093853e+02
3.467643467643469535e+00 -1.561524664498719801e+02
3.487179487179489001e+00 -1.560838308654084301e+02
3.506715506715508468e+00 -1.559506639232833720e+02
3.526251526251527935e+00 -1.557934408479951287e+02
3.545787545787547401e+00 -1.557989452491505062e+02
3.565323565323566868e+00 -1.558754462242157786e+02
3.584859584859586334e+00 -1.558885374966649522e+02
3.604395604395605801e+00 -1.559155973824093451e+02
3.623931623931625268e+00 -1.559507680623986801e+02
3.643467643467644734e+00 -1.559661010073601801e+02
3.663003663003664201e+00 -1.559560518723345979e+02
3.682539682539683668e+00 -1.560875102835795474e+02
3.702075702075703134e+00 -1.562712699549770150e+02
3.721611721611722601e+00 -1.563148270494822327e+02
3.741147741147742067e+00 -1.563323409202652385e+02
3.760683760683761534e+00 -1.563612657141333955e+02
3.780219780219781001e+00 -1.563947095707052597e+02
3.799755799755800467e+00 -1.564750367869777392e+02
3.819291819291819934e+00 -1.564539379207563741e+02
3.838827838827839400e+00 -1.563404935579322910e+02
3.858363858363858867e+00 -1.564888053246898494e+02
3.877899877899878334e+00 -1.565860845336644331e+02
3.897435897435897800e+00 -1.563611068549728316e+02
3.916971916971917267e+00 -1.562497335673551504e+02
3.936507936507936734e+00 -1.561929255990464753e+02
3.956043956043956200e+00 -1.561542471755638246e+02
3.975579975579975667e+00 -1.560901101326249147e+02
3.995115995115995133e+00 -1.558749971805559369e+02
4.014652014652014600e+00 -1.558343014126019739e+02
4.034188034188034067e+00 -1.559650457957251888e+02
4.053724053724053533e+00 -1.559803241931390403e+02
4.073260073260073000e+00 -1.561720816686674311e+02
4.092796092796092466e+00 -1.564804445430811199e+02
4.112332112332111933e+00 -1.563601739822897798e+02
4.131868131868131400e+00 -1.563406731793349991e+02
4.151404151404150866e+00 -1.563388524719215411e+02
4.170940170940170333e+00 -1.562808509501263643e+02
4.190476190476189799e+00 -1.563140400857804195e+02
4.210012210012209266e+00 -1.563680846050208118e+02
4.229548229548228733e+00 -1.564002056697306386e+02
4.249084249084248199e+00 -1.564564150950878059e+02
4.268620268620267666e+00 -1.567027986548348508e+02
4.288156288156287133e+00 -1.567100726732718954e+02
4.307692307692306599e+00 -1.565253936957358860e+02
4.327228327228326066e+00 -1.566834368532292387e+02
4.346764346764345532e+00 -1.569399814290435984e+02
4.366300366300364999e+00 -1.570200288038874419e+02
4.385836385836384466e+00 -1.571911419382932422e+02
4.405372405372403932e+00 -1.573024226489405066e+02
4.424908424908423399e+00 -1.571068344018830203e+02
4.444444444444442865e+00 -1.569137000167507381e+02
4.463980463980462332e+00 -1.569021341351455305e+02
4.483516483516481799e+00 -1.568895687984080496e+02
4.503052503052501265e+00 -1.569116009563890088e+02
4.522588522588520732e+00 -1.569472479306157311e+02
4.542124542124540199e+00 -1.569663273077042618e+02
4.561660561660559665e+00 -1.570519014669422972e+02
4.581196581196579132e+00 -1.570976162108987921e+02
4.600732600732598598e+00 -1.570991515301999470e+02
4.620268620268618065e+00 -1.570730195458583296e+02
4.639804639804637532e+00 -1.569872828861110747e+02
4.659340659340656998e+00 -1.569865001613385118e+02
4.678876678876676465e+00 -1.570495125266964180e+02
4.698412698412695931e+00 -1.570009009372491278e+02
4.717948717948715398e+00 -1.571589055238115407e+02
4.737484737484734865e+00 -1.573453893563714416e+02
4.757020757020754331e+00 -1.574459283699560501e+02
4.776556776556773798e+00 -1.577268343914103355e+02
4.796092796092793265e+00 -1.579669228363293314e+02
4.815628815628812731e+00 -1.580024099315915578e+02
4.835164835164832198e+00 -1.579750092156032508e+02
4.854700854700851664e+00 -1.580753586505942963e+02
4.874236874236871131e+00 -1.582218484421938456e+02
4.893772893772890598e+00 -1.582528067900177575e+02
4.913308913308910064e+00 -1.582722577113008242e+02
4.932844932844929531e+00 -1.582529926440597308e+02
4.952380952380948997e+00 -1.582813982880939250e+02
4.971916971916968464e+00 -1.584226966903426330e+02
4.991452991452987931e+00 -1.587616744506231896e+02
5.010989010989007397e+00 -1.587291188060766274e+02
5.030525030525033969e+00 -1.586079438114183233e+02
5.050061050061053436e+00 -1.587030555210039893e+02
5.069597069597072903e+00 -1.587461497613365395e+02
5.089133089133092369e+00 -1.587115276032116356e+02
5.108669108669111836e+00 -1.586852679661766956e+02
5.128205128205131302e+00 -1.587171564099800207e+02
5.147741147741150769e+00 -1.586529531551362879e+02
5.167277167277170236e+00 -1.587769243218699557e+02
5.186813186813189702e+00 -1.591122134855202717e+02
5.206349206349209169e+00 -1.590929422370830935e+02
5.225885225885228635e+00 -1.590643351092424780e+02
5.245421245421248102e+00 -1.590128052149484290e+02
5.264957264957267569e+00 -1.589938857469958862e+02
5.284493284493287035e+00 -1.590656733094190542e+02
5.304029304029306502e+00 -1.594397431971465835e+02
5.323565323565325969e+00 -1.597147672263463960e+02
5.343101343101345435e+00 -1.597783940393724720e+02
5.362637362637364902e+00 -1.595185194290779123e+02
5.382173382173384368e+00 -1.589677407550347255e+02
5.401709401709403835e+00 -1.586994838180004024e+02
5.421245421245423302e+00 -1.585652599599255268e+02
5.440781440781442768e+00 -1.584360459663263043e+02
5.460317460317462235e+00 -1.584084506799839289e+02
5.479853479853481701e+00 -1.584299291235078613e+02
5.499389499389501168e+00 -1.584541224334216167e+02
5.518925518925520635e+00 -1.585695229669011326e+02
5.538461538461540101e+00 -1.585864095235163802e+02
5.557997557997559568e+00 -1.584653976561282036e+02
5.577533577533579034e+00 -1.585496387742363140e+02
5.597069597069598501e+00 -1.586369348380536337e+02
5.616605616605617968e+00 -1.586163980731130039e+02
5.636141636141637434e+00 -1.584677126601315251e+02
5.655677655677656901e+00 -1.583279302881886679e+02
5.675213675213676368e+00 -1.583768317527609781e+02
5.694749694749695834e+00 -1.585183252270925891e+02
5.714285714285715301e+00 -1.586826884476369912e+02
5.733821733821734767e+00 -1.587717718698332305e+02
5.753357753357754234e+00 -1.590645068658820378e+02
5.772893772893773701e+00 -1.592265915140838786e+02
5.792429792429793167e+00 -1.590475639227950637e+02
5.811965811965812634e+00 -1.588853060153079184e+02
5.831501831501832100e+00 -1.589020150019934192e+02
5.851037851037851567e+00 -1.587621078042782869e+02
5.870573870573871034e+00 -1.586175392180477388e+02
5.890109890109890500e+00 -1.586788199874788461e+02
5.909645909645909967e+00 -1.588385145238884775e+02
5.929181929181929434e+00 -1.588867986077811167e+02
5.948717948717948900e+00 -1.588910945120978226e+02
5.968253968253968367e+00 -1.589102819953503172e+02
5.987789987789987833e+00 -1.588710538051443564e+02
6.007326007326007300e+00 -1.588859040301495611e+02
6.026862026862026767e+00 -1.589614628378064936e+02
6.046398046398046233e+00 -1.590699252620211155e+02
6.065934065934065700e+00 -1.589989916633080895e+02
6.085470085470085166e+00 -1.588946414316467326e+02
6.105006105006104633e+00 -1.589033931624316835e+02
6.124542124542124100e+00 -1.589548782854778892e+02
6.144078144078143566e+00 -1.590118196924999552e+02
6.163614163614163033e+00 -1.589053690118591646e+02
6.183150183150182500e+00 -1.586563204586826430e+02
6.202686202686201966e+00 -1.585354848975044320e+02
6.222222222222221433e+00 -1.584215517318949367e+02
6.241758241758240899e+00 -1.585519906041835441e+02
6.261294261294260366e+00 -1.588803276314364723e+02
6.280830280830279833e+00 -1.589711341300206300e+02
6.300366300366299299e+00 -1.589146633303591329e+02
6.319902319902318766e+00 -1.587135610242417272e+02
6.339438339438338232e+00 -1.586233262740249756e+02
6.358974358974357699e+00 -1.586098117372539491e+02
6.378510378510377166e+00 -1.584588237091651592e+02
6.398046398046396632e+00 -1.584216949583927772e+02
6.417582417582416099e+00 -1.584477626365778349e+02
6.437118437118435565e+00 -1.584784981425229660e+02
6.456654456654455032e+00 -1.584193029256728664e+02
6.476190476190474499e+00 -1.583724084074170264e+02
6.495726495726493965e+00 -1.584134848567927349e+02
6.515262515262513432e+00 -1.585986276576998364e+02
6.534798534798532899e+00 -1.587270097859694431e+02
6.554334554334552365e+00 -1.586336618882761229e+02
6.573870573870571832e+00 -1.586584374642436899e+02
6.593406593406591298e+00 -1.586554848302447454e+02
6.612942612942610765e+00 -1.586122860648686697e+02
6.632478632478630232e+00 -1.584143264998209872e+02
6.652014652014649698e+00 -1.583872987001075501e+02
6.671550671550669165e+00 -1.584955989082793053e+02
6.691086691086688631e+00 -1.586291022421209220e+02
6.710622710622708098e+00 -1.586190317445586970e+02
6.730158730158727565e+00 -1.586921784889093772e+02
6.749694749694747031e+00 -1.587225921365143222e+02
6.769230769230766498e+00 -1.586263646451229476e+02
6.788766788766785965e+00 -1.584844770803922813e+02
6.808302808302805431e+00 -1.584726312874944085e+02
6.827838827838824898e+00 -1.584092939508647646e+02
6.847374847374844364e+00 -1.582450436704644403e+02
6.866910866910863831e+00 -1.582383466730929058e+02
6.886446886446883298e+00 -1.582044803812333953e+02
6.905982905982902764e+00 -1.581415022701366127e+02
6.925518925518922231e+00 -1.581350451255198095e+02
6.945054945054941697e+00 -1.581844784629545586e+02
6.964590964590961164e+00 -1.583091365347569024e+02
6.984126984126980631e+00 -1.581920466829366489e+02
7.003663003663000097e+00 -1.580672268423366233e+02
7.023199023199026669e+00 -1.579990332790960110e+02
7.042735042735046136e+00 -1.579806869304869679e+02
7.062271062271065603e+00 -1.580590820202308464e+02
7.081807081807085069e+00 -1.581026478525361370e+02
7.101343101343104536e+00 -1.581398917934556607e+02
7.120879120879124002e+00 -1.578568056171698686e+02
7.140415140415143469e+00 -1.578714310766960125e+02
7.159951159951162936e+00 -1.579570327161470971e+02
7.179487179487182402e+00 -1.579947134721077191e+02
7.199023199023201869e+00 -1.582518285166756584e+02
7.218559218559221335e+00 -1.582491476645214732e+02
7.238095238095240802e+00 -1.581850551454296863e+02
7.257631257631260269e+00 -1.582683466704180262e+02
7.277167277167279735e+00 -1.581167030230123487e+02
7.296703296703299202e+00 -1.580200825218360308e+02
7.316239316239318669e+00 -1.581051980244181436e+02
7.335775335775338135e+00 -1.582363962196785394e+02
7.355311355311357602e+00 -1.582125845737746488e+02
7.374847374847377068e+00 -1.581514661231553021e+02
7.394383394383396535e+00 -1.581695231825891028e+02
7.413919413919416002e+00 -1.581870640138714350e+02
7.433455433455435468e+00 -1.582852687473343565e+02
7.452991452991454935e+00 -1.584044341148373007e+02
7.472527472527474401e+00 -1.584208970022379788e+02
7.492063492063493868e+00 -1.583870661340323807e+02
7.511599511599513335e+00 -1.585738505469984716e+02
7.531135531135532801e+00 -1.585026944088303367e+02
7.550671550671552268e+00 -1.584717485756614508e+02
7.570207570207571734e+00 -1.583235214297750417e+02
7.589743589743591201e+00 -1.582322584625395621e+02
7.609279609279610668e+00 -1.582865626163443835e+02
7.628815628815630134e+00 -1.583557822171451903e+02
7.648351648351649601e+00 -1.584716578839538386e+02
7.667887667887669068e+00 -1.586492784493242141e+02
7.687423687423688534e+00 -1.586174080831065680e+02
7.706959706959708001e+00 -1.585242988904525703e+02
7.726495726495727467e+00 -1.585897142780493425e+02
7.746031746031746934e+00 -1.586687406242650695e+02
7.765567765567766401e+00 -1.587717734046836142e+02
7.785103785103785867e+00 -1.587568641593782388e+02
7.804639804639805334e+00 -1.584837083521589420e+02
7.824175824175824800e+00 -1.582620739586825493e+02
7.843711843711844267e+00 -1.580239992283575816e+02
7.863247863247863734e+00 -1.579945070523885136e+02
7.882783882783883200e+00 -1.577840684602367105e+02
7.902319902319902667e+00 -1.577239005101277769e+02
7.921855921855922134e+00 -1.578866307335726447e+02
7.941391941391941600e+00 -1.580002854721294625e+02
7.960927960927961067e+00 -1.579872578898659015e+02
7.980463980463980533e+00 -1.576048347601542048e+02
8.000000000000000000e+00 -1.575956219454334359e+02
8.019536019536019467e+00 -1.574437979996936292e+02
8.039072039072038933e+00 -1.574071526808880321e+02
8.058608058608058400e+00 -1.574670962212695713e+02
8.078144078144077866e+00 -1.574863920872281824e+02
8.097680097680097333e+00 -1.575604544746610713e+02
8.117216117216116800e+00 -1.574951922873991634e+02
8.136752136752136266e+00 -1.574405855732750581e+02
8.156288156288155733e+00 -1.575524629492148279e+02
8.175824175824175200e+00 -1.576064973439012533e+02
8.195360195360194666e+00 -1.575959024072626278e+02
8.214896214896214133e+00 -1.575887118979163972e+02
8.234432234432233599e+00 -1.575056967273038993e+02
8.253968253968253066e+00 -1.573809395072550501e+02
8.273504273504272533e+00 -1.573472682385484234e+02
8.293040293040291999e+00 -1.573545588173216174e+02
8.312576312576311466e+00 -1.573415934883933858e+02
8.332112332112330932e+00 -1.571445570879633920e+02
8.351648351648350399e+00 -1.568086688951311487e+02
8.371184371184369866e+00 -1.567191074462106712e+02
8.390720390720389332e+00 -1.567080704560259505e+02
8.410256410256408799e+00 -1.567698354219981809e+02
8.429792429792428266e+00 -1.568242075413071461e+02
8.449328449328447732e+00 -1.569296792127902904e+02
8.468864468864467199e+00 -1.569122887093518557e+02
8.488400488400486665e+00 -1.567965968641340453e+02
8.507936507936506132e+00 -1.568061859964878977e+02
8.527472527472525599e+00 -1.567227184444120951e+02
8.547008547008545065e+00 -1.565944867226781128e+02
8.566544566544564532e+00 -1.565816798984583897e+02
8.586080586080583998e+00 -1.561168730251518753e+02
8.605616605616603465e+00 -1.559625125248416566e+02
8.625152625152622932e+00 -1.558909500893764459e+02
8.644688644688642398e+00 -1.556418925121240875e+02
8.664224664224661865e+00 -1.556597296794209058e+02
8.683760683760681331e+00 -1.554985833950820506e+02
8.703296703296700798e+00 -1.555529961836956829e+02
8.722832722832720265e+00 -1.555991201436577569e+02
8.742368742368739731e+00 -1.555497821390436286e+02
8.761904761904759198e+00 -1.556219020768601808e+02
8.781440781440778665e+00 -1.555420361749413303e+02
8.800976800976798131e+00 -1.553090758656575758e+02
8.820512820512817598e+00 -1.552567852123016507e+02
8.840048840048837064e+00 -1.552500106706966392e+02
8.859584859584856531e+00 -1.552498787342658773e+02
8.879120879120875998e+00 -1.553382610787504063e+02
8.898656898656895464e+00 -1.554636739741598035e+02
8.918192918192914931e+00 -1.553421913467461764e+02
8.937728937728934397e+00 -1.552819485765300271e+02
8.957264957264953864e+00 -1.551277775760825932e+02
8.976800976800973331e+00 -1.545385528560188391e+02
8.996336996336992797e+00 -1.544153750905469451e+02
9.015873015873019369e+00 -1.543965551560879987e+02
9.035409035409038836e+00 -1.543604752649214333e+02
9.054945054945058303e+00 -1.542512239040696045e+02
9.074481074481077769e+00 -1.541212042701432381e+02
9.094017094017097236e+00 -1.541233035832223948e+02
9.113553113553116702e+00 -1.541043172135886721e+02
9.133089133089136169e+00 -1.541880854901220061e+02
9.152625152625155636e+00 -1.540739450969620918e+02
9.172161172161175102e+00 -1.540418440259958857e+02
9.191697191697194569e+00 -1.539525976710281441e+02
9.211233211233214035e+00 -1.538364830901366531e+02
9.230769230769233502e+00 -1.539727247113464443e+02
9.250305250305252969e+00 -1.539660078203290823e+02
9.269841269841272435e+00 -1.538350746070885577e+02
9.289377289377291902e+00 -1.535584187188723604e+02
9.308913308913311369e+00 -1.533624247985004843e+02
9.328449328449330835e+00 -1.533489248188427894e+02
9.347985347985350302e+00 -1.532346770182050193e+02
9.367521367521369768e+00 -1.531580071822140781e+02
9.387057387057389235e+00 -1.529655108418975260e+02
9.406593406593408702e+00 -1.528140836469878252e+02
9.426129426129428168e+00 -1.527718977671442246e+02
9.445665445665447635e+00 -1.526576794969694788e+02
9.465201465201467101e+00 -1.528097405661545736e+02
9.484737484737486568e+00 -1.528857104824210467e+02
9.504273504273506035e+00 -1.527876454843753038e+02
9.523809523809525501e+00 -1.527014552597055399e+02
9.543345543345544968e+00 -1.526182455947037795e+02
9.562881562881564435e+00 -1.527675489489794245e+02
9.582417582417583901e+00 -1.528085158760493698e+02
9.601953601953603368e+00 -1.528620814192813668e+02
9.621489621489622834e+00 -1.529511867492734609e+02
9.641025641025642301e+00 -1.530027228510917325e+02
9.660561660561661768e+00 -1.530839437518440320e+02
9.680097680097681234e+00 -1.532213249182962613e+02
9.699633699633700701e+00 -1.532597534485727238e+02
9.719169719169720167e+00 -1.533073789806884974e+02
9.738705738705739634e+00 -1.534709442429729052e+02
9.758241758241759101e+00 -1.535406770554160687e+02
9.777777777777778567e+00 -1.535320259770777795e+02
9.797313797313798034e+00 -1.536266702684463610e+02
9.816849816849817500e+00 -1.536904555816221887e+02
9.836385836385836967e+00 -1.538007342553825652e+02
9.855921855921856434e+00 -1.543102798535593081e+02
9.875457875457875900e+00 -1.544546808364769959e+02
9.894993894993895367e+00 -1.545002871590358495e+02
9.914529914529914834e+00 -1.545558791265076763e+02
9.934065934065934300e+00 -1.546471244331000321e+02
9.953601953601953767e+00 -1.547657817737913319e+02
9.973137973137973233e+00 -1.547515825159804876e+02
9.992673992673992700e+00 -1.548206085980789055e+02
1.001221001221001217e+01 -1.547811189403657863e+02
1.003174603174603163e+01 -1.549056621493827208e+02
1.005128205128205110e+01 -1.549056044704788917e+02
1.007081807081807057e+01 -1.550119105865646247e+02
1.009035409035409003e+01 -1.552968864605265935e+02
1.010989010989010950e+01 -1.553679547803421599e+02
1.012942612942612897e+01 -1.554790629307813106e+02
1.014896214896214843e+01 -1.556797259157091844e+02
1.016849816849816790e+01 -1.561403008228018621e+02
1.018803418803418737e+01 -1.564755570500892361e+02
1.020757020757020683e+01 -1.565037585491983805e+02
1.022710622710622630e+01 -1.568321394324270273e+02
1.024664224664224577e+01 -1.571341661959107512e+02
1.026617826617826523e+01 -1.576712831657563925e+02
1.028571428571428470e+01 -1.582481172190349810e+02
1.030525030525030417e+01 -1.585937066234531869e+02
1.032478632478632363e+01 -1.591674854732409017e+02
1.034432234432234310e+01 -1.594724587598364280e+02
1.036385836385836257e+01 -1.595256284887116465e+02
1.038339438339438203e+01 -1.602254710504170987e+02
1.040293040293040150e+01 -1.614682847201935090e+02
1.042246642246642097e+01 -1.621986876498945378e+02
1.044200244200244043e+01 -1.622796875246397690e+02
1.046153846153845990e+01 -1.622663073569187873e+02
1.048107448107447937e+01 -1.619301098919435162e+02
1.050061050061049883e+01 -1.616562985280703231e+02
1.052014652014651830e+01 -1.617151630485865894e+02
1.053968253968253777e+01 -1.616705355215957525e+02
1.055921855921855723e+01 -1.616220057103075476e+02
1.057875457875457670e+01 -1.616168473124276090e+02
1.059829059829059617e+01 -1.616214305814490331e+02
1.061782661782661563e+01 -1.615632327091982745e+02
1.063736263736263510e+01 -1.615350293724020787e+02
1.065689865689865456e+01 -1.617325148373922161e+02
1.067643467643467403e+01 -1.618040148231203261e+02
1.069597069597069350e+01 -1.617872498645794792e+02
1.071550671550671296e+01 -1.616240170348265224e+02
1.073504273504273243e+01 -1.613294197503003033e+02
1.075457875457875190e+01 -1.614886055962060709e+02
1.077411477411477136e+01 -1.616013316505943465e+02
1.079365079365079083e+01 -1.615372476515436517e+02
1.081318681318681030e+01 -1.618113236839597562e+02
1.083272283272282976e+01 -1.619592935243181557e+02
1.085225885225884923e+01 -1.619995459070294430e+02
1.087179487179486870e+01 -1.621373679650758675e+02
1.089133089133088816e+01 -1.622029315914811320e+02
1.091086691086690763e+01 -1.622947478257353282e+02
1.093040293040292710e+01 -1.625172550031486196e+02
1.094993894993894656e+01 -1.625369595066274542e+02
1.096947496947496603e+01 -1.623797755175113480e+02
1.098901098901098550e+01 -1.623267424101668155e+02
1.100854700854700496e+01 -1.623381631923211899e+02
1.102808302808303154e+01 -1.623468787346403985e+02
1.104761904761905100e+01 -1.623766101656833030e+02
1.106715506715507047e+01 -1.624879130991282068e+02
1.108669108669108994e+01 -1.625158897806277309e+02
1.110622710622710940e+01 -1.623957433672869399e+02
1.112576312576312887e+01 -1.622267705397303246e+02
1.114529914529914834e+01 -1.619721352560173955e+02
1.116483516483516780e+01 -1.619738388304342038e+02
1.118437118437118727e+01 -1.619535823850531813e+02
1.120390720390720674e+01 -1.616935654199637042e+02
1.122344322344322620e+01 -1.615995443232521325e+02
1.124297924297924567e+01 -1.615899109249258458e+02
1.126251526251526514e+01 -1.615097007093694970e+02
1.128205128205128460e+01 -1.616150983437831883e+02
1.130158730158730407e+01 -1.616272736093418132e+02
1.132112332112332354e+01 -1.614131895899065512e+02
1.134065934065934300e+01 -1.612210184630687877e+02
1.136019536019536247e+01 -1.614951718269765308e+02
1.137973137973138194e+01 -1.616950828836852452e+02
1.139926739926740140e+01 -1.616459459814649335e+02
1.141880341880342087e+01 -1.616647464423421638e+02
1.143833943833944033e+01 -1.616307971437189508e+02
1.145787545787545980e+01 -1.615732773200548422e+02
1.147741147741147927e+01 -1.614429769191456785e+02
1.149694749694749873e+01 -1.613830266045849839e+02
1.151648351648351820e+01 -1.612503975260404445e+02
1.153601953601953767e+01 -1.610280585316457120e+02
1.155555555555555713e+01 -1.609885533120453260e+02
1.157509157509157660e+01 -1.608849653426297550e+02
1.159462759462759607e+01 -1.609568594463021611e+02
1.161416361416361553e+01 -1.612281727547258470e+02
1.163369963369963500e+01 -1.612303068606216243e+02
1.165323565323565447e+01 -1.612385494665660985e+02
1.167277167277167393e+01 -1.612268438796225496e+02
1.169230769230769340e+01 -1.610451480797349006e+02
1.171184371184371287e+01 -1.609359475789756289e+02
1.173137973137973233e+01 -1.609355483872378727e+02
1.175091575091575180e+01 -1.609671218309965752e+02
1.177045177045177127e+01 -1.610833743496064017e+02
1.178998778998779073e+01 -1.611241691142342347e+02
1.180952380952381020e+01 -1.610977206884263637e+02
1.182905982905982967e+01 -1.611110040664608789e+02
1.184859584859584913e+01 -1.612175208129146142e+02
1.186813186813186860e+01 -1.611775372841076432e+02
1.188766788766788807e+01 -1.610498580848627057e+02
1.190720390720390753e+01 -1.610458717469872454e+02
1.192673992673992700e+01 -1.609806470181410702e+02
1.194627594627594647e+01 -1.609807378127125048e+02
1.196581196581196593e+01 -1.609798626112450108e+02
1.198534798534798540e+01 -1.609912984971415995e+02
1.200488400488400487e+01 -1.611165591201113045e+02
1.202442002442002433e+01 -1.612226263062248393e+02
1.204395604395604380e+01 -1.611680849951321193e+02
1.206349206349206327e+01 -1.611569736452351265e+02
1.208302808302808273e+01 -1.610280275237059584e+02
1.210256410256410220e+01 -1.609826823540055614e+02
1.212210012210012167e+01 -1.610386959203563322e+02
1.214163614163614113e+01 -1.608496509207232350e+02
1.216117216117216060e+01 -1.608225200264058117e+02
1.218070818070818007e+01 -1.607420647538811522e+02
1.220024420024419953e+01 -1.608760064825379459e+02
1.221978021978021900e+01 -1.610073473638683481e+02
1.223931623931623847e+01 -1.609956392436423300e+02
1.225885225885225793e+01 -1.610694796102777104e+02
1.227838827838827740e+01 -1.611320737361345152e+02
1.229792429792429687e+01 -1.612029220948121804e+02
1.231746031746031633e+01 -1.612869161378255285e+02
1.233699633699633580e+01 -1.613247909191505585e+02
1.235653235653235527e+01 -1.613507044094368439e+02
1.237606837606837473e+01 -1.613333287848557234e+02
1.239560439560439420e+01 -1.614526435978685015e+02
1.241514041514041367e+01 -1.616290265177813694e+02
1.243467643467643313e+01 -1.616347509739958070e+02
1.245421245421245260e+01 -1.617716128854114572e+02
1.247374847374847207e+01 -1.617797282815265021e+02
1.249328449328449153e+01 -1.616898617877454285e+02
1.251282051282051100e+01 -1.617341836264845938e+02
1.253235653235653047e+01 -1.616922329150537223e+02
1.255189255189254993e+01 -1.618124599660961849e+02
1.257142857142856940e+01 -1.618409431953911621e+02
1.259096459096458887e+01 -1.615804337914478879e+02
1.261050061050060833e+01 -1.614887545710070640e+02
1.263003663003662780e+01 -1.614898257083914928e+02
1.264957264957264726e+01 -1.614659027375062976e+02
1.266910866910866673e+01 -1.614527662424810615e+02
1.268864468864468620e+01 -1.613531606659609565e+02
1.270818070818070566e+01 -1.613413875238184403e+02
1.272771672771672513e+01 -1.613499513587762522e+02
1.274725274725274460e+01 -1.614112926795992280e+02
1.276678876678876406e+01 -1.614968612790404734e+02
1.278632478632478353e+01 -1.614772643826714216e+02
1.280586080586080300e+01 -1.615855558992761871e+02
1.282539682539682246e+01 -1.614913407842036293e+02
1.284493284493284193e+01 -1.614889677346234294e+02
1.286446886446886140e+01 -1.615381136298783531e+02
1.288400488400488086e+01 -1.613876003363681093e+02
1.290354090354090033e+01 -1.615024734480715267e+02
1.292307692307691980e+01 -1.614705634393342280e+02
1.294261294261293926e+01 -1.614803104228341795e+02
1.296214896214895873e+01 -1.617813901007650941e+02
1.298168498168497820e+01 -1.621010547717108636e+02
1.300122100122099766e+01 -1.621486106112304526e+02
1.302075702075702424e+01 -1.622637752088726586e+02
1.304029304029304370e+01 -1.623178677863462838e+02
1.305982905982906317e+01 -1.623413960438741128e+02
1.307936507936508264e+01 -1.623016067135676792e+02
1.309890109890110210e+01 -1.623672521326015499e+02
1.311843711843712157e+01 -1.623712102175160226e+02
1.313797313797314104e+01 -1.624050871009478954e+02
1.315750915750916050e+01 -1.624728862671825595e+02
1.317704517704517997e+01 -1.624774385163686929e+02
1.319658119658119944e+01 -1.624470571066483444e+02
1.321611721611721890e+01 -1.624232857832577679e+02
1.323565323565323837e+01 -1.625171439464075718e+02
1.325518925518925784e+01 -1.626601870502527731e+02
1.327472527472527730e+01 -1.626624952442007555e+02
1.329426129426129677e+01 -1.626435305057920289e+02
1.331379731379731624e+01 -1.628165206172525359e+02
1.333333333333333570e+01 -1.627380229281876041e+02
1.335286935286935517e+01 -1.628340441204019839e+02
1.337240537240537464e+01 -1.627738398744340316e+02
1.339194139194139410e+01 -1.626514250604213316e+02
1.341147741147741357e+01 -1.626379128148335269e+02
1.343101343101343303e+01 -1.622887544061275094e+02
1.345054945054945250e+01 -1.624384525920274598e+02
1.347008547008547197e+01 -1.629680665644120552e+02
1.348962148962149143e+01 -1.631328091467310344e+02
1.350915750915751090e+01 -1.628556200149890003e+02
1.352869352869353037e+01 -1.626201338789896340e+02
1.354822954822954983e+01 -1.625218009006044326e+02
1.356776556776556930e+01 -1.626310613547629202e+02
1.358730158730158877e+01 -1.625659190878284051e+02
1.360683760683760823e+01 -1.624674045928192356e+02
1.362637362637362770e+01 -1.617554350034114634e+02
1.364590964590964717e+01 -1.612120794006639244e+02
1.366544566544566663e+01 -1.612003074951752808e+02
1.368498168498168610e+01 -1.611695188873602262e+02
1.370451770451770557e+01 -1.611824589544660284e+02
1.372405372405372503e+01 -1.611580958314850136e+02
1.374358974358974450e+01 -1.611468488982524150e+02
1.376312576312576397e+01 -1.612041002585359024e+02
1.378266178266178343e+01 -1.611707226365680299e+02
1.380219780219780290e+01 -1.612896517778817440e+02
1.382173382173382237e+01 -1.612654263485417516e+02
1.384126984126984183e+01 -1.610172031580481473e+02
1.386080586080586130e+01 -1.608626291209069450e+02
1.388034188034188077e+01 -1.607937664988213555e+02
1.389987789987790023e+01 -1.607539404551824020e+02
1.391941391941391970e+01 -1.607516433229117183e+02
1.393894993894993917e+01 -1.605079237747596892e+02
1.395848595848595863e+01 -1.601055003299620125e+02
1.397802197802197810e+01 -1.598779494422004177e+02
1.399755799755799757e+01 -1.598609859745311610e+02
1.401709401709401703e+01 -1.597890499025296549e+02
1.403663003663003650e+01 -1.596750372975453161e+02
1.405616605616605597e+01 -1.596838121821529910e+02
1.407570207570207543e+01 -1.596331520819060472e+02
1.409523809523809490e+01 -1.596257580130379665e+02
1.411477411477411437e+01 -1.596033765062729515e+02
1.413431013431013383e+01 -1.595067109871017692e+02
1.415384615384615330e+01 -1.594897941422679537e+02
1.417338217338217277e+01 -1.594477416220678663e+02
1.419291819291819223e+01 -1.593879622743737059e+02
1.421245421245421170e+01 -1.594008308988810256e+02
1.423199023199023117e+01 -1.593621965659525017e+02
1.425152625152625063e+01 -1.593433495256615799e+02
1.427106227106227010e+01 -1.592826110758664981e+02
1.429059829059828957e+01 -1.592980924374195411e+02
1.431013431013430903e+01 -1.592784164278970138e+02
1.432967032967032850e+01 -1.593114220791442790e+02
1.434920634920634797e+01 -1.590574063366254052e+02
1.436874236874236743e+01 -1.587510706450544546e+02
1.438827838827838690e+01 -1.588143397143730340e+02
1.440781440781440637e+01 -1.588801435418919823e+02
1.442735042735042583e+01 -1.588986267044844283e+02
1.444688644688644530e+01 -1.589119166072030964e+02
1.446642246642246477e+01 -1.589572598556872265e+02
1.448595848595848423e+01 -1.589861965453043808e+02
1.450549450549450370e+01 -1.593386799209007165e+02
1.452503052503052317e+01 -1.597078660702993886e+02
1.454456654456654263e+01 -1.597180006620270660e+02
1.456410256410256210e+01 -1.597168743463911653e+02
1.458363858363858157e+01 -1.597619487346251503e+02
1.460317460317460103e+01 -1.597931241641046540e+02
1.462271062271062050e+01 -1.597615523899441996e+02
1.464224664224663996e+01 -1.597592591997458840e+02
1.466178266178265943e+01 -1.597570950152366720e+02
1.468131868131867890e+01 -1.597607532773300534e+02
1.470085470085469836e+01 -1.597980129845640249e+02
1.472039072039071783e+01 -1.600408159704033437e+02
1.473992673992673730e+01 -1.601873581578794301e+02
1.475946275946275676e+01 -1.602502135569353925e+02
1.477899877899877623e+01 -1.603948484844055145e+02
1.479853479853479570e+01 -1.604047984167683865e+02
1.481807081807081516e+01 -1.607100402141405766e+02
1.483760683760683463e+01 -1.612614516475342441e+02
1.485714285714285410e+01 -1.615535198331994025e+02
1.487667887667887356e+01 -1.615232257872189052e+02
1.489621489621489303e+01 -1.615047828505970529e+02
1.491575091575091250e+01 -1.615179206410880681e+02
1.493528693528693196e+01 -1.615361441962299978e+02
1.495482295482295143e+01 -1.615308630668780552e+02
1.497435897435897090e+01 -1.615647171409307248e+02
1.499389499389499036e+01 -1.615904467488369392e+02
1.501343101343101694e+01 -1.616669560874848344e+02
1.503296703296703640e+01 -1.614583663469791190e+02
1.505250305250305587e+01 -1.613717061118660183e+02
1.507203907203907534e+01 -1.612269991283028787e+02
1.509157509157509480e+01 -1.611529000850084117e+02
1.511111111111111427e+01 -1.612232397497538727e+02
1.513064713064713374e+01 -1.613196273810928005e+02
1.515018315018315320e+01 -1.614611844612207392e+02
1.516971916971917267e+01 -1.614554747558413510e+02
1.518925518925519214e+01 -1.617581855954631749e+02
1.520879120879121160e+01 -1.617550977326029624e+02
1.522832722832723107e+01 -1.622018092973870012e+02
1.524786324786325054e+01 -1.629147347910108863e+02
1.526739926739927000e+01 -1.627271330538893608e+02
1.528693528693528947e+01 -1.624032969323430962e+02
1.530647130647130894e+01 -1.623298538094924197e+02
1.532600732600732840e+01 -1.622365507333870198e+02
1.534554334554334787e+01 -1.621274988809798856e+02
1.536507936507936734e+01 -1.621317110472642753e+02
1.538461538461538680e+01 -1.620793442088797178e+02
1.540415140415140627e+01 -1.616776272550760325e+02
1.542368742368742573e+01 -1.613905203980693273e+02
1.544322344322344520e+01 -1.612572126948545019e+02
1.546275946275946467e+01 -1.611145823951064813e+02
1.548229548229548413e+01 -1.610563340144057634e+02
1.550183150183150360e+01 -1.611643873582814308e+02
1.552136752136752307e+01 -1.612072201289818736e+02
1.554090354090354253e+01 -1.611320389529592774e+02
1.556043956043956200e+01 -1.610428989628373415e+02
1.557997557997558147e+01 -1.610513890228374976e+02
1.559951159951160093e+01 -1.610516628472507534e+02
1.561904761904762040e+01 -1.610563917164488998e+02
1.563858363858363987e+01 -1.611203557086886917e+02
1.565811965811965933e+01 -1.611562222666417199e+02
1.567765567765567880e+01 -1.611435101038472339e+02
1.569719169719169827e+01 -1.611432910663383495e+02
1.571672771672771773e+01 -1.610928584504339938e+02
1.573626373626373720e+01 -1.611256045473917879e+02
1.575579975579975667e+01 -1.611811849133907231e+02
1.577533577533577613e+01 -1.612669724223230787e+02
1.579487179487179560e+01 -1.612868117523969147e+02
1.581440781440781507e+01 -1.611944682938333813e+02
1.583394383394383453e+01 -1.612668831851706841e+02
1.585347985347985400e+01 -1.612809444078866932e+02
1.587301587301587347e+01 -1.612515767862273037e+02
1.589255189255189293e+01 -1.613512275451876121e+02
1.591208791208791240e+01 -1.615546755296113588e+02
1.593162393162393187e+01 -1.616233895719740588e+02
1.595115995115995133e+01 -1.618259056109823177e+02
1.597069597069597080e+01 -1.617738956379972421e+02
1.599023199023199027e+01 -1.616693534357351041e+02
1.600976800976800973e+01 -1.617359962223200114e+02
1.602930402930402920e+01 -1.617554800069877388e+02
1.604884004884004867e+01 -1.618202481549669756e+02
1.606837606837606813e+01 -1.618097543508613967e+02
1.608791208791208760e+01 -1.618122429218966829e+02
1.610744810744810707e+01 -1.618512232998974696e+02
1.612698412698412653e+01 -1.618111100985578616e+02
1.614652014652014600e+01 -1.619614917674550725e+02
1.616605616605616547e+01 -1.623247791876500514e+02
1.618559218559218493e+01 -1.623523604617733724e+02
1.620512820512820440e+01 -1.624731243741624098e+02
1.622466422466422387e+01 -1.620664736303797611e+02
1.624420024420024333e+01 -1.614940101968508657e+02
1.626373626373626280e+01 -1.613928552586195906e+02
1.628327228327228227e+01 -1.617331811999787590e+02
1.630280830280830173e+01 -1.620210706158347591e+02
1.632234432234432120e+01 -1.620081995267244963e+02
1.634188034188034067e+01 -1.622046819466094121e+02
1.636141636141636013e+01 -1.623082327886087910e+02
1.638095238095237960e+01 -1.622529559659628546e+02
1.640048840048839907e+01 -1.622645954268813853e+02
1.642002442002441853e+01 -1.623818226180074191e+02
1.643956043956043800e+01 -1.624890915566376179e+02
1.645909645909645747e+01 -1.625002922616433239e+02
1.647863247863247693e+01 -1.625210597246322379e+02
1.649816849816849640e+01 -1.624740940834543039e+02
1.651770451770451587e+01 -1.624092273181858275e+02
1.653724053724053533e+01 -1.623008713572798456e+02
1.655677655677655480e+01 -1.621520111616153770e+02
1.657631257631257427e+01 -1.621594813629918121e+02
1.659584859584859373e+01 -1.621409454244914912e+02
1.661538461538461320e+01 -1.617700595180711787e+02
1.663492063492063266e+01 -1.615473226337578581e+02
1.665445665445665213e+01 -1.615482692909623097e+02
1.667399267399267160e+01 -1.615374350019929466e+02
1.669352869352869106e+01 -1.615505885297551742e+02
1.671306471306471053e+01 -1.614931029838942322e+02
1.673260073260073000e+01 -1.613837378231720265e+02
1.675213675213674946e+01 -1.612621854955878291e+02
1.677167277167276893e+01 -1.612482857715862110e+02
1.679120879120878840e+01 -1.612080709731344825e+02
1.681074481074480786e+01 -1.610852186678505689e+02
1.683028083028082733e+01 -1.610272305885528681e+02
1.684981684981684680e+01 -1.611913366382108563e+02
1.686935286935286626e+01 -1.610510329003683978e+02
1.688888888888888573e+01 -1.609036930728822483e+02
1.690842490842490520e+01 -1.608556407196432474e+02
1.692796092796092466e+01 -1.605150680156662020e+02
1.694749694749694413e+01 -1.604983787345530573e+02
1.696703296703296360e+01 -1.603476726536729871e+02
1.698656898656898306e+01 -1.603232815336298529e+02
1.700610500610500253e+01 -1.602841560631174502e+02
1.702564102564102910e+01 -1.602849084016455663e+02
1.704517704517704857e+01 -1.602504394233157825e+02
1.706471306471306804e+01 -1.601645727585804764e+02
1.708424908424908750e+01 -1.600413409966982954e+02
1.710378510378510697e+01 -1.603066745837760436e+02
1.712332112332112644e+01 -1.606945389265844426e+02
1.714285714285714590e+01 -1.606503297331915974e+02
1.716239316239316537e+01 -1.606403405180448090e+02
1.718192918192918484e+01 -1.606415670817312673e+02
1.720146520146520430e+01 -1.606614590535957916e+02
1.722100122100122377e+01 -1.606074450211553710e+02
1.724053724053724324e+01 -1.606275083105153101e+02
1.726007326007326270e+01 -1.606446904622879686e+02
1.727960927960928217e+01 -1.606832506929456486e+02
1.729914529914530164e+01 -1.606750834123686218e+02
1.731868131868132110e+01 -1.606161561770842638e+02
1.733821733821734057e+01 -1.606043327593178844e+02
1.735775335775336004e+01 -1.605117033738801240e+02
1.737728937728937950e+01 -1.601909519408973210e+02
1.739682539682539897e+01 -1.598827717472227903e+02
1.741636141636141843e+01 -1.597899148787542174e+02
1.743589743589743790e+01 -1.597932712569753733e+02
1.745543345543345737e+01 -1.596910620648152417e+02
1.747496947496947683e+01 -1.596363626854515587e+02
1.749450549450549630e+01 -1.597999989129044138e+02
1.751404151404151577e+01 -1.599377544821375352e+02
1.753357753357753523e+01 -1.599538404684811610e+02
1.755311355311355470e+01 -1.600236604011994075e+02
1.757264957264957417e+01 -1.600242717975149844e+02
1.759218559218559363e+01 -1.600340959621942147e+02
1.761172161172161310e+01 -1.600954022920522846e+02
1.763125763125763257e+01 -1.602373100476388856e+02
1.765079365079365203e+01 -1.602186768582427874e+02
1.767032967032967150e+01 -1.603415504114911982e+02
1.768986568986569097e+01 -1.605632267127138846e+02
1.770940170940171043e+01 -1.606246025724097137e+02
1.772893772893772990e+01 -1.606235721001766592e+02
1.774847374847374937e+01 -1.608317827803793136e+02
1.776800976800976883e+01 -1.609443039120325238e+02
1.778754578754578830e+01 -1.609377980223117675e+02
1.780708180708180777e+01 -1.611851232457786125e+02
1.782661782661782723e+01 -1.610800147419872985e+02
1.784615384615384670e+01 -1.611540037588489440e+02
1.786568986568986617e+01 -1.610957455221149814e+02
1.788522588522588563e+01 -1.610443188595820629e+02
1.790476190476190510e+01 -1.610937521394508849e+02
1.792429792429792457e+01 -1.610737296855480736e+02
1.794383394383394403e+01 -1.611316748742073059e+02
1.796336996336996350e+01 -1.612649151432858901e+02
1.798290598290598297e+01 -1.612669791838520155e+02
1.800244200244200243e+01 -1.611735738315207129e+02
1.802197802197802190e+01 -1.612598503892214126e+02
1.804151404151404137e+01 -1.612004966611448253e+02
1.806105006105006083e+01 -1.611361806057929869e+02
1.808058608058608030e+01 -1.612349559522146478e+02
1.810012210012209977e+01 -1.613242093800070336e+02
1.811965811965811923e+01 -1.611761540179028600e+02
1.813919413919413870e+01 -1.609789375853089268e+02
1.815873015873015817e+01 -1.609433692273460110e+02
1.817826617826617763e+01 -1.609473148500128445e+02
1.819780219780219710e+01 -1.609794851444209769e+02
1.821733821733821657e+01 -1.608882588381740959e+02
1.823687423687423603e+01 -1.608467507410216797e+02
1.825641025641025550e+01 -1.611812092855476237e+02
1.827594627594627497e+01 -1.613037304326196875e+02
1.829548229548229443e+01 -1.613575944756257456e+02
1.831501831501831390e+01 -1.614694281411664178e+02
1.833455433455433337e+01 -1.615504213147783901e+02
1.835409035409035283e+01 -1.615725897156075916e+02
1.837362637362637230e+01 -1.613585758010501650e+02
1.839316239316239177e+01 -1.610136415429116710e+02
1.841269841269841123e+01 -1.609138974530852977e+02
1.843223443223443070e+01 -1.609543214193739686e+02
1.845177045177045017e+01 -1.609418878051292268e+02
1.847130647130646963e+01 -1.609358655298518386e+02
1.849084249084248910e+01 -1.608976459749194419e+02
1.851037851037850857e+01 -1.608455414780675028e+02
1.852991452991452803e+01 -1.608574150352100105e+02
1.854945054945054750e+01 -1.608081569659289585e+02
1.856898656898656697e+01 -1.607382196566630341e+02
1.858852258852258643e+01 -1.607455318001862281e+02
1.860805860805860590e+01 -1.607129890059338777e+02
1.862759462759462536e+01 -1.606773525419636144e+02
1.864713064713064483e+01 -1.607050713963505757e+02
1.866666666666666430e+01 -1.607641902644894571e+02
1.868620268620268376e+01 -1.608514624266148871e+02
1.870573870573870323e+01 -1.608726625359634568e+02
1.872527472527472270e+01 -1.607811151747760050e+02
1.874481074481074216e+01 -1.607212793426760982e+02
1.876434676434676163e+01 -1.607628054830366864e+02
1.878388278388278110e+01 -1.607835095667939811e+02
1.880341880341880056e+01 -1.607893224774782936e+02
1.882295482295482003e+01 -1.609217079974762328e+02
1.884249084249083950e+01 -1.608835809129834615e+02
1.886202686202685896e+01 -1.608905628181528868e+02
1.888156288156287843e+01 -1.610197432117635969e+02
1.890109890109889790e+01 -1.611522091464907191e+02
1.892063492063491736e+01 -1.612512025397421951e+02
1.894017094017093683e+01 -1.613333160089589455e+02
1.895970695970695630e+01 -1.609312158405369928e+02
1.897924297924297576e+01 -1.605009281064605489e+02
1.899877899877899523e+01 -1.605704199122326088e+02
1.901831501831502180e+01 -1.607644397706292807e+02
1.903785103785104127e+01 -1.607776951388082409e+02
1.905738705738706074e+01 -1.607620397402993149e+02
1.907692307692308020e+01 -1.607101039020372752e+02
1.909645909645909967e+01 -1.605094803412396232e+02
1.911599511599511914e+01 -1.605501023873261488e+02
1.913553113553113860e+01 -1.605094257567479588e+02
1.915506715506715807e+01 -1.607283817097369649e+02
1.917460317460317754e+01 -1.608273870307637026e+02
1.919413919413919700e+01 -1.607817673938247083e+02
1.921367521367521647e+01 -1.605554742580094398e+02
1.923321123321123594e+01 -1.603535395896080331e+02
1.925274725274725540e+01 -1.605137640257317457e+02
1.927228327228327487e+01 -1.608197715753411217e+02
1.929181929181929434e+01 -1.607871987911900646e+02
1.931135531135531380e+01 -1.605956425103267122e+02
1.933089133089133327e+01 -1.605146665193464628e+02
1.935042735042735274e+01 -1.605500773489383448e+02
1.936996336996337220e+01 -1.604696990976567861e+02
1.938949938949939167e+01 -1.603032074861332603e+02
1.940903540903541113e+01 -1.602241318031275057e+02
1.942857142857143060e+01 -1.602542367859738306e+02
1.944810744810745007e+01 -1.603269787572341727e+02
1.946764346764346953e+01 -1.603519124068394035e+02
1.948717948717948900e+01 -1.603643337450915851e+02
1.950671550671550847e+01 -1.603824951878456773e+02
1.952625152625152793e+01 -1.603120784636287510e+02
1.954578754578754740e+01 -1.602010013388878633e+02
1.956532356532356687e+01 -1.601157195922107235e+02
1.958485958485958633e+01 -1.601096056423483276e+02
1.960439560439560580e+01 -1.602441552795620794e+02
1.962393162393162527e+01 -1.603790338676986380e+02
1.964346764346764473e+01 -1.604261608418345304e+02
1.966300366300366420e+01 -1.604091352349499857e+02
1.968253968253968367e+01 -1.604216812514081596e+02
1.970207570207570313e+01 -1.603583927178210047e+02
1.972161172161172260e+01 -1.604074691804748340e+02
1.974114774114774207e+01 -1.603811709787818245e+02
1.976068376068376153e+01 -1.603631077082685010e+02
1.978021978021978100e+01 -1.603594426097226915e+02
1.979975579975580047e+01 -1.603636349413171729e+02
1.981929181929181993e+01 -1.603592656891445927e+02
1.983882783882783940e+01 -1.607484344685153133e+02
1.985836385836385887e+01 -1.612001260051651457e+02
1.987789987789987833e+01 -1.612543604409449927e+02
1.989743589743589780e+01 -1.611651087329446170e+02
1.991697191697191727e+01 -1.611272527206244263e+02
1.993650793650793673e+01 -1.611180643832608723e+02
1.995604395604395620e+01 -1.610473526680781902e+02
1.997557997557997567e+01 -1.609425523767014852e+02
1.999511599511599513e+01 -1.608065387847189527e+02
2.001465201465201460e+01 -1.609188673757342940e+02
2.003418803418803407e+01 -1.609659436036905618e+02
2.005372405372405353e+01 -1.609953640874909979e+02
2.007326007326007300e+01 -1.610225006053499328e+02
2.009279609279609247e+01 -1.613487906351011532e+02
2.011233211233211193e+01 -1.617205180153823392e+02
2.013186813186813140e+01 -1.618109724593550709e+02
2.015140415140415087e+01 -1.617369303675371270e+02
2.017094017094017033e+01 -1.618317956476321342e+02
2.019047619047618980e+01 -1.620914186389790075e+02
2.021001221001220927e+01 -1.622574623779713079e+02
2.022954822954822873e+01 -1.623167549548767568e+02
2.024908424908424820e+01 -1.624285049351680925e+02
2.026862026862026767e+01 -1.627578560940350201e+02
2.028815628815628713e+01 -1.628075091099350971e+02
2.030769230769230660e+01 -1.626688312714516655e+02
2.032722832722832607e+01 -1.626966956640133333e+02
2.034676434676434553e+01 -1.626511822928446236e+02
2.036630036630036500e+01 -1.625926678093479723e+02
2.038583638583638447e+01 -1.625595988510614234e+02
2.040537240537240393e+01 -1.625025592341265224e+02
2.042490842490842340e+01 -1.624951706055083207e+02
2.044444444444444287e+01 -1.626578651833800393e+02
2.046398046398046233e+01 -1.628097635565342785e+02
2.048351648351648180e+01 -1.628108271865385746e+02
2.050305250305250127e+01 -1.627824095523615995e+02
2.052258852258852073e+01 -1.628698709778191756e+02
2.054212454212454020e+01 -1.628760579787712288e+02
2.056166056166055967e+01 -1.629301691246434416e+02
2.058119658119657913e+01 -1.629179128985982175e+02
2.060073260073259860e+01 -1.627416945289820660e+02
2.062026862026861806e+01 -1.628045998749260264e+02
2.063980463980463753e+01 -1.626694217844426760e+02
2.065934065934065700e+01 -1.624391111326990256e+02
2.067887667887667646e+01 -1.624122994550899364e+02
2.069841269841269593e+01 -1.621250540518544767e+02
2.071794871794871540e+01 -1.619889151086595689e+02
2.073748473748473486e+01 -1.619507778013160078e+02
2.075702075702075433e+01 -1.617546439334767001e+02
2.077655677655677380e+01 -1.618340787760125465e+02
2.079609279609279326e+01 -1.616819179799533117e+02
2.081562881562881273e+01 -1.617229590431616941e+02
2.083516483516483220e+01 -1.616072009051596581e+02
2.085470085470085166e+01 -1.616750244182480287e+02
2.087423687423687113e+01 -1.619208365424680096e+02
2.089377289377289060e+01 -1.618896379141641546e+02
2.091330891330891006e+01 -1.618789799410364765e+02
2.093284493284492953e+01 -1.617384433048125629e+02
2.095238095238094900e+01 -1.615681996938837415e+02
2.097191697191696846e+01 -1.615547178857433153e+02
2.099145299145298793e+01 -1.615658218086878719e+02
2.101098901098900740e+01 -1.615308999546504936e+02
2.103052503052503397e+01 -1.615343883156616016e+02
2.105006105006105344e+01 -1.615001548705480161e+02
2.106959706959707290e+01 -1.614555965044533252e+02
2.108913308913309237e+01 -1.614609662696784085e+02
2.110866910866911184e+01 -1.613716777476865616e+02
2.112820512820513130e+01 -1.613130442298620437e+02
2.114774114774115077e+01 -1.611730131607883436e+02
2.116727716727717024e+01 -1.610325389637695821e+02
2.118681318681318970e+01 -1.606727603756924054e+02
2.120634920634920917e+01 -1.604930712767409773e+02
2.122588522588522864e+01 -1.604350690679032994e+02
2.124542124542124810e+01 -1.602390585995843821e+02
2.126495726495726757e+01 -1.601908771072176307e+02
2.128449328449328704e+01 -1.602634553032623899e+02
2.130402930402930650e+01 -1.603833127194342296e+02
2.132356532356532597e+01 -1.603504405435579088e+02
2.134310134310134544e+01 -1.600766872971591681e+02
2.136263736263736490e+01 -1.598477118762252189e+02
2.138217338217338437e+01 -1.598263573541871665e+02
2.140170940170940383e+01 -1.598295664359270631e+02
2.142124542124542330e+01 -1.598188848883586672e+02
2.144078144078144277e+01 -1.597451736365152328e+02
2.146031746031746223e+01 -1.597637538467880631e+02
2.147985347985348170e+01 -1.598604906790577047e+02
2.149938949938950117e+01 -1.598656381733549665e+02
2.151892551892552063e+01 -1.599057302957799891e+02
2.153846153846154010e+01 -1.599815772831642846e+02
2.155799755799755957e+01 -1.600047269958637344e+02
2.157753357753357903e+01 -1.602104766716946074e+02
2.159706959706959850e+01 -1.602302642995400106e+02
2.161660561660561797e+01 -1.600117354463037884e+02
2.163614163614163743e+01 -1.600128424385556514e+02
2.165567765567765690e+01 -1.600188249729647794e+02
2.167521367521367637e+01 -1.601447256984951366e+02
2.169474969474969583e+01 -1.601479637523806048e+02
2.171428571428571530e+01 -1.603416496531302755e+02
2.173382173382173477e+01 -1.606351753598468406e+02
2.175335775335775423e+01 -1.605956022047508327e+02
2.177289377289377370e+01 -1.604532684977871497e+02
2.179242979242979317e+01 -1.603683384057872559e+02
2.181196581196581263e+01 -1.604621021829987342e+02
2.183150183150183210e+01 -1.606080259210326062e+02
2.185103785103785157e+01 -1.605732149760875700e+02
2.187057387057387103e+01 -1.604728219088017340e+02
2.189010989010989050e+01 -1.604816939996233316e+02
2.190964590964590997e+01 -1.604645068059336666e+02
2.192918192918192943e+01 -1.602604670563404170e+02
2.194871794871794890e+01 -1.602243948330706189e+02
2.196825396825396837e+01 -1.600300800867090345e+02
2.198778998778998783e+01 -1.599590052429103082e+02
2.200732600732600730e+01 -1.600553579269202942e+02
2.202686202686202677e+01 -1.600700465551291813e+02
2.204639804639804623e+01 -1.601134763359879969e+02
2.206593406593406570e+01 -1.603805096752074064e+02
2.208547008547008517e+01 -1.605304817483199713e+02
2.210500610500610463e+01 -1.606061773524896807e+02
2.212454212454212410e+01 -1.607441843973646201e+02
2.214407814407814357e+01 -1.607827251286306875e+02
2.216361416361416303e+01 -1.606875833329557395e+02
2.218315018315018250e+01 -1.605501744850115529e+02
2.220268620268620197e+01 -1.605848451970852864e+02
2.222222222222222143e+01 -1.606724097432386316e+02
2.224175824175824090e+01 -1.609183648934927078e+02
2.226129426129426037e+01 -1.609682279534257816e+02
2.228083028083027983e+01 -1.609176527257193925e+02
2.230036630036629930e+01 -1.606777685006982779e+02
2.231990231990231877e+01 -1.606320166043999507e+02
2.233943833943833823e+01 -1.606231967241163829e+02
2.235897435897435770e+01 -1.605949177208888727e+02
2.237851037851037717e+01 -1.605812932741254144e+02
2.239804639804639663e+01 -1.606493997265325220e+02
2.241758241758241610e+01 -1.606577328345420881e+02
2.243711843711843557e+01 -1.605802275110715982e+02
2.245665445665445503e+01 -1.604977771411673189e+02
2.247619047619047450e+01 -1.604882831611308802e+02
2.249572649572649397e+01 -1.607595764949898012e+02
2.251526251526251343e+01 -1.609156637886678709e+02
2.253479853479853290e+01 -1.609069170383035043e+02
2.255433455433455237e+01 -1.608607048760954683e+02
2.257387057387057183e+01 -1.605670648201887900e+02
2.259340659340659130e+01 -1.603560810909505392e+02
2.261294261294261077e+01 -1.603149257059562842e+02
2.263247863247863023e+01 -1.603000484504935343e+02
2.265201465201464970e+01 -1.604046898249597746e+02
2.267155067155066916e+01 -1.604631019445955360e+02
2.269108669108668863e+01 -1.604231000966167642e+02
2.271062271062270810e+01 -1.604311337925028340e+02
2.273015873015872756e+01 -1.604906976961199803e+02
2.274969474969474703e+01 -1.606128902270145886e+02
2.276923076923076650e+01 -1.605951057252836449e+02
2.278876678876678596e+01 -1.606915198145574664e+02
2.280830280830280543e+01 -1.608852748438754361e+02
2.282783882783882490e+01 -1.607304196146631909e+02
2.284737484737484436e+01 -1.609490104986904271e+02
2.286691086691086383e+01 -1.611165714214563138e+02
2.288644688644688330e+01 -1.611223759098555774e+02
2.290598290598290276e+01 -1.612013074799018852e+02
2.292551892551892223e+01 -1.613811644452414100e+02
2.294505494505494170e+01 -1.615262788796892437e+02
2.296459096459096116e+01 -1.615374780330464546e+02
2.298412698412698063e+01 -1.614015014271193991e+02
2.300366300366300010e+01 -1.613568551629629724e+02
2.302319902319902667e+01 -1.613804028727347486e+02
2.304273504273504614e+01 -1.615196986140391573e+02
2.306227106227106560e+01 -1.617018676996330555e+02
2.308180708180708507e+01 -1.616438142795281863e+02
2.310134310134310454e+01 -1.618566653501698056e+02
2.312087912087912400e+01 -1.619192707444830717e+02
2.314041514041514347e+01 -1.618785859538487841e+02
2.315995115995116294e+01 -1.617553026020188156e+02
2.317948717948718240e+01 -1.619923703180223811e+02
2.319902319902320187e+01 -1.621324183764954228e+02
2.321855921855922134e+01 -1.622146054037635565e+02
2.323809523809524080e+01 -1.622466416728919967e+02
2.325763125763126027e+01 -1.623117821727734054e+02
2.327716727716727974e+01 -1.622370107682958178e+02
2.329670329670329920e+01 -1.622382849088980095e+02
2.331623931623931867e+01 -1.623370652375072893e+02
2.333577533577533814e+01 -1.624468583779501500e+02
2.335531135531135760e+01 -1.625552347335708987e+02
2.337484737484737707e+01 -1.625518714621599088e+02
2.339438339438339653e+01 -1.624671056953378923e+02
2.341391941391941600e+01 -1.623810295815690381e+02
2.343345543345543547e+01 -1.624520016807982756e+02
2.345299145299145493e+01 -1.628647053373197480e+02
2.347252747252747440e+01 -1.631921501626074473e+02
2.349206349206349387e+01 -1.632154781805350581e+02
2.351159951159951333e+01 -1.631721137888347073e+02
2.353113553113553280e+01 -1.632857413903541897e+02
2.355067155067155227e+01 -1.632947737481250954e+02
2.357020757020757173e+01 -1.633903283207123991e+02
2.358974358974359120e+01 -1.632713114964365673e+02
2.360927960927961067e+01 -1.631606563755748596e+02
2.362881562881563013e+01 -1.630828201793776202e+02
2.364835164835164960e+01 -1.631019646679234540e+02
2.366788766788766907e+01 -1.628733078861138779e+02
2.368742368742368853e+01 -1.629579293894949217e+02
2.370695970695970800e+01 -1.632542840634970105e+02
2.372649572649572747e+01 -1.632395455470714580e+02
2.374603174603174693e+01 -1.632260211306803228e+02
2.376556776556776640e+01 -1.630955146683854764e+02
2.378510378510378587e+01 -1.631120608898086175e+02
2.380463980463980533e+01 -1.630740123877637586e+02
2.382417582417582480e+01 -1.629365404605719050e+02
2.384371184371184427e+01 -1.626441277674660455e+02
2.386324786324786373e+01 -1.628639710454021667e+02
2.388278388278388320e+01 -1.629380886959975783e+02
2.390231990231990267e+01 -1.628971227925871119e+02
2.392185592185592213e+01 -1.625494753834764197e+02
2.394139194139194160e+01 -1.624032180273747201e+02
2.396092796092796107e+01 -1.623336769496367253e+02
2.398046398046398053e+01 -1.619381586022710735e+02
2.400000000000000000e+01 -1.618893086670409787e+02
2.401953601953601947e+01 -1.618865720526014798e+02
2.403907203907203893e+01 -1.618828062332559909e+02
2.405860805860805840e+01 -1.617810352898155770e+02
2.407814407814407787e+01 -1.618340904874734179e+02
2.409768009768009733e+01 -1.614476269853244901e+02
2.411721611721611680e+01 -1.611737771473560201e+02
2.413675213675213627e+01 -1.611201649409613879e+02
2.415628815628815573e+01 -1.611798337701725927e+02
2.417582417582417520e+01 -1.609930951110041519e+02
2.419536019536019467e+01 -1.607280241847899447e+02
2.421489621489621413e+01 -1.606969866325404439e+02
2.423443223443223360e+01 -1.607137126661284015e+02
2.425396825396825307e+01 -1.607048740874252246e+02
2.427350427350427253e+01 -1.607602418183560644e+02
2.429304029304029200e+01 -1.605872162956669342e+02
2.431257631257631147e+01 -1.598545080240363063e+02
2.433211233211233093e+01 -1.595389394978462576e+02
2.435164835164835040e+01 -1.594388717625870981e+02
2.437118437118436987e+01 -1.594133626646719222e+02
2.439072039072038933e+01 -1.594566591166603189e+02
2.441025641025640880e+01 -1.593853192945363730e+02
2.442979242979242827e+01 -1.594269384988105571e+02
2.444932844932844773e+01 -1.594221753938901429e+02
2.446886446886446720e+01 -1.594718197693332229e+02
2.448840048840048667e+01 -1.595230372972812916e+02
2.450793650793650613e+01 -1.595157745029924570e+02
2.452747252747252560e+01 -1.594145979354042311e+02
2.454700854700854507e+01 -1.594683128646488228e+02
2.456654456654456453e+01 -1.595125344727849779e+02
2.458608058608058400e+01 -1.595588939294868567e+02
2.460561660561660347e+01 -1.595384557915721189e+02
2.462515262515262293e+01 -1.594420771434667756e+02
2.464468864468864240e+01 -1.595056735785805699e+02
2.466422466422466186e+01 -1.595153993829549677e+02
2.468376068376068133e+01 -1.595288512004100028e+02
2.470329670329670080e+01 -1.594639976507107235e+02
2.472283272283272026e+01 -1.594074194645203875e+02
2.474236874236873973e+01 -1.593763143066695136e+02
2.476190476190475920e+01 -1.594434007659045278e+02
2.478144078144077866e+01 -1.594914537064454976e+02
2.480097680097679813e+01 -1.595571674280636216e+02
2.482051282051281760e+01 -1.594661387479050916e+02
2.484004884004883706e+01 -1.594505626594761623e+02
2.485958485958485653e+01 -1.596398052228173867e+02
2.487912087912087600e+01 -1.596765351802573889e+02
2.489865689865689546e+01 -1.596196269445599683e+02
2.491819291819291493e+01 -1.596635037432428987e+02
2.493772893772893440e+01 -1.597450008908909354e+02
2.495726495726495386e+01 -1.595009188418920303e+02
2.497680097680097333e+01 -1.595343185714949925e+02
2.499633699633699280e+01 -1.596626309092861788e+02
2.501587301587301226e+01 -1.596935004998253476e+02
2.503540903540903173e+01 -1.596037555735803721e+02
2.505494505494505120e+01 -1.595845407552586721e+02
2.507448107448107066e+01 -1.597589602074603476e+02
2.509401709401709013e+01 -1.595986108542652175e+02
2.511355311355310960e+01 -1.595971285640655140e+02
2.513308913308912906e+01 -1.593604824132792146e+02
2.515262515262514853e+01 -1.592688087213824417e+02
2.517216117216116800e+01 -1.593474315028000774e+02
2.519169719169718746e+01 -1.598418269428803455e+02
2.521123321123320693e+01 -1.601892922095821632e+02
2.523076923076922640e+01 -1.602986189863663924e+02
2.525030525030524586e+01 -1.603853577762556881e+02
2.526984126984126533e+01 -1.603026765114671264e+02
2.528937728937728480e+01 -1.603545397843406022e+02
2.530891330891330426e+01 -1.602145926422105049e+02
2.532844932844932373e+01 -1.601280124937104006e+02
2.534798534798534320e+01 -1.601152214344891433e+02
2.536752136752136266e+01 -1.600380233949880164e+02
2.538705738705738213e+01 -1.600540135280926108e+02
2.540659340659340160e+01 -1.601841160287651746e+02
2.542612942612942106e+01 -1.601781802553148566e+02
2.544566544566544053e+01 -1.601218598432623708e+02
2.546520146520146000e+01 -1.600915315392966249e+02
2.548473748473747946e+01 -1.601377255725655004e+02
2.550427350427349893e+01 -1.602583914192433099e+02
2.552380952380951840e+01 -1.601371384123441715e+02
2.554334554334553786e+01 -1.600344037436557016e+02
2.556288156288155733e+01 -1.599791085314104180e+02
2.558241758241757680e+01 -1.600333867930137330e+02
2.560195360195359626e+01 -1.601177270935613421e+02
2.562148962148961573e+01 -1.601001484784825095e+02
2.564102564102563520e+01 -1.601000931866519181e+02
2.566056166056165466e+01 -1.600827065146706900e+02
2.568009768009767413e+01 -1.601137816240014615e+02
2.569963369963369360e+01 -1.603155637085559704e+02
2.571916971916971306e+01 -1.602847456851434060e+02
2.573870573870573253e+01 -1.602983143568107209e+02
2.575824175824175200e+01 -1.601554596607343228e+02
2.577777777777777146e+01 -1.599340252649848537e+02
2.579731379731379093e+01 -1.599298472319826487e+02
2.581684981684981040e+01 -1.599478624581852841e+02
2.583638583638582986e+01 -1.601735604951284131e+02
2.585592185592184933e+01 -1.603529274514957308e+02
2.587545787545786879e+01 -1.603022811429879084e+02
2.589499389499388826e+01 -1.601793239751589510e+02
2.591452991452990773e+01 -1.599989155360935627e+02
2.593406593406592719e+01 -1.601230470528389560e+02
2.595360195360194666e+01 -1.601234373513397031e+02
2.597313797313796613e+01 -1.603435719177086582e+02
2.599267399267398559e+01 -1.602036122044323463e+02
2.601221001221000506e+01 -1.604715205656922024e+02
2.603174603174603874e+01 -1.602452470981970123e+02
2.605128205128205821e+01 -1.600446835204877800e+02
2.607081807081807767e+01 -1.602158621182185811e+02
2.609035409035409714e+01 -1.600677776775168866e+02
2.610989010989011661e+01 -1.601214101713592015e+02
2.612942612942613607e+01 -1.599765446492933734e+02
2.614896214896215554e+01 -1.600071105068343797e+02
2.616849816849817500e+01 -1.600446908665098249e+02
2.618803418803419447e+01 -1.599993366887267712e+02
2.620757020757021394e+01 -1.598440740103240216e+02
2.622710622710623340e+01 -1.598690354738973269e+02
2.624664224664225287e+01 -1.596966345304113872e+02
2.626617826617827234e+01 -1.595645086317640562e+02
2.628571428571429180e+01 -1.595825295269057733e+02
2.630525030525031127e+01 -1.595749884873101792e+02
2.632478632478633074e+01 -1.595961914752816142e+02
2.634432234432235020e+01 -1.595703340992727988e+02
2.636385836385836967e+01 -1.594181277709799360e+02
2.638339438339438914e+01 -1.593321062706611428e+02
2.640293040293040860e+01 -1.593970526984311959e+02
2.642246642246642807e+01 -1.595076449556277680e+02
2.644200244200244754e+01 -1.595054899006516109e+02
2.646153846153846700e+01 -1.595585973949229697e+02
2.648107448107448647e+01 -1.595081104583339311e+02
2.650061050061050594e+01 -1.594038943403821236e+02
2.652014652014652540e+01 -1.593941939309669067e+02
2.653968253968254487e+01 -1.593781124904766955e+02
2.655921855921856434e+01 -1.593800938036125103e+02
2.657875457875458380e+01 -1.593504612140673373e+02
2.659829059829060327e+01 -1.594707910858253115e+02
2.661782661782662274e+01 -1.595452018758259669e+02
2.663736263736264220e+01 -1.596645697196049127e+02
2.665689865689866167e+01 -1.598843576088878535e+02
2.667643467643468114e+01 -1.598612050897274059e+02
2.669597069597070060e+01 -1.598643108183517256e+02
2.671550671550672007e+01 -1.596555927288763144e+02
2.673504273504273954e+01 -1.595694492175342702e+02
2.675457875457875900e+01 -1.596374065186468556e+02
2.677411477411477847e+01 -1.596849877545688230e+02
2.679365079365079794e+01 -1.599525632453779451e+02
2.681318681318681740e+01 -1.600393480613205952e+02
2.683272283272283687e+01 -1.600139978480282537e+02
2.685225885225885634e+01 -1.598845509727962622e+02
2.687179487179487580e+01 -1.599199424165997243e+02
2.689133089133089527e+01 -1.597545600081484451e+02
2.691086691086691474e+01 -1.600324079346381723e+02
2.693040293040293420e+01 -1.602797182504147884e+02
2.694993894993895367e+01 -1.601866227106770566e+02
2.696947496947497314e+01 -1.602749044614718628e+02
2.698901098901099260e+01 -1.600306704429654303e+02
2.700854700854701207e+01 -1.600783691983855306e+02
2.702808302808303154e+01 -1.601044663904708045e+02
2.704761904761905100e+01 -1.600546372043131669e+02
2.706715506715507047e+01 -1.602358386399529593e+02
2.708669108669108994e+01 -1.605232213939006840e+02
2.710622710622710940e+01 -1.605225098387532512e+02
2.712576312576312887e+01 -1.608159135070542618e+02
2.714529914529914834e+01 -1.610206060257905278e+02
2.716483516483516780e+01 -1.609962477366865983e+02
2.718437118437118727e+01 -1.610661530695269335e+02
2.720390720390720674e+01 -1.611129814046416868e+02
2.722344322344322620e+01 -1.611171164868731580e+02
2.724297924297924567e+01 -1.612779143075415504e+02
2.726251526251526514e+01 -1.613399942592434684e+02
2.728205128205128460e+01 -1.613680967694158426e+02
2.730158730158730407e+01 -1.612698367871871596e+02
2.732112332112332354e+01 -1.612396786295358311e+02
2.734065934065934300e+01 -1.613176655204302961e+02
2.736019536019536247e+01 -1.615657647741937808e+02
2.737973137973138194e+01 -1.617953274719289709e+02
2.739926739926740140e+01 -1.616797850355598314e+02
2.741880341880342087e+01 -1.616462336305431506e+02
2.743833943833944033e+01 -1.617376364708216556e+02
2.745787545787545980e+01 -1.616524922912948909e+02
2.747741147741147927e+01 -1.616429429712771935e+02
2.749694749694749873e+01 -1.613905289058936319e+02
2.751648351648351820e+01 -1.613364288893518221e+02
2.753601953601953767e+01 -1.613269354875555450e+02
2.755555555555555713e+01 -1.613522355321226200e+02
2.757509157509157660e+01 -1.613727607085895954e+02
2.759462759462759607e+01 -1.615753107905403851e+02
2.761416361416361553e+01 -1.617078696036074348e+02
2.763369963369963500e+01 -1.617688791381418127e+02
2.765323565323565447e+01 -1.618697935804463839e+02
2.767277167277167393e+01 -1.617862504066680458e+02
2.769230769230769340e+01 -1.617791302233880515e+02
2.771184371184371287e+01 -1.617708185215843741e+02
2.773137973137973233e+01 -1.618748962293227862e+02
2.775091575091575180e+01 -1.620155566112380257e+02
2.777045177045177127e+01 -1.623308858959819929e+02
2.778998778998779073e+01 -1.622683278474034410e+02
2.780952380952381020e+01 -1.623588090703289026e+02
2.782905982905982967e+01 -1.625312811434101263e+02
2.784859584859584913e+01 -1.625425051548034503e+02
2.786813186813186860e+01 -1.627129501085525476e+02
2.788766788766788807e+01 -1.629105797063008083e+02
2.790720390720390753e+01 -1.627832912968785308e+02
2.792673992673992700e+01 -1.625798140743034708e+02
2.794627594627594647e+01 -1.625664748366316985e+02
2.796581196581196593e+01 -1.622805363678010622e+02
2.798534798534798540e+01 -1.622563895671859200e+02
2.800488400488400487e+01 -1.620645163797284738e+02
2.802442002442002433e+01 -1.618578758405349731e+02
2.804395604395604380e+01 -1.618734202179802821e+02
2.806349206349206327e+01 -1.617914644915731799e+02
2.808302808302808273e+01 -1.617000821432995110e+02
2.810256410256410220e+01 -1.617620551188394700e+02
2.812210012210012167e+01 -1.616815285621457576e+02
2.814163614163614113e+01 -1.616711523321166339e+02
2.816117216117216060e+01 -1.615933458752342062e+02
2.818070818070818007e+01 -1.615227860945829548e+02
2.820024420024419953e+01 -1.616333106631137753e+02
2.821978021978021900e+01 -1.614164852361521696e+02
2.823931623931623847e+01 -1.613195009494066312e+02
2.825885225885225793e+01 -1.612032148261241389e+02
2.827838827838827740e+01 -1.612669035778595230e+02
2.829792429792429687e+01 -1.613352490063934681e+02
2.831746031746031633e+01 -1.612351827198410206e+02
2.833699633699633580e+01 -1.613492255255595182e+02
2.835653235653235527e+01 -1.612934617332266498e+02
2.837606837606837473e+01 -1.615339530766526366e+02
2.839560439560439420e+01 -1.615578538926255021e+02
2.841514041514041367e+01 -1.616519295223439485e+02
2.843467643467643313e+01 -1.617138945681108737e+02
2.845421245421245260e+01 -1.617025805612291265e+02
2.847374847374847207e+01 -1.618278927759600947e+02
2.849328449328449153e+01 -1.618353574571090121e+02
2.851282051282051100e+01 -1.617734618538049745e+02
2.853235653235653047e+01 -1.617016020638611735e+02
2.855189255189254993e+01 -1.617820793847055825e+02
2.857142857142856940e+01 -1.617023797702424304e+02
2.859096459096458887e+01 -1.615519102261299338e+02
2.861050061050060833e+01 -1.615045420461476056e+02
2.863003663003662780e+01 -1.615283721209758312e+02
2.864957264957264726e+01 -1.613498555720795196e+02
2.866910866910866673e+01 -1.611983294576046433e+02
2.868864468864468620e+01 -1.612177322037737497e+02
2.870818070818070566e+01 -1.609832226777825497e+02
2.872771672771672513e+01 -1.608196017752529769e+02
2.874725274725274460e+01 -1.609721416182945859e+02
2.876678876678876406e+01 -1.609794067719965369e+02
2.878632478632478353e+01 -1.610831392203141945e+02
2.880586080586080300e+01 -1.612450814574904143e+02
2.882539682539682246e+01 -1.611678246347952381e+02
2.884493284493284193e+01 -1.612010092796238325e+02
2.886446886446886140e+01 -1.609050219318385473e+02
2.888400488400488086e+01 -1.609470329168427725e+02
2.890354090354090033e+01 -1.610802219301099569e+02
2.892307692307691980e+01 -1.609300168129095709e+02
2.894261294261293926e+01 -1.609883901396793817e+02
2.896214896214895873e+01 -1.609700471909507087e+02
2.898168498168497820e+01 -1.609345765073790631e+02
2.900122100122099766e+01 -1.610415257708777119e+02
2.902075702075701713e+01 -1.611237334074835985e+02
2.904029304029303660e+01 -1.611473111324508523e+02
2.905982905982905606e+01 -1.612721797389503138e+02
2.907936507936507553e+01 -1.612674616257314142e+02
2.909890109890109500e+01 -1.614579357318966686e+02
2.911843711843711446e+01 -1.615551382182339921e+02
2.913797313797313393e+01 -1.616680522228894574e+02
2.915750915750915340e+01 -1.617290659809798399e+02
2.917704517704517286e+01 -1.617502275167605319e+02
2.919658119658119233e+01 -1.617282233515328471e+02
2.921611721611721180e+01 -1.614878351422100593e+02
2.923565323565323126e+01 -1.615487794843090796e+02
2.925518925518925073e+01 -1.614780052702731723e+02
2.927472527472527020e+01 -1.614086481305781433e+02
2.929426129426128966e+01 -1.614049680213058195e+02
2.931379731379730913e+01 -1.614203878366052720e+02
2.933333333333332860e+01 -1.613564906353874449e+02
2.935286935286934806e+01 -1.614176851706725984e+02
2.937240537240536753e+01 -1.613485467010339391e+02
2.939194139194138700e+01 -1.613379143675528837e+02
2.941147741147740646e+01 -1.613637956674720044e+02
2.943101343101342593e+01 -1.610436899305866518e+02
2.945054945054944540e+01 -1.610034045131874336e+02
2.947008547008546486e+01 -1.611156499606893533e+02
2.948962148962148433e+01 -1.610211113148775439e+02
2.950915750915750380e+01 -1.609476306232269280e+02
2.952869352869352326e+01 -1.610920752781387648e+02
2.954822954822954273e+01 -1.611212208991021555e+02
2.956776556776556220e+01 -1.608239657731571128e+02
2.958730158730158166e+01 -1.610122116362398685e+02
2.960683760683760113e+01 -1.610962855655466797e+02
2.962637362637362060e+01 -1.609547562696221519e+02
2.964590964590964006e+01 -1.608758090481711918e+02
2.966544566544565953e+01 -1.608712127896292259e+02
2.968498168498167900e+01 -1.608397594594243856e+02
2.970451770451769846e+01 -1.607640383214456676e+02
2.972405372405371793e+01 -1.608127883720522391e+02
2.974358974358973740e+01 -1.610627385681732733e+02
2.976312576312575686e+01 -1.610995588895151513e+02
2.978266178266177633e+01 -1.609735460853536893e+02
2.980219780219779580e+01 -1.611024442302006321e+02
2.982173382173381526e+01 -1.611179766624490526e+02
2.984126984126983473e+01 -1.611843906850161261e+02
2.986080586080585419e+01 -1.611943623536268717e+02
2.988034188034187366e+01 -1.611425711652340453e+02
2.989987789987789313e+01 -1.610560750298311632e+02
2.991941391941391259e+01 -1.610729774435179422e+02
2.993894993894993206e+01 -1.609305101032199730e+02
2.995848595848595153e+01 -1.609224115389610574e+02
2.997802197802197099e+01 -1.606762423013179273e+02
2.999755799755799046e+01 -1.606078031063222227e+02
3.001709401709402414e+01 -1.605822277502531392e+02
3.003663003663004361e+01 -1.605138626775228943e+02
3.005616605616606307e+01 -1.604732893593160838e+02
3.007570207570208254e+01 -1.605222260986197966e+02
3.009523809523810201e+01 -1.604951616241231136e+02
3.011477411477412147e+01 -1.604481053770166454e+02
3.013431013431014094e+01 -1.603535277809647255e+02
3.015384615384616041e+01 -1.603607394248971332e+02
3.017338217338217987e+01 -1.603710996423222355e+02
3.019291819291819934e+01 -1.603719851541383150e+02
3.021245421245421880e+01 -1.604033095308053021e+02
3.023199023199023827e+01 -1.604022838978391690e+02
3.025152625152625774e+01 -1.604685082757287944e+02
3.027106227106227720e+01 -1.605278431839107611e+02
3.029059829059829667e+01 -1.604576540854187670e+02
3.031013431013431614e+01 -1.606664781929271726e+02
3.032967032967033560e+01 -1.607106985009983759e+02
3.034920634920635507e+01 -1.606192432918271038e+02
3.036874236874237454e+01 -1.607391100007811247e+02
3.038827838827839400e+01 -1.608069555463475808e+02
3.040781440781441347e+01 -1.607848120863016277e+02
3.042735042735043294e+01 -1.609814899573945581e+02
3.044688644688645240e+01 -1.611652206336863742e+02
3.046642246642247187e+01 -1.610078249111186892e+02
3.048595848595849134e+01 -1.612037697507827545e+02
3.050549450549451080e+01 -1.613328714903570358e+02
3.052503052503053027e+01 -1.614238407558715664e+02
3.054456654456654974e+01 -1.613870378355977948e+02
3.056410256410256920e+01 -1.613765619742323452e+02
3.058363858363858867e+01 -1.614119516961827685e+02
3.060317460317460814e+01 -1.614754400880970024e+02
3.062271062271062760e+01 -1.615201327822661597e+02
3.064224664224664707e+01 -1.614788101464384340e+02
3.066178266178266654e+01 -1.616318880542379475e+02
3.068131868131868600e+01 -1.616245757677816641e+02
3.070085470085470547e+01 -1.616234964333319226e+02
3.072039072039072494e+01 -1.615972188737090960e+02
3.073992673992674440e+01 -1.616269184980868374e+02
3.075946275946276387e+01 -1.616273203351761367e+02
3.077899877899878334e+01 -1.617078632574072685e+02
3.079853479853480280e+01 -1.617011455506151947e+02
3.081807081807082227e+01 -1.618051957167655246e+02
3.083760683760684174e+01 -1.617637587138731305e+02
3.085714285714286120e+01 -1.620929857415577544e+02
3.087667887667888067e+01 -1.619660962802797144e+02
3.089621489621490014e+01 -1.618633242469774132e+02
3.091575091575091960e+01 -1.618875802363456842e+02
3.093528693528693907e+01 -1.618090080749250319e+02
3.095482295482295854e+01 -1.618960587937567936e+02
3.097435897435897800e+01 -1.621352194079884157e+02
3.099389499389499747e+01 -1.622176697114844046e+02
3.101343101343101694e+01 -1.623940850949779815e+02
3.103296703296703640e+01 -1.625095701702008455e+02
3.105250305250305587e+01 -1.624423989017846282e+02
3.107203907203907534e+01 -1.623959266481604118e+02
3.109157509157509480e+01 -1.623793898452819349e+02
3.111111111111111427e+01 -1.622850664462180816e+02
3.113064713064713374e+01 -1.623704411170722324e+02
3.115018315018315320e+01 -1.622020188974361190e+02
3.116971916971917267e+01 -1.620817221982973138e+02
3.118925518925519214e+01 -1.620267618510777083e+02
3.120879120879121160e+01 -1.620433772016820626e+02
3.122832722832723107e+01 -1.621737298302876695e+02
3.124786324786325054e+01 -1.620373180554969395e+02
3.126739926739927000e+01 -1.619859980449607519e+02
3.128693528693528947e+01 -1.620072105231005537e+02
3.130647130647130894e+01 -1.619851585189445302e+02
3.132600732600732840e+01 -1.620981536541756611e+02
3.134554334554334787e+01 -1.621046058683115234e+02
3.136507936507936734e+01 -1.619960952473116436e+02
3.138461538461538680e+01 -1.620740882743559723e+02
3.140415140415140627e+01 -1.620657890630213274e+02
3.142368742368742573e+01 -1.621360093044464747e+02
3.144322344322344520e+01 -1.621201213895955107e+02
3.146275946275946467e+01 -1.622878472299221926e+02
3.148229548229548413e+01 -1.623372264578073043e+02
3.150183150183150360e+01 -1.623300619357815151e+02
3.152136752136752307e+01 -1.624320738476800159e+02
3.154090354090354253e+01 -1.623627797591234696e+02
3.156043956043956200e+01 -1.622976287901745422e+02
3.157997557997558147e+01 -1.621454943098470665e+02
3.159951159951160093e+01 -1.622196967702142274e+02
3.161904761904762040e+01 -1.621422454890840186e+02
3.163858363858363987e+01 -1.622292770750623276e+02
3.165811965811965933e+01 -1.621966685266822594e+02
3.167765567765567880e+01 -1.621540573140616175e+02
3.169719169719169827e+01 -1.622263535369484089e+02
3.171672771672771773e+01 -1.622556161756565700e+02
3.173626373626373720e+01 -1.622414841656205624e+02
3.175579975579975667e+01 -1.624409283445341146e+02
3.177533577533577613e+01 -1.625616433447785312e+02
3.179487179487179560e+01 -1.625168385501110606e+02
3.181440781440781507e+01 -1.626382627376175947e+02
3.183394383394383453e+01 -1.626680441815297229e+02
3.185347985347985400e+01 -1.627124288887815737e+02
3.187301587301587347e+01 -1.625799049256838487e+02
3.189255189255189293e+01 -1.625560911431306863e+02
3.191208791208791240e+01 -1.625080370237499778e+02
3.193162393162393187e+01 -1.625997245407177729e+02
3.195115995115995133e+01 -1.626764347948090688e+02
3.197069597069597080e+01 -1.626675835571875268e+02
3.199023199023199027e+01 -1.626910381556320999e+02
3.200976800976800973e+01 -1.626966315655650988e+02
3.202930402930402920e+01 -1.628766288543301073e+02
3.204884004884004867e+01 -1.632162215526383306e+02
3.206837606837606813e+01 -1.633116579133483697e+02
3.208791208791208760e+01 -1.634153878588198836e+02
3.210744810744810707e+01 -1.635439190937800902e+02
3.212698412698412653e+01 -1.638364918110170265e+02
3.214652014652014600e+01 -1.638567816423746990e+02
3.216605616605616547e+01 -1.639262938309357764e+02
3.218559218559218493e+01 -1.638369688616666338e+02
3.220512820512820440e+01 -1.638969739163441091e+02
3.222466422466422387e+01 -1.638445986755749004e+02
3.224420024420024333e+01 -1.638948562636592783e+02
3.226373626373626280e+01 -1.638649937067173141e+02
3.228327228327228227e+01 -1.638430121440317748e+02
3.230280830280830173e+01 -1.638314094012945361e+02
3.232234432234432120e+01 -1.639992630780386094e+02
3.234188034188034067e+01 -1.638728179431019498e+02
3.236141636141636013e+01 -1.638861968334403230e+02
3.238095238095237960e+01 -1.639064546612878814e+02
3.240048840048839907e+01 -1.638608873821436873e+02
3.242002442002441853e+01 -1.636759511721979550e+02
3.243956043956043800e+01 -1.634945951262724577e+02
3.245909645909645747e+01 -1.636434056524845744e+02
3.247863247863247693e+01 -1.636513081285017108e+02
3.249816849816849640e+01 -1.637934948857823656e+02
3.251770451770451587e+01 -1.638209378640577256e+02
3.253724053724053533e+01 -1.637972030744564051e+02
3.255677655677655480e+01 -1.639728937321415003e+02
3.257631257631257427e+01 -1.639338811482006122e+02
3.259584859584859373e+01 -1.639768953459480088e+02
3.261538461538461320e+01 -1.639723516705612667e+02
3.263492063492063266e+01 -1.640794618802879654e+02
3.265445665445665213e+01 -1.641733991820755705e+02
3.267399267399267160e+01 -1.644497958499097194e+02
3.269352869352869106e+01 -1.644259138604370207e+02
3.271306471306471053e+01 -1.643973480802625318e+02
3.273260073260073000e+01 -1.639426236150428622e+02
3.275213675213674946e+01 -1.636068942355300351e+02
3.277167277167276893e+01 -1.636952525746783920e+02
3.279120879120878840e+01 -1.637570783497292837e+02
3.281074481074480786e+01 -1.637452491170936355e+02
3.283028083028082733e+01 -1.637551495324332507e+02
3.284981684981684680e+01 -1.638487452910266313e+02
3.286935286935286626e+01 -1.638928815659340898e+02
3.288888888888888573e+01 -1.636814664963508790e+02
3.290842490842490520e+01 -1.635502535820048138e+02
3.292796092796092466e+01 -1.635148873388540096e+02
3.294749694749694413e+01 -1.635768484484844976e+02
3.296703296703296360e+01 -1.633632708651310281e+02
3.298656898656898306e+01 -1.632136849746785856e+02
3.300610500610500253e+01 -1.630938205337284899e+02
3.302564102564102200e+01 -1.629860875510895539e+02
3.304517704517704146e+01 -1.629853117052729772e+02
3.306471306471306093e+01 -1.629559623444566228e+02
3.308424908424908040e+01 -1.624327577043358133e+02
3.310378510378509986e+01 -1.625204987883968215e+02
3.312332112332111933e+01 -1.625959848241048462e+02
3.314285714285713880e+01 -1.625853064222841056e+02
3.316239316239315826e+01 -1.625564774895374853e+02
3.318192918192917773e+01 -1.624141814748702757e+02
3.320146520146519720e+01 -1.623949536255686894e+02
3.322100122100121666e+01 -1.624579994650054289e+02
3.324053724053723613e+01 -1.624636363965417445e+02
3.326007326007325560e+01 -1.624773297652181725e+02
3.327960927960927506e+01 -1.625201229287864919e+02
3.329914529914529453e+01 -1.627793940038736196e+02
3.331868131868131400e+01 -1.630466342395410493e+02
3.333821733821733346e+01 -1.630419780533910057e+02
3.335775335775335293e+01 -1.630173885992427927e+02
3.337728937728937240e+01 -1.629510384698670009e+02
3.339682539682539186e+01 -1.626280710617075158e+02
3.341636141636141133e+01 -1.625441707720143825e+02
3.343589743589743080e+01 -1.624398690712713460e+02
3.345543345543345026e+01 -1.624649733412049386e+02
3.347496947496946973e+01 -1.623702375378496185e+02
3.349450549450548920e+01 -1.621236699137346591e+02
3.351404151404150866e+01 -1.621153364286458043e+02
3.353357753357752813e+01 -1.620423545210831833e+02
3.355311355311354760e+01 -1.619398052242128188e+02
3.357264957264956706e+01 -1.619753502905785467e+02
3.359218559218558653e+01 -1.619661284975261140e+02
3.361172161172160600e+01 -1.622311089758246965e+02
3.363125763125762546e+01 -1.625293538703526792e+02
3.365079365079364493e+01 -1.625557095309644637e+02
3.367032967032966440e+01 -1.623348981132774043e+02
3.368986568986568386e+01 -1.621921811438841701e+02
3.370940170940170333e+01 -1.621773991024151655e+02
3.372893772893772280e+01 -1.621891929281390787e+02
3.374847374847374226e+01 -1.621906018450996498e+02
3.376800976800976173e+01 -1.622675531380330654e+02
3.378754578754578120e+01 -1.623261641010865048e+02
3.380708180708180066e+01 -1.622358076947688517e+02
3.382661782661782013e+01 -1.621750218343264578e+02
3.384615384615383959e+01 -1.623167552686888371e+02
3.386568986568985906e+01 -1.624498485693254963e+02
3.388522588522587853e+01 -1.625920795371177405e+02
3.390476190476189799e+01 -1.626265083544321328e+02
3.392429792429791746e+01 -1.624961234182772785e+02
3.394383394383393693e+01 -1.626187961626438323e+02
3.396336996336995639e+01 -1.631723731762419334e+02
3.398290598290597586e+01 -1.633399306320984579e+02
3.400244200244199533e+01 -1.632943570080557265e+02
3.402197802197802901e+01 -1.631874703585280884e+02
3.404151404151404847e+01 -1.630040801525661038e+02
3.406105006105006794e+01 -1.632275110189828808e+02
3.408058608058608741e+01 -1.632744629315891700e+02
3.410012210012210687e+01 -1.632833981508660770e+02
3.411965811965812634e+01 -1.633039336501313699e+02
3.413919413919414581e+01 -1.632661441938423081e+02
3.415873015873016527e+01 -1.631750540301894432e+02
3.417826617826618474e+01 -1.631140745718082599e+02
3.419780219780220420e+01 -1.631031229977645296e+02
3.421733821733822367e+01 -1.630723451193329083e+02
3.423687423687424314e+01 -1.629379273895871449e+02
3.425641025641026260e+01 -1.629628329623075444e+02
3.427594627594628207e+01 -1.632042461608810981e+02
3.429548229548230154e+01 -1.633785634793030681e+02
3.431501831501832100e+01 -1.633773033861054955e+02
3.433455433455434047e+01 -1.634293568906194878e+02
3.435409035409035994e+01 -1.634999931944383889e+02
3.437362637362637940e+01 -1.638519587397669568e+02
3.439316239316239887e+01 -1.638697779292568271e+02
3.441269841269841834e+01 -1.639372981815225216e+02
3.443223443223443780e+01 -1.640353796286065347e+02
3.445177045177045727e+01 -1.640463343771759241e+02
3.447130647130647674e+01 -1.639395865626699162e+02
3.449084249084249620e+01 -1.637587091759256452e+02
3.451037851037851567e+01 -1.636714184952143114e+02
3.452991452991453514e+01 -1.634860226403682759e+02
3.454945054945055460e+01 -1.637477720926238760e+02
3.456898656898657407e+01 -1.639194432186063466e+02
3.458852258852259354e+01 -1.637833152737595128e+02
3.460805860805861300e+01 -1.637634437619062737e+02
3.462759462759463247e+01 -1.637958257508313977e+02
3.464713064713065194e+01 -1.637858642165714684e+02
3.466666666666667140e+01 -1.636914024999200592e+02
3.468620268620269087e+01 -1.639097649742886631e+02
3.470573870573871034e+01 -1.639873048291897817e+02
3.472527472527472980e+01 -1.639696116163469242e+02
3.474481074481074927e+01 -1.638471567680066414e+02
3.476434676434676874e+01 -1.637969524489499236e+02
3.478388278388278820e+01 -1.639421049290579049e+02
3.480341880341880767e+01 -1.641527359290992081e+02
3.482295482295482714e+01 -1.640649415492072762e+02
3.484249084249084660e+01 -1.640665144303887928e+02
3.486202686202686607e+01 -1.641532973693939823e+02
3.488156288156288554e+01 -1.641837220990508968e+02
3.490109890109890500e+01 -1.641878865785618586e+02
3.492063492063492447e+01 -1.645211701628169862e+02
3.494017094017094394e+01 -1.642856937217585482e+02
3.495970695970696340e+01 -1.639307976918033205e+02
3.497924297924298287e+01 -1.637087654826294454e+02
3.499877899877900234e+01 -1.636116704543412936e+02
3.501831501831502180e+01 -1.636285278176586360e+02
3.503785103785104127e+01 -1.637484286759442398e+02
3.505738705738706074e+01 -1.635423788268310545e+02
3.507692307692308020e+01 -1.634705517931474787e+02
3.509645909645909967e+01 -1.635003151219513029e+02
3.511599511599511914e+01 -1.633862173146594046e+02
3.513553113553113860e+01 -1.632744836505149237e+02
3.515506715506715807e+01 -1.632842920143425545e+02
3.517460317460317754e+01 -1.630637585276042216e+02
3.519413919413919700e+01 -1.631102678545297522e+02
3.521367521367521647e+01 -1.630562406518529599e+02
3.523321123321123594e+01 -1.628644207476563111e+02
3.525274725274725540e+01 -1.627737230695749133e+02
3.527228327228327487e+01 -1.627748352002106174e+02
3.529181929181929434e+01 -1.627364652248309369e+02
3.531135531135531380e+01 -1.626811553049603560e+02
3.533089133089133327e+01 -1.626543605635543770e+02
3.535042735042735274e+01 -1.626308208683909697e+02
3.536996336996337220e+01 -1.627445274019792976e+02
3.538949938949939167e+01 -1.628204895323857215e+02
3.540903540903541113e+01 -1.626727806066571134e+02
3.542857142857143060e+01 -1.626024858663511452e+02
3.544810744810745007e+01 -1.626402835127275921e+02
3.546764346764346953e+01 -1.627637452607135344e+02
3.548717948717948900e+01 -1.627283444001132580e+02
3.550671550671550847e+01 -1.627280605141357910e+02
3.552625152625152793e+01 -1.626916199661685027e+02
3.554578754578754740e+01 -1.627622687968701030e+02
3.556532356532356687e+01 -1.626456611978972262e+02
3.558485958485958633e+01 -1.626500088975376741e+02
3.560439560439560580e+01 -1.626711212406504501e+02
3.562393162393162527e+01 -1.627879020512059469e+02
3.564346764346764473e+01 -1.627249356427850273e+02
3.566300366300366420e+01 -1.627006674826175754e+02
3.568253968253968367e+01 -1.626210946370500778e+02
3.570207570207570313e+01 -1.625015286924360112e+02
3.572161172161172260e+01 -1.624660086604218350e+02
3.574114774114774207e+01 -1.624315270997162202e+02
3.576068376068376153e+01 -1.623835157366347062e+02
3.578021978021978100e+01 -1.624647165976242320e+02
3.579975579975580047e+01 -1.624344756519818418e+02
3.581929181929181993e+01 -1.625001498108683222e+02
3.583882783882783940e+01 -1.626427849288581058e+02
3.585836385836385887e+01 -1.627379562766331560e+02
3.587789987789987833e+01 -1.627723963114521553e+02
3.589743589743589780e+01 -1.627774978687550060e+02
3.591697191697191727e+01 -1.627569946282551143e+02
3.593650793650793673e+01 -1.629424145407446076e+02
3.595604395604395620e+01 -1.629348129402532948e+02
3.597557997557997567e+01 -1.630162316158481417e+02
3.599511599511599513e+01 -1.631225232184553136e+02
3.601465201465201460e+01 -1.631728243222532342e+02
3.603418803418803407e+01 -1.632885122856433782e+02
3.605372405372405353e+01 -1.634522563207302142e+02
3.607326007326007300e+01 -1.635272680388555671e+02
3.609279609279609247e+01 -1.634660373670289175e+02
3.611233211233211193e+01 -1.637123593932369374e+02
3.613186813186813140e+01 -1.638326364107775248e+02
3.615140415140415087e+01 -1.637758529089042270e+02
3.617094017094017033e+01 -1.637036352811511506e+02
3.619047619047618980e+01 -1.637763607650351787e+02
3.621001221001220927e+01 -1.638132538842267820e+02
3.622954822954822873e+01 -1.639726997250330101e+02
3.624908424908424820e+01 -1.639356285050041322e+02
3.626862026862026767e+01 -1.636537247767242320e+02
3.628815628815628713e+01 -1.638638691663709892e+02
3.630769230769230660e+01 -1.636578684902429472e+02
3.632722832722832607e+01 -1.633810436995177611e+02
3.634676434676434553e+01 -1.633748639895258066e+02
3.636630036630036500e+01 -1.633804384817600237e+02
3.638583638583638447e+01 -1.633761864797681085e+02
3.640537240537240393e+01 -1.634356706986218342e+02
3.642490842490842340e+01 -1.632991322906380560e+02
3.644444444444444287e+01 -1.631868125261844682e+02
3.646398046398046233e+01 -1.631220984204498450e+02
3.648351648351648180e+01 -1.629524396231423395e+02
3.650305250305250127e+01 -1.628895675800790741e+02
3.652258852258852073e+01 -1.629875369877187836e+02
3.654212454212454020e+01 -1.629137476549499866e+02
3.656166056166055967e+01 -1.628150360448215679e+02
3.658119658119657913e+01 -1.629287853561398265e+02
3.660073260073259860e+01 -1.629101704757355265e+02
3.662026862026861806e+01 -1.629135793167270094e+02
3.663980463980463753e+01 -1.629199521192646500e+02
3.665934065934065700e+01 -1.627359852523932489e+02
3.667887667887667646e+01 -1.627187856002377089e+02
3.669841269841269593e+01 -1.626890591497585206e+02
3.671794871794871540e+01 -1.625770301787096059e+02
3.673748473748473486e+01 -1.626126014725208506e+02
3.675702075702075433e+01 -1.626798018567926079e+02
3.677655677655677380e+01 -1.626562301990959440e+02
3.679609279609279326e+01 -1.626279612942160213e+02
3.681562881562881273e+01 -1.624545011576967681e+02
3.683516483516483220e+01 -1.623224960394216509e+02
3.685470085470085166e+01 -1.623103595437359843e+02
3.687423687423687113e+01 -1.624249674711212492e+02
3.689377289377289060e+01 -1.624662850239156455e+02
3.691330891330891006e+01 -1.624521728569045820e+02
3.693284493284492953e+01 -1.624952080711173608e+02
3.695238095238094900e+01 -1.624840110640834041e+02
3.697191697191696846e+01 -1.625249955468619873e+02
3.699145299145298793e+01 -1.625224286811039747e+02
3.701098901098900740e+01 -1.624484172284956571e+02
3.703052503052502686e+01 -1.622279183842767907e+02
3.705006105006104633e+01 -1.622708085021234865e+02
3.706959706959706580e+01 -1.622922247996093574e+02
3.708913308913308526e+01 -1.621691488617511254e+02
3.710866910866910473e+01 -1.619872800504185761e+02
3.712820512820512420e+01 -1.620721071016426151e+02
3.714774114774114366e+01 -1.622290073120672389e+02
3.716727716727716313e+01 -1.622973842307947905e+02
3.718681318681318260e+01 -1.625333677342141527e+02
3.720634920634920206e+01 -1.626970595349445148e+02
3.722588522588522153e+01 -1.625442556653297288e+02
3.724542124542124100e+01 -1.623492603589194232e+02
3.726495726495726046e+01 -1.622864587379725947e+02
3.728449328449327993e+01 -1.623409786889638156e+02
3.730402930402929940e+01 -1.623876000123878498e+02
3.732356532356531886e+01 -1.625180330067753687e+02
3.734310134310133833e+01 -1.624608197181473770e+02
3.736263736263735780e+01 -1.625504414564921944e+02
3.738217338217337726e+01 -1.625825426889641676e+02
3.740170940170939673e+01 -1.624853446822668275e+02
3.742124542124541620e+01 -1.624486409017624737e+02
3.744078144078143566e+01 -1.626088769966253267e+02
3.746031746031745513e+01 -1.624705876807178697e+02
3.747985347985347460e+01 -1.623281448830484806e+02
3.749938949938949406e+01 -1.623614115342550974e+02
3.751892551892551353e+01 -1.620842845717681371e+02
3.753846153846153300e+01 -1.620439411034840589e+02
3.755799755799755246e+01 -1.620870430641619748e+02
3.757753357753357193e+01 -1.621552651655154875e+02
3.759706959706959140e+01 -1.623552679938352412e+02
3.761660561660561086e+01 -1.623724223023026525e+02
3.763614163614163033e+01 -1.622891963586006909e+02
3.765567765567764980e+01 -1.621117085195132859e+02
3.767521367521366926e+01 -1.620160418017714221e+02
3.769474969474968873e+01 -1.621143092203472236e+02
3.771428571428570820e+01 -1.622400140203183412e+02
3.773382173382172766e+01 -1.622247105026706322e+02
3.775335775335774713e+01 -1.622299687338438616e+02
3.777289377289376660e+01 -1.620584096327607995e+02
3.779242979242978606e+01 -1.618730016204139872e+02
3.781196581196580553e+01 -1.618519384178848100e+02
3.783150183150182500e+01 -1.618652007524755732e+02
3.785103785103784446e+01 -1.619194759762629587e+02
3.787057387057386393e+01 -1.618556195575023935e+02
3.789010989010988339e+01 -1.617554904568069389e+02
3.790964590964590286e+01 -1.618556507494467951e+02
3.792918192918192233e+01 -1.618817513474537009e+02
3.794871794871794179e+01 -1.618436901183343650e+02
3.796825396825396126e+01 -1.617165855498123790e+02
3.798778998778998073e+01 -1.618208016159015870e+02
3.800732600732600019e+01 -1.618026556395458329e+02
3.802686202686203387e+01 -1.618744451015198820e+02
3.804639804639805334e+01 -1.619126199434883517e+02
3.806593406593407281e+01 -1.619247776896951052e+02
3.808547008547009227e+01 -1.619595479688780983e+02
3.810500610500611174e+01 -1.620790296649288109e+02
3.812454212454213121e+01 -1.623071879254862324e+02
3.814407814407815067e+01 -1.622956518872823608e+02
3.816361416361417014e+01 -1.620087016086374376e+02
3.818315018315018960e+01 -1.617686424606962703e+02
3.820268620268620907e+01 -1.616520818989528721e+02
3.822222222222222854e+01 -1.617864017416386275e+02
3.824175824175824800e+01 -1.616594125609898356e+02
3.826129426129426747e+01 -1.613998428373375873e+02
3.828083028083028694e+01 -1.612727299195618968e+02
3.830036630036630640e+01 -1.612852845075852315e+02
3.831990231990232587e+01 -1.612666888703980987e+02
3.833943833943834534e+01 -1.614109355319777137e+02
3.835897435897436480e+01 -1.615812420445552959e+02
3.837851037851038427e+01 -1.615818900104125362e+02
3.839804639804640374e+01 -1.618166088939285601e+02
3.841758241758242320e+01 -1.619833591377611697e+02
3.843711843711844267e+01 -1.619263882581968232e+02
3.845665445665446214e+01 -1.619086808162723514e+02
3.847619047619048160e+01 -1.619091434894512531e+02
3.849572649572650107e+01 -1.619470371703246201e+02
3.851526251526252054e+01 -1.619849360682544841e+02
3.853479853479854000e+01 -1.621301002109609897e+02
3.855433455433455947e+01 -1.622736812182475603e+02
3.857387057387057894e+01 -1.622803644640725906e+02
3.859340659340659840e+01 -1.623678112157014652e+02
3.861294261294261787e+01 -1.623576698929310851e+02
3.863247863247863734e+01 -1.623717471666779772e+02
3.865201465201465680e+01 -1.625418370768622083e+02
3.867155067155067627e+01 -1.626398303002301304e+02
3.869108669108669574e+01 -1.625804507234284415e+02
3.871062271062271520e+01 -1.625599452787570840e+02
3.873015873015873467e+01 -1.625497935521825639e+02
3.874969474969475414e+01 -1.626463973821916227e+02
3.876923076923077360e+01 -1.628711992989918826e+02
3.878876678876679307e+01 -1.630545204645812305e+02
3.880830280830281254e+01 -1.631264317086879885e+02
3.882783882783883200e+01 -1.631995238876717167e+02
3.884737484737485147e+01 -1.635287905276928484e+02
3.886691086691087094e+01 -1.635818635944359016e+02
3.888644688644689040e+01 -1.635659963463090776e+02
3.890598290598290987e+01 -1.635642575586252292e+02
3.892551892551892934e+01 -1.635682022316119060e+02
3.894505494505494880e+01 -1.635675737524338160e+02
3.896459096459096827e+01 -1.635333643605472105e+02
3.898412698412698774e+01 -1.634072748488910349e+02
3.900366300366300720e+01 -1.632189216209595202e+02
3.902319902319902667e+01 -1.632007434737252254e+02
3.904273504273504614e+01 -1.635161879194370158e+02
3.906227106227106560e+01 -1.638561717258923238e+02
3.908180708180708507e+01 -1.640021853305671016e+02
3.910134310134310454e+01 -1.640002372651394467e+02
3.912087912087912400e+01 -1.642567720967846583e+02
3.914041514041514347e+01 -1.646134399957906567e+02
3.915995115995116294e+01 -1.648539401669224844e+02
3.917948717948718240e+01 -1.650465393538687238e+02
3.919902319902320187e+01 -1.649973888069257839e+02
3.921855921855922134e+01 -1.649029120980821403e+02
3.923809523809524080e+01 -1.648488561907182088e+02
3.925763125763126027e+01 -1.648203259005466066e+02
3.927716727716727974e+01 -1.647806601765519758e+02
3.929670329670329920e+01 -1.648732036218473525e+02
3.931623931623931867e+01 -1.648869905488776055e+02
3.933577533577533814e+01 -1.649988351973165095e+02
3.935531135531135760e+01 -1.649619364168507047e+02
3.937484737484737707e+01 -1.648959315056277433e+02
3.939438339438339653e+01 -1.646888990035471920e+02
3.941391941391941600e+01 -1.645307056084128590e+02
3.943345543345543547e+01 -1.645189910501777319e+02
3.945299145299145493e+01 -1.646034865940781629e+02
3.947252747252747440e+01 -1.645773195907283366e+02
3.949206349206349387e+01 -1.646330099999256618e+02
3.951159951159951333e+01 -1.646033747804737857e+02
3.953113553113553280e+01 -1.645127959502556507e+02
3.955067155067155227e+01 -1.646342556189673871e+02
3.957020757020757173e+01 -1.648102748053468645e+02
3.958974358974359120e+01 -1.647502030840209102e+02
3.960927960927961067e+01 -1.646909509525478938e+02
3.962881562881563013e+01 -1.646324963474296226e+02
3.964835164835164960e+01 -1.645748180842778083e+02
3.966788766788766907e+01 -1.645178958117217860e+02
3.968742368742368853e+01 -1.644617099682983792e+02
3.970695970695970800e+01 -1.644062417420946076e+02
3.972649572649572747e+01 -1.643514730329354734e+02
3.974603174603174693e+01 -1.642973864169262583e+02
3.976556776556776640e+01 -1.642439651131761309e+02
3.978510378510378587e+01 -1.641911929525431901e+02
3.980463980463980533e+01 -1.641390543482560247e+02
3.982417582417582480e+01 -1.640875342682778637e+02
3.984371184371184427e+01 -1.640366182092908502e+02
3.986324786324786373e+01 -1.639862921721876887e+02
3.988278388278388320e+01 -1.639365426389672962e+02
3.990231990231990267e+01 -1.638873565509384775e+02
3.992185592185592213e+01 -1.638387212881447113e+02
3.994139194139194160e+01 -1.637906246499277358e+02
3.996092796092796107e+01 -1.637430548365560128e+02
3.998046398046398053e+01 -1.636960004318482333e+02
4.000000000000000000e+01 -1.636494503867286312e+02


==> fig/data/nn_ch4_nh34.dat <==
-1.000000000000000000e+01 -1.678279714309117594e+02
-9.995115995115995133e+00 -1.678184794797289214e+02
-9.990231990231990267e+00 -1.678090082289439522e+02
-9.985347985347985400e+00 -1.677995575884648929e+02
-9.980463980463980533e+00 -1.677901274687867783e+02
-9.975579975579975667e+00 -1.677807177809862083e+02
-9.970695970695970800e+00 -1.677713284367166864e+02
-9.965811965811965933e+00 -1.677619593482034475e+02
-9.960927960927961067e+00 -1.677526104282384836e+02
-9.956043956043956200e+00 -1.677432815901759966e+02
-9.951159951159951333e+00 -1.677339727479271403e+02
-9.946275946275946467e+00 -1.677246838159554727e+02
-9.941391941391941600e+00 -1.677154147092724372e+02
-9.936507936507936734e+00 -1.677061653434321897e+02
-9.931623931623931867e+00 -1.676969356345275060e+02
-9.926739926739927000e+00 -1.676877254991849497e+02
-9.921855921855922134e+00 -1.676785348545603256e+02
-9.916971916971917267e+00 -1.676693636183343301e+02
-9.912087912087912400e+00 -1.676602117087081183e+02
-9.907203907203907534e+00 -1.676510790443987560e+02
-9.902319902319902667e+00 -1.676419655446351840e+02
-9.897435897435897800e+00 -1.676328711291535569e+02
-9.892551892551892934e+00 -1.676237957181934348e+02
-9.887667887667888067e+00 -1.679055848491662459e+02
-9.882783882783883200e+00 -1.679035849044487065e+02
-9.877899877899878334e+00 -1.679099547869935520e+02
-9.873015873015873467e+00 -1.679057519427851162e+02
-9.868131868131868600e+00 -1.679061157287620176e+02
-9.863247863247863734e+00 -1.679602175280635947e+02
-9.858363858363858867e+00 -1.679769050549766973e+02
-9.853479853479854000e+00 -1.678406202759138921e+02
-9.848595848595849134e+00 -1.678268612837558180e+02
-9.843711843711844267e+00 -1.678393704946907405e+02
-9.838827838827839400e+00 -1.679034941357198250e+02
-9.833943833943834534e+00 -1.679880703588459596e+02
-9.829059829059829667e+00 -1.681931840857786256e+02
-9.824175824175824800e+00 -1.682316815228962241e+02
-9.819291819291819934e+00 -1.679665816907098019e+02
-9.814407814407815067e+00 -1.678209385739970116e+02
-9.809523809523810201e+00 -1.678427242636010135e+02
-9.804639804639805334e+00 -1.681438843336935918e+02
-9.799755799755800467e+00 -1.681886709331189138e+02
-9.794871794871795601e+00 -1.681950927804425646e+02
-9.789987789987790734e+00 -1.681351663569913057e+02
-9.785103785103785867e+00 -1.680888486089259573e+02
-9.780219780219781001e+00 -1.679961519596209882e+02
-9.775335775335776134e+00 -1.678970890729384564e+02
-9.770451770451771267e+00 -1.680922825116102786e+02
-9.765567765567766401e+00 -1.679452608796273125e+02
-9.760683760683761534e+00 -1.678493876682406380e+02
-9.755799755799756667e+00 -1.677620324105611189e+02
-9.750915750915751801e+00 -1.677529589786674933e+02
-9.746031746031746934e+00 -1.678513849861701885e+02
-9.741147741147740291e+00 -1.678172940933032748e+02
-9.736263736263735424e+00 -1.678944111455642769e+02
-9.731379731379730558e+00 -1.678153345838427413e+02
-9.726495726495725691e+00 -1.676400730513016697e+02
-9.721611721611720824e+00 -1.677210702516380820e+02
-9.716727716727715958e+00 -1.675483407567517986e+02
-9.711843711843711091e+00 -1.672798652866516989e+02
-9.706959706959706224e+00 -1.674008024041432634e+02
-9.702075702075701358e+00 -1.675572559744436489e+02
-9.697191697191696491e+00 -1.675564526222759980e+02
-9.692307692307691624e+00 -1.676680976264892138e+02
-9.687423687423686758e+00 -1.677298042192997514e+02
-9.682539682539681891e+00 -1.677088591220731928e+02
-9.677655677655677025e+00 -1.678776597765495922e+02
-9.672771672771672158e+00 -1.674849310590788036e+02
-9.667887667887667291e+00 -1.670831944525776009e+02
-9.663003663003662425e+00 -1.669252514499133326e+02
-9.658119658119657558e+00 -1.668354781668292048e+02
-9.653235653235652691e+00 -1.667311409055305660e+02
-9.648351648351647825e+00 -1.667057801605555483e+02
-9.643467643467642958e+00 -1.667307990363236172e+02
-9.638583638583638091e+00 -1.667023783046231244e+02
-9.633699633699633225e+00 -1.667765666780165930e+02
-9.628815628815628358e+00 -1.668215325340772779e+02
-9.623931623931623491e+00 -1.668811624514374898e+02
-9.619047619047618625e+00 -1.668370000751494615e+02
-9.614163614163613758e+00 -1.667634902203300555e+02
-9.609279609279608891e+00 -1.667563544350167888e+02
-9.604395604395604025e+00 -1.667319787853851665e+02
-9.599511599511599158e+00 -1.668685032660112029e+02
-9.594627594627594291e+00 -1.668730599286489280e+02
-9.589743589743589425e+00 -1.666180692115893294e+02
-9.584859584859584558e+00 -1.664091346221485423e+02
-9.579975579975579691e+00 -1.663689557442724549e+02
-9.575091575091574825e+00 -1.663682573531955882e+02
-9.570207570207569958e+00 -1.662646391890241659e+02
-9.565323565323565091e+00 -1.660951376771966181e+02
-9.560439560439560225e+00 -1.660263301134824303e+02
-9.555555555555555358e+00 -1.661344384484259535e+02
-9.550671550671550492e+00 -1.661171116886577011e+02
-9.545787545787545625e+00 -1.662071464519132178e+02
-9.540903540903540758e+00 -1.663213947692584611e+02
-9.536019536019535892e+00 -1.662149616076087568e+02
-9.531135531135531025e+00 -1.660445577704215907e+02
-9.526251526251526158e+00 -1.659804585675065596e+02
-9.521367521367521292e+00 -1.659882980021837966e+02
-9.516483516483516425e+00 -1.659112329596032964e+02
-9.511599511599511558e+00 -1.659344218392885466e+02
-9.506715506715506692e+00 -1.659559367681747233e+02
-9.501831501831501825e+00 -1.658985713841553604e+02
-9.496947496947496958e+00 -1.661307565575044976e+02
-9.492063492063492092e+00 -1.663646080242270955e+02
-9.487179487179487225e+00 -1.663280900948774388e+02
-9.482295482295482358e+00 -1.661821646253166023e+02
-9.477411477411477492e+00 -1.659744251400622090e+02
-9.472527472527472625e+00 -1.659454673839460952e+02
-9.467643467643467758e+00 -1.659385980080320451e+02
-9.462759462759462892e+00 -1.660083011812344580e+02
-9.457875457875458025e+00 -1.658185636081673806e+02
-9.452991452991453158e+00 -1.657655531785850371e+02
-9.448107448107448292e+00 -1.659743998866663617e+02
-9.443223443223443425e+00 -1.660917186297200772e+02
-9.438339438339438559e+00 -1.661474823642382148e+02
-9.433455433455433692e+00 -1.661221135609151247e+02
-9.428571428571428825e+00 -1.659585131902709918e+02
-9.423687423687423959e+00 -1.659247799350143850e+02
-9.418803418803419092e+00 -1.659112025767321370e+02
-9.413919413919414225e+00 -1.658766210310887459e+02
-9.409035409035409359e+00 -1.659043587554216685e+02
-9.404151404151404492e+00 -1.657296181267906547e+02
-9.399267399267399625e+00 -1.657052453795431006e+02
-9.394383394383394759e+00 -1.656165794443839161e+02
-9.389499389499389892e+00 -1.655233286494441245e+02
-9.384615384615385025e+00 -1.655931160215407090e+02
-9.379731379731380159e+00 -1.655753533770084687e+02
-9.374847374847375292e+00 -1.656505723518313289e+02
-9.369963369963370425e+00 -1.658153881524013968e+02
-9.365079365079365559e+00 -1.659082440716113354e+02
-9.360195360195360692e+00 -1.659293190152945670e+02
-9.355311355311355825e+00 -1.658082610430592752e+02
-9.350427350427350959e+00 -1.657378924261314808e+02
-9.345543345543346092e+00 -1.657886080724402689e+02
-9.340659340659341225e+00 -1.658821253042702892e+02
-9.335775335775336359e+00 -1.657901832930176624e+02
-9.330891330891331492e+00 -1.657226818374325603e+02
-9.326007326007326625e+00 -1.656931095451925557e+02
-9.321123321123321759e+00 -1.656122443443876762e+02
-9.316239316239316892e+00 -1.657010431064950922e+02
-9.311355311355312026e+00 -1.658872750609980358e+02
-9.306471306471307159e+00 -1.658291085420156037e+02
-9.301587301587302292e+00 -1.654584498047489092e+02
-9.296703296703297426e+00 -1.651955615569965516e+02
-9.291819291819292559e+00 -1.651960687422729279e+02
-9.286935286935287692e+00 -1.650716105111072523e+02
-9.282051282051282826e+00 -1.649466737606180970e+02
-9.277167277167277959e+00 -1.649422941711284238e+02
-9.272283272283273092e+00 -1.648527369320016192e+02
-9.267399267399268226e+00 -1.647852968750129889e+02
-9.262515262515261583e+00 -1.648355320706064902e+02
-9.257631257631256716e+00 -1.649388532103332068e+02
-9.252747252747251849e+00 -1.649496134776859151e+02
-9.247863247863246983e+00 -1.648747887754851718e+02
-9.242979242979242116e+00 -1.647141068391724446e+02
-9.238095238095237249e+00 -1.648407248345384062e+02
-9.233211233211232383e+00 -1.648879751167706331e+02
-9.228327228327227516e+00 -1.648788413129274772e+02
-9.223443223443222649e+00 -1.648716768260462402e+02
-9.218559218559217783e+00 -1.647817506971719013e+02
-9.213675213675212916e+00 -1.648638978464484239e+02
-9.208791208791208049e+00 -1.650139419699435734e+02
-9.203907203907203183e+00 -1.649987840592755788e+02
-9.199023199023198316e+00 -1.648660592090497801e+02
-9.194139194139193449e+00 -1.648473434241261089e+02
-9.189255189255188583e+00 -1.648154857053169167e+02
-9.184371184371183716e+00 -1.649445507079477693e+02
-9.179487179487178850e+00 -1.649136000293557629e+02
-9.174603174603173983e+00 -1.649736283891148787e+02
-9.169719169719169116e+00 -1.650368906048457234e+02
-9.164835164835164250e+00 -1.649461437827606005e+02
-9.159951159951159383e+00 -1.649784059843994726e+02
-9.155067155067154516e+00 -1.650057547817592081e+02
-9.150183150183149650e+00 -1.650598844986960216e+02
-9.145299145299144783e+00 -1.651692466574439209e+02
-9.140415140415139916e+00 -1.651566846814287430e+02
-9.135531135531135050e+00 -1.652006399447948581e+02
-9.130647130647130183e+00 -1.653050858309847513e+02
-9.125763125763125316e+00 -1.654015515602057178e+02
-9.120879120879120450e+00 -1.653469202921643841e+02
-9.115995115995115583e+00 -1.653185347194581709e+02
-9.111111111111110716e+00 -1.653939903449913231e+02
-9.106227106227105850e+00 -1.654206507490522426e+02
-9.101343101343100983e+00 -1.654079819055365874e+02
-9.096459096459096116e+00 -1.654294624515838450e+02
-9.091575091575091250e+00 -1.654205968048646014e+02
-9.086691086691086383e+00 -1.653983822865460240e+02
-9.081807081807081516e+00 -1.657093806513668994e+02
-9.076923076923076650e+00 -1.660849120804782615e+02
-9.072039072039071783e+00 -1.660946414540452736e+02
-9.067155067155066916e+00 -1.660018590968494436e+02
-9.062271062271062050e+00 -1.660025499398898603e+02
-9.057387057387057183e+00 -1.660426629482529961e+02
-9.052503052503052317e+00 -1.661317733887367183e+02
-9.047619047619047450e+00 -1.661401716528889949e+02
-9.042735042735042583e+00 -1.661639568481248546e+02
-9.037851037851037717e+00 -1.662272916132303919e+02
-9.032967032967032850e+00 -1.661344264139694928e+02
-9.028083028083027983e+00 -1.661585313286611836e+02
-9.023199023199023117e+00 -1.663698393832420948e+02
-9.018315018315018250e+00 -1.662616310436964113e+02
-9.013431013431013383e+00 -1.662734195881772337e+02
-9.008547008547008517e+00 -1.661593875482828935e+02
-9.003663003663003650e+00 -1.658061420220877551e+02
-8.998778998778998783e+00 -1.654497473867100155e+02
-8.993894993894993917e+00 -1.653581166147155272e+02
-8.989010989010989050e+00 -1.653165824950936553e+02
-8.984126984126984183e+00 -1.653150079913062882e+02
-8.979242979242979317e+00 -1.654827171533605110e+02
-8.974358974358974450e+00 -1.654922833767848829e+02
-8.969474969474969583e+00 -1.655461248201727642e+02
-8.964590964590964717e+00 -1.655052261658121324e+02
-8.959706959706959850e+00 -1.655583171820251209e+02
-8.954822954822954983e+00 -1.655373384866260835e+02
-8.949938949938950117e+00 -1.653610834363292952e+02
-8.945054945054945250e+00 -1.651317369078342381e+02
-8.940170940170940383e+00 -1.649080667156504205e+02
-8.935286935286935517e+00 -1.647476312869081880e+02
-8.930402930402930650e+00 -1.644477889749914823e+02
-8.925518925518925784e+00 -1.643417642499192652e+02
-8.920634920634920917e+00 -1.644150657739147050e+02
-8.915750915750916050e+00 -1.643770817417847638e+02
-8.910866910866911184e+00 -1.644255886239919562e+02
-8.905982905982906317e+00 -1.644295249454398515e+02
-8.901098901098901450e+00 -1.644352028022402408e+02
-8.896214896214896584e+00 -1.645554687069934516e+02
-8.891330891330891717e+00 -1.645594212011249624e+02
-8.886446886446886850e+00 -1.645895882949741349e+02
-8.881562881562881984e+00 -1.646047023853448081e+02
-8.876678876678877117e+00 -1.646001855755844474e+02
-8.871794871794872250e+00 -1.646024869035300071e+02
-8.866910866910867384e+00 -1.645757850786042980e+02
-8.862026862026862517e+00 -1.646035476713269929e+02
-8.857142857142857650e+00 -1.645954354957257522e+02
-8.852258852258852784e+00 -1.646379308240730381e+02
-8.847374847374847917e+00 -1.648055198043077780e+02
-8.842490842490843050e+00 -1.647505971326324925e+02
-8.837606837606838184e+00 -1.644610529965268029e+02
-8.832722832722833317e+00 -1.644343332070270094e+02
-8.827838827838828450e+00 -1.645165606673609489e+02
-8.822954822954823584e+00 -1.644959494055463267e+02
-8.818070818070818717e+00 -1.642228686346982727e+02
-8.813186813186813851e+00 -1.641270527751910890e+02
-8.808302808302808984e+00 -1.638186990152562430e+02
-8.803418803418804117e+00 -1.635222516634298700e+02
-8.798534798534799251e+00 -1.634698282470592119e+02
-8.793650793650794384e+00 -1.635281249777564483e+02
-8.788766788766789517e+00 -1.636542645994691156e+02
-8.783882783882784651e+00 -1.637707220870825324e+02
-8.778998778998779784e+00 -1.640389426729395268e+02
-8.774114774114774917e+00 -1.638848918060904509e+02
-8.769230769230770051e+00 -1.638587314079342434e+02
-8.764346764346765184e+00 -1.638987729826595796e+02
-8.759462759462760317e+00 -1.639115428092428317e+02
-8.754578754578755451e+00 -1.639166700811915973e+02
-8.749694749694750584e+00 -1.638422145109163353e+02
-8.744810744810745717e+00 -1.638576418322106747e+02
-8.739926739926740851e+00 -1.638503939711055750e+02
-8.735042735042735984e+00 -1.639132660330101032e+02
-8.730158730158731117e+00 -1.639787072793376694e+02
-8.725274725274726251e+00 -1.641525553533901132e+02
-8.720390720390721384e+00 -1.643382939798090661e+02
-8.715506715506714741e+00 -1.642292775781682224e+02
-8.710622710622709874e+00 -1.644551050331006365e+02
-8.705738705738705008e+00 -1.644882930666517780e+02
-8.700854700854700141e+00 -1.642607339159535229e+02
-8.695970695970695274e+00 -1.643303032202248914e+02
-8.691086691086690408e+00 -1.642259835619205717e+02
-8.686202686202685541e+00 -1.640880611150998334e+02
-8.681318681318680675e+00 -1.640736331751022874e+02
-8.676434676434675808e+00 -1.639952133854310716e+02
-8.671550671550670941e+00 -1.638148839399452186e+02
-8.666666666666666075e+00 -1.636471530701371364e+02
-8.661782661782661208e+00 -1.636048300770374340e+02
-8.656898656898656341e+00 -1.635610228692542307e+02
-8.652014652014651475e+00 -1.635369629443417523e+02
-8.647130647130646608e+00 -1.636455240675505820e+02
-8.642246642246641741e+00 -1.636394085700316623e+02
-8.637362637362636875e+00 -1.636012325302662020e+02
-8.632478632478632008e+00 -1.636016038341895467e+02
-8.627594627594627141e+00 -1.636359989556088408e+02
-8.622710622710622275e+00 -1.637540490814092493e+02
-8.617826617826617408e+00 -1.639502797461622663e+02
-8.612942612942612541e+00 -1.638758428088257801e+02
-8.608058608058607675e+00 -1.636848827481005060e+02
-8.603174603174602808e+00 -1.637427402955614752e+02
-8.598290598290597941e+00 -1.638227100660261613e+02
-8.593406593406593075e+00 -1.636622019197694158e+02
-8.588522588522588208e+00 -1.639284630360793358e+02
-8.583638583638583341e+00 -1.642414266499352209e+02
-8.578754578754578475e+00 -1.643915817269188722e+02
-8.573870573870573608e+00 -1.644209200905337411e+02
-8.568986568986568741e+00 -1.643422202995051578e+02
-8.564102564102563875e+00 -1.644468787190123180e+02
-8.559218559218559008e+00 -1.644472973076259450e+02
-8.554334554334554142e+00 -1.645562812896745299e+02
-8.549450549450549275e+00 -1.645390043165499492e+02
-8.544566544566544408e+00 -1.645370563197569425e+02
-8.539682539682539542e+00 -1.645231803521634788e+02
-8.534798534798534675e+00 -1.645423563037172983e+02
-8.529914529914529808e+00 -1.645490225764250454e+02
-8.525030525030524942e+00 -1.645146694098630746e+02
-8.520146520146520075e+00 -1.644524575743822936e+02
-8.515262515262515208e+00 -1.642267765066466154e+02
-8.510378510378510342e+00 -1.639768771485345837e+02
-8.505494505494505475e+00 -1.638700520502285940e+02
-8.500610500610500608e+00 -1.638778256183965141e+02
-8.495726495726495742e+00 -1.639174568998537893e+02
-8.490842490842490875e+00 -1.636848560223771187e+02
-8.485958485958486008e+00 -1.635811318952297597e+02
-8.481074481074481142e+00 -1.637379852839699197e+02
-8.476190476190476275e+00 -1.637444258326462432e+02
-8.471306471306471408e+00 -1.637804027372822020e+02
-8.466422466422466542e+00 -1.639110166581857868e+02
-8.461538461538461675e+00 -1.639111978716908595e+02
-8.456654456654456808e+00 -1.639364934590370808e+02
-8.451770451770451942e+00 -1.640907874203514325e+02
-8.446886446886447075e+00 -1.639924406629619966e+02
-8.442002442002442208e+00 -1.639274161368686293e+02
-8.437118437118437342e+00 -1.637175707034728305e+02
-8.432234432234432475e+00 -1.636463409948240439e+02
-8.427350427350427609e+00 -1.636312175302452374e+02
-8.422466422466422742e+00 -1.635943347673709241e+02
-8.417582417582417875e+00 -1.636228629233775962e+02
-8.412698412698413009e+00 -1.634807327414844167e+02
-8.407814407814408142e+00 -1.633769855845252721e+02
-8.402930402930403275e+00 -1.633942028352973921e+02
-8.398046398046398409e+00 -1.634401312256838992e+02
-8.393162393162393542e+00 -1.634887158015660873e+02
-8.388278388278388675e+00 -1.636277367723739644e+02
-8.383394383394383809e+00 -1.636269534840301105e+02
-8.378510378510378942e+00 -1.636676685790457668e+02
-8.373626373626374075e+00 -1.638558078110343956e+02
-8.368742368742369209e+00 -1.639425377277421774e+02
-8.363858363858364342e+00 -1.638475302776963076e+02
-8.358974358974359475e+00 -1.638301209371011282e+02
-8.354090354090354609e+00 -1.638717106900341776e+02
-8.349206349206349742e+00 -1.639453375503813390e+02
-8.344322344322344875e+00 -1.639675188532986567e+02
-8.339438339438340009e+00 -1.639967410486963217e+02
-8.334554334554335142e+00 -1.638498430684514062e+02
-8.329670329670330275e+00 -1.637799590675051604e+02
-8.324786324786325409e+00 -1.637458395361709904e+02
-8.319902319902320542e+00 -1.636765766884857669e+02
-8.315018315018315676e+00 -1.636391183047930440e+02
-8.310134310134310809e+00 -1.635841086689333963e+02
-8.305250305250305942e+00 -1.636270493749005936e+02
-8.300366300366301076e+00 -1.636726809507978828e+02
-8.295482295482296209e+00 -1.638291917338226540e+02
-8.290598290598291342e+00 -1.637405670344904820e+02
-8.285714285714286476e+00 -1.632329372913626742e+02
-8.280830280830279833e+00 -1.629894798743726483e+02
-8.275946275946274966e+00 -1.631199998097109756e+02
-8.271062271062270099e+00 -1.632356373177776447e+02
-8.266178266178265233e+00 -1.633909037307599021e+02
-8.261294261294260366e+00 -1.633758241684566883e+02
-8.256410256410255499e+00 -1.632074248428497185e+02
-8.251526251526250633e+00 -1.632310002067450796e+02
-8.246642246642245766e+00 -1.632144787917792712e+02
-8.241758241758240899e+00 -1.631456334756229012e+02
-8.236874236874236033e+00 -1.631085449444260860e+02
-8.231990231990231166e+00 -1.630740420670714741e+02
-8.227106227106226299e+00 -1.632517221867531134e+02
-8.222222222222221433e+00 -1.633717971780585003e+02
-8.217338217338216566e+00 -1.635976967367776354e+02
-8.212454212454211699e+00 -1.637139424183032759e+02
-8.207570207570206833e+00 -1.637199710266179125e+02
-8.202686202686201966e+00 -1.637458876093974141e+02
-8.197802197802197099e+00 -1.637209618469819929e+02
-8.192918192918192233e+00 -1.638840284596127788e+02
-8.188034188034187366e+00 -1.640292350738490939e+02
-8.183150183150182500e+00 -1.640778414937499292e+02
-8.178266178266177633e+00 -1.639722406580962684e+02
-8.173382173382172766e+00 -1.637826613581842423e+02
-8.168498168498167900e+00 -1.636813154075073271e+02
-8.163614163614163033e+00 -1.636682066319491753e+02
-8.158730158730158166e+00 -1.637929330560459391e+02
-8.153846153846153300e+00 -1.639240006703600727e+02
-8.148962148962148433e+00 -1.639183981059669577e+02
-8.144078144078143566e+00 -1.639892002921360188e+02
-8.139194139194138700e+00 -1.639435266503293747e+02
-8.134310134310133833e+00 -1.639532864137113677e+02
-8.129426129426128966e+00 -1.639140024556329536e+02
-8.124542124542124100e+00 -1.638060205268913023e+02
-8.119658119658119233e+00 -1.638172872195125365e+02
-8.114774114774114366e+00 -1.640494064584300986e+02
-8.109890109890109500e+00 -1.641935414577642405e+02
-8.105006105006104633e+00 -1.641995108145824247e+02
-8.100122100122099766e+00 -1.640783760351936564e+02
-8.095238095238094900e+00 -1.639990899329721685e+02
-8.090354090354090033e+00 -1.640610759549520310e+02
-8.085470085470085166e+00 -1.639980157735620026e+02
-8.080586080586080300e+00 -1.640206241522205062e+02
-8.075702075702075433e+00 -1.640068808687081798e+02
-8.070818070818070566e+00 -1.643505937766994407e+02
-8.065934065934065700e+00 -1.652044232359074840e+02
-8.061050061050060833e+00 -1.655878633851503992e+02
-8.056166056166055967e+00 -1.651921399545395843e+02
-8.051282051282051100e+00 -1.647508655243265139e+02
-8.046398046398046233e+00 -1.645086747941098793e+02
-8.041514041514041367e+00 -1.645361224956808144e+02
-8.036630036630036500e+00 -1.647414277195944123e+02
-8.031746031746031633e+00 -1.647250238058317962e+02
-8.026862026862026767e+00 -1.647024627967155084e+02
-8.021978021978021900e+00 -1.647552115743010290e+02
-8.017094017094017033e+00 -1.646776002667286321e+02
-8.012210012210012167e+00 -1.646827145931723351e+02
-8.007326007326007300e+00 -1.646416642040067302e+02
-8.002442002442002433e+00 -1.646109696563507327e+02
-7.997557997557997567e+00 -1.646031514503657149e+02
-7.992673992673992700e+00 -1.644473034511884180e+02
-7.987789987789987833e+00 -1.642238932872713235e+02
-7.982905982905982967e+00 -1.638089609741586798e+02
-7.978021978021978100e+00 -1.635437229771235366e+02
-7.973137973137973233e+00 -1.635056974592751544e+02
-7.968253968253968367e+00 -1.634761114659816599e+02
-7.963369963369963500e+00 -1.634877242450565973e+02
-7.958485958485958633e+00 -1.635723311948972309e+02
-7.953601953601953767e+00 -1.638121110638946050e+02
-7.948717948717948900e+00 -1.639565420735577845e+02
-7.943833943833944033e+00 -1.639752381083195871e+02
-7.938949938949939167e+00 -1.639684788511650311e+02
-7.934065934065934300e+00 -1.639445490175411351e+02
-7.929181929181929434e+00 -1.639415566931631929e+02
-7.924297924297924567e+00 -1.639164645705762382e+02
-7.919413919413919700e+00 -1.637836816207889115e+02
-7.914529914529914834e+00 -1.636358409325601997e+02
-7.909645909645909967e+00 -1.636558708140725003e+02
-7.904761904761905100e+00 -1.637634899871154630e+02
-7.899877899877900234e+00 -1.637813754597379443e+02
-7.894993894993895367e+00 -1.637711649179167068e+02
-7.890109890109890500e+00 -1.635097475294290064e+02
-7.885225885225885634e+00 -1.633089169993861560e+02
-7.880341880341880767e+00 -1.634668508044854036e+02
-7.875457875457875900e+00 -1.635988851986791133e+02
-7.870573870573871034e+00 -1.636519135158299605e+02
-7.865689865689866167e+00 -1.636869501731082721e+02
-7.860805860805861300e+00 -1.637086338106410608e+02
-7.855921855921856434e+00 -1.637600645595622950e+02
-7.851037851037851567e+00 -1.638341884595190834e+02
-7.846153846153846700e+00 -1.638513032057445571e+02
-7.841269841269841834e+00 -1.638737991041415398e+02
-7.836385836385836967e+00 -1.641646821245241767e+02
-7.831501831501832100e+00 -1.646788516324802458e+02
-7.826617826617827234e+00 -1.646772572934970640e+02
-7.821733821733822367e+00 -1.646219634765850515e+02
-7.816849816849817500e+00 -1.646375696845891525e+02
-7.811965811965811746e+00 -1.646663464866647075e+02
-7.807081807081806879e+00 -1.647234315724086855e+02
-7.802197802197802012e+00 -1.648331504467998059e+02
-7.797313797313797146e+00 -1.649288190446025624e+02
-7.792429792429792279e+00 -1.649193626414804896e+02
-7.787545787545787412e+00 -1.647864810696266886e+02
-7.782661782661782546e+00 -1.644014546096744596e+02
-7.777777777777777679e+00 -1.643746584363113357e+02
-7.772893772893772812e+00 -1.645136989180596174e+02
-7.768009768009767946e+00 -1.647248460952328060e+02
-7.763125763125763079e+00 -1.652903900671618942e+02
-7.758241758241758212e+00 -1.657546936226108869e+02
-7.753357753357753346e+00 -1.657205901170956679e+02
-7.748473748473748479e+00 -1.656976779973619500e+02
-7.743589743589743613e+00 -1.656981597854600352e+02
-7.738705738705738746e+00 -1.657215824339809274e+02
-7.733821733821733879e+00 -1.656176758692040494e+02
-7.728937728937729013e+00 -1.653733737142996461e+02
-7.724053724053724146e+00 -1.651898774926234807e+02
-7.719169719169719279e+00 -1.650757584916672442e+02
-7.714285714285714413e+00 -1.649556183718560192e+02
-7.709401709401709546e+00 -1.648153366883347815e+02
-7.704517704517704679e+00 -1.647910584540240109e+02
-7.699633699633699813e+00 -1.649650985857601881e+02
-7.694749694749694946e+00 -1.651494730203253596e+02
-7.689865689865690079e+00 -1.651680402956364162e+02
-7.684981684981684324e+00 -1.650496188938091677e+02
-7.680097680097679458e+00 -1.647698617556036993e+02
-7.675213675213674591e+00 -1.646645180553252317e+02
-7.670329670329669725e+00 -1.650285704374871898e+02
-7.665445665445664858e+00 -1.652826714043919765e+02
-7.660561660561659991e+00 -1.652051694891367219e+02
-7.655677655677655125e+00 -1.650336906401009003e+02
-7.650793650793650258e+00 -1.648499012381923876e+02
-7.645909645909645391e+00 -1.648537556862186477e+02
-7.641025641025640525e+00 -1.648135137701444819e+02
-7.636141636141635658e+00 -1.646371443709617779e+02
-7.631257631257630791e+00 -1.645712216711870042e+02
-7.626373626373625925e+00 -1.645897685355889735e+02
-7.621489621489621058e+00 -1.645271107548585974e+02
-7.616605616605616191e+00 -1.644930909608125376e+02
-7.611721611721611325e+00 -1.645159412655318647e+02
-7.606837606837606458e+00 -1.647508849585308894e+02
-7.601953601953601591e+00 -1.648173842223445718e+02
-7.597069597069596725e+00 -1.648077401739253389e+02
-7.592185592185591858e+00 -1.648104400445291162e+02
-7.587301587301586991e+00 -1.647910978913536724e+02
-7.582417582417582125e+00 -1.647086687049201998e+02
-7.577533577533577258e+00 -1.647728269499494900e+02
-7.572649572649572391e+00 -1.648543825485380125e+02
-7.567765567765567525e+00 -1.649488251647022707e+02
-7.562881562881562658e+00 -1.653783129913085759e+02
-7.557997557997557792e+00 -1.652618278629887811e+02
-7.553113553113552925e+00 -1.651976557576616926e+02
-7.548229548229548058e+00 -1.651228856648625651e+02
-7.543345543345543192e+00 -1.649356454703726911e+02
-7.538461538461538325e+00 -1.648901078464728585e+02
-7.533577533577533458e+00 -1.647841991340043819e+02
-7.528693528693528592e+00 -1.648021784437239603e+02
-7.523809523809523725e+00 -1.647884767582022505e+02
-7.518925518925518858e+00 -1.647842081989849703e+02
-7.514041514041513992e+00 -1.648538189761359831e+02
-7.509157509157509125e+00 -1.650532908626682627e+02
-7.504273504273504258e+00 -1.652101381820458244e+02
-7.499389499389499392e+00 -1.652849317319899001e+02
-7.494505494505494525e+00 -1.654207318421620982e+02
-7.489621489621489658e+00 -1.655843710931131909e+02
-7.484737484737484792e+00 -1.657048265088259598e+02
-7.479853479853479925e+00 -1.656390426625491727e+02
-7.474969474969475058e+00 -1.654494171245197265e+02
-7.470085470085470192e+00 -1.653906522351334161e+02
-7.465201465201465325e+00 -1.653761301041371325e+02
-7.460317460317460458e+00 -1.655706862023662893e+02
-7.455433455433455592e+00 -1.657548837800342199e+02
-7.450549450549450725e+00 -1.657252402383032290e+02
-7.445665445665445858e+00 -1.657750343719173998e+02
-7.440781440781440992e+00 -1.657147635597439148e+02
-7.435897435897436125e+00 -1.657883090357631772e+02
-7.431013431013431259e+00 -1.660225932044961894e+02
-7.426129426129426392e+00 -1.656280180071749157e+02
-7.421245421245421525e+00 -1.652672346165565216e+02
-7.416361416361416659e+00 -1.654609341285951700e+02
-7.411477411477411792e+00 -1.651856210363773698e+02
-7.406593406593406925e+00 -1.650275699737744901e+02
-7.401709401709402059e+00 -1.650393451656964885e+02
-7.396825396825397192e+00 -1.651019763825678979e+02
-7.391941391941392325e+00 -1.650148439717819997e+02
-7.387057387057387459e+00 -1.649417146350219525e+02
-7.382173382173382592e+00 -1.649670788331584390e+02
-7.377289377289377725e+00 -1.647475185555413475e+02
-7.372405372405372859e+00 -1.645197290788424880e+02
-7.367521367521367992e+00 -1.644236834874623128e+02
-7.362637362637363125e+00 -1.644408803251782274e+02
-7.357753357753358259e+00 -1.643900035795391261e+02
-7.352869352869353392e+00 -1.643611537091821333e+02
-7.347985347985348525e+00 -1.642030996797833495e+02
-7.343101343101343659e+00 -1.641369037455943953e+02
-7.338217338217338792e+00 -1.641757669691790795e+02
-7.333333333333333925e+00 -1.641751258271429776e+02
-7.328449328449329059e+00 -1.642623053943786999e+02
-7.323565323565324192e+00 -1.643560028173115768e+02
-7.318681318681319325e+00 -1.641376564280273556e+02
-7.313797313797314459e+00 -1.639635607651707119e+02
-7.308913308913308704e+00 -1.639678347278805575e+02
-7.304029304029303837e+00 -1.638436613715746262e+02
-7.299145299145298971e+00 -1.636589660224609588e+02
-7.294261294261294104e+00 -1.636709840734528427e+02
-7.289377289377289237e+00 -1.634007319148240640e+02
-7.284493284493284371e+00 -1.631184336529886991e+02
-7.279609279609279504e+00 -1.631354225490445913e+02
-7.274725274725274637e+00 -1.631087256213009766e+02
-7.269841269841269771e+00 -1.631044504035225202e+02
-7.264957264957264904e+00 -1.630702093269551369e+02
-7.260073260073260037e+00 -1.631481320717929862e+02
-7.255189255189255171e+00 -1.631802386363237645e+02
-7.250305250305250304e+00 -1.630338476600661863e+02
-7.245421245421245438e+00 -1.630245163820637515e+02
-7.240537240537240571e+00 -1.630306593610089294e+02
-7.235653235653235704e+00 -1.629711411640174674e+02
-7.230769230769230838e+00 -1.629487972649875474e+02
-7.225885225885225971e+00 -1.629624455307538824e+02
-7.221001221001221104e+00 -1.629539432730059900e+02
-7.216117216117216238e+00 -1.629451188998246494e+02
-7.211233211233211371e+00 -1.629398668378348702e+02
-7.206349206349206504e+00 -1.631664371026555500e+02
-7.201465201465201638e+00 -1.633719988088672892e+02
-7.196581196581196771e+00 -1.632364780278442709e+02
-7.191697191697191904e+00 -1.632711364024968361e+02
-7.186813186813187038e+00 -1.632508432622512942e+02
-7.181929181929181283e+00 -1.632702262730409757e+02
-7.177045177045176416e+00 -1.632208339516637920e+02
-7.172161172161171550e+00 -1.632227101006675412e+02
-7.167277167277166683e+00 -1.632974787768768579e+02
-7.162393162393161816e+00 -1.632769458701724545e+02
-7.157509157509156950e+00 -1.633779863473427270e+02
-7.152625152625152083e+00 -1.635441182944319394e+02
-7.147741147741147216e+00 -1.635826107001161063e+02
-7.142857142857142350e+00 -1.636289933966733940e+02
-7.137973137973137483e+00 -1.636740042009142257e+02
-7.133089133089132616e+00 -1.637022325015209674e+02
-7.128205128205127750e+00 -1.639089080461657204e+02
-7.123321123321122883e+00 -1.638533453202285841e+02
-7.118437118437118016e+00 -1.639463826032438760e+02
-7.113553113553113150e+00 -1.639691260275037052e+02
-7.108669108669108283e+00 -1.638400088103954886e+02
-7.103785103785103416e+00 -1.638355911853242333e+02
-7.098901098901098550e+00 -1.640756292272455141e+02
-7.094017094017093683e+00 -1.643897023701371154e+02
-7.089133089133088816e+00 -1.644231251383245933e+02
-7.084249084249083950e+00 -1.643393770413638038e+02
-7.079365079365079083e+00 -1.642390352868281411e+02
-7.074481074481074216e+00 -1.642261855724455870e+02
-7.069597069597069350e+00 -1.643801601635647387e+02
-7.064713064713064483e+00 -1.643557230485230889e+02
-7.059829059829059617e+00 -1.641620193370086156e+02
-7.054945054945054750e+00 -1.641241529496224132e+02
-7.050061050061049883e+00 -1.640852637510768375e+02
-7.045177045177045017e+00 -1.640442497840534770e+02
-7.040293040293040150e+00 -1.639964970511668980e+02
-7.035409035409035283e+00 -1.641270363334402305e+02
-7.030525030525030417e+00 -1.643831968692952614e+02
-7.025641025641025550e+00 -1.644732594938167551e+02
-7.020757020757020683e+00 -1.643569460889736717e+02
-7.015873015873015817e+00 -1.642565820741468769e+02
-7.010989010989010950e+00 -1.641917139177752176e+02
-7.006105006105006083e+00 -1.642038804278763564e+02
-7.001221001221001217e+00 -1.642203443068485740e+02
-6.996336996336996350e+00 -1.640324409459321657e+02
-6.991452991452991483e+00 -1.639946239055766455e+02
-6.986568986568986617e+00 -1.639016830189121379e+02
-6.981684981684981750e+00 -1.637066314227626833e+02
-6.976800976800976883e+00 -1.637647862571274970e+02
-6.971916971916972017e+00 -1.639279091014149117e+02
-6.967032967032967150e+00 -1.639874012934530469e+02
-6.962148962148962283e+00 -1.639852831516017204e+02
-6.957264957264957417e+00 -1.640230658731019560e+02
-6.952380952380952550e+00 -1.640646527049076440e+02
-6.947496947496947683e+00 -1.640325980958812409e+02
-6.942612942612942817e+00 -1.640619062324626043e+02
-6.937728937728937950e+00 -1.641321672350406686e+02
-6.932844932844933084e+00 -1.641791432125621668e+02
-6.927960927960928217e+00 -1.642053600483899061e+02
-6.923076923076923350e+00 -1.640481567583131834e+02
-6.918192918192918484e+00 -1.638982386165338596e+02
-6.913308913308913617e+00 -1.638261675930505135e+02
-6.908424908424908750e+00 -1.637485795620538056e+02
-6.903540903540903884e+00 -1.638033266472811249e+02
-6.898656898656899017e+00 -1.637831159126084231e+02
-6.893772893772894150e+00 -1.638156939557445924e+02
-6.888888888888889284e+00 -1.639525079122933562e+02
-6.884004884004884417e+00 -1.640020712011323951e+02
-6.879120879120879550e+00 -1.639649103607706024e+02
-6.874236874236874684e+00 -1.639917602456932286e+02
-6.869352869352869817e+00 -1.639232862231125125e+02
-6.864468864468864950e+00 -1.640747339515827434e+02
-6.859584859584860084e+00 -1.643062958715727859e+02
-6.854700854700855217e+00 -1.643005744527001184e+02
-6.849816849816850350e+00 -1.644318027861644111e+02
-6.844932844932845484e+00 -1.647887171878455774e+02
-6.840048840048840617e+00 -1.649216488875350990e+02
-6.835164835164835750e+00 -1.647398235703815601e+02
-6.830280830280830884e+00 -1.647675516333887344e+02
-6.825396825396826017e+00 -1.648386700932236408e+02
-6.820512820512821150e+00 -1.648790847814565268e+02
-6.815628815628816284e+00 -1.647580882411767789e+02
-6.810744810744810529e+00 -1.647198218447587124e+02
-6.805860805860805662e+00 -1.646630459199424763e+02
-6.800976800976800796e+00 -1.647126100779698845e+02
-6.796092796092795929e+00 -1.647375625386358422e+02
-6.791208791208791062e+00 -1.647111107756791739e+02
-6.786324786324786196e+00 -1.646588770049991695e+02
-6.781440781440781329e+00 -1.647544927323835964e+02
-6.776556776556776462e+00 -1.650527479470218566e+02
-6.771672771672771596e+00 -1.650805368788229543e+02
-6.766788766788766729e+00 -1.652018994711401660e+02
-6.761904761904761862e+00 -1.654929191767458860e+02
-6.757020757020756996e+00 -1.656314667853982030e+02
-6.752136752136752129e+00 -1.656124780168017878e+02
-6.747252747252747263e+00 -1.656382608748823486e+02
-6.742368742368742396e+00 -1.654930227297746228e+02
-6.737484737484737529e+00 -1.652528303484229468e+02
-6.732600732600732663e+00 -1.650628740661323377e+02
-6.727716727716727796e+00 -1.647809883156870114e+02
-6.722832722832722929e+00 -1.645189375900745858e+02
-6.717948717948718063e+00 -1.640796136510414840e+02
-6.713064713064713196e+00 -1.636416183616773878e+02
-6.708180708180708329e+00 -1.635984159969023892e+02
-6.703296703296703463e+00 -1.635790677669218951e+02
-6.698412698412698596e+00 -1.634833472727629839e+02
-6.693528693528693729e+00 -1.634372120814946925e+02
-6.688644688644688863e+00 -1.634722441643855007e+02
-6.683760683760683108e+00 -1.635072527476091580e+02
-6.678876678876678241e+00 -1.635372409487578977e+02
-6.673992673992673375e+00 -1.634919269014324072e+02
-6.669108669108668508e+00 -1.633978679857275438e+02
-6.664224664224663641e+00 -1.634153576548463604e+02
-6.659340659340658775e+00 -1.632028045419307318e+02
-6.654456654456653908e+00 -1.629444495112875302e+02
-6.649572649572649041e+00 -1.629763749450539478e+02
-6.644688644688644175e+00 -1.629449313440883316e+02
-6.639804639804639308e+00 -1.629443286535972106e+02
-6.634920634920634441e+00 -1.629320446612994147e+02
-6.630036630036629575e+00 -1.629381625103237639e+02
-6.625152625152624708e+00 -1.629883933795810265e+02
-6.620268620268619841e+00 -1.630590550186662426e+02
-6.615384615384614975e+00 -1.631593474133670441e+02
-6.610500610500610108e+00 -1.629654013675190640e+02
-6.605616605616605241e+00 -1.628820157124451953e+02
-6.600732600732600375e+00 -1.628953837828016162e+02
-6.595848595848595508e+00 -1.629627777363198788e+02
-6.590964590964590641e+00 -1.629732786721862965e+02
-6.586080586080585775e+00 -1.629994574807727190e+02
-6.581196581196580908e+00 -1.630819507362380705e+02
-6.576312576312576041e+00 -1.632081800815316797e+02
-6.571428571428571175e+00 -1.632989904345281502e+02
-6.566544566544566308e+00 -1.632874753312522103e+02
-6.561660561660561441e+00 -1.632801428908669550e+02
-6.556776556776556575e+00 -1.632949445329302307e+02
-6.551892551892551708e+00 -1.632367870867725230e+02
-6.547008547008546842e+00 -1.630077937968078743e+02
-6.542124542124541975e+00 -1.627990819269322174e+02
-6.537240537240537108e+00 -1.627382848260295987e+02
-6.532356532356532242e+00 -1.627592100625799389e+02
-6.527472527472527375e+00 -1.627701704179645787e+02
-6.522588522588522508e+00 -1.628358980509757998e+02
-6.517704517704517642e+00 -1.629410121294972669e+02
-6.512820512820512775e+00 -1.630240554343625092e+02
-6.507936507936507908e+00 -1.631448835253080176e+02
-6.503052503052503042e+00 -1.633071064830442936e+02
-6.498168498168498175e+00 -1.636060633485892595e+02
-6.493284493284493308e+00 -1.638445361271201932e+02
-6.488400488400488442e+00 -1.638902078463802923e+02
-6.483516483516483575e+00 -1.640703327115267314e+02
-6.478632478632478708e+00 -1.642897371619990565e+02
-6.473748473748473842e+00 -1.642203391782814208e+02
-6.468864468864468975e+00 -1.643151671956525774e+02
-6.463980463980464108e+00 -1.641925345736635506e+02
-6.459096459096459242e+00 -1.639152350916258172e+02
-6.454212454212454375e+00 -1.639171019552874498e+02
-6.449328449328449508e+00 -1.639942552369378745e+02
-6.444444444444444642e+00 -1.639846658668494683e+02
-6.439560439560439775e+00 -1.641917791690574973e+02
-6.434676434676434909e+00 -1.645332225133903421e+02
-6.429792429792430042e+00 -1.645481957929319776e+02
-6.424908424908425175e+00 -1.646418896394571334e+02
-6.420024420024420309e+00 -1.646991323783727239e+02
-6.415140415140415442e+00 -1.646331121643152358e+02
-6.410256410256410575e+00 -1.645532961301655916e+02
-6.405372405372405709e+00 -1.644910933663451260e+02
-6.400488400488400842e+00 -1.644663544230334651e+02
-6.395604395604395975e+00 -1.645954082709229738e+02
-6.390720390720391109e+00 -1.648313853691356599e+02
-6.385836385836386242e+00 -1.649107029646662568e+02
-6.380952380952381375e+00 -1.648541612884908432e+02
-6.376068376068376509e+00 -1.647145411405170705e+02
-6.371184371184371642e+00 -1.644607770367521766e+02
-6.366300366300366775e+00 -1.643816421115007813e+02
-6.361416361416361909e+00 -1.643883453157717156e+02
-6.356532356532357042e+00 -1.643980476104948139e+02
-6.351648351648352175e+00 -1.643890299715200172e+02
-6.346764346764347309e+00 -1.643278254858768719e+02
-6.341880341880342442e+00 -1.641842149653851095e+02
-6.336996336996337575e+00 -1.639355903306980053e+02
-6.332112332112332709e+00 -1.638295996485352930e+02
-6.327228327228327842e+00 -1.640867678760848491e+02
-6.322344322344322975e+00 -1.642879528217276004e+02
-6.317460317460318109e+00 -1.641810458415936296e+02
-6.312576312576313242e+00 -1.642009928929019225e+02
-6.307692307692307487e+00 -1.642597341942892513e+02
-6.302808302808302621e+00 -1.642744899598097845e+02
-6.297924297924297754e+00 -1.640456694079830129e+02
-6.293040293040292887e+00 -1.637894719505248702e+02
-6.288156288156288021e+00 -1.637609838387116667e+02
-6.283272283272283154e+00 -1.636989664905303243e+02
-6.278388278388278287e+00 -1.635579859075801039e+02
-6.273504273504273421e+00 -1.636149442254460666e+02
-6.268620268620268554e+00 -1.636264791880566349e+02
-6.263736263736263687e+00 -1.636106625341151073e+02
-6.258852258852258821e+00 -1.636536049976629670e+02
-6.253968253968253954e+00 -1.636425258186945086e+02
-6.249084249084249088e+00 -1.633145797190820758e+02
-6.244200244200244221e+00 -1.633725435420761301e+02
-6.239316239316239354e+00 -1.636243135339830417e+02
-6.234432234432234488e+00 -1.636445058718036023e+02
-6.229548229548229621e+00 -1.636726691621811653e+02
-6.224664224664224754e+00 -1.635765625318210823e+02
-6.219780219780219888e+00 -1.632943377352282539e+02
-6.214896214896215021e+00 -1.631495205237180528e+02
-6.210012210012210154e+00 -1.630821873335723637e+02
-6.205128205128205288e+00 -1.628519766761907306e+02
-6.200244200244200421e+00 -1.627818381417021953e+02
-6.195360195360195554e+00 -1.628381228970792449e+02
-6.190476190476190688e+00 -1.629304972307772346e+02
-6.185592185592184933e+00 -1.629352795106535154e+02
-6.180708180708180066e+00 -1.629107622005465146e+02
-6.175824175824175200e+00 -1.628845316702849289e+02
-6.170940170940170333e+00 -1.628591533684445096e+02
-6.166056166056165466e+00 -1.627235588543570088e+02
-6.161172161172160600e+00 -1.625315609777010479e+02
-6.156288156288155733e+00 -1.625562351116705599e+02
-6.151404151404150866e+00 -1.626655850176311446e+02
-6.146520146520146000e+00 -1.625319113282403691e+02
-6.141636141636141133e+00 -1.625234793054552540e+02
-6.136752136752136266e+00 -1.624110103389322717e+02
-6.131868131868131400e+00 -1.621922721588819059e+02
-6.126984126984126533e+00 -1.621221731443114038e+02
-6.122100122100121666e+00 -1.622167865216043481e+02
-6.117216117216116800e+00 -1.623766283329330804e+02
-6.112332112332111933e+00 -1.624669105392640063e+02
-6.107448107448107066e+00 -1.624463141183803714e+02
-6.102564102564102200e+00 -1.625110980332793815e+02
-6.097680097680097333e+00 -1.626445132876861521e+02
-6.092796092796092466e+00 -1.626514987228036944e+02
-6.087912087912087600e+00 -1.626028780598905996e+02
-6.083028083028082733e+00 -1.626143518201016036e+02
-6.078144078144077866e+00 -1.627964073881456386e+02
-6.073260073260073000e+00 -1.630096855675535608e+02
-6.068376068376068133e+00 -1.631221016523370793e+02
-6.063492063492063266e+00 -1.630927044050519044e+02
-6.058608058608058400e+00 -1.632438106733628160e+02
-6.053724053724053533e+00 -1.633128225618011982e+02
-6.048840048840048667e+00 -1.632728527650601507e+02
-6.043956043956043800e+00 -1.632966678433301126e+02
-6.039072039072038933e+00 -1.632863832450704251e+02
-6.034188034188034067e+00 -1.634594643756920789e+02
-6.029304029304029200e+00 -1.637804012607782056e+02
-6.024420024420024333e+00 -1.638976883214496922e+02
-6.019536019536019467e+00 -1.638911701338449234e+02
-6.014652014652014600e+00 -1.639317717607378029e+02
-6.009768009768009733e+00 -1.638660554447024253e+02
-6.004884004884004867e+00 -1.638801262178559455e+02
-6.000000000000000000e+00 -1.642941448098731598e+02
-5.995115995115995133e+00 -1.642990293097095389e+02
-5.990231990231990267e+00 -1.642223533971278187e+02
-5.985347985347985400e+00 -1.645110276158586657e+02
-5.980463980463980533e+00 -1.646128835455888293e+02
-5.975579975579975667e+00 -1.646306829637115925e+02
-5.970695970695970800e+00 -1.646202314808323592e+02
-5.965811965811965933e+00 -1.645150342148028813e+02
-5.960927960927961067e+00 -1.642644269877208956e+02
-5.956043956043956200e+00 -1.642060052113830579e+02
-5.951159951159951333e+00 -1.642883677474451360e+02
-5.946275946275946467e+00 -1.643890851106766604e+02
-5.941391941391941600e+00 -1.646312109483906738e+02
-5.936507936507936734e+00 -1.647124962347253074e+02
-5.931623931623931867e+00 -1.646925904834492371e+02
-5.926739926739927000e+00 -1.648503419959652945e+02
-5.921855921855922134e+00 -1.648336274311216698e+02
-5.916971916971917267e+00 -1.650175008746198841e+02
-5.912087912087912400e+00 -1.654202351485783424e+02
-5.907203907203907534e+00 -1.656975778095999203e+02
-5.902319902319902667e+00 -1.652461332057944787e+02
-5.897435897435897800e+00 -1.648243110618948037e+02
-5.892551892551892934e+00 -1.649004293819665463e+02
-5.887667887667888067e+00 -1.648506256015887743e+02
-5.882783882783883200e+00 -1.648242850870820746e+02
-5.877899877899878334e+00 -1.648270635440618719e+02
-5.873015873015872579e+00 -1.648126673305434053e+02
-5.868131868131867712e+00 -1.648612590251945846e+02
-5.863247863247862846e+00 -1.648640232481284045e+02
-5.858363858363857979e+00 -1.649092164399061176e+02
-5.853479853479853112e+00 -1.649923956834403498e+02
-5.848595848595848246e+00 -1.649215804304479889e+02
-5.843711843711843379e+00 -1.650370191498598444e+02
-5.838827838827838512e+00 -1.651058307053966416e+02
-5.833943833943833646e+00 -1.651139072498311293e+02
-5.829059829059828779e+00 -1.651433827945814414e+02
-5.824175824175823912e+00 -1.650440764838505459e+02
-5.819291819291819046e+00 -1.650645491329578078e+02
-5.814407814407814179e+00 -1.650240130199395878e+02
-5.809523809523809312e+00 -1.649547894090332250e+02
-5.804639804639804446e+00 -1.647833209014190459e+02
-5.799755799755799579e+00 -1.646991683580393442e+02
-5.794871794871794712e+00 -1.646471707405798668e+02
-5.789987789987789846e+00 -1.646069862890823288e+02
-5.785103785103784979e+00 -1.645313620571253068e+02
-5.780219780219780112e+00 -1.644884321099492013e+02
-5.775335775335775246e+00 -1.646733193632168764e+02
-5.770451770451770379e+00 -1.648538644104018545e+02
-5.765567765567765512e+00 -1.649085641560899944e+02
-5.760683760683760646e+00 -1.649396215127292749e+02
-5.755799755799755779e+00 -1.649330934109400459e+02
-5.750915750915750912e+00 -1.649101562140266992e+02
-5.746031746031746046e+00 -1.649017107046447563e+02
-5.741147741147741179e+00 -1.649783800205722457e+02
-5.736263736263736313e+00 -1.644117368733154763e+02
-5.731379731379731446e+00 -1.640012197381479382e+02
-5.726495726495726579e+00 -1.641046633452745027e+02
-5.721611721611721713e+00 -1.641645326619479874e+02
-5.716727716727716846e+00 -1.641525413461309029e+02
-5.711843711843711979e+00 -1.640444816136437396e+02
-5.706959706959707113e+00 -1.641534237629091137e+02
-5.702075702075702246e+00 -1.641988193347336562e+02
-5.697191697191697379e+00 -1.641662738078655082e+02
-5.692307692307692513e+00 -1.641688291273070206e+02
-5.687423687423687646e+00 -1.641444622062812471e+02
-5.682539682539682779e+00 -1.645315527450928528e+02
-5.677655677655677913e+00 -1.648519766351370492e+02
-5.672771672771673046e+00 -1.646028282109011514e+02
-5.667887667887668179e+00 -1.645014202098103340e+02
-5.663003663003663313e+00 -1.644762362853655020e+02
-5.658119658119658446e+00 -1.644636965352580091e+02
-5.653235653235653579e+00 -1.644109853610704874e+02
-5.648351648351648713e+00 -1.641605174958777980e+02
-5.643467643467643846e+00 -1.639935266221235395e+02
-5.638583638583638979e+00 -1.639850345927120827e+02
-5.633699633699634113e+00 -1.639057577375556889e+02
-5.628815628815629246e+00 -1.639232567868837691e+02
-5.623931623931623491e+00 -1.639710884986202473e+02
-5.619047619047618625e+00 -1.638784298540454927e+02
-5.614163614163613758e+00 -1.636970404475738974e+02
-5.609279609279608891e+00 -1.634247382320369297e+02
-5.604395604395604025e+00 -1.632570914716644666e+02
-5.599511599511599158e+00 -1.631592686530379694e+02
-5.594627594627594291e+00 -1.631620306575015320e+02
-5.589743589743589425e+00 -1.631174044837920007e+02
-5.584859584859584558e+00 -1.631010863847753001e+02
-5.579975579975579691e+00 -1.630761857672027020e+02
-5.575091575091574825e+00 -1.628566950606585806e+02
-5.570207570207569958e+00 -1.628355765640287700e+02
-5.565323565323565091e+00 -1.628758852358461695e+02
-5.560439560439560225e+00 -1.628590591613797187e+02
-5.555555555555555358e+00 -1.628067620750241247e+02
-5.550671550671550492e+00 -1.627147649862284595e+02
-5.545787545787545625e+00 -1.626998731278222294e+02
-5.540903540903540758e+00 -1.626946233784646552e+02
-5.536019536019535892e+00 -1.626153058318751619e+02
-5.531135531135531025e+00 -1.625516744365262980e+02
-5.526251526251526158e+00 -1.626593267170380273e+02
-5.521367521367521292e+00 -1.627141587549578787e+02
-5.516483516483516425e+00 -1.629874010426270274e+02
-5.511599511599511558e+00 -1.632951632525220020e+02
-5.506715506715506692e+00 -1.633065354325623275e+02
-5.501831501831501825e+00 -1.632920302783743978e+02
-5.496947496947496958e+00 -1.632509381962999839e+02
-5.492063492063492092e+00 -1.631835446786118951e+02
-5.487179487179487225e+00 -1.630632373861299129e+02
-5.482295482295482358e+00 -1.629250156981171926e+02
-5.477411477411477492e+00 -1.628968980266653830e+02
-5.472527472527472625e+00 -1.628902063963352589e+02
-5.467643467643467758e+00 -1.628855443700875583e+02
-5.462759462759462892e+00 -1.628833280378412951e+02
-5.457875457875458025e+00 -1.629522438334414005e+02
-5.452991452991453158e+00 -1.631282994590063424e+02
-5.448107448107448292e+00 -1.632685765054208105e+02
-5.443223443223443425e+00 -1.632323699654567122e+02
-5.438339438339438559e+00 -1.630688607147853304e+02
-5.433455433455433692e+00 -1.630438644290691457e+02
-5.428571428571428825e+00 -1.632258503746080578e+02
-5.423687423687423959e+00 -1.633755875546734160e+02
-5.418803418803419092e+00 -1.632654614348451219e+02
-5.413919413919414225e+00 -1.632025888211951781e+02
-5.409035409035409359e+00 -1.630750821316014765e+02
-5.404151404151404492e+00 -1.629678308841093042e+02
-5.399267399267399625e+00 -1.630410842673727529e+02
-5.394383394383394759e+00 -1.631936410662364665e+02
-5.389499389499389892e+00 -1.634684444896938658e+02
-5.384615384615385025e+00 -1.637026994622880238e+02
-5.379731379731380159e+00 -1.637842680422691899e+02
-5.374847374847375292e+00 -1.637671085245103768e+02
-5.369963369963369537e+00 -1.637115524787407423e+02
-5.365079365079364671e+00 -1.637700335906893088e+02
-5.360195360195359804e+00 -1.638646294121259075e+02
-5.355311355311354937e+00 -1.641491001582082561e+02
-5.350427350427350071e+00 -1.641780452273003732e+02
-5.345543345543345204e+00 -1.641572991492720917e+02
-5.340659340659340337e+00 -1.641093367619797618e+02
-5.335775335775335471e+00 -1.641240313477787822e+02
-5.330891330891330604e+00 -1.642701449129230582e+02
-5.326007326007325737e+00 -1.642602935543991407e+02
-5.321123321123320871e+00 -1.641959841019545365e+02
-5.316239316239316004e+00 -1.642643698064588307e+02
-5.311355311355311137e+00 -1.643683426181235347e+02
-5.306471306471306271e+00 -1.643032641938832512e+02
-5.301587301587301404e+00 -1.643244748884262378e+02
-5.296703296703296537e+00 -1.642533998228200858e+02
-5.291819291819291671e+00 -1.642009274799496836e+02
-5.286935286935286804e+00 -1.641886446589184629e+02
-5.282051282051281937e+00 -1.639740202481153801e+02
-5.277167277167277071e+00 -1.639579737298444400e+02
-5.272283272283272204e+00 -1.642158945967931061e+02
-5.267399267399267337e+00 -1.640660534071687948e+02
-5.262515262515262471e+00 -1.639968906584878710e+02
-5.257631257631257604e+00 -1.639709665624420438e+02
-5.252747252747252737e+00 -1.637333764845405426e+02
-5.247863247863247871e+00 -1.636003820449888906e+02
-5.242979242979243004e+00 -1.635767513162287514e+02
-5.238095238095238138e+00 -1.635662788452071368e+02
-5.233211233211233271e+00 -1.634832853804470574e+02
-5.228327228327228404e+00 -1.633253785881593956e+02
-5.223443223443223538e+00 -1.632843458203355453e+02
-5.218559218559218671e+00 -1.634121440911411298e+02
-5.213675213675213804e+00 -1.633855565675746675e+02
-5.208791208791208938e+00 -1.633949128557208326e+02
-5.203907203907204071e+00 -1.631982166271639301e+02
-5.199023199023199204e+00 -1.627406365810088005e+02
-5.194139194139194338e+00 -1.627383325484167642e+02
-5.189255189255189471e+00 -1.627365654328886819e+02
-5.184371184371184604e+00 -1.624905390437463382e+02
-5.179487179487179738e+00 -1.620727372510105511e+02
-5.174603174603174871e+00 -1.616873742902746187e+02
-5.169719169719170004e+00 -1.614395590988665390e+02
-5.164835164835165138e+00 -1.612536010013496366e+02
-5.159951159951160271e+00 -1.612236284932117485e+02
-5.155067155067155404e+00 -1.612327552894988685e+02
-5.150183150183150538e+00 -1.612543787177557135e+02
-5.145299145299145671e+00 -1.612068150425633632e+02
-5.140415140415140804e+00 -1.611816863823450490e+02
-5.135531135531135938e+00 -1.611933375936591517e+02
-5.130647130647131071e+00 -1.612451413842188117e+02
-5.125763125763126205e+00 -1.613111709015573751e+02
-5.120879120879120450e+00 -1.613591812256285891e+02
-5.115995115995115583e+00 -1.613708278995915464e+02
-5.111111111111110716e+00 -1.613595160010313805e+02
-5.106227106227105850e+00 -1.613614807689531858e+02
-5.101343101343100983e+00 -1.613665862624992542e+02
-5.096459096459096116e+00 -1.613947702691490917e+02
-5.091575091575091250e+00 -1.613754485135631285e+02
-5.086691086691086383e+00 -1.613667824581681316e+02
-5.081807081807081516e+00 -1.614222986855966440e+02
-5.076923076923076650e+00 -1.615658730664311520e+02
-5.072039072039071783e+00 -1.616034617816887931e+02
-5.067155067155066916e+00 -1.616346010253128611e+02
-5.062271062271062050e+00 -1.617450319080093095e+02
-5.057387057387057183e+00 -1.617130911468516103e+02
-5.052503052503052317e+00 -1.617106125842411473e+02
-5.047619047619047450e+00 -1.618660226642043654e+02
-5.042735042735042583e+00 -1.620131464659050380e+02
-5.037851037851037717e+00 -1.620525262845515897e+02
-5.032967032967032850e+00 -1.622119170604079557e+02
-5.028083028083027983e+00 -1.623275955520641105e+02
-5.023199023199023117e+00 -1.623156328515196947e+02
-5.018315018315018250e+00 -1.622992677738924954e+02
-5.013431013431013383e+00 -1.623639103297169299e+02
-5.008547008547008517e+00 -1.624926064736657736e+02
-5.003663003663003650e+00 -1.625840380846144058e+02
-4.998778998778998783e+00 -1.626133682693977676e+02
-4.993894993894993917e+00 -1.627102497978024758e+02
-4.989010989010989050e+00 -1.626846274491228428e+02
-4.984126984126984183e+00 -1.627772921402738575e+02
-4.979242979242979317e+00 -1.633148954874855008e+02
-4.974358974358974450e+00 -1.634355451952273484e+02
-4.969474969474969583e+00 -1.635727658988611779e+02
-4.964590964590964717e+00 -1.640231203952648968e+02
-4.959706959706959850e+00 -1.645712679038781801e+02
-4.954822954822954983e+00 -1.652405430108304927e+02
-4.949938949938950117e+00 -1.658697315857021692e+02
-4.945054945054945250e+00 -1.661564809363518691e+02
-4.940170940170940383e+00 -1.662188797725863196e+02
-4.935286935286935517e+00 -1.658092357230109144e+02
-4.930402930402930650e+00 -1.656116196137694203e+02
-4.925518925518925784e+00 -1.658376429752458137e+02
-4.920634920634920917e+00 -1.656627878138824883e+02
-4.915750915750916050e+00 -1.653337687752684246e+02
-4.910866910866911184e+00 -1.650349031848022605e+02
-4.905982905982906317e+00 -1.648801036793636570e+02
-4.901098901098901450e+00 -1.648603531996558900e+02
-4.896214896214896584e+00 -1.649200110287662824e+02
-4.891330891330891717e+00 -1.649125209520497322e+02
-4.886446886446886850e+00 -1.649058181638627616e+02
-4.881562881562881984e+00 -1.649477792239492828e+02
-4.876678876678877117e+00 -1.648821582884833106e+02
-4.871794871794871362e+00 -1.648694358692615083e+02
-4.866910866910866496e+00 -1.649418306843658684e+02
-4.862026862026861629e+00 -1.649800840350073088e+02
-4.857142857142856762e+00 -1.648915548816588625e+02
-4.852258852258851896e+00 -1.646394799164152687e+02
-4.847374847374847029e+00 -1.644075645361818943e+02
-4.842490842490842162e+00 -1.644080383637789282e+02
-4.837606837606837296e+00 -1.645137988856059508e+02
-4.832722832722832429e+00 -1.644790195765406509e+02
-4.827838827838827562e+00 -1.645550976360817685e+02
-4.822954822954822696e+00 -1.645739712385804978e+02
-4.818070818070817829e+00 -1.646025496805696946e+02
-4.813186813186812962e+00 -1.646375222874118265e+02
-4.808302808302808096e+00 -1.646153010961784844e+02
-4.803418803418803229e+00 -1.645510813454549179e+02
-4.798534798534798362e+00 -1.643350247664902781e+02
-4.793650793650793496e+00 -1.640358409641221442e+02
-4.788766788766788629e+00 -1.639017243622969886e+02
-4.783882783882783762e+00 -1.638832371852086567e+02
-4.778998778998778896e+00 -1.638754919225702622e+02
-4.774114774114774029e+00 -1.638687534083208845e+02
-4.769230769230769162e+00 -1.637840861863256805e+02
-4.764346764346764296e+00 -1.635785757615708746e+02
-4.759462759462759429e+00 -1.634719368913674487e+02
-4.754578754578754562e+00 -1.634748593123303806e+02
-4.749694749694749696e+00 -1.635144520199244766e+02
-4.744810744810744829e+00 -1.633976011782456226e+02
-4.739926739926739963e+00 -1.634334820896937401e+02
-4.735042735042735096e+00 -1.635182497817432079e+02
-4.730158730158730229e+00 -1.634414959513395047e+02
-4.725274725274725363e+00 -1.635965740851618762e+02
-4.720390720390720496e+00 -1.636465952733561835e+02
-4.715506715506715629e+00 -1.638795702559676783e+02
-4.710622710622710763e+00 -1.641021389852357402e+02
-4.705738705738705896e+00 -1.641070435963669922e+02
-4.700854700854701029e+00 -1.642734169231121655e+02
-4.695970695970696163e+00 -1.645446326975404645e+02
-4.691086691086691296e+00 -1.648051634346295486e+02
-4.686202686202686429e+00 -1.649442591639069917e+02
-4.681318681318681563e+00 -1.647830366424836086e+02
-4.676434676434676696e+00 -1.646575091096675578e+02
-4.671550671550671829e+00 -1.646428530166109283e+02
-4.666666666666666963e+00 -1.646346667271510285e+02
-4.661782661782662096e+00 -1.646411076980691064e+02
-4.656898656898657229e+00 -1.645530227925527527e+02
-4.652014652014652363e+00 -1.642441427564239120e+02
-4.647130647130647496e+00 -1.641188875720000340e+02
-4.642246642246642629e+00 -1.641035539945806363e+02
-4.637362637362637763e+00 -1.640873664137004084e+02
-4.632478632478632896e+00 -1.642489174160575942e+02
-4.627594627594628029e+00 -1.643030416729756098e+02
-4.622710622710622275e+00 -1.643138856232573062e+02
-4.617826617826617408e+00 -1.642937274598444048e+02
-4.612942612942612541e+00 -1.643724602685585694e+02
-4.608058608058607675e+00 -1.643202854516677291e+02
-4.603174603174602808e+00 -1.642129524179594853e+02
-4.598290598290597941e+00 -1.642040913269947282e+02
-4.593406593406593075e+00 -1.638714421215776156e+02
-4.588522588522588208e+00 -1.636248609964106038e+02
-4.583638583638583341e+00 -1.637004484804356537e+02
-4.578754578754578475e+00 -1.638779576261101738e+02
-4.573870573870573608e+00 -1.641339560287254074e+02
-4.568986568986568741e+00 -1.641472015753806772e+02
-4.564102564102563875e+00 -1.641722630439975887e+02
-4.559218559218559008e+00 -1.640530405160640157e+02
-4.554334554334554142e+00 -1.636615412485345473e+02
-4.549450549450549275e+00 -1.637256850833467183e+02
-4.544566544566544408e+00 -1.639112881552514409e+02
-4.539682539682539542e+00 -1.639186389790764338e+02
-4.534798534798534675e+00 -1.639340819444150839e+02
-4.529914529914529808e+00 -1.637508869469432682e+02
-4.525030525030524942e+00 -1.638124787055100740e+02
-4.520146520146520075e+00 -1.637440010373998405e+02
-4.515262515262515208e+00 -1.634990881946505397e+02
-4.510378510378510342e+00 -1.635531556998431313e+02
-4.505494505494505475e+00 -1.634401173521280271e+02
-4.500610500610500608e+00 -1.632262996994640503e+02
-4.495726495726495742e+00 -1.632105206969778237e+02
-4.490842490842490875e+00 -1.632291687138667271e+02
-4.485958485958486008e+00 -1.632370859492458521e+02
-4.481074481074481142e+00 -1.630417343182077161e+02
-4.476190476190476275e+00 -1.627169653968560965e+02
-4.471306471306471408e+00 -1.626438365339427321e+02
-4.466422466422466542e+00 -1.626518939352768029e+02
-4.461538461538461675e+00 -1.627719569471466912e+02
-4.456654456654456808e+00 -1.628284762121230926e+02
-4.451770451770451942e+00 -1.628305362023629641e+02
-4.446886446886447075e+00 -1.628285143692917245e+02
-4.442002442002442208e+00 -1.627413309716026788e+02
-4.437118437118437342e+00 -1.627378200503417247e+02
-4.432234432234432475e+00 -1.629812502519061752e+02
-4.427350427350427609e+00 -1.629868170318983402e+02
-4.422466422466422742e+00 -1.629138326086693667e+02
-4.417582417582417875e+00 -1.629898915643096302e+02
-4.412698412698413009e+00 -1.629687634980041366e+02
-4.407814407814408142e+00 -1.630263552166588283e+02
-4.402930402930403275e+00 -1.630695028149466737e+02
-4.398046398046398409e+00 -1.629833662274796779e+02
-4.393162393162393542e+00 -1.628541913182968415e+02
-4.388278388278388675e+00 -1.628790864683527673e+02
-4.383394383394383809e+00 -1.629639792650564516e+02
-4.378510378510378942e+00 -1.628719769788762619e+02
-4.373626373626374075e+00 -1.629437330978718705e+02
-4.368742368742368321e+00 -1.631985586818734077e+02
-4.363858363858363454e+00 -1.630947102782992886e+02
-4.358974358974358587e+00 -1.630777267645283075e+02
-4.354090354090353721e+00 -1.630145343114364493e+02
-4.349206349206348854e+00 -1.630208220844946538e+02
-4.344322344322343987e+00 -1.630430097563147740e+02
-4.339438339438339121e+00 -1.631420540247337669e+02
-4.334554334554334254e+00 -1.633995408537204526e+02
-4.329670329670329387e+00 -1.632370954754213983e+02
-4.324786324786324521e+00 -1.631302825777039800e+02
-4.319902319902319654e+00 -1.631576603192205255e+02
-4.315018315018314787e+00 -1.629785034276893896e+02
-4.310134310134309921e+00 -1.629790427869234577e+02
-4.305250305250305054e+00 -1.630167968559377414e+02
-4.300366300366300187e+00 -1.630749087478302783e+02
-4.295482295482295321e+00 -1.633309554033512256e+02
-4.290598290598290454e+00 -1.633553501183906747e+02
-4.285714285714285587e+00 -1.634705588115294006e+02
-4.280830280830280721e+00 -1.637175982713253575e+02
-4.275946275946275854e+00 -1.637915490351220171e+02
-4.271062271062270987e+00 -1.637295803813057375e+02
-4.266178266178266121e+00 -1.635401590488264389e+02
-4.261294261294261254e+00 -1.635326100147148054e+02
-4.256410256410256387e+00 -1.638820931117762711e+02
-4.251526251526251521e+00 -1.639386227512059406e+02
-4.246642246642246654e+00 -1.639205687246822549e+02
-4.241758241758241788e+00 -1.638703068198844619e+02
-4.236874236874236921e+00 -1.638175238275459549e+02
-4.231990231990232054e+00 -1.638607019498749366e+02
-4.227106227106227188e+00 -1.638545413203880230e+02
-4.222222222222222321e+00 -1.639581427840919332e+02
-4.217338217338217454e+00 -1.640374956598534482e+02
-4.212454212454212588e+00 -1.640505265006959519e+02
-4.207570207570207721e+00 -1.641770153361409541e+02
-4.202686202686202854e+00 -1.642791431233650883e+02
-4.197802197802197988e+00 -1.642841527805852309e+02
-4.192918192918193121e+00 -1.643853296977779337e+02
-4.188034188034188254e+00 -1.644473778745209529e+02
-4.183150183150183388e+00 -1.643374038748527539e+02
-4.178266178266178521e+00 -1.644886388492113838e+02
-4.173382173382173654e+00 -1.646703707132693353e+02
-4.168498168498168788e+00 -1.647010259110948311e+02
-4.163614163614163921e+00 -1.646726021847658217e+02
-4.158730158730159054e+00 -1.648238994808663165e+02
-4.153846153846154188e+00 -1.651501633340234321e+02
-4.148962148962149321e+00 -1.650731923663969951e+02
-4.144078144078144454e+00 -1.652332131805438564e+02
-4.139194139194139588e+00 -1.650870427232089526e+02
-4.134310134310134721e+00 -1.651143573962629034e+02
-4.129426129426129854e+00 -1.652668066110344398e+02
-4.124542124542124988e+00 -1.651145681438636075e+02
-4.119658119658119233e+00 -1.650351094344202352e+02
-4.114774114774114366e+00 -1.650530704045936830e+02
-4.109890109890109500e+00 -1.651021407040084910e+02
-4.105006105006104633e+00 -1.651080695699113221e+02
-4.100122100122099766e+00 -1.650545221495724775e+02
-4.095238095238094900e+00 -1.649930306701995733e+02
-4.090354090354090033e+00 -1.650603143540639053e+02
-4.085470085470085166e+00 -1.650403907622981876e+02
-4.080586080586080300e+00 -1.650476113278996877e+02
-4.075702075702075433e+00 -1.649976286549414510e+02
-4.070818070818070566e+00 -1.648989962703653589e+02
-4.065934065934065700e+00 -1.648589898151277566e+02
-4.061050061050060833e+00 -1.648786358150241256e+02
-4.056166056166055967e+00 -1.648628150546559823e+02
-4.051282051282051100e+00 -1.649087796705510129e+02
-4.046398046398046233e+00 -1.651480392526489709e+02
-4.041514041514041367e+00 -1.655100301877877769e+02
-4.036630036630036500e+00 -1.655578472158233012e+02
-4.031746031746031633e+00 -1.655834407794042136e+02
-4.026862026862026767e+00 -1.651849251378746430e+02
-4.021978021978021900e+00 -1.648417413317736475e+02
-4.017094017094017033e+00 -1.649217226741363902e+02
-4.012210012210012167e+00 -1.648712884204401234e+02
-4.007326007326007300e+00 -1.649203104134703040e+02
-4.002442002442002433e+00 -1.649327523770466826e+02
-3.997557997557997567e+00 -1.649788458518024754e+02
-3.992673992673992700e+00 -1.649214074065119462e+02
-3.987789987789987833e+00 -1.648110171484139528e+02
-3.982905982905982967e+00 -1.645955771975676498e+02
-3.978021978021978100e+00 -1.643262173251166018e+02
-3.973137973137973233e+00 -1.643417408203359287e+02
-3.968253968253968367e+00 -1.641218480467725840e+02
-3.963369963369963500e+00 -1.639517755120810421e+02
-3.958485958485958633e+00 -1.637707417707046034e+02
-3.953601953601953767e+00 -1.636856220742720325e+02
-3.948717948717948900e+00 -1.636872991198078182e+02
-3.943833943833944033e+00 -1.636552744459979749e+02
-3.938949938949939167e+00 -1.636343819757719302e+02
-3.934065934065934300e+00 -1.635299616269748242e+02
-3.929181929181929434e+00 -1.635182909798567721e+02
-3.924297924297924567e+00 -1.635280227769321186e+02
-3.919413919413919700e+00 -1.636630435703791875e+02
-3.914529914529914834e+00 -1.637335426529713516e+02
-3.909645909645909967e+00 -1.637023021434112593e+02
-3.904761904761905100e+00 -1.636778746250928691e+02
-3.899877899877900234e+00 -1.636207593986075040e+02
-3.894993894993895367e+00 -1.633481556724936183e+02
-3.890109890109890500e+00 -1.634137245305752231e+02
-3.885225885225885634e+00 -1.635305732316579110e+02
-3.880341880341880767e+00 -1.635608465089073320e+02
-3.875457875457875900e+00 -1.638159970046851583e+02
-3.870573870573870146e+00 -1.639547744380510892e+02
-3.865689865689865279e+00 -1.639037344119162469e+02
-3.860805860805860412e+00 -1.637489852557570771e+02
-3.855921855921855546e+00 -1.637297087747687101e+02
-3.851037851037850679e+00 -1.637817703984815410e+02
-3.846153846153845812e+00 -1.636806384722933672e+02
-3.841269841269840946e+00 -1.635450072246558193e+02
-3.836385836385836079e+00 -1.635445049049144188e+02
-3.831501831501831212e+00 -1.634176021461847768e+02
-3.826617826617826346e+00 -1.632635749551370452e+02
-3.821733821733821479e+00 -1.629131057118968613e+02
-3.816849816849816612e+00 -1.627140552991696438e+02
-3.811965811965811746e+00 -1.627200502777329802e+02
-3.807081807081806879e+00 -1.629623462837615477e+02
-3.802197802197802012e+00 -1.630287650587484336e+02
-3.797313797313797146e+00 -1.625009714064258048e+02
-3.792429792429792279e+00 -1.622570413312952837e+02
-3.787545787545787412e+00 -1.622581437626091372e+02
-3.782661782661782546e+00 -1.622544188915840380e+02
-3.777777777777777679e+00 -1.622539209817439598e+02
-3.772893772893772812e+00 -1.622288228692932535e+02
-3.768009768009767946e+00 -1.621273434352603431e+02
-3.763125763125763079e+00 -1.619541022151799154e+02
-3.758241758241758212e+00 -1.619189879476112992e+02
-3.753357753357753346e+00 -1.618417958323519485e+02
-3.748473748473748479e+00 -1.619401320135356173e+02
-3.743589743589743613e+00 -1.620878214269156388e+02
-3.738705738705738746e+00 -1.621509713070456087e+02
-3.733821733821733879e+00 -1.621199698448464801e+02
-3.728937728937729013e+00 -1.620510817357073847e+02
-3.724053724053724146e+00 -1.620676805436413019e+02
-3.719169719169719279e+00 -1.620939496511613243e+02
-3.714285714285714413e+00 -1.621547695677967909e+02
-3.709401709401709546e+00 -1.621582467729720349e+02
-3.704517704517704679e+00 -1.621426516929581112e+02
-3.699633699633699813e+00 -1.621571867657560233e+02
-3.694749694749694946e+00 -1.621575465044281543e+02
-3.689865689865690079e+00 -1.621699419321509481e+02
-3.684981684981685213e+00 -1.622670885333985495e+02
-3.680097680097680346e+00 -1.623077117142860288e+02
-3.675213675213675479e+00 -1.624019372166016240e+02
-3.670329670329670613e+00 -1.624144290931550643e+02
-3.665445665445665746e+00 -1.624931703107236558e+02
-3.660561660561660879e+00 -1.624622657141655964e+02
-3.655677655677656013e+00 -1.623856944270865483e+02
-3.650793650793651146e+00 -1.623896792610545390e+02
-3.645909645909646279e+00 -1.624485928003979041e+02
-3.641025641025641413e+00 -1.625635458150738373e+02
-3.636141636141636546e+00 -1.624154631036903993e+02
-3.631257631257631679e+00 -1.623557822340752068e+02
-3.626373626373626813e+00 -1.624482196973582120e+02
-3.621489621489621058e+00 -1.625501295321783459e+02
-3.616605616605616191e+00 -1.625552827072088746e+02
-3.611721611721611325e+00 -1.627039106288270602e+02
-3.606837606837606458e+00 -1.628034684715443063e+02
-3.601953601953601591e+00 -1.631414843765679734e+02
-3.597069597069596725e+00 -1.632860024841524478e+02
-3.592185592185591858e+00 -1.632615001106785257e+02
-3.587301587301586991e+00 -1.632307213829521402e+02
-3.582417582417582125e+00 -1.633834429946682576e+02
-3.577533577533577258e+00 -1.640540259833973380e+02
-3.572649572649572391e+00 -1.643580598731816451e+02
-3.567765567765567525e+00 -1.641072719675845519e+02
-3.562881562881562658e+00 -1.639044669637464153e+02
-3.557997557997557792e+00 -1.639097664082003689e+02
-3.553113553113552925e+00 -1.636320984827412985e+02
-3.548229548229548058e+00 -1.636682775983659326e+02
-3.543345543345543192e+00 -1.639738050466391144e+02
-3.538461538461538325e+00 -1.637870077200415437e+02
-3.533577533577533458e+00 -1.636050082093407525e+02
-3.528693528693528592e+00 -1.636495252897853447e+02
-3.523809523809523725e+00 -1.635516768704280253e+02
-3.518925518925518858e+00 -1.635036729493539553e+02
-3.514041514041513992e+00 -1.635919809110342271e+02
-3.509157509157509125e+00 -1.635103969155445611e+02
-3.504273504273504258e+00 -1.634955048764467449e+02
-3.499389499389499392e+00 -1.634030218631160665e+02
-3.494505494505494525e+00 -1.631472049671932893e+02
-3.489621489621489658e+00 -1.630175549279172174e+02
-3.484737484737484792e+00 -1.629224962695431032e+02
-3.479853479853479925e+00 -1.628104323496871189e+02
-3.474969474969475058e+00 -1.628033855543295942e+02
-3.470085470085470192e+00 -1.627575620886822776e+02
-3.465201465201465325e+00 -1.626099623437410742e+02
-3.460317460317460458e+00 -1.624440338355757092e+02
-3.455433455433455592e+00 -1.624234689414799675e+02
-3.450549450549450725e+00 -1.624841822226789532e+02
-3.445665445665445858e+00 -1.624897985417387929e+02
-3.440781440781440992e+00 -1.624584186926953180e+02
-3.435897435897436125e+00 -1.624082565096462645e+02
-3.431013431013431259e+00 -1.624069464876741620e+02
-3.426129426129426392e+00 -1.623563513459430681e+02
-3.421245421245421525e+00 -1.623949336712497598e+02
-3.416361416361416659e+00 -1.625107298799500199e+02
-3.411477411477411792e+00 -1.625618512730476368e+02
-3.406593406593406925e+00 -1.624960894866727017e+02
-3.401709401709402059e+00 -1.623873561517148687e+02
-3.396825396825397192e+00 -1.623026232122685428e+02
-3.391941391941392325e+00 -1.622570340173863883e+02
-3.387057387057387459e+00 -1.623080470701735578e+02
-3.382173382173382592e+00 -1.622331893148497102e+02
-3.377289377289377725e+00 -1.622276180054798260e+02
-3.372405372405371971e+00 -1.622370313260607304e+02
-3.367521367521367104e+00 -1.621677902091771273e+02
-3.362637362637362237e+00 -1.621362489736394537e+02
-3.357753357753357371e+00 -1.621175333408303914e+02
-3.352869352869352504e+00 -1.621835551566644540e+02
-3.347985347985347637e+00 -1.623384131864972630e+02
-3.343101343101342771e+00 -1.624649179122674525e+02
-3.338217338217337904e+00 -1.623865996019683280e+02
-3.333333333333333037e+00 -1.626424008847728828e+02
-3.328449328449328171e+00 -1.626852354335491668e+02
-3.323565323565323304e+00 -1.627479504340857090e+02
-3.318681318681318437e+00 -1.631014576322752134e+02
-3.313797313797313571e+00 -1.631511095502593207e+02
-3.308913308913308704e+00 -1.630405228815911016e+02
-3.304029304029303837e+00 -1.631598851572875333e+02
-3.299145299145298971e+00 -1.633131676821467977e+02
-3.294261294261294104e+00 -1.633508443678852302e+02
-3.289377289377289237e+00 -1.635134481383930165e+02
-3.284493284493284371e+00 -1.635214450770586154e+02
-3.279609279609279504e+00 -1.636105658247614940e+02
-3.274725274725274637e+00 -1.639322852377032120e+02
-3.269841269841269771e+00 -1.641612387719658557e+02
-3.264957264957264904e+00 -1.642398302498443741e+02
-3.260073260073260037e+00 -1.642228518243169617e+02
-3.255189255189255171e+00 -1.641221736547172156e+02
-3.250305250305250304e+00 -1.640549989382719218e+02
-3.245421245421245438e+00 -1.641971352410483576e+02
-3.240537240537240571e+00 -1.644574559271825365e+02
-3.235653235653235704e+00 -1.647361810742821149e+02
-3.230769230769230838e+00 -1.647930624081442659e+02
-3.225885225885225971e+00 -1.647351981622374524e+02
-3.221001221001221104e+00 -1.649279591914240086e+02
-3.216117216117216238e+00 -1.651239475864673238e+02
-3.211233211233211371e+00 -1.651005029933984360e+02
-3.206349206349206504e+00 -1.650485448719862518e+02
-3.201465201465201638e+00 -1.648151490249188100e+02
-3.196581196581196771e+00 -1.648004558885706388e+02
-3.191697191697191904e+00 -1.648481894403745684e+02
-3.186813186813187038e+00 -1.649085350551234228e+02
-3.181929181929182171e+00 -1.648178743343129611e+02
-3.177045177045177304e+00 -1.645791808458425010e+02
-3.172161172161172438e+00 -1.643701982051481423e+02
-3.167277167277167571e+00 -1.642703441788768544e+02
-3.162393162393162704e+00 -1.642316468252776076e+02
-3.157509157509157838e+00 -1.643138788672459896e+02
-3.152625152625152971e+00 -1.642964315156186785e+02
-3.147741147741148104e+00 -1.643206811408014119e+02
-3.142857142857143238e+00 -1.641462261522436847e+02
-3.137973137973138371e+00 -1.640619872188841839e+02
-3.133089133089133504e+00 -1.640390602389484513e+02
-3.128205128205128638e+00 -1.640292456200816673e+02
-3.123321123321122883e+00 -1.640518448729984584e+02
-3.118437118437118016e+00 -1.641375364396611758e+02
-3.113553113553113150e+00 -1.641275637475868052e+02
-3.108669108669108283e+00 -1.640811284364269511e+02
-3.103785103785103416e+00 -1.640316121517818715e+02
-3.098901098901098550e+00 -1.640454090379176932e+02
-3.094017094017093683e+00 -1.642394791854705716e+02
-3.089133089133088816e+00 -1.642492441281735864e+02
-3.084249084249083950e+00 -1.642143321219240306e+02
-3.079365079365079083e+00 -1.642053169891835296e+02
-3.074481074481074216e+00 -1.642171770658579248e+02
-3.069597069597069350e+00 -1.642010358288496263e+02
-3.064713064713064483e+00 -1.640600502072899474e+02
-3.059829059829059617e+00 -1.639222132644447356e+02
-3.054945054945054750e+00 -1.638994489862756438e+02
-3.050061050061049883e+00 -1.637484852998585154e+02
-3.045177045177045017e+00 -1.637802261418663079e+02
-3.040293040293040150e+00 -1.638816143370975169e+02
-3.035409035409035283e+00 -1.638618835095977602e+02
-3.030525030525030417e+00 -1.639515200436505609e+02
-3.025641025641025550e+00 -1.639228284884835602e+02
-3.020757020757020683e+00 -1.639479153463507544e+02
-3.015873015873015817e+00 -1.639667893486753201e+02
-3.010989010989010950e+00 -1.639616246208705661e+02
-3.006105006105006083e+00 -1.639369233195379820e+02
-3.001221001221001217e+00 -1.638368948726960070e+02
-2.996336996336996350e+00 -1.638085779185990987e+02
-2.991452991452991483e+00 -1.637564953186947321e+02
-2.986568986568986617e+00 -1.638448282998696186e+02
-2.981684981684981750e+00 -1.640117997179369524e+02
-2.976800976800976883e+00 -1.641050817466565377e+02
-2.971916971916972017e+00 -1.640873902479966944e+02
-2.967032967032967150e+00 -1.640899676016346689e+02
-2.962148962148962283e+00 -1.642087189807339769e+02
-2.957264957264957417e+00 -1.643153971023837130e+02
-2.952380952380952550e+00 -1.645469871946069418e+02
-2.947496947496947683e+00 -1.645189433723365369e+02
-2.942612942612942817e+00 -1.646206079122179631e+02
-2.937728937728937950e+00 -1.645537912496799038e+02
-2.932844932844933084e+00 -1.644553506833343022e+02
-2.927960927960928217e+00 -1.645497232609517653e+02
-2.923076923076923350e+00 -1.648094449742923757e+02
-2.918192918192918484e+00 -1.649478733990135879e+02
-2.913308913308913617e+00 -1.649804290927693557e+02
-2.908424908424908750e+00 -1.649181493063172184e+02
-2.903540903540903884e+00 -1.646121816243991134e+02
-2.898656898656899017e+00 -1.644752717122440515e+02
-2.893772893772894150e+00 -1.643320836797130653e+02
-2.888888888888889284e+00 -1.643375887705348646e+02
-2.884004884004884417e+00 -1.644262169612332514e+02
-2.879120879120879550e+00 -1.642937563108646941e+02
-2.874236874236874684e+00 -1.642958809351273715e+02
-2.869352869352868929e+00 -1.643699830142217593e+02
-2.864468864468864062e+00 -1.642464820884590893e+02
-2.859584859584859196e+00 -1.641697672445746718e+02
-2.854700854700854329e+00 -1.637519450568629225e+02
-2.849816849816849462e+00 -1.634738477552257336e+02
-2.844932844932844596e+00 -1.636021560463673836e+02
-2.840048840048839729e+00 -1.636621676012213129e+02
-2.835164835164834862e+00 -1.636086966616545055e+02
-2.830280830280829996e+00 -1.636595115505075171e+02
-2.825396825396825129e+00 -1.636643931582804044e+02
-2.820512820512820262e+00 -1.636200892655173504e+02
-2.815628815628815396e+00 -1.634774565760429255e+02
-2.810744810744810529e+00 -1.633690819074596163e+02
-2.805860805860805662e+00 -1.633274492271098381e+02
-2.800976800976800796e+00 -1.632717617749380850e+02
-2.796092796092795929e+00 -1.632752051209572528e+02
-2.791208791208791062e+00 -1.632592207732065219e+02
-2.786324786324786196e+00 -1.633364582528807887e+02
-2.781440781440781329e+00 -1.634263968577093920e+02
-2.776556776556776462e+00 -1.633477816978789292e+02
-2.771672771672771596e+00 -1.632772696150369711e+02
-2.766788766788766729e+00 -1.632114738602098214e+02
-2.761904761904761862e+00 -1.632105204549580435e+02
-2.757020757020756996e+00 -1.632061005741235533e+02
-2.752136752136752129e+00 -1.632028324789959015e+02
-2.747252747252747263e+00 -1.631987470303829184e+02
-2.742368742368742396e+00 -1.631996494476850899e+02
-2.737484737484737529e+00 -1.632384873761195365e+02
-2.732600732600732663e+00 -1.632316834977232816e+02
-2.727716727716727796e+00 -1.633421303143211674e+02
-2.722832722832722929e+00 -1.633387773861977905e+02
-2.717948717948718063e+00 -1.633954234019910530e+02
-2.713064713064713196e+00 -1.634307515875168804e+02
-2.708180708180708329e+00 -1.633747480434402348e+02
-2.703296703296703463e+00 -1.633549663642239125e+02
-2.698412698412698596e+00 -1.631094342541527453e+02
-2.693528693528693729e+00 -1.629519563656259322e+02
-2.688644688644688863e+00 -1.630004537016986319e+02
-2.683760683760683996e+00 -1.632275600650042975e+02
-2.678876678876679129e+00 -1.633669397851443819e+02
-2.673992673992674263e+00 -1.635167982985273056e+02
-2.669108669108669396e+00 -1.636456272481311771e+02
-2.664224664224664529e+00 -1.636079729281560731e+02
-2.659340659340659663e+00 -1.637344341217855685e+02
-2.654456654456654796e+00 -1.637376734956185658e+02
-2.649572649572649929e+00 -1.637294560557347154e+02
-2.644688644688645063e+00 -1.637973458290325652e+02
-2.639804639804640196e+00 -1.637923282380189107e+02
-2.634920634920635329e+00 -1.641308371052759298e+02
-2.630036630036630463e+00 -1.642725657692309937e+02
-2.625152625152625596e+00 -1.638868137419116522e+02
-2.620268620268619841e+00 -1.636846136056530838e+02
-2.615384615384614975e+00 -1.636830999728086340e+02
-2.610500610500610108e+00 -1.637608169397649931e+02
-2.605616605616605241e+00 -1.637850018530175475e+02
-2.600732600732600375e+00 -1.638765949505196886e+02
-2.595848595848595508e+00 -1.640882948975840918e+02
-2.590964590964590641e+00 -1.640916177506281883e+02
-2.586080586080585775e+00 -1.641131232300025431e+02
-2.581196581196580908e+00 -1.641982253429626155e+02
-2.576312576312576041e+00 -1.642309945482074625e+02
-2.571428571428571175e+00 -1.642461594271955789e+02
-2.566544566544566308e+00 -1.642084027387806771e+02
-2.561660561660561441e+00 -1.641688396264618746e+02
-2.556776556776556575e+00 -1.642593608156919061e+02
-2.551892551892551708e+00 -1.644121150840840357e+02
-2.547008547008546842e+00 -1.644198227910931678e+02
-2.542124542124541975e+00 -1.642558072918660343e+02
-2.537240537240537108e+00 -1.641629513113117866e+02
-2.532356532356532242e+00 -1.641915368375519506e+02
-2.527472527472527375e+00 -1.642436813203059103e+02
-2.522588522588522508e+00 -1.642934436283138098e+02
-2.517704517704517642e+00 -1.642722764699801701e+02
-2.512820512820512775e+00 -1.642174213384120662e+02
-2.507936507936507908e+00 -1.641798190568742655e+02
-2.503052503052503042e+00 -1.641904069581344174e+02
-2.498168498168498175e+00 -1.640593696715715737e+02
-2.493284493284493308e+00 -1.641284049003866699e+02
-2.488400488400488442e+00 -1.641595003012897109e+02
-2.483516483516483575e+00 -1.641909270879421285e+02
-2.478632478632478708e+00 -1.645144239363190195e+02
-2.473748473748473842e+00 -1.647302122785731058e+02
-2.468864468864468975e+00 -1.647388773656317369e+02
-2.463980463980464108e+00 -1.647319823800538359e+02
-2.459096459096459242e+00 -1.646774741058239897e+02
-2.454212454212454375e+00 -1.645055046075891880e+02
-2.449328449328449508e+00 -1.644745524564987420e+02
-2.444444444444444642e+00 -1.645553788806532225e+02
-2.439560439560439775e+00 -1.645516660869436976e+02
-2.434676434676434909e+00 -1.644567622252860133e+02
-2.429792429792430042e+00 -1.642940233179296570e+02
-2.424908424908425175e+00 -1.642229560566360078e+02
-2.420024420024420309e+00 -1.642975866230399333e+02
-2.415140415140415442e+00 -1.643681322196256644e+02
-2.410256410256410575e+00 -1.645512298646009981e+02
-2.405372405372405709e+00 -1.649774146773110317e+02
-2.400488400488400842e+00 -1.653255165896139829e+02
-2.395604395604395975e+00 -1.654200714394329736e+02
-2.390720390720391109e+00 -1.653127741585294643e+02
-2.385836385836386242e+00 -1.652761955332168782e+02
-2.380952380952381375e+00 -1.652585253845131490e+02
-2.376068376068376509e+00 -1.653580867666956351e+02
-2.371184371184370754e+00 -1.656019044185408688e+02
-2.366300366300365887e+00 -1.657650419260332626e+02
-2.361416361416361021e+00 -1.655894678444968804e+02
-2.356532356532356154e+00 -1.652749903341891127e+02
-2.351648351648351287e+00 -1.651441558086374073e+02
-2.346764346764346421e+00 -1.651352448801667379e+02
-2.341880341880341554e+00 -1.652818073625032866e+02
-2.336996336996336687e+00 -1.653568393761098321e+02
-2.332112332112331821e+00 -1.653437784782139488e+02
-2.327228327228326954e+00 -1.654540588390673292e+02
-2.322344322344322087e+00 -1.657079781724040686e+02
-2.317460317460317221e+00 -1.657056363591167099e+02
-2.312576312576312354e+00 -1.655081391933023554e+02
-2.307692307692307487e+00 -1.654240976888002024e+02
-2.302808302808302621e+00 -1.655209784764451797e+02
-2.297924297924297754e+00 -1.657160291842440074e+02
-2.293040293040292887e+00 -1.655286168148030015e+02
-2.288156288156288021e+00 -1.653696030373618555e+02
-2.283272283272283154e+00 -1.654004273019215248e+02
-2.278388278388278287e+00 -1.655260040450349663e+02
-2.273504273504273421e+00 -1.655201638828104365e+02
-2.268620268620268554e+00 -1.655926541200212228e+02
-2.263736263736263687e+00 -1.655169218609399877e+02
-2.258852258852258821e+00 -1.652564452371585446e+02
-2.253968253968253954e+00 -1.651551040284894327e+02
-2.249084249084249088e+00 -1.651691191155329079e+02
-2.244200244200244221e+00 -1.650797662910138968e+02
-2.239316239316239354e+00 -1.649258361714541934e+02
-2.234432234432234488e+00 -1.650313725160741569e+02
-2.229548229548229621e+00 -1.650743502991264222e+02
-2.224664224664224754e+00 -1.649884089640782463e+02
-2.219780219780219888e+00 -1.649701327848539734e+02
-2.214896214896215021e+00 -1.650842589079866514e+02
-2.210012210012210154e+00 -1.652856613142377569e+02
-2.205128205128205288e+00 -1.654018709168848318e+02
-2.200244200244200421e+00 -1.653324414933833850e+02
-2.195360195360195554e+00 -1.653463435807431665e+02
-2.190476190476190688e+00 -1.653149885178960403e+02
-2.185592185592185821e+00 -1.653331622932172706e+02
-2.180708180708180954e+00 -1.653366338016926136e+02
-2.175824175824176088e+00 -1.653224108445646152e+02
-2.170940170940171221e+00 -1.654541878975512077e+02
-2.166056166056166354e+00 -1.655183991121077440e+02
-2.161172161172161488e+00 -1.652556502164890730e+02
-2.156288156288156621e+00 -1.645284354640114373e+02
-2.151404151404151754e+00 -1.642856606879934134e+02
-2.146520146520146888e+00 -1.642935879960318744e+02
-2.141636141636142021e+00 -1.644506101531100057e+02
-2.136752136752137154e+00 -1.646909005633945640e+02
-2.131868131868132288e+00 -1.647892687346522393e+02
-2.126984126984127421e+00 -1.648042349878275559e+02
-2.122100122100121666e+00 -1.647364398810733519e+02
-2.117216117216116800e+00 -1.642588956834543694e+02
-2.112332112332111933e+00 -1.640042097534795857e+02
-2.107448107448107066e+00 -1.639870490291966121e+02
-2.102564102564102200e+00 -1.639257465418773450e+02
-2.097680097680097333e+00 -1.640194466374591968e+02
-2.092796092796092466e+00 -1.640959412391228796e+02
-2.087912087912087600e+00 -1.641141126959385304e+02
-2.083028083028082733e+00 -1.638608929517696993e+02
-2.078144078144077866e+00 -1.638493306988357858e+02
-2.073260073260073000e+00 -1.640441807369777223e+02
-2.068376068376068133e+00 -1.641723140089339665e+02
-2.063492063492063266e+00 -1.641538988585940899e+02
-2.058608058608058400e+00 -1.642021780286362969e+02
-2.053724053724053533e+00 -1.639855418627021493e+02
-2.048840048840048667e+00 -1.638209030800375388e+02
-2.043956043956043800e+00 -1.638409466951380011e+02
-2.039072039072038933e+00 -1.639587931351019847e+02
-2.034188034188034067e+00 -1.640465328182125404e+02
-2.029304029304029200e+00 -1.640239512219126823e+02
-2.024420024420024333e+00 -1.639107664990717979e+02
-2.019536019536019467e+00 -1.639802333727238022e+02
-2.014652014652014600e+00 -1.638995481191152237e+02
-2.009768009768009733e+00 -1.634664247577684648e+02
-2.004884004884004867e+00 -1.634799752856662849e+02
-2.000000000000000000e+00 -1.633556627317837524e+02
-1.995115995115995133e+00 -1.632020096556078670e+02
-1.990231990231990267e+00 -1.632682471325929896e+02
-1.985347985347985400e+00 -1.633095927765275235e+02
-1.980463980463980533e+00 -1.633730585559273152e+02
-1.975579975579975667e+00 -1.633695592422094478e+02
-1.970695970695970800e+00 -1.633919352458356684e+02
-1.965811965811965933e+00 -1.633170025718795273e+02
-1.960927960927961067e+00 -1.632877019382703452e+02
-1.956043956043956200e+00 -1.633091767930266087e+02
-1.951159951159951333e+00 -1.632958894494503852e+02
-1.946275946275946467e+00 -1.632934372327435995e+02
-1.941391941391941600e+00 -1.634799201765131897e+02
-1.936507936507936734e+00 -1.640278752671591747e+02
-1.931623931623931867e+00 -1.641979777196897032e+02
-1.926739926739927000e+00 -1.641435469410104702e+02
-1.921855921855922134e+00 -1.641506803622420136e+02
-1.916971916971917267e+00 -1.641585977760692572e+02
-1.912087912087912400e+00 -1.641640760047976926e+02
-1.907203907203907534e+00 -1.641716464449309569e+02
-1.902319902319902667e+00 -1.641995140648344602e+02
-1.897435897435897800e+00 -1.646294411046737309e+02
-1.892551892551892934e+00 -1.648640290106959867e+02
-1.887667887667888067e+00 -1.648847002193560343e+02
-1.882783882783883200e+00 -1.649723902477763033e+02
-1.877899877899878334e+00 -1.649320099147573728e+02
-1.873015873015873467e+00 -1.647599905084929901e+02
-1.868131868131868600e+00 -1.647349844760789495e+02
-1.863247863247863734e+00 -1.649683488630313093e+02
-1.858363858363858867e+00 -1.647907979592946788e+02
-1.853479853479854000e+00 -1.646815725431006854e+02
-1.848595848595849134e+00 -1.646307746251977164e+02
-1.843711843711844267e+00 -1.644344502704569209e+02
-1.838827838827839400e+00 -1.640471637056954535e+02
-1.833943833943834534e+00 -1.641323925183127415e+02
-1.829059829059829667e+00 -1.642358015809135736e+02
-1.824175824175824800e+00 -1.640708418802452684e+02
-1.819291819291819934e+00 -1.638632889242053636e+02
-1.814407814407815067e+00 -1.638012954992822756e+02
-1.809523809523810201e+00 -1.637903371824057785e+02
-1.804639804639805334e+00 -1.638016115482799364e+02
-1.799755799755800467e+00 -1.638021652116282212e+02
-1.794871794871795601e+00 -1.638230980631046805e+02
-1.789987789987790734e+00 -1.640253928650707849e+02
-1.785103785103785867e+00 -1.640021234430086565e+02
-1.780219780219781001e+00 -1.641856058064438173e+02
-1.775335775335776134e+00 -1.643690206193821268e+02
-1.770451770451771267e+00 -1.642472447817432339e+02
-1.765567765567766401e+00 -1.642624430767154990e+02
-1.760683760683761534e+00 -1.641582908776399847e+02
-1.755799755799756667e+00 -1.640516616437949438e+02
-1.750915750915751801e+00 -1.640532796169310075e+02
-1.746031746031745158e+00 -1.641421673607609932e+02
-1.741147741147740291e+00 -1.639536131506734478e+02
-1.736263736263735424e+00 -1.638179883006128819e+02
-1.731379731379730558e+00 -1.638038479118962698e+02
-1.726495726495725691e+00 -1.636816976441691622e+02
-1.721611721611720824e+00 -1.635838211991445519e+02
-1.716727716727715958e+00 -1.633241887964642274e+02
-1.711843711843711091e+00 -1.630975793533314970e+02
-1.706959706959706224e+00 -1.629926725637020013e+02
-1.702075702075701358e+00 -1.627532732363164030e+02
-1.697191697191696491e+00 -1.625238945721568768e+02
-1.692307692307691624e+00 -1.625156173506524908e+02
-1.687423687423686758e+00 -1.625181330543826164e+02
-1.682539682539681891e+00 -1.625243772327822001e+02
-1.677655677655677025e+00 -1.625054084951705136e+02
-1.672771672771672158e+00 -1.623262919338951065e+02
-1.667887667887667291e+00 -1.621472822514394636e+02
-1.663003663003662425e+00 -1.621441554261302826e+02
-1.658119658119657558e+00 -1.620381687844488283e+02
-1.653235653235652691e+00 -1.621133400734193231e+02
-1.648351648351647825e+00 -1.621469766588385255e+02
-1.643467643467642958e+00 -1.621268528407384792e+02
-1.638583638583638091e+00 -1.621440333649750301e+02
-1.633699633699633225e+00 -1.621461873144839672e+02
-1.628815628815628358e+00 -1.621493899972612951e+02
-1.623931623931623491e+00 -1.622937084855778096e+02
-1.619047619047618625e+00 -1.624210799940350398e+02
-1.614163614163613758e+00 -1.624786434056162534e+02
-1.609279609279608891e+00 -1.624545229578890257e+02
-1.604395604395604025e+00 -1.624311720162970119e+02
-1.599511599511599158e+00 -1.625855944304472587e+02
-1.594627594627594291e+00 -1.626100751445454762e+02
-1.589743589743589425e+00 -1.625832864491795533e+02
-1.584859584859584558e+00 -1.626906919498535160e+02
-1.579975579975579691e+00 -1.626436229143764649e+02
-1.575091575091574825e+00 -1.625378855325971017e+02
-1.570207570207569958e+00 -1.626371382479115084e+02
-1.565323565323565091e+00 -1.626336598557134607e+02
-1.560439560439560225e+00 -1.625920906856052568e+02
-1.555555555555555358e+00 -1.625889059385481517e+02
-1.550671550671550492e+00 -1.626405526107218691e+02
-1.545787545787545625e+00 -1.626205235602821517e+02
-1.540903540903540758e+00 -1.626680505943350568e+02
-1.536019536019535892e+00 -1.627194012685808104e+02
-1.531135531135531025e+00 -1.625788126100586624e+02
-1.526251526251526158e+00 -1.624697050667481335e+02
-1.521367521367521292e+00 -1.625816670633894887e+02
-1.516483516483516425e+00 -1.626411510192377250e+02
-1.511599511599511558e+00 -1.625764649490670877e+02
-1.506715506715506692e+00 -1.625850538358108679e+02
-1.501831501831501825e+00 -1.626562669253203239e+02
-1.496947496947496958e+00 -1.628998535588512482e+02
-1.492063492063492092e+00 -1.631628248883141623e+02
-1.487179487179487225e+00 -1.633064929511917569e+02
-1.482295482295482358e+00 -1.634759863528485369e+02
-1.477411477411477492e+00 -1.636825496705947671e+02
-1.472527472527472625e+00 -1.637131820588856499e+02
-1.467643467643467758e+00 -1.637032253634186532e+02
-1.462759462759462892e+00 -1.637050486463608934e+02
-1.457875457875458025e+00 -1.637251572793070977e+02
-1.452991452991453158e+00 -1.638696834281648478e+02
-1.448107448107448292e+00 -1.640489119377249381e+02
-1.443223443223443425e+00 -1.640401329763770946e+02
-1.438339438339438559e+00 -1.642200708715431290e+02
-1.433455433455433692e+00 -1.643016597894680899e+02
-1.428571428571428825e+00 -1.642967161480437710e+02
-1.423687423687423959e+00 -1.642878611635808284e+02
-1.418803418803419092e+00 -1.643578264559186550e+02
-1.413919413919414225e+00 -1.644421992964831816e+02
-1.409035409035409359e+00 -1.644475616446629260e+02
-1.404151404151404492e+00 -1.644427540826384302e+02
-1.399267399267399625e+00 -1.645923406215509033e+02
-1.394383394383394759e+00 -1.645896896216350456e+02
-1.389499389499389892e+00 -1.647087961554988738e+02
-1.384615384615385025e+00 -1.647143999554978393e+02
-1.379731379731380159e+00 -1.646099780600111444e+02
-1.374847374847375292e+00 -1.645781911512415832e+02
-1.369963369963370425e+00 -1.644246427231634584e+02
-1.365079365079365559e+00 -1.644233654907570212e+02
-1.360195360195360692e+00 -1.645259800166871287e+02
-1.355311355311355825e+00 -1.647909987335412438e+02
-1.350427350427350959e+00 -1.649742938346709593e+02
-1.345543345543346092e+00 -1.648673375116856619e+02
-1.340659340659341225e+00 -1.648493866344156231e+02
-1.335775335775336359e+00 -1.649317991015786902e+02
-1.330891330891331492e+00 -1.649333666678998043e+02
-1.326007326007326625e+00 -1.649680988207489634e+02
-1.321123321123321759e+00 -1.650032686800629449e+02
-1.316239316239316892e+00 -1.650324036725109522e+02
-1.311355311355312026e+00 -1.652131762144394997e+02
-1.306471306471307159e+00 -1.654296635752050975e+02
-1.301587301587302292e+00 -1.654907655976402054e+02
-1.296703296703297426e+00 -1.652091808323558553e+02
-1.291819291819292559e+00 -1.647133638992626459e+02
-1.286935286935287692e+00 -1.644412995729397835e+02
-1.282051282051282826e+00 -1.642071496910448332e+02
-1.277167277167277959e+00 -1.640258864875937661e+02
-1.272283272283273092e+00 -1.639154018019930845e+02
-1.267399267399268226e+00 -1.637537665404019833e+02
-1.262515262515263359e+00 -1.638239488865156659e+02
-1.257631257631258492e+00 -1.638150270456248450e+02
-1.252747252747253626e+00 -1.636300627264533318e+02
-1.247863247863246983e+00 -1.635536936887594095e+02
-1.242979242979242116e+00 -1.633621895063167813e+02
-1.238095238095237249e+00 -1.633965396668643848e+02
-1.233211233211232383e+00 -1.633401851088864873e+02
-1.228327228327227516e+00 -1.633596099466068949e+02
-1.223443223443222649e+00 -1.632839167824537867e+02
-1.218559218559217783e+00 -1.631759029110390316e+02
-1.213675213675212916e+00 -1.631933334043659727e+02
-1.208791208791208049e+00 -1.631918567150091519e+02
-1.203907203907203183e+00 -1.632223395300241293e+02
-1.199023199023198316e+00 -1.631655319047924877e+02
-1.194139194139193449e+00 -1.631555698035963360e+02
-1.189255189255188583e+00 -1.631934489595277569e+02
-1.184371184371183716e+00 -1.631867638682232098e+02
-1.179487179487178850e+00 -1.631123530200885625e+02
-1.174603174603173983e+00 -1.630142964990732821e+02
-1.169719169719169116e+00 -1.628747307803095055e+02
-1.164835164835164250e+00 -1.630415013555286237e+02
-1.159951159951159383e+00 -1.631601818047813879e+02
-1.155067155067154516e+00 -1.631923162887493390e+02
-1.150183150183149650e+00 -1.632937924880865808e+02
-1.145299145299144783e+00 -1.633100193195537315e+02
-1.140415140415139916e+00 -1.632891433701493611e+02
-1.135531135531135050e+00 -1.632294290555265377e+02
-1.130647130647130183e+00 -1.632296559012070816e+02
-1.125763125763125316e+00 -1.631957938046382992e+02
-1.120879120879120450e+00 -1.631571617998334318e+02
-1.115995115995115583e+00 -1.631564329468577057e+02
-1.111111111111110716e+00 -1.631395854685947882e+02
-1.106227106227105850e+00 -1.630991302338209152e+02
-1.101343101343100983e+00 -1.630422984108378444e+02
-1.096459096459096116e+00 -1.630541908077354378e+02
-1.091575091575091250e+00 -1.630861579554660068e+02
-1.086691086691086383e+00 -1.630197405065882492e+02
-1.081807081807081516e+00 -1.627375054894450841e+02
-1.076923076923076650e+00 -1.628612379663136096e+02
-1.072039072039071783e+00 -1.632563652859926719e+02
-1.067155067155066916e+00 -1.633777126004398497e+02
-1.062271062271062050e+00 -1.629664259588701611e+02
-1.057387057387057183e+00 -1.629141686551113821e+02
-1.052503052503052317e+00 -1.629404631181578225e+02
-1.047619047619047450e+00 -1.629893913249263733e+02
-1.042735042735042583e+00 -1.629904866600781475e+02
-1.037851037851037717e+00 -1.629597127948303807e+02
-1.032967032967032850e+00 -1.631224878399802378e+02
-1.028083028083027983e+00 -1.631953405262909484e+02
-1.023199023199023117e+00 -1.633796830656794441e+02
-1.018315018315018250e+00 -1.632787110895880005e+02
-1.013431013431013383e+00 -1.632836749302128965e+02
-1.008547008547008517e+00 -1.632241585130431645e+02
-1.003663003663003650e+00 -1.632903607614242958e+02
-9.987789987789987833e-01 -1.632045608933501342e+02
-9.938949938949939167e-01 -1.630493607838030243e+02
-9.890109890109890500e-01 -1.629205017811275411e+02
-9.841269841269841834e-01 -1.627880739563531165e+02
-9.792429792429793167e-01 -1.628953097472597449e+02
-9.743589743589744501e-01 -1.628870693137178591e+02
-9.694749694749695834e-01 -1.627890169977421237e+02
-9.645909645909647168e-01 -1.626648029761130658e+02
-9.597069597069598501e-01 -1.625740729434530749e+02
-9.548229548229549835e-01 -1.626635363783252615e+02
-9.499389499389501168e-01 -1.628071773269255402e+02
-9.450549450549452501e-01 -1.628437309249690657e+02
-9.401709401709403835e-01 -1.627951491007397351e+02
-9.352869352869355168e-01 -1.627981289279298380e+02
-9.304029304029306502e-01 -1.628444692575626789e+02
-9.255189255189257835e-01 -1.627576579678615758e+02
-9.206349206349209169e-01 -1.627620113992274753e+02
-9.157509157509160502e-01 -1.628164369002126932e+02
-9.108669108669111836e-01 -1.626202967987832722e+02
-9.059829059829063169e-01 -1.626089033077804515e+02
-9.010989010989014503e-01 -1.626808443105685171e+02
-8.962148962148965836e-01 -1.626865876613531441e+02
-8.913308913308917170e-01 -1.627247370527686314e+02
-8.864468864468868503e-01 -1.627364141894607314e+02
-8.815628815628819837e-01 -1.627774322223390584e+02
-8.766788766788771170e-01 -1.627467075806244452e+02
-8.717948717948722503e-01 -1.627116217663035229e+02
-8.669108669108673837e-01 -1.627296776968703398e+02
-8.620268620268625170e-01 -1.629816381111828889e+02
-8.571428571428576504e-01 -1.628052890377282438e+02
-8.522588522588527837e-01 -1.626905356876154940e+02
-8.473748473748479171e-01 -1.628282022801459448e+02
-8.424908424908430504e-01 -1.634139658396953791e+02
-8.376068376068381838e-01 -1.635265489758227204e+02
-8.327228327228333171e-01 -1.634601505901839573e+02
-8.278388278388284505e-01 -1.635131410760510846e+02
-8.229548229548235838e-01 -1.631806716858529853e+02
-8.180708180708187172e-01 -1.632199283473264302e+02
-8.131868131868138505e-01 -1.631094896964294776e+02
-8.083028083028089839e-01 -1.630236080391492237e+02
-8.034188034188041172e-01 -1.629279991052536332e+02
-7.985347985347992505e-01 -1.630093253215685536e+02
-7.936507936507943839e-01 -1.630736371145864609e+02
-7.887667887667895172e-01 -1.629886339798649715e+02
-7.838827838827846506e-01 -1.628930263220841539e+02
-7.789987789987797839e-01 -1.630555918087415250e+02
-7.741147741147749173e-01 -1.631887609479451271e+02
-7.692307692307700506e-01 -1.633259652510941180e+02
-7.643467643467651840e-01 -1.634216912430068760e+02
-7.594627594627603173e-01 -1.631718601860542890e+02
-7.545787545787554507e-01 -1.632237635801091074e+02
-7.496947496947505840e-01 -1.632027792274532203e+02
-7.448107448107439410e-01 -1.631499243525715599e+02
-7.399267399267390743e-01 -1.633059971461105135e+02
-7.350427350427342077e-01 -1.633189763256972924e+02
-7.301587301587293410e-01 -1.632079244573861558e+02
-7.252747252747244744e-01 -1.632066635600157269e+02
-7.203907203907196077e-01 -1.630935475165429409e+02
-7.155067155067147411e-01 -1.630124632025795108e+02
-7.106227106227098744e-01 -1.629784249032746857e+02
-7.057387057387050078e-01 -1.628583093697419315e+02
-7.008547008547001411e-01 -1.628762240198915947e+02
-6.959706959706952745e-01 -1.627309131358754541e+02
-6.910866910866904078e-01 -1.626882110357719853e+02
-6.862026862026855412e-01 -1.627683779527015986e+02
-6.813186813186806745e-01 -1.625952341292112351e+02
-6.764346764346758079e-01 -1.625151003222624695e+02
-6.715506715506709412e-01 -1.621417052568472457e+02
-6.666666666666660745e-01 -1.619954360035894751e+02
-6.617826617826612079e-01 -1.619739609372676625e+02
-6.568986568986563412e-01 -1.619617731935808536e+02
-6.520146520146514746e-01 -1.617664197064347604e+02
-6.471306471306466079e-01 -1.614361379593647428e+02
-6.422466422466417413e-01 -1.614299152922631606e+02
-6.373626373626368746e-01 -1.612826312472747077e+02
-6.324786324786320080e-01 -1.612344922839587298e+02
-6.275946275946271413e-01 -1.612266161486750775e+02
-6.227106227106222747e-01 -1.611089014813273366e+02
-6.178266178266174080e-01 -1.611174238903118123e+02
-6.129426129426125414e-01 -1.611855047770645797e+02
-6.080586080586076747e-01 -1.611987395121013549e+02
-6.031746031746028081e-01 -1.613847489577837280e+02
-5.982905982905979414e-01 -1.614237816658509814e+02
-5.934065934065930747e-01 -1.614092833458541065e+02
-5.885225885225882081e-01 -1.613050806640122232e+02
-5.836385836385833414e-01 -1.612827333948243904e+02
-5.787545787545784748e-01 -1.612813288611667986e+02
-5.738705738705736081e-01 -1.612383345222302466e+02
-5.689865689865687415e-01 -1.612010855233735356e+02
-5.641025641025638748e-01 -1.612745091566209794e+02
-5.592185592185590082e-01 -1.611738293102113175e+02
-5.543345543345541415e-01 -1.611237617494955998e+02
-5.494505494505492749e-01 -1.611239144951655931e+02
-5.445665445665444082e-01 -1.611354775427538755e+02
-5.396825396825395416e-01 -1.612617372940903522e+02
-5.347985347985346749e-01 -1.612396071977540259e+02
-5.299145299145298083e-01 -1.609838879058884515e+02
-5.250305250305249416e-01 -1.607782092303717150e+02
-5.201465201465200749e-01 -1.607151324862712158e+02
-5.152625152625152083e-01 -1.607128769327112536e+02
-5.103785103785103416e-01 -1.607079973652014928e+02
-5.054945054945054750e-01 -1.606139587343841697e+02
-5.006105006105006083e-01 -1.601142061507187009e+02
-4.957264957264957417e-01 -1.600435124303132284e+02
-4.908424908424908750e-01 -1.599493080847435067e+02
-4.859584859584860084e-01 -1.599840836060733409e+02
-4.810744810744811417e-01 -1.598041779496619483e+02
-4.761904761904762751e-01 -1.596550539974737717e+02
-4.713064713064714084e-01 -1.596830310478173089e+02
-4.664224664224665418e-01 -1.595957083642130385e+02
-4.615384615384616751e-01 -1.596091398368371870e+02
-4.566544566544568085e-01 -1.592988500683391635e+02
-4.517704517704519418e-01 -1.593928039017806952e+02
-4.468864468864470751e-01 -1.592639082299995152e+02
-4.420024420024422085e-01 -1.592739589589467357e+02
-4.371184371184373418e-01 -1.591717230694480349e+02
-4.322344322344324752e-01 -1.592747423687571313e+02
-4.273504273504276085e-01 -1.593954747879295724e+02
-4.224664224664227419e-01 -1.593478020404640461e+02
-4.175824175824178752e-01 -1.592738639760933381e+02
-4.126984126984130086e-01 -1.592136760527993431e+02
-4.078144078144081419e-01 -1.590909843267533006e+02
-4.029304029304032753e-01 -1.589225298302768010e+02
-3.980463980463984086e-01 -1.589383577737789892e+02
-3.931623931623935420e-01 -1.589155967606324964e+02
-3.882783882783886753e-01 -1.589063933674744078e+02
-3.833943833943838086e-01 -1.589247950920415349e+02
-3.785103785103789420e-01 -1.588773064170330258e+02
-3.736263736263740753e-01 -1.588916047071766116e+02
-3.687423687423692087e-01 -1.589765619994790029e+02
-3.638583638583643420e-01 -1.589555642485785825e+02
-3.589743589743594754e-01 -1.589394347757024946e+02
-3.540903540903546087e-01 -1.589884089689269615e+02
-3.492063492063497421e-01 -1.590777188153758459e+02
-3.443223443223448754e-01 -1.590507355173091923e+02
-3.394383394383400088e-01 -1.590827455135554658e+02
-3.345543345543351421e-01 -1.591122588838813954e+02
-3.296703296703302755e-01 -1.590556569091750987e+02
-3.247863247863254088e-01 -1.590122858432173985e+02
-3.199023199023205422e-01 -1.590476928263247487e+02
-3.150183150183156755e-01 -1.590282638677875582e+02
-3.101343101343108088e-01 -1.591518268072397575e+02
-3.052503052503059422e-01 -1.592115115086909611e+02
-3.003663003663010755e-01 -1.591459963203592736e+02
-2.954822954822962089e-01 -1.588682124465678953e+02
-2.905982905982913422e-01 -1.586821345162353509e+02
-2.857142857142864756e-01 -1.584516243184487223e+02
-2.808302808302816089e-01 -1.582003829362114971e+02
-2.759462759462767423e-01 -1.580927566741354724e+02
-2.710622710622718756e-01 -1.575727883647316219e+02
-2.661782661782670090e-01 -1.570891737253920155e+02
-2.612942612942621423e-01 -1.567435100458706074e+02
-2.564102564102572757e-01 -1.562676905571518375e+02
-2.515262515262524090e-01 -1.562240991781073092e+02
-2.466422466422457660e-01 -1.560568746308117909e+02
-2.417582417582408993e-01 -1.559076206088255674e+02
-2.368742368742360327e-01 -1.555998271399168686e+02
-2.319902319902311660e-01 -1.552252337853838924e+02
-2.271062271062262994e-01 -1.549225765961923571e+02
-2.222222222222214327e-01 -1.545548109055086456e+02
-2.173382173382165661e-01 -1.543803830915151991e+02
-2.124542124542116994e-01 -1.542149013804047399e+02
-2.075702075702068328e-01 -1.538227832399384170e+02
-2.026862026862019661e-01 -1.534608497592386698e+02
-1.978021978021970995e-01 -1.532072554233826338e+02
-1.929181929181922328e-01 -1.530463853259586244e+02
-1.880341880341873662e-01 -1.528569084058400733e+02
-1.831501831501824995e-01 -1.526803957792435256e+02
-1.782661782661776328e-01 -1.521970733575739416e+02
-1.733821733821727662e-01 -1.517961968690308368e+02
-1.684981684981678995e-01 -1.514772139530791435e+02
-1.636141636141630329e-01 -1.511476190647719307e+02
-1.587301587301581662e-01 -1.508940099332155285e+02
-1.538461538461532996e-01 -1.505684118450758433e+02
-1.489621489621484329e-01 -1.503958262350278403e+02
-1.440781440781435663e-01 -1.500927922153816212e+02
-1.391941391941386996e-01 -1.498653943101704726e+02
-1.343101343101338330e-01 -1.496825575131218784e+02
-1.294261294261289663e-01 -1.495119936419932856e+02
-1.245421245421240997e-01 -1.493456236815133025e+02
-1.196581196581192330e-01 -1.492090573349865679e+02
-1.147741147741143664e-01 -1.490355643864060085e+02
-1.098901098901094997e-01 -1.489749458105797260e+02
-1.050061050061046330e-01 -1.487244456873024490e+02
-1.001221001220997664e-01 -1.484340175003319473e+02
-9.523809523809489974e-02 -1.483064159519426255e+02
-9.035409035409003309e-02 -1.480905950664589170e+02
-8.547008547008516643e-02 -1.480296739743828311e+02
-8.058608058608029978e-02 -1.478187909441254817e+02
-7.570207570207543313e-02 -1.476512870516321527e+02
-7.081807081807056647e-02 -1.475517015595076771e+02
-6.593406593406569982e-02 -1.474050603022948565e+02
-6.105006105006083317e-02 -1.473418720745847281e+02
-5.616605616605596651e-02 -1.472794891922235365e+02
-5.128205128205109986e-02 -1.472154066905134187e+02
-4.639804639804623321e-02 -1.471286176617719264e+02
-4.151404151404136655e-02 -1.470922307279916481e+02
-3.663003663003649990e-02 -1.470679410646045540e+02
-3.174603174603163325e-02 -1.469385868387392406e+02
-2.686202686202676659e-02 -1.468888805025289344e+02
-2.197802197802189994e-02 -1.468383207791223413e+02
-1.709401709401703329e-02 -1.467888679002032006e+02
-1.221001221001216663e-02 -1.467801694027425583e+02
-7.326007326007299980e-03 -1.467812508829536853e+02
-2.442002442002433327e-03 -1.468030062486427880e+02
2.442002442002433327e-03 -1.467879565455431248e+02
7.326007326007299980e-03 -1.467506544770390633e+02
1.221001221001216663e-02 -1.467832861203072525e+02
1.709401709401703329e-02 -1.468368799345835782e+02
2.197802197802189994e-02 -1.468206356454205945e+02
2.686202686202676659e-02 -1.468381997628509055e+02
3.174603174603163325e-02 -1.467842979267285273e+02
3.663003663003649990e-02 -1.467632255371471786e+02
4.151404151404136655e-02 -1.468605807834534289e+02
4.639804639804623321e-02 -1.469141583261964286e+02
5.128205128205109986e-02 -1.470165859302958893e+02
5.616605616605596651e-02 -1.471181316731149593e+02
6.105006105006083317e-02 -1.472119024639851546e+02
6.593406593406569982e-02 -1.473285361075267588e+02
7.081807081807056647e-02 -1.473994853463785830e+02
7.570207570207543313e-02 -1.475400909479958784e+02
8.058608058608029978e-02 -1.476649792273106812e+02
8.547008547008516643e-02 -1.477677787698731890e+02
9.035409035409003309e-02 -1.478569050782915042e+02
9.523809523809489974e-02 -1.479625084130967707e+02
1.001221001220997664e-01 -1.480674756313192972e+02
1.050061050061046330e-01 -1.481973055765255936e+02
1.098901098901094997e-01 -1.482414669453504246e+02
1.147741147741143664e-01 -1.484706472087414113e+02
1.196581196581192330e-01 -1.487598753042461794e+02
1.245421245421240997e-01 -1.488971594740133071e+02
1.294261294261289663e-01 -1.491614342323719882e+02
1.343101343101338330e-01 -1.492524380203330452e+02
1.391941391941386996e-01 -1.495592099947931786e+02
1.440781440781435663e-01 -1.498585574075000579e+02
1.489621489621484329e-01 -1.500585963708512622e+02
1.538461538461532996e-01 -1.503740639086331043e+02
1.587301587301581662e-01 -1.505991073682028230e+02
1.636141636141630329e-01 -1.507621763166066557e+02
1.684981684981678995e-01 -1.510304128779103507e+02
1.733821733821727662e-01 -1.513688743794608911e+02
1.782661782661776328e-01 -1.515879202337708307e+02
1.831501831501824995e-01 -1.518099501226990071e+02
1.880341880341873662e-01 -1.522077047734430835e+02
1.929181929181922328e-01 -1.524574438028778616e+02
1.978021978021970995e-01 -1.527196596746667296e+02
2.026862026862019661e-01 -1.531453396970209155e+02
2.075702075702068328e-01 -1.534314762609600109e+02
2.124542124542116994e-01 -1.536736468798546298e+02
2.173382173382165661e-01 -1.537259798561273669e+02
2.222222222222214327e-01 -1.538945712921077984e+02
2.271062271062262994e-01 -1.542625523622615447e+02
2.319902319902311660e-01 -1.545100941302012529e+02
2.368742368742360327e-01 -1.546508247763422332e+02
2.417582417582408993e-01 -1.551713868021755331e+02
2.466422466422457660e-01 -1.552672484227135783e+02
2.515262515262506327e-01 -1.559353514046803184e+02
2.564102564102572757e-01 -1.564895076658110042e+02
2.612942612942621423e-01 -1.568265554865968170e+02
2.661782661782670090e-01 -1.575430710183533733e+02
2.710622710622718756e-01 -1.575780480871746931e+02
2.759462759462767423e-01 -1.578398896971190197e+02
2.808302808302816089e-01 -1.579788925720429233e+02
2.857142857142864756e-01 -1.583022683300811764e+02
2.905982905982913422e-01 -1.583169498710120422e+02
2.954822954822962089e-01 -1.585947010545621367e+02
3.003663003663010755e-01 -1.585638043466543650e+02
3.052503052503059422e-01 -1.586682060995264010e+02
3.101343101343108088e-01 -1.589244739350808118e+02
3.150183150183156755e-01 -1.589493202132525198e+02
3.199023199023205422e-01 -1.589298221644277760e+02
3.247863247863254088e-01 -1.590290187063592384e+02
3.296703296703302755e-01 -1.590394649503407152e+02
3.345543345543351421e-01 -1.588485863455044296e+02
3.394383394383400088e-01 -1.588313041710595996e+02
3.443223443223448754e-01 -1.587115497408786382e+02
3.492063492063497421e-01 -1.586916157698145469e+02
3.540903540903546087e-01 -1.586602693178424772e+02
3.589743589743594754e-01 -1.586848963275630240e+02
3.638583638583643420e-01 -1.586290040641951009e+02
3.687423687423692087e-01 -1.585356180980625993e+02
3.736263736263740753e-01 -1.585095865540166358e+02
3.785103785103789420e-01 -1.585221862288598800e+02
3.833943833943838086e-01 -1.585153023687084044e+02
3.882783882783886753e-01 -1.584994731687935712e+02
3.931623931623935420e-01 -1.585420593833705425e+02
3.980463980463984086e-01 -1.585386475847733720e+02
4.029304029304032753e-01 -1.587256586747774918e+02
4.078144078144081419e-01 -1.589412771667753930e+02
4.126984126984130086e-01 -1.590204572169525647e+02
4.175824175824178752e-01 -1.590327174518130278e+02
4.224664224664227419e-01 -1.589803315314720749e+02
4.273504273504276085e-01 -1.589155315963753594e+02
4.322344322344324752e-01 -1.589601372487292394e+02
4.371184371184373418e-01 -1.593958720699766332e+02
4.420024420024422085e-01 -1.597133637576731644e+02
4.468864468864470751e-01 -1.597214017793567677e+02
4.517704517704519418e-01 -1.597742682161373011e+02
4.566544566544568085e-01 -1.597607240625973191e+02
4.615384615384616751e-01 -1.598790889904467463e+02
4.664224664224665418e-01 -1.601922020184022699e+02
4.713064713064714084e-01 -1.606034834507188407e+02
4.761904761904762751e-01 -1.610154100807455109e+02
4.810744810744811417e-01 -1.609269307257607124e+02
4.859584859584860084e-01 -1.608967138928818201e+02
4.908424908424908750e-01 -1.610024813195351499e+02
4.957264957264957417e-01 -1.609457500238952150e+02
5.006105006105006083e-01 -1.609467189506372904e+02
5.054945054945054750e-01 -1.609292732865340554e+02
5.103785103785103416e-01 -1.610012670749337076e+02
5.152625152625152083e-01 -1.610558327464898127e+02
5.201465201465200749e-01 -1.611873453375713439e+02
5.250305250305249416e-01 -1.612111242842779006e+02
5.299145299145298083e-01 -1.613041881995343090e+02
5.347985347985346749e-01 -1.615421290885597045e+02
5.396825396825395416e-01 -1.615874893481111769e+02
5.445665445665444082e-01 -1.615427434817726748e+02
5.494505494505492749e-01 -1.617533858469474808e+02
5.543345543345541415e-01 -1.619604578382532907e+02
5.592185592185590082e-01 -1.620119753257199307e+02
5.641025641025638748e-01 -1.624344242976391968e+02
5.689865689865687415e-01 -1.625693662586320443e+02
5.738705738705736081e-01 -1.621964769566070004e+02
5.787545787545784748e-01 -1.618295947275109654e+02
5.836385836385833414e-01 -1.619151571432918217e+02
5.885225885225882081e-01 -1.620634013002254221e+02
5.934065934065930747e-01 -1.621592055225009972e+02
5.982905982905979414e-01 -1.621571084282477955e+02
6.031746031746028081e-01 -1.622244344285917634e+02
6.080586080586076747e-01 -1.622525817070187486e+02
6.129426129426125414e-01 -1.621862246661094957e+02
6.178266178266174080e-01 -1.621955532366466457e+02
6.227106227106222747e-01 -1.621620305533389512e+02
6.275946275946271413e-01 -1.621518559372692607e+02
6.324786324786320080e-01 -1.620548643150424368e+02
6.373626373626368746e-01 -1.620483299244080513e+02
6.422466422466417413e-01 -1.622503512255628095e+02
6.471306471306466079e-01 -1.620793795551770700e+02
6.520146520146514746e-01 -1.618565153296840435e+02
6.568986568986563412e-01 -1.618738941785844361e+02
6.617826617826612079e-01 -1.619195306902560674e+02
6.666666666666660745e-01 -1.618768563877446809e+02
6.715506715506709412e-01 -1.618864751325965017e+02
6.764346764346758079e-01 -1.619776688602166814e+02
6.813186813186806745e-01 -1.619774004709634596e+02
6.862026862026855412e-01 -1.618840942685916957e+02
6.910866910866904078e-01 -1.618991930627036027e+02
6.959706959706952745e-01 -1.619132366634582638e+02
7.008547008547001411e-01 -1.620354741538284884e+02
7.057387057387050078e-01 -1.622328703174480040e+02
7.106227106227098744e-01 -1.622413638750385303e+02
7.155067155067147411e-01 -1.623211744232857257e+02
7.203907203907196077e-01 -1.623999095063440734e+02
7.252747252747244744e-01 -1.626149522939370513e+02
7.301587301587293410e-01 -1.629136692042531820e+02
7.350427350427342077e-01 -1.628981833568649904e+02
7.399267399267390743e-01 -1.630594009799261244e+02
7.448107448107439410e-01 -1.630713319647044557e+02
7.496947496947488077e-01 -1.629060365993934170e+02
7.545787545787554507e-01 -1.628359388929882243e+02
7.594627594627603173e-01 -1.627916932103208865e+02
7.643467643467651840e-01 -1.628672639636648682e+02
7.692307692307700506e-01 -1.628430521152745030e+02
7.741147741147749173e-01 -1.629965547832628090e+02
7.789987789987797839e-01 -1.630829041095910270e+02
7.838827838827846506e-01 -1.630740022845662907e+02
7.887667887667895172e-01 -1.629214246588357184e+02
7.936507936507943839e-01 -1.632355975545562501e+02
7.985347985347992505e-01 -1.637100953027762955e+02
8.034188034188041172e-01 -1.636006067463796683e+02
8.083028083028089839e-01 -1.637192959766769036e+02
8.131868131868138505e-01 -1.634470997230287992e+02
8.180708180708187172e-01 -1.631760875532968385e+02
8.229548229548235838e-01 -1.631949540732324522e+02
8.278388278388284505e-01 -1.631184107504842586e+02
8.327228327228333171e-01 -1.632079263909127462e+02
8.376068376068381838e-01 -1.632530680330347082e+02
8.424908424908430504e-01 -1.632639099446635385e+02
8.473748473748479171e-01 -1.629344504137048659e+02
8.522588522588527837e-01 -1.626399148016569711e+02
8.571428571428576504e-01 -1.626682864607824399e+02
8.620268620268625170e-01 -1.623497518671123601e+02
8.669108669108673837e-01 -1.625523398440707012e+02
8.717948717948722503e-01 -1.625350057573181175e+02
8.766788766788771170e-01 -1.620295247706167174e+02
8.815628815628819837e-01 -1.618977004248486367e+02
8.864468864468868503e-01 -1.619391699813958780e+02
8.913308913308917170e-01 -1.618984541274695630e+02
8.962148962148965836e-01 -1.617780970513089187e+02
9.010989010989014503e-01 -1.618051141089983957e+02
9.059829059829063169e-01 -1.617735614837122000e+02
9.108669108669111836e-01 -1.617158212090488973e+02
9.157509157509160502e-01 -1.616912466510025581e+02
9.206349206349209169e-01 -1.616337782661448728e+02
9.255189255189257835e-01 -1.616361715294957264e+02
9.304029304029306502e-01 -1.616032414149444492e+02
9.352869352869355168e-01 -1.615837454793152972e+02
9.401709401709403835e-01 -1.615578845135853214e+02
9.450549450549452501e-01 -1.615511712342697024e+02
9.499389499389501168e-01 -1.615493443172131833e+02
9.548229548229549835e-01 -1.615396286484650830e+02
9.597069597069598501e-01 -1.614154898142178922e+02
9.645909645909647168e-01 -1.614134216875242487e+02
9.694749694749695834e-01 -1.615378262354041965e+02
9.743589743589744501e-01 -1.615873441619393986e+02
9.792429792429793167e-01 -1.614555779951217858e+02
9.841269841269841834e-01 -1.612956510318011851e+02
9.890109890109890500e-01 -1.613110554587375987e+02
9.938949938949939167e-01 -1.613666565713403145e+02
9.987789987789987833e-01 -1.613509568070280693e+02
1.003663003663003650e+00 -1.613484481641056618e+02
1.008547008547008517e+00 -1.614871177678709557e+02
1.013431013431013383e+00 -1.617079903854213967e+02
1.018315018315018250e+00 -1.616999123075887894e+02
1.023199023199023117e+00 -1.617658105669814006e+02
1.028083028083027983e+00 -1.617382079151487062e+02
1.032967032967032850e+00 -1.618297669375271823e+02
1.037851037851037717e+00 -1.620778669595941324e+02
1.042735042735042583e+00 -1.620740649278448018e+02
1.047619047619047450e+00 -1.621391122063884893e+02
1.052503052503052317e+00 -1.621272331570826850e+02
1.057387057387057183e+00 -1.620020822296918084e+02
1.062271062271062050e+00 -1.618306594020075977e+02
1.067155067155066916e+00 -1.620353712277038483e+02
1.072039072039071783e+00 -1.622233679855783350e+02
1.076923076923076650e+00 -1.621815347871965400e+02
1.081807081807081516e+00 -1.625228082793856572e+02
1.086691086691086383e+00 -1.627068477759137011e+02
1.091575091575091250e+00 -1.630072329017259563e+02
1.096459096459096116e+00 -1.635159476180992897e+02
1.101343101343100983e+00 -1.636800059669125176e+02
1.106227106227105850e+00 -1.636363730346256489e+02
1.111111111111110716e+00 -1.637446769316482005e+02
1.115995115995115583e+00 -1.639048071083053344e+02
1.120879120879120450e+00 -1.639229181914964784e+02
1.125763125763125316e+00 -1.641198657312907585e+02
1.130647130647130183e+00 -1.642439416066518731e+02
1.135531135531135050e+00 -1.641968373806741397e+02
1.140415140415139916e+00 -1.643150542090115778e+02
1.145299145299144783e+00 -1.642743610779671712e+02
1.150183150183149650e+00 -1.642913494151571001e+02
1.155067155067154516e+00 -1.643201973507925402e+02
1.159951159951159383e+00 -1.643165552306631412e+02
1.164835164835164250e+00 -1.643196579178882928e+02
1.169719169719169116e+00 -1.643920656106340630e+02
1.174603174603173983e+00 -1.644221993917679185e+02
1.179487179487178850e+00 -1.646467121451789524e+02
1.184371184371183716e+00 -1.647956849862530078e+02
1.189255189255188583e+00 -1.647708254787601163e+02
1.194139194139193449e+00 -1.647835647737556428e+02
1.199023199023198316e+00 -1.651826022812979318e+02
1.203907203907203183e+00 -1.653945367950641980e+02
1.208791208791208049e+00 -1.653450251113620197e+02
1.213675213675212916e+00 -1.653476890383323052e+02
1.218559218559217783e+00 -1.653689253581194123e+02
1.223443223443222649e+00 -1.653530066143180477e+02
1.228327228327227516e+00 -1.653456005670719833e+02
1.233211233211232383e+00 -1.653441731443146807e+02
1.238095238095237249e+00 -1.654195213002324181e+02
1.242979242979242116e+00 -1.654217239140902223e+02
1.247863247863246983e+00 -1.654809076615323988e+02
1.252747252747251849e+00 -1.656380690911038585e+02
1.257631257631258492e+00 -1.655317451131678013e+02
1.262515262515263359e+00 -1.653526508039719261e+02
1.267399267399268226e+00 -1.651755868579924140e+02
1.272283272283273092e+00 -1.652099973207002392e+02
1.277167277167277959e+00 -1.655580563834051873e+02
1.282051282051282826e+00 -1.661315634663257583e+02
1.286935286935287692e+00 -1.660556782555599113e+02
1.291819291819292559e+00 -1.663405307594507008e+02
1.296703296703297426e+00 -1.665892477681391881e+02
1.301587301587302292e+00 -1.664306376778803269e+02
1.306471306471307159e+00 -1.663740877536367009e+02
1.311355311355312026e+00 -1.661279297509778701e+02
1.316239316239316892e+00 -1.657935481062581573e+02
1.321123321123321759e+00 -1.657587293743917201e+02
1.326007326007326625e+00 -1.653811433627258793e+02
1.330891330891331492e+00 -1.650927018559010548e+02
1.335775335775336359e+00 -1.651460347126534316e+02
1.340659340659341225e+00 -1.650919813071249393e+02
1.345543345543346092e+00 -1.650160717405933326e+02
1.350427350427350959e+00 -1.648661263967780144e+02
1.355311355311355825e+00 -1.649239648458888325e+02
1.360195360195360692e+00 -1.646336407205645287e+02
1.365079365079365559e+00 -1.645517423959896064e+02
1.369963369963370425e+00 -1.645971607913780304e+02
1.374847374847375292e+00 -1.645009770772544471e+02
1.379731379731380159e+00 -1.643097294379886364e+02
1.384615384615385025e+00 -1.641968226102535766e+02
1.389499389499389892e+00 -1.640445701285561313e+02
1.394383394383394759e+00 -1.638970558176983445e+02
1.399267399267399625e+00 -1.637375520890407188e+02
1.404151404151404492e+00 -1.636070084827460391e+02
1.409035409035409359e+00 -1.636114385379186160e+02
1.413919413919414225e+00 -1.635791967883244240e+02
1.418803418803419092e+00 -1.633890883465434172e+02
1.423687423687423959e+00 -1.634548371276533203e+02
1.428571428571428825e+00 -1.635056903691564401e+02
1.433455433455433692e+00 -1.634518284801988841e+02
1.438339438339438559e+00 -1.631531633997959148e+02
1.443223443223443425e+00 -1.630771574434263300e+02
1.448107448107448292e+00 -1.630665707997849267e+02
1.452991452991453158e+00 -1.629435155063616776e+02
1.457875457875458025e+00 -1.629169789138229874e+02
1.462759462759462892e+00 -1.629374886022502267e+02
1.467643467643467758e+00 -1.629381114681685290e+02
1.472527472527472625e+00 -1.628667689398777156e+02
1.477411477411477492e+00 -1.627941738201072894e+02
1.482295482295482358e+00 -1.628397108170689478e+02
1.487179487179487225e+00 -1.629321667074304685e+02
1.492063492063492092e+00 -1.629323169371915014e+02
1.496947496947496958e+00 -1.629560788192192717e+02
1.501831501831501825e+00 -1.629660253415315196e+02
1.506715506715506692e+00 -1.629638836427156718e+02
1.511599511599511558e+00 -1.628708086654232545e+02
1.516483516483516425e+00 -1.626949975321659565e+02
1.521367521367521292e+00 -1.626015607440255053e+02
1.526251526251526158e+00 -1.625396875543498254e+02
1.531135531135531025e+00 -1.625724958633149697e+02
1.536019536019535892e+00 -1.626173974765987964e+02
1.540903540903540758e+00 -1.625626737092248959e+02
1.545787545787545625e+00 -1.627718560023017744e+02
1.550671550671550492e+00 -1.628378508995513130e+02
1.555555555555555358e+00 -1.627605641227716831e+02
1.560439560439560225e+00 -1.627597217866855601e+02
1.565323565323565091e+00 -1.626597617776548645e+02
1.570207570207569958e+00 -1.627216934863791380e+02
1.575091575091574825e+00 -1.626511081196708801e+02
1.579975579975579691e+00 -1.626783407976182900e+02
1.584859584859584558e+00 -1.626543820637962483e+02
1.589743589743589425e+00 -1.625926532567253275e+02
1.594627594627594291e+00 -1.626615554554257415e+02
1.599511599511599158e+00 -1.627013220484732585e+02
1.604395604395604025e+00 -1.626988142637535475e+02
1.609279609279608891e+00 -1.626265881071637978e+02
1.614163614163613758e+00 -1.626637942855788594e+02
1.619047619047618625e+00 -1.628067690849832729e+02
1.623931623931623491e+00 -1.628987740470655012e+02
1.628815628815628358e+00 -1.628855983460430821e+02
1.633699633699633225e+00 -1.629378522083164285e+02
1.638583638583638091e+00 -1.629841386760934370e+02
1.643467643467642958e+00 -1.627872949217483551e+02
1.648351648351647825e+00 -1.626144225556694494e+02
1.653235653235652691e+00 -1.625757479489637376e+02
1.658119658119657558e+00 -1.628381552293578238e+02
1.663003663003662425e+00 -1.629493715324919663e+02
1.667887667887667291e+00 -1.629401729744955958e+02
1.672771672771672158e+00 -1.629151332737559699e+02
1.677655677655677025e+00 -1.628651884466161732e+02
1.682539682539681891e+00 -1.628074607912722342e+02
1.687423687423686758e+00 -1.627974061660377458e+02
1.692307692307691624e+00 -1.627165502131488211e+02
1.697191697191696491e+00 -1.626306943713361761e+02
1.702075702075701358e+00 -1.626688471064149439e+02
1.706959706959706224e+00 -1.626821859640856189e+02
1.711843711843711091e+00 -1.626387798891487932e+02
1.716727716727715958e+00 -1.625396644689745074e+02
1.721611721611720824e+00 -1.625356617019216117e+02
1.726495726495725691e+00 -1.625537264829725359e+02
1.731379731379730558e+00 -1.626125043806534904e+02
1.736263736263735424e+00 -1.627908670094526542e+02
1.741147741147740291e+00 -1.628960284819115429e+02
1.746031746031745158e+00 -1.628571820342403669e+02
1.750915750915750024e+00 -1.630029940361222884e+02
1.755799755799756667e+00 -1.632681141981229302e+02
1.760683760683761534e+00 -1.633116210303893183e+02
1.765567765567766401e+00 -1.633062567973648243e+02
1.770451770451771267e+00 -1.634213619661773294e+02
1.775335775335776134e+00 -1.633830694355591788e+02
1.780219780219781001e+00 -1.632109962455830896e+02
1.785103785103785867e+00 -1.633054783788489033e+02
1.789987789987790734e+00 -1.631630702839852916e+02
1.794871794871795601e+00 -1.630906443648166260e+02
1.799755799755800467e+00 -1.632532240830951480e+02
1.804639804639805334e+00 -1.633153510546198390e+02
1.809523809523810201e+00 -1.633568016068560951e+02
1.814407814407815067e+00 -1.633309589700279503e+02
1.819291819291819934e+00 -1.634778499847844273e+02
1.824175824175824800e+00 -1.635531927789864994e+02
1.829059829059829667e+00 -1.636662355013621379e+02
1.833943833943834534e+00 -1.631541110321559529e+02
1.838827838827839400e+00 -1.628394055410701640e+02
1.843711843711844267e+00 -1.628415203825110211e+02
1.848595848595849134e+00 -1.627124736700017706e+02
1.853479853479854000e+00 -1.626579190250186571e+02
1.858363858363858867e+00 -1.627216474117689415e+02
1.863247863247863734e+00 -1.629708431060565204e+02
1.868131868131868600e+00 -1.631623384066030553e+02
1.873015873015873467e+00 -1.632631038162299433e+02
1.877899877899878334e+00 -1.631823171057720288e+02
1.882783882783883200e+00 -1.627858525715042219e+02
1.887667887667888067e+00 -1.624934041457504463e+02
1.892551892551892934e+00 -1.626195870818212086e+02
1.897435897435897800e+00 -1.627001299744285916e+02
1.902319902319902667e+00 -1.626858481544610413e+02
1.907203907203907534e+00 -1.624358456013361263e+02
1.912087912087912400e+00 -1.624606616207325374e+02
1.916971916971917267e+00 -1.626795705402599594e+02
1.921855921855922134e+00 -1.626064374167514188e+02
1.926739926739927000e+00 -1.625828254050274779e+02
1.931623931623931867e+00 -1.625399118163881269e+02
1.936507936507936734e+00 -1.624230175947764678e+02
1.941391941391941600e+00 -1.622616972500642589e+02
1.946275946275946467e+00 -1.621766885804532592e+02
1.951159951159951333e+00 -1.621576862759069115e+02
1.956043956043956200e+00 -1.620322669130623012e+02
1.960927960927961067e+00 -1.620688468429117108e+02
1.965811965811965933e+00 -1.621277579404228391e+02
1.970695970695970800e+00 -1.620628200552498015e+02
1.975579975579975667e+00 -1.620813256977446031e+02
1.980463980463980533e+00 -1.621311342285463297e+02
1.985347985347985400e+00 -1.621462570484208925e+02
1.990231990231990267e+00 -1.621523847226554267e+02
1.995115995115995133e+00 -1.621877262287048325e+02
2.000000000000000000e+00 -1.623261669801712799e+02
2.004884004884004867e+00 -1.623894735299278409e+02
2.009768009768009733e+00 -1.625622648536532324e+02
2.014652014652014600e+00 -1.627218560431829246e+02
2.019536019536019467e+00 -1.627336174466339571e+02
2.024420024420024333e+00 -1.627735001714864893e+02
2.029304029304029200e+00 -1.627924255170987635e+02
2.034188034188034067e+00 -1.628012288882900407e+02
2.039072039072038933e+00 -1.628013706270991463e+02
2.043956043956043800e+00 -1.628202910676674833e+02
2.048840048840048667e+00 -1.628620789158298692e+02
2.053724053724053533e+00 -1.632720449446244402e+02
2.058608058608058400e+00 -1.633709698517414211e+02
2.063492063492063266e+00 -1.633069286931017814e+02
2.068376068376068133e+00 -1.634929748447689519e+02
2.073260073260073000e+00 -1.635160569478979653e+02
2.078144078144077866e+00 -1.635426751671376167e+02
2.083028083028082733e+00 -1.633555773893344849e+02
2.087912087912087600e+00 -1.632570964655555201e+02
2.092796092796092466e+00 -1.631988104831415285e+02
2.097680097680097333e+00 -1.629828986277420029e+02
2.102564102564102200e+00 -1.632295890271261385e+02
2.107448107448107066e+00 -1.635825082950516389e+02
2.112332112332111933e+00 -1.635039641179619423e+02
2.117216117216116800e+00 -1.634192681064803310e+02
2.122100122100121666e+00 -1.635153257492876833e+02
2.126984126984126533e+00 -1.637046969750689982e+02
2.131868131868131400e+00 -1.638760919143530828e+02
2.136752136752136266e+00 -1.637078741451531414e+02
2.141636141636141133e+00 -1.636165190802217921e+02
2.146520146520146000e+00 -1.636408578132868001e+02
2.151404151404150866e+00 -1.637550882607916947e+02
2.156288156288155733e+00 -1.640199499106698795e+02
2.161172161172160600e+00 -1.640749777294581406e+02
2.166056166056165466e+00 -1.641970261295989530e+02
2.170940170940170333e+00 -1.643141198689919236e+02
2.175824175824175200e+00 -1.644611435911000967e+02
2.180708180708180066e+00 -1.643318776107897179e+02
2.185592185592184933e+00 -1.642619805607489241e+02
2.190476190476189799e+00 -1.642883730391143615e+02
2.195360195360194666e+00 -1.641926933063178069e+02
2.200244200244199533e+00 -1.641262354132119583e+02
2.205128205128204399e+00 -1.641075205051137971e+02
2.210012210012209266e+00 -1.640501954865414120e+02
2.214896214896214133e+00 -1.641184235894510266e+02
2.219780219780218999e+00 -1.641223935517960797e+02
2.224664224664223866e+00 -1.640387267238983782e+02
2.229548229548228733e+00 -1.640320193292117494e+02
2.234432234432233599e+00 -1.640068769123970469e+02
2.239316239316238466e+00 -1.640184093300076142e+02
2.244200244200243333e+00 -1.639611516434371197e+02
2.249084249084248199e+00 -1.637824106222255693e+02
2.253968253968254842e+00 -1.637721096210717633e+02
2.258852258852259709e+00 -1.637619733947280452e+02
2.263736263736264576e+00 -1.637859079822737840e+02
2.268620268620269442e+00 -1.637693236719804872e+02
2.273504273504274309e+00 -1.637792787596540052e+02
2.278388278388279176e+00 -1.640434793226654335e+02
2.283272283272284042e+00 -1.641183827973057134e+02
2.288156288156288909e+00 -1.640864570594008001e+02
2.293040293040293776e+00 -1.640164420745364851e+02
2.297924297924298642e+00 -1.637649569716529641e+02
2.302808302808303509e+00 -1.637373547448323166e+02
2.307692307692308376e+00 -1.636491683652384381e+02
2.312576312576313242e+00 -1.635829276548953715e+02
2.317460317460318109e+00 -1.639340080872133854e+02
2.322344322344322975e+00 -1.639917929948684332e+02
2.327228327228327842e+00 -1.638622945095846717e+02
2.332112332112332709e+00 -1.639664211340739826e+02
2.336996336996337575e+00 -1.640737162479271660e+02
2.341880341880342442e+00 -1.640487759417422922e+02
2.346764346764347309e+00 -1.641549387356055831e+02
2.351648351648352175e+00 -1.640266312647963218e+02
2.356532356532357042e+00 -1.641349325652448670e+02
2.361416361416361909e+00 -1.642374977272968408e+02
2.366300366300366775e+00 -1.641522347616727302e+02
2.371184371184371642e+00 -1.641009809810847457e+02
2.376068376068376509e+00 -1.640819030621968295e+02
2.380952380952381375e+00 -1.642523124673381858e+02
2.385836385836386242e+00 -1.643703609120887563e+02
2.390720390720391109e+00 -1.643486839920235525e+02
2.395604395604395975e+00 -1.643755830307674159e+02
2.400488400488400842e+00 -1.643362413943114291e+02
2.405372405372405709e+00 -1.642356838559659593e+02
2.410256410256410575e+00 -1.643316026062020967e+02
2.415140415140415442e+00 -1.641408901588217191e+02
2.420024420024420309e+00 -1.641836150639392429e+02
2.424908424908425175e+00 -1.640410545408531675e+02
2.429792429792430042e+00 -1.638526617285620262e+02
2.434676434676434909e+00 -1.636567815864853515e+02
2.439560439560439775e+00 -1.636236928854761175e+02
2.444444444444444642e+00 -1.636707053285973927e+02
2.449328449328449508e+00 -1.635811319506619839e+02
2.454212454212454375e+00 -1.636207062392665819e+02
2.459096459096459242e+00 -1.635080559339556032e+02
2.463980463980464108e+00 -1.635532181459548156e+02
2.468864468864468975e+00 -1.636292416081048486e+02
2.473748473748473842e+00 -1.633242100810383022e+02
2.478632478632478708e+00 -1.632261783073914216e+02
2.483516483516483575e+00 -1.632117680568096034e+02
2.488400488400488442e+00 -1.632798812254591212e+02
2.493284493284493308e+00 -1.632972699407960420e+02
2.498168498168498175e+00 -1.631894836902153543e+02
2.503052503052503042e+00 -1.631928210182502710e+02
2.507936507936507908e+00 -1.628696430397175732e+02
2.512820512820512775e+00 -1.625118936338081994e+02
2.517704517704517642e+00 -1.624368595357940990e+02
2.522588522588522508e+00 -1.624867808931965101e+02
2.527472527472527375e+00 -1.626367175252451034e+02
2.532356532356532242e+00 -1.627244576364881254e+02
2.537240537240537108e+00 -1.626518761944657285e+02
2.542124542124541975e+00 -1.626833979720257730e+02
2.547008547008546842e+00 -1.627464384702641098e+02
2.551892551892551708e+00 -1.627057418327117944e+02
2.556776556776556575e+00 -1.627031431178019432e+02
2.561660561660561441e+00 -1.627109639014021809e+02
2.566544566544566308e+00 -1.626538496213764233e+02
2.571428571428571175e+00 -1.627449303924350374e+02
2.576312576312576041e+00 -1.626761093065414343e+02
2.581196581196580908e+00 -1.623150659677540375e+02
2.586080586080585775e+00 -1.621266447431457323e+02
2.590964590964590641e+00 -1.621027012850450717e+02
2.595848595848595508e+00 -1.621385278090764359e+02
2.600732600732600375e+00 -1.621295111230762132e+02
2.605616605616605241e+00 -1.620844600035120209e+02
2.610500610500610108e+00 -1.621058617059863991e+02
2.615384615384614975e+00 -1.621151611291413701e+02
2.620268620268619841e+00 -1.622213483492380703e+02
2.625152625152624708e+00 -1.623479991188597751e+02
2.630036630036629575e+00 -1.623013128825567151e+02
2.634920634920634441e+00 -1.623601686403770543e+02
2.639804639804639308e+00 -1.621821063584587250e+02
2.644688644688644175e+00 -1.621910325407283722e+02
2.649572649572649041e+00 -1.622285155403725128e+02
2.654456654456653908e+00 -1.623420615872282156e+02
2.659340659340658775e+00 -1.623636027397779742e+02
2.664224664224663641e+00 -1.623650778869455564e+02
2.669108669108668508e+00 -1.624276130649209620e+02
2.673992673992673375e+00 -1.623729907907542156e+02
2.678876678876678241e+00 -1.623825295685819299e+02
2.683760683760683108e+00 -1.623969872470679832e+02
2.688644688644687974e+00 -1.623246436143028575e+02
2.693528693528692841e+00 -1.624467547650926917e+02
2.698412698412697708e+00 -1.625422265294996578e+02
2.703296703296702574e+00 -1.625150917516621973e+02
2.708180708180707441e+00 -1.624438736615112759e+02
2.713064713064712308e+00 -1.625156484973360875e+02
2.717948717948717174e+00 -1.625961102676759538e+02
2.722832722832722041e+00 -1.625879050483230799e+02
2.727716727716726908e+00 -1.628407034785081180e+02
2.732600732600731774e+00 -1.631308251393645037e+02
2.737484737484736641e+00 -1.634547170792964437e+02
2.742368742368741508e+00 -1.635737980995057228e+02
2.747252747252746374e+00 -1.634512383111969598e+02
2.752136752136751241e+00 -1.632723255781241392e+02
2.757020757020757884e+00 -1.633297378588837034e+02
2.761904761904762751e+00 -1.633527734554290305e+02
2.766788766788767617e+00 -1.633297180719474113e+02
2.771672771672772484e+00 -1.633132035160184330e+02
2.776556776556777351e+00 -1.632844621465576722e+02
2.781440781440782217e+00 -1.632103954645320982e+02
2.786324786324787084e+00 -1.630592079407329607e+02
2.791208791208791951e+00 -1.630400251579764586e+02
2.796092796092796817e+00 -1.629364547741657248e+02
2.800976800976801684e+00 -1.633233370168224781e+02
2.805860805860806551e+00 -1.635887725429910233e+02
2.810744810744811417e+00 -1.635566703122504464e+02
2.815628815628816284e+00 -1.635261685670079714e+02
2.820512820512821150e+00 -1.633024379483528321e+02
2.825396825396826017e+00 -1.632966196952871485e+02
2.830280830280830884e+00 -1.633131280083675563e+02
2.835164835164835750e+00 -1.633024607591217148e+02
2.840048840048840617e+00 -1.630959931041625168e+02
2.844932844932845484e+00 -1.629114294464912120e+02
2.849816849816850350e+00 -1.629167257210730497e+02
2.854700854700855217e+00 -1.630726173118687257e+02
2.859584859584860084e+00 -1.632814470456202685e+02
2.864468864468864950e+00 -1.632748876742258233e+02
2.869352869352869817e+00 -1.633386213003984722e+02
2.874236874236874684e+00 -1.633915031129297404e+02
2.879120879120879550e+00 -1.634194276123446343e+02
2.884004884004884417e+00 -1.633856278240085373e+02
2.888888888888889284e+00 -1.633246293267408191e+02
2.893772893772894150e+00 -1.633375908918944219e+02
2.898656898656899017e+00 -1.634220225841607999e+02
2.903540903540903884e+00 -1.634102626856386564e+02
2.908424908424908750e+00 -1.633822773285857295e+02
2.913308913308913617e+00 -1.631566199758785558e+02
2.918192918192918484e+00 -1.630397584792561929e+02
2.923076923076923350e+00 -1.630686599023995598e+02
2.927960927960928217e+00 -1.630733502717257579e+02
2.932844932844933084e+00 -1.631098686429302518e+02
2.937728937728937950e+00 -1.630808387057428206e+02
2.942612942612942817e+00 -1.630517605462640631e+02
2.947496947496947683e+00 -1.631167349902847263e+02
2.952380952380952550e+00 -1.632765293080842071e+02
2.957264957264957417e+00 -1.631339432448199034e+02
2.962148962148962283e+00 -1.630799340944548987e+02
2.967032967032967150e+00 -1.631823381371697224e+02
2.971916971916972017e+00 -1.633595588344484781e+02
2.976800976800976883e+00 -1.633619864192375530e+02
2.981684981684981750e+00 -1.633890757945654570e+02
2.986568986568986617e+00 -1.634398279984068267e+02
2.991452991452991483e+00 -1.634506351038814955e+02
2.996336996336996350e+00 -1.634524721049015454e+02
3.001221001221001217e+00 -1.635361332878759413e+02
3.006105006105006083e+00 -1.637501196464045847e+02
3.010989010989010950e+00 -1.637393769857482084e+02
3.015873015873015817e+00 -1.639796478914442730e+02
3.020757020757020683e+00 -1.640068398654769339e+02
3.025641025641025550e+00 -1.639976301409666632e+02
3.030525030525030417e+00 -1.640659364711749220e+02
3.035409035409035283e+00 -1.638081478457881417e+02
3.040293040293040150e+00 -1.639326009714692418e+02
3.045177045177045017e+00 -1.640060834355758743e+02
3.050061050061049883e+00 -1.637099287450076019e+02
3.054945054945054750e+00 -1.631025736718441408e+02
3.059829059829059617e+00 -1.630363026548749588e+02
3.064713064713064483e+00 -1.632100629251425516e+02
3.069597069597069350e+00 -1.631462930902920050e+02
3.074481074481074216e+00 -1.631247103313248772e+02
3.079365079365079083e+00 -1.631568580073512464e+02
3.084249084249083950e+00 -1.632745380364067387e+02
3.089133089133088816e+00 -1.633843347351151749e+02
3.094017094017093683e+00 -1.633698598695090141e+02
3.098901098901098550e+00 -1.633139197133687333e+02
3.103785103785103416e+00 -1.632121477632191215e+02
3.108669108669108283e+00 -1.631651026523712744e+02
3.113553113553113150e+00 -1.632069084258531575e+02
3.118437118437118016e+00 -1.631125965601509904e+02
3.123321123321122883e+00 -1.628465821923276451e+02
3.128205128205127750e+00 -1.629983687407677735e+02
3.133089133089132616e+00 -1.633277027841984932e+02
3.137973137973137483e+00 -1.633186133625555954e+02
3.142857142857142350e+00 -1.632165418467601512e+02
3.147741147741147216e+00 -1.632117085926202833e+02
3.152625152625152083e+00 -1.631522816386976729e+02
3.157509157509156950e+00 -1.631398833116072069e+02
3.162393162393161816e+00 -1.631476418472518901e+02
3.167277167277166683e+00 -1.629716787473805084e+02
3.172161172161171550e+00 -1.629057245477346214e+02
3.177045177045176416e+00 -1.630658068823805991e+02
3.181929181929181283e+00 -1.631530118876956692e+02
3.186813186813186149e+00 -1.631670559011125476e+02
3.191697191697191016e+00 -1.631449864071378215e+02
3.196581196581195883e+00 -1.631666788488472548e+02
3.201465201465200749e+00 -1.630674236659399412e+02
3.206349206349205616e+00 -1.630001304085344316e+02
3.211233211233210483e+00 -1.630525288837751248e+02
3.216117216117215349e+00 -1.630815704886464061e+02
3.221001221001220216e+00 -1.630788976650643463e+02
3.225885225885225083e+00 -1.631393932164454270e+02
3.230769230769229949e+00 -1.631913302130809029e+02
3.235653235653234816e+00 -1.631971741301739485e+02
3.240537240537239683e+00 -1.633114768705171116e+02
3.245421245421244549e+00 -1.633667172696569025e+02
3.250305250305249416e+00 -1.633331371057213346e+02
3.255189255189256059e+00 -1.635569910924475039e+02
3.260073260073260926e+00 -1.636182508248841998e+02
3.264957264957265792e+00 -1.635083758301312002e+02
3.269841269841270659e+00 -1.637589756071552927e+02
3.274725274725275526e+00 -1.644736692007544434e+02
3.279609279609280392e+00 -1.648580157954606591e+02
3.284493284493285259e+00 -1.649435955539962322e+02
3.289377289377290126e+00 -1.650190906060886675e+02
3.294261294261294992e+00 -1.649474759575293774e+02
3.299145299145299859e+00 -1.648387301488824050e+02
3.304029304029304726e+00 -1.644547742053603372e+02
3.308913308913309592e+00 -1.640576926146038659e+02
3.313797313797314459e+00 -1.639664954596472342e+02
3.318681318681319325e+00 -1.640592014844962705e+02
3.323565323565324192e+00 -1.642248067900695219e+02
3.328449328449329059e+00 -1.643130732517209651e+02
3.333333333333333925e+00 -1.642996303995674907e+02
3.338217338217338792e+00 -1.644164501017283442e+02
3.343101343101343659e+00 -1.648179779265057050e+02
3.347985347985348525e+00 -1.648114307324948413e+02
3.352869352869353392e+00 -1.648326882203898549e+02
3.357753357753358259e+00 -1.649608846717116251e+02
3.362637362637363125e+00 -1.651249135263045957e+02
3.367521367521367992e+00 -1.650685498884324431e+02
3.372405372405372859e+00 -1.649269219240065922e+02
3.377289377289377725e+00 -1.648897017081232548e+02
3.382173382173382592e+00 -1.649359697214822518e+02
3.387057387057387459e+00 -1.651772381589409804e+02
3.391941391941392325e+00 -1.651189086126040024e+02
3.396825396825397192e+00 -1.649891563145684188e+02
3.401709401709402059e+00 -1.649685034875021756e+02
3.406593406593406925e+00 -1.649009815371950936e+02
3.411477411477411792e+00 -1.649477671385859594e+02
3.416361416361416659e+00 -1.647645121208580292e+02
3.421245421245421525e+00 -1.645963674008436612e+02
3.426129426129426392e+00 -1.646227510987213236e+02
3.431013431013431259e+00 -1.645393687422175333e+02
3.435897435897436125e+00 -1.644473852549367905e+02
3.440781440781440992e+00 -1.644194491768424768e+02
3.445665445665445858e+00 -1.639987813304720987e+02
3.450549450549450725e+00 -1.637304884131373797e+02
3.455433455433455592e+00 -1.637448420538547111e+02
3.460317460317460458e+00 -1.637542022280776450e+02
3.465201465201465325e+00 -1.636627168348546206e+02
3.470085470085470192e+00 -1.635297068254449186e+02
3.474969474969475058e+00 -1.633634174900044513e+02
3.479853479853479925e+00 -1.632002851998359176e+02
3.484737484737484792e+00 -1.631871553665592955e+02
3.489621489621489658e+00 -1.631925396637158769e+02
3.494505494505494525e+00 -1.631993068802366906e+02
3.499389499389499392e+00 -1.631558840739873233e+02
3.504273504273504258e+00 -1.630967702566107960e+02
3.509157509157509125e+00 -1.631358261696860268e+02
3.514041514041513992e+00 -1.631935623586730344e+02
3.518925518925518858e+00 -1.632692946637309888e+02
3.523809523809523725e+00 -1.635745459354548075e+02
3.528693528693528592e+00 -1.638692539521102844e+02
3.533577533577533458e+00 -1.638554254121056601e+02
3.538461538461538325e+00 -1.638137265124322255e+02
3.543345543345543192e+00 -1.637632764898719984e+02
3.548229548229548058e+00 -1.635857188834403928e+02
3.553113553113552925e+00 -1.635210035609473493e+02
3.557997557997557792e+00 -1.635416242335929553e+02
3.562881562881562658e+00 -1.635078405303019622e+02
3.567765567765567525e+00 -1.635228111992171023e+02
3.572649572649572391e+00 -1.635441558431326996e+02
3.577533577533577258e+00 -1.635799827556976709e+02
3.582417582417582125e+00 -1.635965200371379069e+02
3.587301587301586991e+00 -1.637342091192618625e+02
3.592185592185591858e+00 -1.639142166205308797e+02
3.597069597069596725e+00 -1.638183654750297080e+02
3.601953601953601591e+00 -1.635486607109166073e+02
3.606837606837606458e+00 -1.635289094052077985e+02
3.611721611721611325e+00 -1.636886883323003588e+02
3.616605616605616191e+00 -1.637119126705639474e+02
3.621489621489621058e+00 -1.636411543428310438e+02
3.626373626373625925e+00 -1.635982039642649681e+02
3.631257631257630791e+00 -1.634227987404100020e+02
3.636141636141635658e+00 -1.635367226667745513e+02
3.641025641025640525e+00 -1.636615163193359308e+02
3.645909645909645391e+00 -1.633996255246998999e+02
3.650793650793650258e+00 -1.633658446991278197e+02
3.655677655677655125e+00 -1.631174133509229023e+02
3.660561660561659991e+00 -1.629098504753237080e+02
3.665445665445664858e+00 -1.632193958256386850e+02
3.670329670329669725e+00 -1.630744576404654822e+02
3.675213675213674591e+00 -1.628892875873111166e+02
3.680097680097679458e+00 -1.628751210218538858e+02
3.684981684981684324e+00 -1.629625727212171853e+02
3.689865689865689191e+00 -1.630905544158399039e+02
3.694749694749694058e+00 -1.632383268952802382e+02
3.699633699633698924e+00 -1.634979667918714199e+02
3.704517704517703791e+00 -1.636350297997068992e+02
3.709401709401708658e+00 -1.636524029361450516e+02
3.714285714285713524e+00 -1.636510711278225472e+02
3.719169719169718391e+00 -1.637028947474907454e+02
3.724053724053723258e+00 -1.637846132710955942e+02
3.728937728937728124e+00 -1.637546682073836735e+02
3.733821733821732991e+00 -1.636819141926753503e+02
3.738705738705737858e+00 -1.636726343811054676e+02
3.743589743589742724e+00 -1.635843723848449827e+02
3.748473748473747591e+00 -1.634738349777211681e+02
3.753357753357754234e+00 -1.635259590988998184e+02
3.758241758241759101e+00 -1.635638392623249331e+02
3.763125763125763967e+00 -1.635823083542562983e+02
3.768009768009768834e+00 -1.637907853680202379e+02
3.772893772893773701e+00 -1.638397596314354416e+02
3.777777777777778567e+00 -1.636537557787346486e+02
3.782661782661783434e+00 -1.634844917290292869e+02
3.787545787545788301e+00 -1.634932818571975872e+02
3.792429792429793167e+00 -1.634586037620485683e+02
3.797313797313798034e+00 -1.633989709725737498e+02
3.802197802197802901e+00 -1.633888414413630414e+02
3.807081807081807767e+00 -1.633799337794887379e+02
3.811965811965812634e+00 -1.633924548379056603e+02
3.816849816849817500e+00 -1.635872874592788548e+02
3.821733821733822367e+00 -1.638567813114869693e+02
3.826617826617827234e+00 -1.638064380457596485e+02
3.831501831501832100e+00 -1.637034503196551896e+02
3.836385836385836967e+00 -1.637242366775638232e+02
3.841269841269841834e+00 -1.636724653164868641e+02
3.846153846153846700e+00 -1.637174793446088188e+02
3.851037851037851567e+00 -1.638970985944678489e+02
3.855921855921856434e+00 -1.638866083518821881e+02
3.860805860805861300e+00 -1.640157714820695389e+02
3.865689865689866167e+00 -1.643830494387449903e+02
3.870573870573871034e+00 -1.644942120322230323e+02
3.875457875457875900e+00 -1.649734276240230031e+02
3.880341880341880767e+00 -1.652719749819875972e+02
3.885225885225885634e+00 -1.650307268857333725e+02
3.890109890109890500e+00 -1.655436698359432341e+02
3.894993894993895367e+00 -1.658846972090746021e+02
3.899877899877900234e+00 -1.658808641839050892e+02
3.904761904761905100e+00 -1.657580353509104043e+02
3.909645909645909967e+00 -1.657911601725386959e+02
3.914529914529914834e+00 -1.658769230542541777e+02
3.919413919413919700e+00 -1.658545450074949485e+02
3.924297924297924567e+00 -1.655986659030580483e+02
3.929181929181929434e+00 -1.654324746981384635e+02
3.934065934065934300e+00 -1.650377019677559929e+02
3.938949938949939167e+00 -1.635334279029056574e+02
3.943833943833944033e+00 -1.630175260968192958e+02
3.948717948717948900e+00 -1.630669254121202982e+02
3.953601953601953767e+00 -1.629779301767126185e+02
3.958485958485958633e+00 -1.628991394361841571e+02
3.963369963369963500e+00 -1.628510780024676023e+02
3.968253968253968367e+00 -1.628315958293829908e+02
3.973137973137973233e+00 -1.627577631786014933e+02
3.978021978021978100e+00 -1.627391459108113168e+02
3.982905982905982967e+00 -1.626080170979717821e+02
3.987789987789987833e+00 -1.625448721949839808e+02
3.992673992673992700e+00 -1.625194766951500469e+02
3.997557997557997567e+00 -1.624938728194221937e+02
4.002442002442002433e+00 -1.624368050212629839e+02
4.007326007326007300e+00 -1.623686529993149179e+02
4.012210012210012167e+00 -1.622005187777648700e+02
4.017094017094017033e+00 -1.621013272436118200e+02
4.021978021978021900e+00 -1.620303283273540842e+02
4.026862026862026767e+00 -1.619840373671759153e+02
4.031746031746031633e+00 -1.619863376759701623e+02
4.036630036630036500e+00 -1.619660444858192250e+02
4.041514041514041367e+00 -1.619127174441015313e+02
4.046398046398046233e+00 -1.618281878969143008e+02
4.051282051282051100e+00 -1.618544135164461011e+02
4.056166056166055967e+00 -1.618240456205605255e+02
4.061050061050060833e+00 -1.618545270767861552e+02
4.065934065934065700e+00 -1.618835624988312816e+02
4.070818070818070566e+00 -1.617254634875307318e+02
4.075702075702075433e+00 -1.616657058987703977e+02
4.080586080586080300e+00 -1.616835655809194918e+02
4.085470085470085166e+00 -1.616882684549483429e+02
4.090354090354090033e+00 -1.616752124110709303e+02
4.095238095238094900e+00 -1.616663433601303268e+02
4.100122100122099766e+00 -1.616973164303833528e+02
4.105006105006104633e+00 -1.618065944430841228e+02
4.109890109890109500e+00 -1.617741268692031440e+02
4.114774114774114366e+00 -1.615086890772908816e+02
4.119658119658119233e+00 -1.613623540518609900e+02
4.124542124542124100e+00 -1.613628952798253522e+02
4.129426129426128966e+00 -1.613371180959520643e+02
4.134310134310133833e+00 -1.612206710793161051e+02
4.139194139194138700e+00 -1.610385744038676421e+02
4.144078144078143566e+00 -1.610583754404479180e+02
4.148962148962148433e+00 -1.610858800743322377e+02
4.153846153846153300e+00 -1.610854646741559293e+02
4.158730158730158166e+00 -1.617642478011699154e+02
4.163614163614163033e+00 -1.620241780127685445e+02
4.168498168498167900e+00 -1.618024931819651613e+02
4.173382173382172766e+00 -1.618477872446421770e+02
4.178266178266177633e+00 -1.618976090220417063e+02
4.183150183150182500e+00 -1.619036648996897725e+02
4.188034188034187366e+00 -1.619619519714631792e+02
4.192918192918192233e+00 -1.620657037825809255e+02
4.197802197802197099e+00 -1.620291376211010856e+02
4.202686202686201966e+00 -1.621273593491225711e+02
4.207570207570206833e+00 -1.621770184083573554e+02
4.212454212454211699e+00 -1.620088198141631608e+02
4.217338217338216566e+00 -1.619484826863788953e+02
4.222222222222221433e+00 -1.620962436908770599e+02
4.227106227106226299e+00 -1.620986324503075764e+02
4.231990231990231166e+00 -1.622760839620340505e+02
4.236874236874236033e+00 -1.624236071820498069e+02
4.241758241758240899e+00 -1.624550856809698303e+02
4.246642246642245766e+00 -1.624937909403440699e+02
4.251526251526250633e+00 -1.624878960000822303e+02
4.256410256410257276e+00 -1.624819868260780993e+02
4.261294261294262142e+00 -1.624714002041283152e+02
4.266178266178267009e+00 -1.625720635198184993e+02
4.271062271062271876e+00 -1.625929210336686879e+02
4.275946275946276742e+00 -1.626457014707995654e+02
4.280830280830281609e+00 -1.626887043617014967e+02
4.285714285714286476e+00 -1.626632302169051059e+02
4.290598290598291342e+00 -1.627956470961894127e+02
4.295482295482296209e+00 -1.628375090675755246e+02
4.300366300366301076e+00 -1.628068364586261509e+02
4.305250305250305942e+00 -1.628187951287634689e+02
4.310134310134310809e+00 -1.628434085641571016e+02
4.315018315018315676e+00 -1.628109428203293305e+02
4.319902319902320542e+00 -1.628020104838804514e+02
4.324786324786325409e+00 -1.628034925843442977e+02
4.329670329670330275e+00 -1.628945183764678006e+02
4.334554334554335142e+00 -1.632841219712451561e+02
4.339438339438340009e+00 -1.634844647992374007e+02
4.344322344322344875e+00 -1.635436484895944886e+02
4.349206349206349742e+00 -1.636184569611199322e+02
4.354090354090354609e+00 -1.636809702799909019e+02
4.358974358974359475e+00 -1.639863553518355275e+02
4.363858363858364342e+00 -1.641130117324408957e+02
4.368742368742369209e+00 -1.641338780012363827e+02
4.373626373626374075e+00 -1.644784336201175847e+02
4.378510378510378942e+00 -1.646990394111914497e+02
4.383394383394383809e+00 -1.648962230560681235e+02
4.388278388278388675e+00 -1.653637545299476415e+02
4.393162393162393542e+00 -1.654893468906635974e+02
4.398046398046398409e+00 -1.653015705853164263e+02
4.402930402930403275e+00 -1.652491860793486751e+02
4.407814407814408142e+00 -1.652245761068326146e+02
4.412698412698413009e+00 -1.650670600038852740e+02
4.417582417582417875e+00 -1.651046451184408852e+02
4.422466422466422742e+00 -1.651626806693427625e+02
4.427350427350427609e+00 -1.651438755853952216e+02
4.432234432234432475e+00 -1.655547285608195125e+02
4.437118437118437342e+00 -1.660253096314659729e+02
4.442002442002442208e+00 -1.660832256538686806e+02
4.446886446886447075e+00 -1.661504322991893332e+02
4.451770451770451942e+00 -1.661836569334623448e+02
4.456654456654456808e+00 -1.659263838587705777e+02
4.461538461538461675e+00 -1.657702216047096613e+02
4.466422466422466542e+00 -1.656735426436397915e+02
4.471306471306471408e+00 -1.656282292383920094e+02
4.476190476190476275e+00 -1.656767125494887409e+02
4.481074481074481142e+00 -1.657311936409197699e+02
4.485958485958486008e+00 -1.657528258933265874e+02
4.490842490842490875e+00 -1.657790114448253576e+02
4.495726495726495742e+00 -1.655942807551542160e+02
4.500610500610500608e+00 -1.655636367621005149e+02
4.505494505494505475e+00 -1.655130329548867962e+02
4.510378510378510342e+00 -1.654439883220363754e+02
4.515262515262515208e+00 -1.655373261781553822e+02
4.520146520146520075e+00 -1.656139937510381799e+02
4.525030525030524942e+00 -1.655770514651972007e+02
4.529914529914529808e+00 -1.655565162621577713e+02
4.534798534798534675e+00 -1.655453474309593389e+02
4.539682539682539542e+00 -1.654345984799275016e+02
4.544566544566544408e+00 -1.654641489878938216e+02
4.549450549450549275e+00 -1.653067658353758134e+02
4.554334554334554142e+00 -1.652875863283248066e+02
4.559218559218559008e+00 -1.653476059352478842e+02
4.564102564102563875e+00 -1.653722584254566641e+02
4.568986568986568741e+00 -1.652676923881059849e+02
4.573870573870573608e+00 -1.654724864867816336e+02
4.578754578754578475e+00 -1.653960991093562427e+02
4.583638583638583341e+00 -1.652942260114141959e+02
4.588522588522588208e+00 -1.653375424451893991e+02
4.593406593406593075e+00 -1.652024888778236118e+02
4.598290598290597941e+00 -1.650410067614376430e+02
4.603174603174602808e+00 -1.649929088486679518e+02
4.608058608058607675e+00 -1.650027995198285566e+02
4.612942612942612541e+00 -1.649324009506912887e+02
4.617826617826617408e+00 -1.650064742029834974e+02
4.622710622710622275e+00 -1.651644634674343308e+02
4.627594627594627141e+00 -1.653270246567456354e+02
4.632478632478632008e+00 -1.654790918306186143e+02
4.637362637362636875e+00 -1.654492922573213605e+02
4.642246642246641741e+00 -1.653157966241720089e+02
4.647130647130646608e+00 -1.653539380418561677e+02
4.652014652014651475e+00 -1.651896545425626357e+02
4.656898656898656341e+00 -1.649774392118841888e+02
4.661782661782661208e+00 -1.649792338771595155e+02
4.666666666666666075e+00 -1.650357097820113665e+02
4.671550671550670941e+00 -1.650121584046050316e+02
4.676434676434675808e+00 -1.650358754201551221e+02
4.681318681318680675e+00 -1.652621758851960010e+02
4.686202686202685541e+00 -1.652714380960867686e+02
4.691086691086690408e+00 -1.652424660065449018e+02
4.695970695970695274e+00 -1.651616256985159339e+02
4.700854700854700141e+00 -1.650805292636064792e+02
4.705738705738705008e+00 -1.649110063507619373e+02
4.710622710622709874e+00 -1.649051322834805546e+02
4.715506715506714741e+00 -1.648557884752713392e+02
4.720390720390719608e+00 -1.645365436718795422e+02
4.725274725274724474e+00 -1.646185834672383521e+02
4.730158730158729341e+00 -1.645288534287131483e+02
4.735042735042734208e+00 -1.643105923455408970e+02
4.739926739926739074e+00 -1.641727593032524339e+02
4.744810744810743941e+00 -1.641621497502975444e+02
4.749694749694748808e+00 -1.641641202661062664e+02
4.754578754578755451e+00 -1.641779924615831021e+02
4.759462759462760317e+00 -1.642531787580724654e+02
4.764346764346765184e+00 -1.641813616504163349e+02
4.769230769230770051e+00 -1.640861644096128202e+02
4.774114774114774917e+00 -1.638093403480936558e+02
4.778998778998779784e+00 -1.635733633950422643e+02
4.783882783882784651e+00 -1.633344191970644488e+02
4.788766788766789517e+00 -1.633370527623554551e+02
4.793650793650794384e+00 -1.630275298119495915e+02
4.798534798534799251e+00 -1.628266043109877330e+02
4.803418803418804117e+00 -1.628606562751605793e+02
4.808302808302808984e+00 -1.628736783989051560e+02
4.813186813186813851e+00 -1.627629804005446204e+02
4.818070818070818717e+00 -1.625667675180920924e+02
4.822954822954823584e+00 -1.626115486132965486e+02
4.827838827838828450e+00 -1.624223756282445947e+02
4.832722832722833317e+00 -1.624038290502633970e+02
4.837606837606838184e+00 -1.624220217070734407e+02
4.842490842490843050e+00 -1.623761341749138580e+02
4.847374847374847917e+00 -1.623675145947565284e+02
4.852258852258852784e+00 -1.623598724356307059e+02
4.857142857142857650e+00 -1.623366371037283784e+02
4.862026862026862517e+00 -1.622772062539711442e+02
4.866910866910867384e+00 -1.621496093645822612e+02
4.871794871794872250e+00 -1.620602054200898579e+02
4.876678876678877117e+00 -1.619892623647406822e+02
4.881562881562881984e+00 -1.619598594062968573e+02
4.886446886446886850e+00 -1.618913114848863017e+02
4.891330891330891717e+00 -1.618437814655304408e+02
4.896214896214896584e+00 -1.619098906460288561e+02
4.901098901098901450e+00 -1.619103860409411766e+02
4.905982905982906317e+00 -1.618895206373392739e+02
4.910866910866911184e+00 -1.618511197999652609e+02
4.915750915750916050e+00 -1.617593640407008309e+02
4.920634920634920917e+00 -1.617375653187580156e+02
4.925518925518925784e+00 -1.618446694589044341e+02
4.930402930402930650e+00 -1.617280797131434440e+02
4.935286935286935517e+00 -1.618335821630439568e+02
4.940170940170940383e+00 -1.619878486889880094e+02
4.945054945054945250e+00 -1.619545301845174379e+02
4.949938949938950117e+00 -1.620695658680874089e+02
4.954822954822954983e+00 -1.620552817573690163e+02
4.959706959706959850e+00 -1.620605164381810823e+02
4.964590964590964717e+00 -1.620957689050868851e+02
4.969474969474969583e+00 -1.621069945191519253e+02
4.974358974358974450e+00 -1.621398283340169826e+02
4.979242979242979317e+00 -1.621630998400973738e+02
4.984126984126984183e+00 -1.621975927178731922e+02
4.989010989010989050e+00 -1.622867201932872661e+02
4.993894993894993917e+00 -1.623965674913573594e+02
4.998778998778998783e+00 -1.625053136271220069e+02
5.003663003663003650e+00 -1.625585917614596099e+02
5.008547008547008517e+00 -1.625034407090329580e+02
5.013431013431013383e+00 -1.627305034578724303e+02
5.018315018315018250e+00 -1.629532587015545175e+02
5.023199023199023117e+00 -1.629606231512663612e+02
5.028083028083027983e+00 -1.629087300717637277e+02
5.032967032967032850e+00 -1.629439823300799333e+02
5.037851037851037717e+00 -1.631061543122374360e+02
5.042735042735042583e+00 -1.630495192575861836e+02
5.047619047619047450e+00 -1.632267961974872321e+02
5.052503052503052317e+00 -1.633104249713840090e+02
5.057387057387057183e+00 -1.631771215857789059e+02
5.062271062271062050e+00 -1.630158100248673065e+02
5.067155067155066916e+00 -1.629139792234896049e+02
5.072039072039071783e+00 -1.628997341873627818e+02
5.076923076923076650e+00 -1.629434455511062367e+02
5.081807081807081516e+00 -1.629942569083469834e+02
5.086691086691086383e+00 -1.630443258951330563e+02
5.091575091575091250e+00 -1.632926636472364521e+02
5.096459096459096116e+00 -1.634562296378447854e+02
5.101343101343100983e+00 -1.633516671684961636e+02
5.106227106227105850e+00 -1.632866137734482948e+02
5.111111111111110716e+00 -1.633068203920261396e+02
5.115995115995115583e+00 -1.633351087709487786e+02
5.120879120879120450e+00 -1.632904082686133336e+02
5.125763125763125316e+00 -1.633700574034557178e+02
5.130647130647130183e+00 -1.634779161346642411e+02
5.135531135531135050e+00 -1.636791116777227444e+02
5.140415140415139916e+00 -1.638460454011179195e+02
5.145299145299144783e+00 -1.638899115385007121e+02
5.150183150183149650e+00 -1.640105486585015626e+02
5.155067155067154516e+00 -1.639215564383514447e+02
5.159951159951159383e+00 -1.639847057527094591e+02
5.164835164835164250e+00 -1.640378783754573817e+02
5.169719169719169116e+00 -1.640287683048979943e+02
5.174603174603173983e+00 -1.642373698355764589e+02
5.179487179487178850e+00 -1.643456368382090886e+02
5.184371184371183716e+00 -1.641141566220053960e+02
5.189255189255188583e+00 -1.639557804401458725e+02
5.194139194139193449e+00 -1.639006927389249313e+02
5.199023199023198316e+00 -1.638975222643952350e+02
5.203907203907203183e+00 -1.639035330683038296e+02
5.208791208791208049e+00 -1.639603975167953536e+02
5.213675213675212916e+00 -1.640907638553977677e+02
5.218559218559217783e+00 -1.641874961412345613e+02
5.223443223443222649e+00 -1.643947323313021229e+02
5.228327228327227516e+00 -1.644607278198337781e+02
5.233211233211232383e+00 -1.642868826107952600e+02
5.238095238095237249e+00 -1.642679619253685814e+02
5.242979242979242116e+00 -1.643096189476680706e+02
5.247863247863246983e+00 -1.643812642775467339e+02
5.252747252747251849e+00 -1.646120034756798134e+02
5.257631257631258492e+00 -1.648401322000277673e+02
5.262515262515263359e+00 -1.648985202253304578e+02
5.267399267399268226e+00 -1.649241116804606122e+02
5.272283272283273092e+00 -1.649664425704712016e+02
5.277167277167277959e+00 -1.652551003991374330e+02
5.282051282051282826e+00 -1.657157080741688731e+02
5.286935286935287692e+00 -1.659090463589863873e+02
5.291819291819292559e+00 -1.658758955482785780e+02
5.296703296703297426e+00 -1.658578826799171679e+02
5.301587301587302292e+00 -1.660562475756703407e+02
5.306471306471307159e+00 -1.662685470962766203e+02
5.311355311355312026e+00 -1.662484742102419091e+02
5.316239316239316892e+00 -1.663962342813366604e+02
5.321123321123321759e+00 -1.667162263387598387e+02
5.326007326007326625e+00 -1.671498599422930909e+02
5.330891330891331492e+00 -1.673163959688822615e+02
5.335775335775336359e+00 -1.671922118250155620e+02
5.340659340659341225e+00 -1.673155724788759926e+02
5.345543345543346092e+00 -1.671877095725986067e+02
5.350427350427350959e+00 -1.670249841106550264e+02
5.355311355311355825e+00 -1.668893511165442192e+02
5.360195360195360692e+00 -1.665784335603510158e+02
5.365079365079365559e+00 -1.663181998839120297e+02
5.369963369963370425e+00 -1.664257921417261343e+02
5.374847374847375292e+00 -1.665707492630731963e+02
5.379731379731380159e+00 -1.661566486578441015e+02
5.384615384615385025e+00 -1.659529843206796613e+02
5.389499389499389892e+00 -1.659943919330731603e+02
5.394383394383394759e+00 -1.657530579770480301e+02
5.399267399267399625e+00 -1.655799937471496435e+02
5.404151404151404492e+00 -1.658047848145566832e+02
5.409035409035409359e+00 -1.660278911735922236e+02
5.413919413919414225e+00 -1.660929135940667152e+02
5.418803418803419092e+00 -1.659991419712344509e+02
5.423687423687423959e+00 -1.659447361927432212e+02
5.428571428571428825e+00 -1.659510522474934078e+02
5.433455433455433692e+00 -1.659514604897031802e+02
5.438339438339438559e+00 -1.659642184738148956e+02
5.443223443223443425e+00 -1.659328433611529476e+02
5.448107448107448292e+00 -1.661173201055078721e+02
5.452991452991453158e+00 -1.664913298298071993e+02
5.457875457875458025e+00 -1.666611032595100141e+02
5.462759462759462892e+00 -1.666374044578487883e+02
5.467643467643467758e+00 -1.666090626469928111e+02
5.472527472527472625e+00 -1.664993309492555227e+02
5.477411477411477492e+00 -1.662813145249729700e+02
5.482295482295482358e+00 -1.660965008324139092e+02
5.487179487179487225e+00 -1.661080063948220413e+02
5.492063492063492092e+00 -1.660295019179673091e+02
5.496947496947496958e+00 -1.657219495613403808e+02
5.501831501831501825e+00 -1.653608154219817266e+02
5.506715506715506692e+00 -1.652842784756042533e+02
5.511599511599511558e+00 -1.651534947794818322e+02
5.516483516483516425e+00 -1.648494184600211838e+02
5.521367521367521292e+00 -1.646476971917908827e+02
5.526251526251526158e+00 -1.646070638680160698e+02
5.531135531135531025e+00 -1.645819598147436977e+02
5.536019536019535892e+00 -1.645081139619911426e+02
5.540903540903540758e+00 -1.645145052601935447e+02
5.545787545787545625e+00 -1.645100623977023986e+02
5.550671550671550492e+00 -1.644333373608274087e+02
5.555555555555555358e+00 -1.641394066972224550e+02
5.560439560439560225e+00 -1.637045615262662750e+02
5.565323565323565091e+00 -1.636166600512790978e+02
5.570207570207569958e+00 -1.636827314040862120e+02
5.575091575091574825e+00 -1.637427200368451281e+02
5.579975579975579691e+00 -1.639175209357639744e+02
5.584859584859584558e+00 -1.639899629677597375e+02
5.589743589743589425e+00 -1.637986965650840716e+02
5.594627594627594291e+00 -1.637175723215308381e+02
5.599511599511599158e+00 -1.639588610160921576e+02
5.604395604395604025e+00 -1.640657050843353204e+02
5.609279609279608891e+00 -1.640170432239505942e+02
5.614163614163613758e+00 -1.638552346684275847e+02
5.619047619047618625e+00 -1.639268231419229096e+02
5.623931623931623491e+00 -1.638844440700831342e+02
5.628815628815628358e+00 -1.637050753524677020e+02
5.633699633699633225e+00 -1.636931002755912345e+02
5.638583638583638091e+00 -1.635979790227916624e+02
5.643467643467642958e+00 -1.636322668779551464e+02
5.648351648351647825e+00 -1.633652267630518224e+02
5.653235653235652691e+00 -1.629644213559736272e+02
5.658119658119657558e+00 -1.628668125255455834e+02
5.663003663003662425e+00 -1.628879001373271080e+02
5.667887667887667291e+00 -1.628736755501354878e+02
5.672771672771672158e+00 -1.628400991347426441e+02
5.677655677655677025e+00 -1.628190343353365677e+02
5.682539682539681891e+00 -1.628229167605753105e+02
5.687423687423686758e+00 -1.627805911856058003e+02
5.692307692307691624e+00 -1.628092941155092035e+02
5.697191697191696491e+00 -1.628950020892308714e+02
5.702075702075701358e+00 -1.629947656559592701e+02
5.706959706959706224e+00 -1.629877495034533013e+02
5.711843711843711091e+00 -1.629506604471658306e+02
5.716727716727715958e+00 -1.631164431992374091e+02
5.721611721611720824e+00 -1.633335647340955461e+02
5.726495726495725691e+00 -1.633636416916495477e+02
5.731379731379730558e+00 -1.632625305709605357e+02
5.736263736263735424e+00 -1.632931765794322416e+02
5.741147741147740291e+00 -1.633581054864320947e+02
5.746031746031745158e+00 -1.633822010746059163e+02
5.750915750915750024e+00 -1.633942932171720201e+02
5.755799755799756667e+00 -1.633997595981427082e+02
5.760683760683761534e+00 -1.634293023650445775e+02
5.765567765567766401e+00 -1.632118158075004999e+02
5.770451770451771267e+00 -1.629605154140408274e+02
5.775335775335776134e+00 -1.631457404923480681e+02
5.780219780219781001e+00 -1.635199325823694210e+02
5.785103785103785867e+00 -1.636306159422798032e+02
5.789987789987790734e+00 -1.635639142235406780e+02
5.794871794871795601e+00 -1.635227251662905985e+02
5.799755799755800467e+00 -1.635124635017598109e+02
5.804639804639805334e+00 -1.635871047856828397e+02
5.809523809523810201e+00 -1.637545719508608499e+02
5.814407814407815067e+00 -1.637690265771798011e+02
5.819291819291819934e+00 -1.637157897611820090e+02
5.824175824175824800e+00 -1.637359683890187512e+02
5.829059829059829667e+00 -1.637622619892433988e+02
5.833943833943834534e+00 -1.640558325082228066e+02
5.838827838827839400e+00 -1.640662145655274173e+02
5.843711843711844267e+00 -1.641620547334329672e+02
5.848595848595849134e+00 -1.643658897580272367e+02
5.853479853479854000e+00 -1.643565610883139243e+02
5.858363858363858867e+00 -1.645278764067594750e+02
5.863247863247863734e+00 -1.644726862239476191e+02
5.868131868131868600e+00 -1.647371068551888129e+02
5.873015873015873467e+00 -1.653506460424298723e+02
5.877899877899878334e+00 -1.654068756701131804e+02
5.882783882783883200e+00 -1.652474591081552262e+02
5.887667887667888067e+00 -1.652540354859073659e+02
5.892551892551892934e+00 -1.650483880683027564e+02
5.897435897435897800e+00 -1.650209971289447424e+02
5.902319902319902667e+00 -1.648820373477573753e+02
5.907203907203907534e+00 -1.647873546718855664e+02
5.912087912087912400e+00 -1.647570144331801316e+02
5.916971916971917267e+00 -1.646736220481560338e+02
5.921855921855922134e+00 -1.646404229155109817e+02
5.926739926739927000e+00 -1.646662244719307182e+02
5.931623931623931867e+00 -1.646283027806216808e+02
5.936507936507936734e+00 -1.640260801830443711e+02
5.941391941391941600e+00 -1.636366203834529927e+02
5.946275946275946467e+00 -1.635007655382306950e+02
5.951159951159951333e+00 -1.634685072779606685e+02
5.956043956043956200e+00 -1.635197850715217953e+02
5.960927960927961067e+00 -1.636082482602239168e+02
5.965811965811965933e+00 -1.636360655001972759e+02
5.970695970695970800e+00 -1.636494674434192120e+02
5.975579975579975667e+00 -1.637163272864772239e+02
5.980463980463980533e+00 -1.636909978492678874e+02
5.985347985347985400e+00 -1.638911081435734900e+02
5.990231990231990267e+00 -1.642904769680647519e+02
5.995115995115995133e+00 -1.643947658848636024e+02
6.000000000000000000e+00 -1.643511852302222849e+02
6.004884004884004867e+00 -1.643964614696087949e+02
6.009768009768009733e+00 -1.644778159267971489e+02
6.014652014652014600e+00 -1.645230485583757059e+02
6.019536019536019467e+00 -1.645131024231916683e+02
6.024420024420024333e+00 -1.643358687847390911e+02
6.029304029304029200e+00 -1.643042848352979206e+02
6.034188034188034067e+00 -1.643475126435824052e+02
6.039072039072038933e+00 -1.643298705175899386e+02
6.043956043956043800e+00 -1.643356448167685926e+02
6.048840048840048667e+00 -1.641716630352987920e+02
6.053724053724053533e+00 -1.641775093657426225e+02
6.058608058608058400e+00 -1.640642814875730551e+02
6.063492063492063266e+00 -1.636413135699773420e+02
6.068376068376068133e+00 -1.635578527598767380e+02
6.073260073260073000e+00 -1.634505212964103293e+02
6.078144078144077866e+00 -1.630840277325537784e+02
6.083028083028082733e+00 -1.630543209536078848e+02
6.087912087912087600e+00 -1.630233777255466521e+02
6.092796092796092466e+00 -1.628833714704681483e+02
6.097680097680097333e+00 -1.629404967289400759e+02
6.102564102564102200e+00 -1.630339186389218185e+02
6.107448107448107066e+00 -1.630395522894681903e+02
6.112332112332111933e+00 -1.631855077250713464e+02
6.117216117216116800e+00 -1.632103316477590624e+02
6.122100122100121666e+00 -1.631968382344884958e+02
6.126984126984126533e+00 -1.631146234914726847e+02
6.131868131868131400e+00 -1.629714967915000443e+02
6.136752136752136266e+00 -1.629627402624063564e+02
6.141636141636141133e+00 -1.629904995728726647e+02
6.146520146520146000e+00 -1.629863295959197558e+02
6.151404151404150866e+00 -1.630829430104080018e+02
6.156288156288155733e+00 -1.633754831240780732e+02
6.161172161172160600e+00 -1.633889138037623638e+02
6.166056166056165466e+00 -1.634805580130415592e+02
6.170940170940170333e+00 -1.637643290195933901e+02
6.175824175824175200e+00 -1.639050172737894400e+02
6.180708180708180066e+00 -1.638329571131426405e+02
6.185592185592184933e+00 -1.636607884633362175e+02
6.190476190476189799e+00 -1.635369729760327004e+02
6.195360195360194666e+00 -1.635272286806986699e+02
6.200244200244199533e+00 -1.634222522975904326e+02
6.205128205128204399e+00 -1.633836445647531264e+02
6.210012210012209266e+00 -1.633997463738791680e+02
6.214896214896214133e+00 -1.634149296213115292e+02
6.219780219780218999e+00 -1.634480478618755228e+02
6.224664224664223866e+00 -1.634489236639744263e+02
6.229548229548228733e+00 -1.634533074738558867e+02
6.234432234432233599e+00 -1.634348650453665641e+02
6.239316239316238466e+00 -1.633177168131732060e+02
6.244200244200243333e+00 -1.634306331192263713e+02
6.249084249084248199e+00 -1.634773883900332692e+02
6.253968253968253066e+00 -1.634664562338839744e+02
6.258852258852257933e+00 -1.635068113294962586e+02
6.263736263736262799e+00 -1.634850141005497619e+02
6.268620268620267666e+00 -1.636472434450358833e+02
6.273504273504272533e+00 -1.636569827827639187e+02
6.278388278388277399e+00 -1.637964463998382314e+02
6.283272283272282266e+00 -1.641898267283440873e+02
6.288156288156287133e+00 -1.642799162973217619e+02
6.293040293040291999e+00 -1.644553941541229278e+02
6.297924297924296866e+00 -1.649385844669401422e+02
6.302808302808301733e+00 -1.648613870314774488e+02
6.307692307692306599e+00 -1.649409779503325808e+02
6.312576312576311466e+00 -1.651692283792438047e+02
6.317460317460316332e+00 -1.651091428997880826e+02
6.322344322344321199e+00 -1.650857035103229578e+02
6.327228327228326066e+00 -1.650743178724861195e+02
6.332112332112330932e+00 -1.650251833915005761e+02
6.336996336996335799e+00 -1.649453371963265624e+02
6.341880341880340666e+00 -1.649663853827469779e+02
6.346764346764345532e+00 -1.652835239507105030e+02
6.351648351648350399e+00 -1.655655011761720345e+02
6.356532356532355266e+00 -1.657010173970895721e+02
6.361416361416360132e+00 -1.655836247489834250e+02
6.366300366300364999e+00 -1.655480405278462968e+02
6.371184371184369866e+00 -1.655289149884349058e+02
6.376068376068374732e+00 -1.657647422657189509e+02
6.380952380952379599e+00 -1.663497113775710829e+02
6.385836385836384466e+00 -1.662418894616078262e+02
6.390720390720389332e+00 -1.659633707545842753e+02
6.395604395604394199e+00 -1.655767860589073734e+02
6.400488400488399066e+00 -1.654228348464970111e+02
6.405372405372403932e+00 -1.656840743313898940e+02
6.410256410256408799e+00 -1.658481943799434362e+02
6.415140415140413666e+00 -1.658577828667387735e+02
6.420024420024418532e+00 -1.660844940373225427e+02
6.424908424908423399e+00 -1.662132949495460252e+02
6.429792429792428266e+00 -1.659543270756032030e+02
6.434676434676433132e+00 -1.653902727964076007e+02
6.439560439560437999e+00 -1.651097869070909212e+02
6.444444444444442865e+00 -1.649869918529043957e+02
6.449328449328447732e+00 -1.646942436148693218e+02
6.454212454212452599e+00 -1.646468760059113094e+02
6.459096459096457465e+00 -1.648223388883191660e+02
6.463980463980462332e+00 -1.648501957320356723e+02
6.468864468864467199e+00 -1.648896812944504120e+02
6.473748473748472065e+00 -1.649797476698618937e+02
6.478632478632476932e+00 -1.649828645562627685e+02
6.483516483516481799e+00 -1.649906979210434770e+02
6.488400488400486665e+00 -1.650282534930329064e+02
6.493284493284491532e+00 -1.650674281237063212e+02
6.498168498168496399e+00 -1.650707107175063300e+02
6.503052503052501265e+00 -1.649876238085419686e+02
6.507936507936509685e+00 -1.649520064575523861e+02
6.512820512820514551e+00 -1.649169259164299319e+02
6.517704517704519418e+00 -1.648546469681002691e+02
6.522588522588524285e+00 -1.650256718437628933e+02
6.527472527472529151e+00 -1.650393157579114245e+02
6.532356532356534018e+00 -1.649768621995624471e+02
6.537240537240538885e+00 -1.649340742441085013e+02
6.542124542124543751e+00 -1.647464206929006991e+02
6.547008547008548618e+00 -1.646837177048128353e+02
6.551892551892553485e+00 -1.647180591072381901e+02
6.556776556776558351e+00 -1.646015493863781387e+02
6.561660561660563218e+00 -1.647051472220336450e+02
6.566544566544568085e+00 -1.645806049521990815e+02
6.571428571428572951e+00 -1.644451274870959594e+02
6.576312576312577818e+00 -1.642499189625987697e+02
6.581196581196582684e+00 -1.642899223826804018e+02
6.586080586080587551e+00 -1.640991185435044031e+02
6.590964590964592418e+00 -1.636448349556356447e+02
6.595848595848597284e+00 -1.635499204523230503e+02
6.600732600732602151e+00 -1.635706001502603613e+02
6.605616605616607018e+00 -1.635912365644139186e+02
6.610500610500611884e+00 -1.633208767272500666e+02
6.615384615384616751e+00 -1.631080714400048919e+02
6.620268620268621618e+00 -1.629392698181685262e+02
6.625152625152626484e+00 -1.628143063883621835e+02
6.630036630036631351e+00 -1.626082162064016075e+02
6.634920634920636218e+00 -1.624953471700971477e+02
6.639804639804641084e+00 -1.624001527523243453e+02
6.644688644688645951e+00 -1.621029064993766724e+02
6.649572649572650818e+00 -1.621653555724404328e+02
6.654456654456655684e+00 -1.623812267700975838e+02
6.659340659340660551e+00 -1.625295210433921511e+02
6.664224664224665418e+00 -1.625160142505639271e+02
6.669108669108670284e+00 -1.626374166295070722e+02
6.673992673992675151e+00 -1.626161572749781214e+02
6.678876678876680018e+00 -1.625476164960281835e+02
6.683760683760684884e+00 -1.625127975972693548e+02
6.688644688644689751e+00 -1.623561708483784969e+02
6.693528693528694617e+00 -1.623458023186985315e+02
6.698412698412699484e+00 -1.623095582116961566e+02
6.703296703296704351e+00 -1.623005630124847585e+02
6.708180708180709217e+00 -1.622797028309094287e+02
6.713064713064714084e+00 -1.622280385163476240e+02
6.717948717948718951e+00 -1.622273991258398382e+02
6.722832722832723817e+00 -1.622824752448602226e+02
6.727716727716728684e+00 -1.621857474139811757e+02
6.732600732600733551e+00 -1.620894452164145321e+02
6.737484737484738417e+00 -1.621492211545714497e+02
6.742368742368743284e+00 -1.620407662616084110e+02
6.747252747252748151e+00 -1.618850363346666370e+02
6.752136752136753017e+00 -1.617687032062468973e+02
6.757020757020757884e+00 -1.617585695455568953e+02
6.761904761904762751e+00 -1.618303660995892415e+02
6.766788766788767617e+00 -1.616030919082354558e+02
6.771672771672772484e+00 -1.614117421146432889e+02
6.776556776556777351e+00 -1.614553115131195398e+02
6.781440781440782217e+00 -1.614493013617593249e+02
6.786324786324787084e+00 -1.614641348206353939e+02
6.791208791208791951e+00 -1.615438816380765843e+02
6.796092796092796817e+00 -1.616333713377460981e+02
6.800976800976801684e+00 -1.616568315058999588e+02
6.805860805860806551e+00 -1.616865593789774209e+02
6.810744810744811417e+00 -1.619029892087330609e+02
6.815628815628816284e+00 -1.619930312866636655e+02
6.820512820512821150e+00 -1.619240547023002534e+02
6.825396825396826017e+00 -1.619660336027055223e+02
6.830280830280830884e+00 -1.622266079252620443e+02
6.835164835164835750e+00 -1.624751977885571819e+02
6.840048840048840617e+00 -1.626238325397895039e+02
6.844932844932845484e+00 -1.625576717362378645e+02
6.849816849816850350e+00 -1.627711501151876519e+02
6.854700854700855217e+00 -1.627942131912343200e+02
6.859584859584860084e+00 -1.628160127655946212e+02
6.864468864468864950e+00 -1.631838874923754190e+02
6.869352869352869817e+00 -1.631691079428065336e+02
6.874236874236874684e+00 -1.632008161006368141e+02
6.879120879120879550e+00 -1.631361682625336584e+02
6.884004884004884417e+00 -1.630131111717668659e+02
6.888888888888889284e+00 -1.629967586451378452e+02
6.893772893772894150e+00 -1.629748161155049502e+02
6.898656898656899017e+00 -1.628287112396178031e+02
6.903540903540903884e+00 -1.628387112369071303e+02
6.908424908424908750e+00 -1.629858806882539852e+02
6.913308913308913617e+00 -1.629809887829825072e+02
6.918192918192918484e+00 -1.628781019741323348e+02
6.923076923076923350e+00 -1.625002392640038522e+02
6.927960927960928217e+00 -1.621794557699291488e+02
6.932844932844933084e+00 -1.621206949004326532e+02
6.937728937728937950e+00 -1.620851010737330853e+02
6.942612942612942817e+00 -1.620930428243297570e+02
6.947496947496947683e+00 -1.621217127286288360e+02
6.952380952380952550e+00 -1.621841735284349397e+02
6.957264957264957417e+00 -1.618627247550564903e+02
6.962148962148962283e+00 -1.617455710853301980e+02
6.967032967032967150e+00 -1.619255746681336063e+02
6.971916971916972017e+00 -1.620143595701176480e+02
6.976800976800976883e+00 -1.620238376453399098e+02
6.981684981684981750e+00 -1.620566638395161476e+02
6.986568986568986617e+00 -1.623172668180984317e+02
6.991452991452991483e+00 -1.625577134759674323e+02
6.996336996336996350e+00 -1.625747181613494092e+02
7.001221001221001217e+00 -1.623720508696836760e+02
7.006105006105006083e+00 -1.623331222954073496e+02
7.010989010989010950e+00 -1.623335038072243606e+02
7.015873015873015817e+00 -1.623496555269527448e+02
7.020757020757020683e+00 -1.623392952030528136e+02
7.025641025641025550e+00 -1.624577937556056781e+02
7.030525030525030417e+00 -1.624816138150341658e+02
7.035409035409035283e+00 -1.624697454040606033e+02
7.040293040293040150e+00 -1.625163000034859522e+02
7.045177045177045017e+00 -1.624244773702237126e+02
7.050061050061049883e+00 -1.624351686305254248e+02
7.054945054945054750e+00 -1.625449852276163654e+02
7.059829059829059617e+00 -1.626279343284052743e+02
7.064713064713064483e+00 -1.627826226139876837e+02
7.069597069597069350e+00 -1.627846720494383419e+02
7.074481074481074216e+00 -1.628750425557347796e+02
7.079365079365079083e+00 -1.629230849406823154e+02
7.084249084249083950e+00 -1.629028349465202155e+02
7.089133089133088816e+00 -1.629570973970758700e+02
7.094017094017093683e+00 -1.629673298944654789e+02
7.098901098901098550e+00 -1.629982897997923033e+02
7.103785103785103416e+00 -1.631928562753237202e+02
7.108669108669108283e+00 -1.632748610924783748e+02
7.113553113553113150e+00 -1.632919309800183782e+02
7.118437118437118016e+00 -1.633775824550218942e+02
7.123321123321122883e+00 -1.633627357462074770e+02
7.128205128205127750e+00 -1.633390532202470808e+02
7.133089133089132616e+00 -1.633396082574649881e+02
7.137973137973137483e+00 -1.635315747822582182e+02
7.142857142857142350e+00 -1.640601570090729240e+02
7.147741147741147216e+00 -1.645541751592878654e+02
7.152625152625152083e+00 -1.646205223225569796e+02
7.157509157509156950e+00 -1.644212224375269216e+02
7.162393162393161816e+00 -1.640908040890173254e+02
7.167277167277166683e+00 -1.640509913981004502e+02
7.172161172161171550e+00 -1.639670107937193961e+02
7.177045177045176416e+00 -1.642591400961009640e+02
7.181929181929181283e+00 -1.645690244344432358e+02
7.186813186813186149e+00 -1.644684028784249392e+02
7.191697191697191016e+00 -1.643381266240329808e+02
7.196581196581195883e+00 -1.642508577826043847e+02
7.201465201465200749e+00 -1.642064134080638382e+02
7.206349206349205616e+00 -1.642610932148469374e+02
7.211233211233210483e+00 -1.642893291191038543e+02
7.216117216117215349e+00 -1.643535374527931481e+02
7.221001221001220216e+00 -1.645724011390038015e+02
7.225885225885225083e+00 -1.643899246730345567e+02
7.230769230769229949e+00 -1.640959071903370159e+02
7.235653235653234816e+00 -1.640052574021945020e+02
7.240537240537239683e+00 -1.639865307370754977e+02
7.245421245421244549e+00 -1.639398343039582073e+02
7.250305250305249416e+00 -1.639714502194249235e+02
7.255189255189254283e+00 -1.639645342128675907e+02
7.260073260073259149e+00 -1.638996155983920175e+02
7.264957264957264016e+00 -1.639819105183338479e+02
7.269841269841268883e+00 -1.639114016523266173e+02
7.274725274725273749e+00 -1.638602064449546276e+02
7.279609279609278616e+00 -1.637853874857196388e+02
7.284493284493283483e+00 -1.637475120150020871e+02
7.289377289377288349e+00 -1.637382977238328294e+02
7.294261294261293216e+00 -1.635695210813421170e+02
7.299145299145298083e+00 -1.634646705056423173e+02
7.304029304029302949e+00 -1.634231612763694557e+02
7.308913308913307816e+00 -1.634102029920287009e+02
7.313797313797312682e+00 -1.633613435531255504e+02
7.318681318681317549e+00 -1.633389643573211742e+02
7.323565323565322416e+00 -1.632822606786640449e+02
7.328449328449327282e+00 -1.631810861344149828e+02
7.333333333333332149e+00 -1.632547276207362188e+02
7.338217338217337016e+00 -1.634088712494393576e+02
7.343101343101341882e+00 -1.633640628207494672e+02
7.347985347985346749e+00 -1.632843205824225379e+02
7.352869352869351616e+00 -1.632608074500857072e+02
7.357753357753356482e+00 -1.632151695890519818e+02
7.362637362637361349e+00 -1.630344850787267319e+02
7.367521367521366216e+00 -1.629914447813181368e+02
7.372405372405371082e+00 -1.630774532394921721e+02
7.377289377289375949e+00 -1.632251195937002421e+02
7.382173382173380816e+00 -1.634929517637252729e+02
7.387057387057385682e+00 -1.636457807165211591e+02
7.391941391941390549e+00 -1.637455370234787040e+02
7.396825396825395416e+00 -1.638279544327400856e+02
7.401709401709400282e+00 -1.638512554708481446e+02
7.406593406593405149e+00 -1.639010058219446933e+02
7.411477411477410016e+00 -1.640550442283965822e+02
7.416361416361414882e+00 -1.640989351245821410e+02
7.421245421245419749e+00 -1.639254517610875723e+02
7.426129426129424616e+00 -1.636597114912506754e+02
7.431013431013429482e+00 -1.632930036864883618e+02
7.435897435897434349e+00 -1.629636320336052790e+02
7.440781440781439215e+00 -1.629104951966954218e+02
7.445665445665444082e+00 -1.631521910896891541e+02
7.450549450549448949e+00 -1.633366398696324211e+02
7.455433455433453815e+00 -1.633692961417253002e+02
7.460317460317458682e+00 -1.633980762829067146e+02
7.465201465201463549e+00 -1.633139261887862972e+02
7.470085470085468415e+00 -1.632079104843660673e+02
7.474969474969473282e+00 -1.632266438713712091e+02
7.479853479853478149e+00 -1.633120201324607592e+02
7.484737484737483015e+00 -1.633915954951112894e+02
7.489621489621487882e+00 -1.634193482015350867e+02
7.494505494505492749e+00 -1.634425800363198107e+02
7.499389499389497615e+00 -1.635380030691351010e+02
7.504273504273506035e+00 -1.633856283149777369e+02
7.509157509157510901e+00 -1.632466688530828947e+02
7.514041514041515768e+00 -1.634143672606869302e+02
7.518925518925520635e+00 -1.635206357798029444e+02
7.523809523809525501e+00 -1.635273839164769072e+02
7.528693528693530368e+00 -1.634148705071442009e+02
7.533577533577535235e+00 -1.633317535822955051e+02
7.538461538461540101e+00 -1.633903700880547945e+02
7.543345543345544968e+00 -1.634490056594536327e+02
7.548229548229549835e+00 -1.635420467268394873e+02
7.553113553113554701e+00 -1.634881031876785755e+02
7.557997557997559568e+00 -1.634114369139760186e+02
7.562881562881564435e+00 -1.633869580548487193e+02
7.567765567765569301e+00 -1.633892510539353964e+02
7.572649572649574168e+00 -1.634214781837447106e+02
7.577533577533579034e+00 -1.634629157857285975e+02
7.582417582417583901e+00 -1.636488354690240783e+02
7.587301587301588768e+00 -1.636609649816454635e+02
7.592185592185593634e+00 -1.636342832939481013e+02
7.597069597069598501e+00 -1.636834422484405991e+02
7.601953601953603368e+00 -1.636811984618162512e+02
7.606837606837608234e+00 -1.636975566883160411e+02
7.611721611721613101e+00 -1.637108342209558032e+02
7.616605616605617968e+00 -1.637144091906278902e+02
7.621489621489622834e+00 -1.636789352129628128e+02
7.626373626373627701e+00 -1.636759683885068739e+02
7.631257631257632568e+00 -1.637444699534590598e+02
7.636141636141637434e+00 -1.637947645782778920e+02
7.641025641025642301e+00 -1.638629718560009962e+02
7.645909645909647168e+00 -1.641133579549837123e+02
7.650793650793652034e+00 -1.645285550841009012e+02
7.655677655677656901e+00 -1.650340903717252843e+02
7.660561660561661768e+00 -1.651620133797418930e+02
7.665445665445666634e+00 -1.648686201253680679e+02
7.670329670329671501e+00 -1.648292180679723060e+02
7.675213675213676368e+00 -1.647550423684185432e+02
7.680097680097681234e+00 -1.644850637521986130e+02
7.684981684981686101e+00 -1.643899027830725004e+02
7.689865689865690968e+00 -1.644198914414045589e+02
7.694749694749695834e+00 -1.643711530934980942e+02
7.699633699633700701e+00 -1.643591608014413907e+02
7.704517704517705567e+00 -1.643672372928966752e+02
7.709401709401710434e+00 -1.644113542853385752e+02
7.714285714285715301e+00 -1.645074788747581920e+02
7.719169719169720167e+00 -1.644345408699030031e+02
7.724053724053725034e+00 -1.646000593609522298e+02
7.728937728937729901e+00 -1.647990353343836034e+02
7.733821733821734767e+00 -1.646227306804279067e+02
7.738705738705739634e+00 -1.645074977963827791e+02
7.743589743589744501e+00 -1.645673952448350406e+02
7.748473748473749367e+00 -1.647451274482920098e+02
7.753357753357754234e+00 -1.649436332268223850e+02
7.758241758241759101e+00 -1.649095052219074091e+02
7.763125763125763967e+00 -1.649529581993274974e+02
7.768009768009768834e+00 -1.648795572652417434e+02
7.772893772893773701e+00 -1.647263925457664868e+02
7.777777777777778567e+00 -1.648133876415583643e+02
7.782661782661783434e+00 -1.648662131029962836e+02
7.787545787545788301e+00 -1.649222872356675396e+02
7.792429792429793167e+00 -1.648974224483440025e+02
7.797313797313798034e+00 -1.645878080484620227e+02
7.802197802197802901e+00 -1.642824369143161221e+02
7.807081807081807767e+00 -1.642502086643056032e+02
7.811965811965812634e+00 -1.642800932122875395e+02
7.816849816849817500e+00 -1.643012997178684031e+02
7.821733821733822367e+00 -1.643008081096830324e+02
7.826617826617827234e+00 -1.642319931317623798e+02
7.831501831501832100e+00 -1.641355634570799964e+02
7.836385836385836967e+00 -1.640770324662707367e+02
7.841269841269841834e+00 -1.641355739083448384e+02
7.846153846153846700e+00 -1.641684981515081176e+02
7.851037851037851567e+00 -1.641606300062832986e+02
7.855921855921856434e+00 -1.641348847758075351e+02
7.860805860805861300e+00 -1.642053602678262791e+02
7.865689865689866167e+00 -1.642326366142906409e+02
7.870573870573871034e+00 -1.642179845925673760e+02
7.875457875457875900e+00 -1.641694916536388575e+02
7.880341880341880767e+00 -1.642409909137889485e+02
7.885225885225885634e+00 -1.645014403460046708e+02
7.890109890109890500e+00 -1.645645403309580388e+02
7.894993894993895367e+00 -1.646045959905796678e+02
7.899877899877900234e+00 -1.646331303710422844e+02
7.904761904761905100e+00 -1.647741847141250560e+02
7.909645909645909967e+00 -1.648536503817011862e+02
7.914529914529914834e+00 -1.649201477073364970e+02
7.919413919413919700e+00 -1.648601353167429124e+02
7.924297924297924567e+00 -1.647274265183123703e+02
7.929181929181929434e+00 -1.647788394981633928e+02
7.934065934065934300e+00 -1.647765160650612870e+02
7.938949938949939167e+00 -1.648369806008665535e+02
7.943833943833944033e+00 -1.647870461882906170e+02
7.948717948717948900e+00 -1.648083976485523294e+02
7.953601953601953767e+00 -1.646998328837214842e+02
7.958485958485958633e+00 -1.645388091154692347e+02
7.963369963369963500e+00 -1.645154206275089166e+02
7.968253968253968367e+00 -1.644409365052947862e+02
7.973137973137973233e+00 -1.643400887369142538e+02
7.978021978021978100e+00 -1.643506664149384449e+02
7.982905982905982967e+00 -1.643633505923197049e+02
7.987789987789987833e+00 -1.644128471942863712e+02
7.992673992673992700e+00 -1.645855865713427875e+02
7.997557997557997567e+00 -1.645537106903323377e+02
8.002442002442002433e+00 -1.645618327840870165e+02
8.007326007326007300e+00 -1.646440326230031133e+02
8.012210012210012167e+00 -1.646514942116283748e+02
8.017094017094017033e+00 -1.648696930410150117e+02
8.021978021978021900e+00 -1.652267790290900393e+02
8.026862026862026767e+00 -1.651959059468232454e+02
8.031746031746031633e+00 -1.651116079846268576e+02
8.036630036630036500e+00 -1.650690497940794330e+02
8.041514041514041367e+00 -1.648689888730392568e+02
8.046398046398046233e+00 -1.646314886029816762e+02
8.051282051282051100e+00 -1.645325918050417897e+02
8.056166056166055967e+00 -1.646665607473497346e+02
8.061050061050060833e+00 -1.646964876552529518e+02
8.065934065934065700e+00 -1.643660949715723802e+02
8.070818070818070566e+00 -1.641888595756589666e+02
8.075702075702075433e+00 -1.642705627047929511e+02
8.080586080586080300e+00 -1.643085985094058117e+02
8.085470085470085166e+00 -1.640678753795201033e+02
8.090354090354090033e+00 -1.638499824455394105e+02
8.095238095238094900e+00 -1.638657625706703413e+02
8.100122100122099766e+00 -1.638008933068410897e+02
8.105006105006104633e+00 -1.637938305886971193e+02
8.109890109890109500e+00 -1.637472501902347233e+02
8.114774114774114366e+00 -1.637639555997225500e+02
8.119658119658119233e+00 -1.637675721306534626e+02
8.124542124542124100e+00 -1.638519922985511528e+02
8.129426129426128966e+00 -1.638318149157730375e+02
8.134310134310133833e+00 -1.637144840974786746e+02
8.139194139194138700e+00 -1.637786704622317586e+02
8.144078144078143566e+00 -1.638306419420031546e+02
8.148962148962148433e+00 -1.637870821213893180e+02
8.153846153846153300e+00 -1.637302513161668003e+02
8.158730158730158166e+00 -1.637519693853397200e+02
8.163614163614163033e+00 -1.635025385282081629e+02
8.168498168498167900e+00 -1.630685154342965006e+02
8.173382173382172766e+00 -1.631593390089876152e+02
8.178266178266177633e+00 -1.633230490123451659e+02
8.183150183150182500e+00 -1.631986717070658983e+02
8.188034188034187366e+00 -1.632188457856392176e+02
8.192918192918192233e+00 -1.630314076916148451e+02
8.197802197802197099e+00 -1.626713373219149332e+02
8.202686202686201966e+00 -1.625689459163292554e+02
8.207570207570206833e+00 -1.625922882318993175e+02
8.212454212454211699e+00 -1.625974165375614575e+02
8.217338217338216566e+00 -1.624745645500601654e+02
8.222222222222221433e+00 -1.624567424630719188e+02
8.227106227106226299e+00 -1.624666894486888395e+02
8.231990231990231166e+00 -1.623336497456835730e+02
8.236874236874236033e+00 -1.623138490517488322e+02
8.241758241758240899e+00 -1.623231401331992458e+02
8.246642246642245766e+00 -1.623480513658772111e+02
8.251526251526250633e+00 -1.623185445284932484e+02
8.256410256410255499e+00 -1.622931024405314133e+02
8.261294261294260366e+00 -1.623755331233142840e+02
8.266178266178265233e+00 -1.625213673857304286e+02
8.271062271062270099e+00 -1.626769461199116336e+02
8.275946275946274966e+00 -1.627202961589534596e+02
8.280830280830279833e+00 -1.626662044015253059e+02
8.285714285714284699e+00 -1.627106680936431076e+02
8.290598290598289566e+00 -1.627667071773791463e+02
8.295482295482294433e+00 -1.627770170106361718e+02
8.300366300366299299e+00 -1.627259009567472390e+02
8.305250305250304166e+00 -1.629042601705532434e+02
8.310134310134309032e+00 -1.630575138792752909e+02
8.315018315018313899e+00 -1.630546349429817781e+02
8.319902319902318766e+00 -1.630647647657709172e+02
8.324786324786323632e+00 -1.628687249361311160e+02
8.329670329670328499e+00 -1.628898098011907507e+02
8.334554334554333366e+00 -1.629018019467110889e+02
8.339438339438338232e+00 -1.629283703928715283e+02
8.344322344322343099e+00 -1.628575794907467866e+02
8.349206349206347966e+00 -1.629187849769428453e+02
8.354090354090352832e+00 -1.630071456672046679e+02
8.358974358974357699e+00 -1.629971090987329774e+02
8.363858363858362566e+00 -1.629995565975585237e+02
8.368742368742367432e+00 -1.630032284875460107e+02
8.373626373626372299e+00 -1.630320637166988433e+02
8.378510378510377166e+00 -1.630294705946186014e+02
8.383394383394382032e+00 -1.633258944915213533e+02
8.388278388278386899e+00 -1.637849438211785582e+02
8.393162393162391766e+00 -1.638979019019814132e+02
8.398046398046396632e+00 -1.639798718893981970e+02
8.402930402930401499e+00 -1.641707706940633216e+02
8.407814407814406366e+00 -1.641939879524052799e+02
8.412698412698411232e+00 -1.644484417347683518e+02
8.417582417582416099e+00 -1.649174364805518280e+02
8.422466422466420966e+00 -1.650053533548721134e+02
8.427350427350425832e+00 -1.648538627299413122e+02
8.432234432234430699e+00 -1.647476143753934252e+02
8.437118437118435565e+00 -1.649812143691013659e+02
8.442002442002440432e+00 -1.650994511353116536e+02
8.446886446886445299e+00 -1.651189971118936910e+02
8.451770451770450165e+00 -1.652918978871444438e+02
8.456654456654455032e+00 -1.652913420623280558e+02
8.461538461538459899e+00 -1.652585940687589812e+02
8.466422466422464765e+00 -1.653557124580625270e+02
8.471306471306469632e+00 -1.654399526612334625e+02
8.476190476190474499e+00 -1.653837222977497561e+02
8.481074481074479365e+00 -1.653782248900541845e+02
8.485958485958484232e+00 -1.653992793853188914e+02
8.490842490842489099e+00 -1.650440592648745337e+02
8.495726495726493965e+00 -1.646997697300236041e+02
8.500610500610498832e+00 -1.647530502326492297e+02
8.505494505494507251e+00 -1.649860201084590585e+02
8.510378510378512118e+00 -1.650964433247378906e+02
8.515262515262516985e+00 -1.650291905829733707e+02
8.520146520146521851e+00 -1.650255448957702527e+02
8.525030525030526718e+00 -1.649893118701150456e+02
8.529914529914531585e+00 -1.650832319019290821e+02
8.534798534798536451e+00 -1.651106068158563289e+02
8.539682539682541318e+00 -1.652112656950043572e+02
8.544566544566546185e+00 -1.655479400977785644e+02
8.549450549450551051e+00 -1.656098506119192564e+02
8.554334554334555918e+00 -1.656860205123330729e+02
8.559218559218560785e+00 -1.658999332176516361e+02
8.564102564102565651e+00 -1.660231688126863219e+02
8.568986568986570518e+00 -1.659639239940937046e+02
8.573870573870575384e+00 -1.658969278384960830e+02
8.578754578754580251e+00 -1.658605176813607045e+02
8.583638583638585118e+00 -1.659153012748213030e+02
8.588522588522589984e+00 -1.658742634915751353e+02
8.593406593406594851e+00 -1.657326344142154824e+02
8.598290598290599718e+00 -1.657601027169411338e+02
8.603174603174604584e+00 -1.658542385628124407e+02
8.608058608058609451e+00 -1.658490705008121324e+02
8.612942612942614318e+00 -1.658279216911382150e+02
8.617826617826619184e+00 -1.658411393299801091e+02
8.622710622710624051e+00 -1.658038708736799549e+02
8.627594627594628918e+00 -1.657755005857393940e+02
8.632478632478633784e+00 -1.658776780930467964e+02
8.637362637362638651e+00 -1.660047502601190672e+02
8.642246642246643518e+00 -1.660167952365972894e+02
8.647130647130648384e+00 -1.662149769082514013e+02
8.652014652014653251e+00 -1.662378686271883055e+02
8.656898656898658118e+00 -1.659578492031311612e+02
8.661782661782662984e+00 -1.658576007298342461e+02
8.666666666666667851e+00 -1.657773438115942781e+02
8.671550671550672718e+00 -1.658965049423006235e+02
8.676434676434677584e+00 -1.660267032220305623e+02
8.681318681318682451e+00 -1.660503206971106920e+02
8.686202686202687318e+00 -1.660132816510662508e+02
8.691086691086692184e+00 -1.660126539511758210e+02
8.695970695970697051e+00 -1.661641368298010093e+02
8.700854700854701917e+00 -1.662547489515766301e+02
8.705738705738706784e+00 -1.660798011791246438e+02
8.710622710622711651e+00 -1.663224275599699240e+02
8.715506715506716517e+00 -1.668694703276873383e+02
8.720390720390721384e+00 -1.667843066579740992e+02
8.725274725274726251e+00 -1.667741444805037645e+02
8.730158730158731117e+00 -1.667664716595698451e+02
8.735042735042735984e+00 -1.667597916465458638e+02
8.739926739926740851e+00 -1.668150816547722854e+02
8.744810744810745717e+00 -1.664686199506043636e+02
8.749694749694750584e+00 -1.661827476003139168e+02
8.754578754578755451e+00 -1.660945662295457907e+02
8.759462759462760317e+00 -1.660926665782900500e+02
8.764346764346765184e+00 -1.661062499964471044e+02
8.769230769230770051e+00 -1.661327386467617089e+02
8.774114774114774917e+00 -1.658028074010663033e+02
8.778998778998779784e+00 -1.652803858225520912e+02
8.783882783882784651e+00 -1.652116146911387204e+02
8.788766788766789517e+00 -1.651857414396340289e+02
8.793650793650794384e+00 -1.650509487753889744e+02
8.798534798534799251e+00 -1.650250262906209855e+02
8.803418803418804117e+00 -1.650591669896863323e+02
8.808302808302808984e+00 -1.651494863978761884e+02
8.813186813186813851e+00 -1.652922063274516233e+02
8.818070818070818717e+00 -1.652785500955921520e+02
8.822954822954823584e+00 -1.652223703459060289e+02
8.827838827838828450e+00 -1.652321509469715011e+02
8.832722832722833317e+00 -1.652534942853395705e+02
8.837606837606838184e+00 -1.651794546973121669e+02
8.842490842490843050e+00 -1.650948735138403833e+02
8.847374847374847917e+00 -1.651467627415294430e+02
8.852258852258852784e+00 -1.649661566869800708e+02
8.857142857142857650e+00 -1.648519588918802583e+02
8.862026862026862517e+00 -1.649122304922116200e+02
8.866910866910867384e+00 -1.648823337549285384e+02
8.871794871794872250e+00 -1.649245749821372158e+02
8.876678876678877117e+00 -1.651613565878128327e+02
8.881562881562881984e+00 -1.651659831098771463e+02
8.886446886446886850e+00 -1.651378041047014733e+02
8.891330891330891717e+00 -1.650993432113624237e+02
8.896214896214896584e+00 -1.649451405460030458e+02
8.901098901098901450e+00 -1.647988007008612499e+02
8.905982905982906317e+00 -1.648022672428558337e+02
8.910866910866911184e+00 -1.648090760524513314e+02
8.915750915750916050e+00 -1.647945637262465652e+02
8.920634920634920917e+00 -1.648365664161064785e+02
8.925518925518925784e+00 -1.650117955555883213e+02
8.930402930402930650e+00 -1.651410222302681632e+02
8.935286935286935517e+00 -1.650907638495388312e+02
8.940170940170940383e+00 -1.651976810901511499e+02
8.945054945054945250e+00 -1.649252595364960143e+02
8.949938949938950117e+00 -1.644162530343919570e+02
8.954822954822954983e+00 -1.642191600031329131e+02
8.959706959706959850e+00 -1.642492924055593733e+02
8.964590964590964717e+00 -1.643431623949372238e+02
8.969474969474969583e+00 -1.644134865337150302e+02
8.974358974358974450e+00 -1.644641323805580839e+02
8.979242979242979317e+00 -1.642184120691972566e+02
8.984126984126984183e+00 -1.641430434459740582e+02
8.989010989010989050e+00 -1.639728114489916777e+02
8.993894993894993917e+00 -1.637781348419950689e+02
8.998778998778998783e+00 -1.640082926558577583e+02
9.003663003663003650e+00 -1.640703999520548564e+02
9.008547008547008517e+00 -1.641055634465556352e+02
9.013431013431013383e+00 -1.641728669870201713e+02
9.018315018315018250e+00 -1.641930287210463462e+02
9.023199023199023117e+00 -1.641837189381083704e+02
9.028083028083027983e+00 -1.641682049456957202e+02
9.032967032967032850e+00 -1.641093157153113395e+02
9.037851037851037717e+00 -1.641627856466096205e+02
9.042735042735042583e+00 -1.641624942485435099e+02
9.047619047619047450e+00 -1.641168631923364387e+02
9.052503052503052317e+00 -1.640906757885946377e+02
9.057387057387057183e+00 -1.640873956961231670e+02
9.062271062271062050e+00 -1.641737579015013466e+02
9.067155067155066916e+00 -1.640842566260039064e+02
9.072039072039071783e+00 -1.641325212861062823e+02
9.076923076923076650e+00 -1.641695263004306753e+02
9.081807081807081516e+00 -1.641450868432037851e+02
9.086691086691086383e+00 -1.641203422218592891e+02
9.091575091575091250e+00 -1.641218344039418184e+02
9.096459096459096116e+00 -1.640716040538893594e+02
9.101343101343100983e+00 -1.641226391974555838e+02
9.106227106227105850e+00 -1.641646348906332378e+02
9.111111111111110716e+00 -1.641942497362836093e+02
9.115995115995115583e+00 -1.643336375402435294e+02
9.120879120879120450e+00 -1.643614722851026784e+02
9.125763125763125316e+00 -1.643032244612706734e+02
9.130647130647130183e+00 -1.643320876117550426e+02
9.135531135531135050e+00 -1.642275938270459505e+02
9.140415140415139916e+00 -1.641420330671579109e+02
9.145299145299144783e+00 -1.641455208915016897e+02
9.150183150183149650e+00 -1.640824632511111929e+02
9.155067155067154516e+00 -1.638363288936446907e+02
9.159951159951159383e+00 -1.636348884694102708e+02
9.164835164835164250e+00 -1.638791749222527869e+02
9.169719169719169116e+00 -1.643394774479737066e+02
9.174603174603173983e+00 -1.646229133710412498e+02
9.179487179487178850e+00 -1.646109709430541272e+02
9.184371184371183716e+00 -1.646939289615156099e+02
9.189255189255188583e+00 -1.647924861276865443e+02
9.194139194139193449e+00 -1.648051898209814681e+02
9.199023199023198316e+00 -1.650911257505040908e+02
9.203907203907203183e+00 -1.651684913379132809e+02
9.208791208791208049e+00 -1.653146895004581438e+02
9.213675213675212916e+00 -1.658984459900954107e+02
9.218559218559217783e+00 -1.660834337184701610e+02
9.223443223443222649e+00 -1.659467191909107555e+02
9.228327228327227516e+00 -1.659766845034970970e+02
9.233211233211232383e+00 -1.661473148876506798e+02
9.238095238095237249e+00 -1.662150297817650824e+02
9.242979242979242116e+00 -1.662356249341122520e+02
9.247863247863246983e+00 -1.662884572275916639e+02
9.252747252747251849e+00 -1.663415660208991653e+02
9.257631257631256716e+00 -1.663048650374326485e+02
9.262515262515261583e+00 -1.663496852928359715e+02
9.267399267399266449e+00 -1.662318409582442769e+02
9.272283272283271316e+00 -1.660679404752772541e+02
9.277167277167276183e+00 -1.661341342673628105e+02
9.282051282051281049e+00 -1.661046571229369420e+02
9.286935286935285916e+00 -1.661421293329371167e+02
9.291819291819290783e+00 -1.661240535584726672e+02
9.296703296703295649e+00 -1.661854765635895887e+02
9.301587301587300516e+00 -1.660981605277165158e+02
9.306471306471305383e+00 -1.659714972397998736e+02
9.311355311355310249e+00 -1.660812964362015123e+02
9.316239316239315116e+00 -1.660673002796772266e+02
9.321123321123319982e+00 -1.660794468481472848e+02
9.326007326007324849e+00 -1.661511576833527215e+02
9.330891330891329716e+00 -1.661318284646314964e+02
9.335775335775334582e+00 -1.660826015966682405e+02
9.340659340659339449e+00 -1.662214135041115810e+02
9.345543345543344316e+00 -1.663890678326080774e+02
9.350427350427349182e+00 -1.664085077018033587e+02
9.355311355311354049e+00 -1.665575933362918022e+02
9.360195360195358916e+00 -1.665885821944384588e+02
9.365079365079363782e+00 -1.665187645611353844e+02
9.369963369963368649e+00 -1.666650447075593604e+02
9.374847374847373516e+00 -1.669907119861468630e+02
9.379731379731378382e+00 -1.673376639210532062e+02
9.384615384615383249e+00 -1.673620035832709334e+02
9.389499389499388116e+00 -1.673059923656731769e+02
9.394383394383392982e+00 -1.672777383101336284e+02
9.399267399267397849e+00 -1.673789006210066361e+02
9.404151404151402716e+00 -1.673905916187895571e+02
9.409035409035407582e+00 -1.672972868430163373e+02
9.413919413919412449e+00 -1.671767541874356766e+02
9.418803418803417316e+00 -1.668379896748653834e+02
9.423687423687422182e+00 -1.666376869125320752e+02
9.428571428571427049e+00 -1.667050390781732006e+02
9.433455433455431915e+00 -1.666688124648379414e+02
9.438339438339436782e+00 -1.665434767032715797e+02
9.443223443223441649e+00 -1.665981979163692586e+02
9.448107448107446515e+00 -1.666223007990831206e+02
9.452991452991451382e+00 -1.663780507632562262e+02
9.457875457875456249e+00 -1.662206236580668417e+02
9.462759462759461115e+00 -1.661884316643939883e+02
9.467643467643465982e+00 -1.661635816138447126e+02
9.472527472527470849e+00 -1.661344695437817620e+02
9.477411477411475715e+00 -1.660397339689214959e+02
9.482295482295480582e+00 -1.659373636479446361e+02
9.487179487179485449e+00 -1.660746580848845326e+02
9.492063492063490315e+00 -1.662857469512868533e+02
9.496947496947495182e+00 -1.663120716552299712e+02
9.501831501831500049e+00 -1.663595022659331448e+02
9.506715506715508468e+00 -1.664598499128991023e+02
9.511599511599513335e+00 -1.666921545702780350e+02
9.516483516483518201e+00 -1.666354789902327127e+02
9.521367521367523068e+00 -1.665444097424560255e+02
9.526251526251527935e+00 -1.667006881425183451e+02
9.531135531135532801e+00 -1.667019505474300161e+02
9.536019536019537668e+00 -1.668012595283476571e+02
9.540903540903542535e+00 -1.667886058604115647e+02
9.545787545787547401e+00 -1.667103172526688013e+02
9.550671550671552268e+00 -1.667278858884833141e+02
9.555555555555557135e+00 -1.667879987627003970e+02
9.560439560439562001e+00 -1.666559517763355132e+02
9.565323565323566868e+00 -1.666191059036400191e+02
9.570207570207571734e+00 -1.665226906098129973e+02
9.575091575091576601e+00 -1.665062714485768538e+02
9.579975579975581468e+00 -1.665932185856975423e+02
9.584859584859586334e+00 -1.666445230933452422e+02
9.589743589743591201e+00 -1.666121028869126519e+02
9.594627594627596068e+00 -1.665166793138067476e+02
9.599511599511600934e+00 -1.663013209843196876e+02
9.604395604395605801e+00 -1.662609936093598435e+02
9.609279609279610668e+00 -1.662934610440548511e+02
9.614163614163615534e+00 -1.663150068610653136e+02
9.619047619047620401e+00 -1.662595148652087289e+02
9.623931623931625268e+00 -1.663107610887636270e+02
9.628815628815630134e+00 -1.664138344539784384e+02
9.633699633699635001e+00 -1.665295506631597107e+02
9.638583638583639868e+00 -1.667209771263618450e+02
9.643467643467644734e+00 -1.668257187615455450e+02
9.648351648351649601e+00 -1.668437722262156626e+02
9.653235653235654468e+00 -1.668492202433715761e+02
9.658119658119659334e+00 -1.670284103077653697e+02
9.663003663003664201e+00 -1.671599613428113855e+02
9.667887667887669068e+00 -1.669478459737107414e+02
9.672771672771673934e+00 -1.670135871222885271e+02
9.677655677655678801e+00 -1.671715097875397191e+02
9.682539682539683668e+00 -1.671925243334882509e+02
9.687423687423688534e+00 -1.672070200216345199e+02
9.692307692307693401e+00 -1.672664226204543638e+02
9.697191697191698267e+00 -1.674053581890824205e+02
9.702075702075703134e+00 -1.674855656211517498e+02
9.706959706959708001e+00 -1.675297312572718340e+02
9.711843711843712867e+00 -1.675251156608611325e+02
9.716727716727717734e+00 -1.674345899426652124e+02
9.721611721611722601e+00 -1.673637942313853841e+02
9.726495726495727467e+00 -1.673674611236841088e+02
9.731379731379732334e+00 -1.673459476452610772e+02
9.736263736263737201e+00 -1.673694379377176062e+02
9.741147741147742067e+00 -1.675675132015362010e+02
9.746031746031746934e+00 -1.676356345619262243e+02
9.750915750915751801e+00 -1.676736823810895487e+02
9.755799755799756667e+00 -1.677361866357408644e+02
9.760683760683761534e+00 -1.677898660915193148e+02
9.765567765567766401e+00 -1.676955498694175617e+02
9.770451770451771267e+00 -1.674308383823907036e+02
9.775335775335776134e+00 -1.672170596327328269e+02
9.780219780219781001e+00 -1.672988277706789972e+02
9.785103785103785867e+00 -1.673078812006297653e+02
9.789987789987790734e+00 -1.671324535312582498e+02
9.794871794871795601e+00 -1.671532061979319224e+02
9.799755799755800467e+00 -1.671346528055208864e+02
9.804639804639805334e+00 -1.670543475912544125e+02
9.809523809523810201e+00 -1.671143832170054111e+02
9.814407814407815067e+00 -1.673866315442564314e+02
9.819291819291819934e+00 -1.678000819319547645e+02
9.824175824175824800e+00 -1.678690551159343727e+02
9.829059829059829667e+00 -1.676180599579928980e+02
9.833943833943834534e+00 -1.672050084514319792e+02
9.838827838827839400e+00 -1.671820614773755835e+02
9.843711843711844267e+00 -1.672386557525096578e+02
9.848595848595849134e+00 -1.672309565150052606e+02
9.853479853479854000e+00 -1.671483459155439562e+02
9.858363858363858867e+00 -1.672680589493236880e+02
9.863247863247863734e+00 -1.673616007314432750e+02
9.868131868131868600e+00 -1.671421824662857887e+02
9.873015873015873467e+00 -1.670843167539776175e+02
9.877899877899878334e+00 -1.671377624868448493e+02
9.882783882783883200e+00 -1.671630608001802614e+02
9.887667887667888067e+00 -1.674135473619916752e+02
9.892551892551892934e+00 -1.673187907151800857e+02
9.897435897435897800e+00 -1.672405424200949255e+02
9.902319902319902667e+00 -1.671636790352252433e+02
9.907203907203907534e+00 -1.670881523890918743e+02
9.912087912087912400e+00 -1.670139167806429441e+02
9.916971916971917267e+00 -1.669409288131641347e+02
9.921855921855922134e+00 -1.668691472419175170e+02
9.926739926739927000e+00 -1.667985328341671902e+02
9.931623931623931867e+00 -1.667290482404049499e+02
9.936507936507936734e+00 -1.666606578757154580e+02
9.941391941391941600e+00 -1.665933278103392183e+02
9.946275946275946467e+00 -1.665270256685894310e+02
9.951159951159951333e+00 -1.664617205353702616e+02
9.956043956043956200e+00 -1.663973828696196051e+02
9.960927960927961067e+00 -1.663339844240704508e+02
9.965811965811965933e+00 -1.662714981707850370e+02
9.970695970695970800e+00 -1.662098982319707261e+02
9.975579975579975667e+00 -1.661491598156338512e+02
9.980463980463980533e+00 -1.660892591556719822e+02
9.985347985347985400e+00 -1.660301734560411830e+02
9.990231990231990267e+00 -1.659718808386709270e+02
9.995115995115995133e+00 -1.659143602948282421e+02
1.000000000000000000e+01 -1.658575916396613081e+02


==> fig/data/nn_ch4_nh34_noiseFFT.dat <==
-4.000000000000000000e+01 -1.738485713441913845e+02
-3.998046398046398053e+01 -1.738390793930085465e+02
-3.996092796092796107e+01 -1.738296081422235773e+02
-3.994139194139194160e+01 -1.738201575017445180e+02
-3.992185592185592213e+01 -1.738107273820664034e+02
-3.990231990231990267e+01 -1.738013176942658333e+02
-3.988278388278388320e+01 -1.737919283499963115e+02
-3.986324786324786373e+01 -1.737825592614830725e+02
-3.984371184371184427e+01 -1.737732103415181086e+02
-3.982417582417582480e+01 -1.737638815034556217e+02
-3.980463980463980533e+01 -1.737545726612067654e+02
-3.978510378510378587e+01 -1.737452837292350978e+02
-3.976556776556776640e+01 -1.737360146225520339e+02
-3.974603174603174693e+01 -1.737267652567118148e+02
-3.972649572649572747e+01 -1.737175355478071310e+02
-3.970695970695970800e+01 -1.737083254124645748e+02
-3.968742368742368853e+01 -1.736991347678399507e+02
-3.966788766788766907e+01 -1.736899635316139552e+02
-3.964835164835164960e+01 -1.736808116219877434e+02
-3.962881562881563013e+01 -1.736716789576783810e+02
-3.960927960927961067e+01 -1.736625654579148090e+02
-3.958974358974359120e+01 -1.736534710424331820e+02
-3.957020757020757173e+01 -1.736443956314730599e+02
-3.955067155067155227e+01 -1.739261847624458710e+02
-3.953113553113553280e+01 -1.739241848177283316e+02
-3.951159951159951333e+01 -1.739305547002731771e+02
-3.949206349206349387e+01 -1.739263518560647412e+02
-3.947252747252747440e+01 -1.739267156420416427e+02
-3.945299145299145493e+01 -1.739808174413432198e+02
-3.943345543345543547e+01 -1.739975049682563224e+02
-3.941391941391941600e+01 -1.738612201891935172e+02
-3.939438339438339653e+01 -1.738474611970354431e+02
-3.937484737484737707e+01 -1.738599704079703656e+02
-3.935531135531135760e+01 -1.739240940489994500e+02
-3.933577533577533814e+01 -1.740086702721255847e+02
-3.931623931623931867e+01 -1.742137839990582506e+02
-3.929670329670329920e+01 -1.742522814361758492e+02
-3.927716727716727974e+01 -1.739871816039894270e+02
-3.925763125763126027e+01 -1.738415384872766367e+02
-3.923809523809524080e+01 -1.738633241768806386e+02
-3.921855921855922134e+01 -1.741644842469732168e+02
-3.919902319902320187e+01 -1.742092708463985389e+02
-3.917948717948718240e+01 -1.742156926937221897e+02
-3.915995115995116294e+01 -1.741557662702709308e+02
-3.914041514041514347e+01 -1.741094485222055823e+02
-3.912087912087912400e+01 -1.740167518729006133e+02
-3.910134310134310454e+01 -1.739176889862180815e+02
-3.908180708180708507e+01 -1.741128824248899036e+02
-3.906227106227106560e+01 -1.739658607929069376e+02
-3.904273504273504614e+01 -1.738699875815202631e+02
-3.902319902319902667e+01 -1.737826323238407440e+02
-3.900366300366300720e+01 -1.737735588919471184e+02
-3.898412698412698774e+01 -1.738719848994498136e+02
-3.896459096459096116e+01 -1.738378940065828999e+02
-3.894505494505494170e+01 -1.739150110588439020e+02
-3.892551892551892223e+01 -1.738359344971223663e+02
-3.890598290598290276e+01 -1.736606729645812948e+02
-3.888644688644688330e+01 -1.737416701649177071e+02
-3.886691086691086383e+01 -1.735689406700314237e+02
-3.884737484737484436e+01 -1.733004651999313239e+02
-3.882783882783882490e+01 -1.734214023174228885e+02
-3.880830280830280543e+01 -1.735778558877232740e+02
-3.878876678876678596e+01 -1.735770525355556231e+02
-3.876923076923076650e+01 -1.736886975397688389e+02
-3.874969474969474703e+01 -1.737504041325793764e+02
-3.873015873015872756e+01 -1.737294590353528179e+02
-3.871062271062270810e+01 -1.738982596898292172e+02
-3.869108669108668863e+01 -1.735055309723584287e+02
-3.867155067155066916e+01 -1.731037943658572260e+02
-3.865201465201464970e+01 -1.729458513631929577e+02
-3.863247863247863023e+01 -1.728560780801088299e+02
-3.861294261294261077e+01 -1.727517408188101911e+02
-3.859340659340659130e+01 -1.727263800738351733e+02
-3.857387057387057183e+01 -1.727513989496032139e+02
-3.855433455433455237e+01 -1.727229782179027495e+02
-3.853479853479853290e+01 -1.727971665912962180e+02
-3.851526251526251343e+01 -1.728421324473569030e+02
-3.849572649572649397e+01 -1.729017623647171149e+02
-3.847619047619047450e+01 -1.728575999884290866e+02
-3.845665445665445503e+01 -1.727840901336096806e+02
-3.843711843711843557e+01 -1.727769543482964139e+02
-3.841758241758241610e+01 -1.727525786986647915e+02
-3.839804639804639663e+01 -1.728891031792908279e+02
-3.837851037851037717e+01 -1.728936598419285531e+02
-3.835897435897435770e+01 -1.726386691248689544e+02
-3.833943833943833823e+01 -1.724297345354281674e+02
-3.831990231990231877e+01 -1.723895556575520800e+02
-3.830036630036629930e+01 -1.723888572664752132e+02
-3.828083028083027983e+01 -1.722852391023037910e+02
-3.826129426129426037e+01 -1.721157375904762432e+02
-3.824175824175824090e+01 -1.720469300267620554e+02
-3.822222222222222143e+01 -1.721550383617055786e+02
-3.820268620268620197e+01 -1.721377116019373261e+02
-3.818315018315018250e+01 -1.722277463651928429e+02
-3.816361416361416303e+01 -1.723419946825380862e+02
-3.814407814407814357e+01 -1.722355615208883819e+02
-3.812454212454212410e+01 -1.720651576837012158e+02
-3.810500610500610463e+01 -1.720010584807861846e+02
-3.808547008547008517e+01 -1.720088979154634217e+02
-3.806593406593406570e+01 -1.719318328728829215e+02
-3.804639804639804623e+01 -1.719550217525681717e+02
-3.802686202686202677e+01 -1.719765366814543484e+02
-3.800732600732600730e+01 -1.719191712974349855e+02
-3.798778998778998783e+01 -1.721513564707841226e+02
-3.796825396825396837e+01 -1.723852079375067206e+02
-3.794871794871794890e+01 -1.723486900081570639e+02
-3.792918192918192943e+01 -1.722027645385962273e+02
-3.790964590964590997e+01 -1.719950250533418341e+02
-3.789010989010989050e+01 -1.719660672972257203e+02
-3.787057387057387103e+01 -1.719591979213116701e+02
-3.785103785103785157e+01 -1.720289010945140831e+02
-3.783150183150183210e+01 -1.718391635214470057e+02
-3.781196581196581263e+01 -1.717861530918646054e+02
-3.779242979242979317e+01 -1.719949997999459868e+02
-3.777289377289377370e+01 -1.721123185429997022e+02
-3.775335775335775423e+01 -1.721680822775178399e+02
-3.773382173382173477e+01 -1.721427134741947498e+02
-3.771428571428571530e+01 -1.719791131035506169e+02
-3.769474969474969583e+01 -1.719453798482940101e+02
-3.767521367521367637e+01 -1.719318024900117337e+02
-3.765567765567765690e+01 -1.718972209443683710e+02
-3.763614163614163743e+01 -1.719249586687012936e+02
-3.761660561660561797e+01 -1.717502180400702798e+02
-3.759706959706959850e+01 -1.717258452928227257e+02
-3.757753357753357903e+01 -1.716371793576635412e+02
-3.755799755799755957e+01 -1.715439285627236927e+02
-3.753846153846154010e+01 -1.716137159348203340e+02
-3.751892551892552063e+01 -1.715959532902880937e+02
-3.749938949938950117e+01 -1.716711722651109540e+02
-3.747985347985348170e+01 -1.718359880656810219e+02
-3.746031746031746223e+01 -1.719288439848909604e+02
-3.744078144078144277e+01 -1.719499189285741920e+02
-3.742124542124542330e+01 -1.718288609563389002e+02
-3.740170940170940383e+01 -1.717584923394111058e+02
-3.738217338217338437e+01 -1.718092079857198939e+02
-3.736263736263736490e+01 -1.719027252175499143e+02
-3.734310134310134544e+01 -1.718107832062972875e+02
-3.732356532356532597e+01 -1.717432817507121854e+02
-3.730402930402930650e+01 -1.717137094584721524e+02
-3.728449328449328704e+01 -1.716328442576673012e+02
-3.726495726495726757e+01 -1.717216430197747172e+02
-3.724542124542124810e+01 -1.719078749742776608e+02
-3.722588522588522864e+01 -1.718497084552952288e+02
-3.720634920634920917e+01 -1.714790497180285342e+02
-3.718681318681318970e+01 -1.712161614702761767e+02
-3.716727716727717024e+01 -1.712166686555525530e+02
-3.714774114774115077e+01 -1.710922104243868773e+02
-3.712820512820513130e+01 -1.709672736738977221e+02
-3.710866910866911184e+01 -1.709628940844080489e+02
-3.708913308913309237e+01 -1.708733368452812442e+02
-3.706959706959707290e+01 -1.708058967882926140e+02
-3.705006105006104633e+01 -1.708561319838861152e+02
-3.703052503052502686e+01 -1.709594531236128319e+02
-3.701098901098900740e+01 -1.709702133909655402e+02
-3.699145299145298793e+01 -1.708953886887647968e+02
-3.697191697191696846e+01 -1.707347067524520696e+02
-3.695238095238094900e+01 -1.708613247478180313e+02
-3.693284493284492953e+01 -1.709085750300502582e+02
-3.691330891330891006e+01 -1.708994412262071023e+02
-3.689377289377289060e+01 -1.708922767393258653e+02
-3.687423687423687113e+01 -1.708023506104515263e+02
-3.685470085470085166e+01 -1.708844977597280490e+02
-3.683516483516483220e+01 -1.710345418832231985e+02
-3.681562881562881273e+01 -1.710193839725552039e+02
-3.679609279609279326e+01 -1.708866591223294051e+02
-3.677655677655677380e+01 -1.708679433374057339e+02
-3.675702075702075433e+01 -1.708360856185965417e+02
-3.673748473748473486e+01 -1.709651506212273944e+02
-3.671794871794871540e+01 -1.709341999426353880e+02
-3.669841269841269593e+01 -1.709942283023945038e+02
-3.667887667887667646e+01 -1.710574905181253484e+02
-3.665934065934065700e+01 -1.709667436960402256e+02
-3.663980463980463753e+01 -1.709990058976790976e+02
-3.662026862026861806e+01 -1.710263546950388331e+02
-3.660073260073259860e+01 -1.710804844119756467e+02
-3.658119658119657913e+01 -1.711898465707235459e+02
-3.656166056166055967e+01 -1.711772845947083681e+02
-3.654212454212454020e+01 -1.712212398580744548e+02
-3.652258852258852073e+01 -1.713256857442643764e+02
-3.650305250305250127e+01 -1.714221514734853429e+02
-3.648351648351648180e+01 -1.713675202054440092e+02
-3.646398046398046233e+01 -1.713391346327377960e+02
-3.644444444444444287e+01 -1.714145902582709482e+02
-3.642490842490842340e+01 -1.714412506623318677e+02
-3.640537240537240393e+01 -1.714285818188162125e+02
-3.638583638583638447e+01 -1.714500623648634701e+02
-3.636630036630036500e+01 -1.714411967181442265e+02
-3.634676434676434553e+01 -1.714189821998256491e+02
-3.632722832722832607e+01 -1.717299805646465245e+02
-3.630769230769230660e+01 -1.721055119937578866e+02
-3.628815628815628713e+01 -1.721152413673248986e+02
-3.626862026862026767e+01 -1.720224590101290687e+02
-3.624908424908424820e+01 -1.720231498531694854e+02
-3.622954822954822873e+01 -1.720632628615326212e+02
-3.621001221001220927e+01 -1.721523733020163434e+02
-3.619047619047618980e+01 -1.721607715661686200e+02
-3.617094017094017033e+01 -1.721845567614044512e+02
-3.615140415140415087e+01 -1.722478915265100170e+02
-3.613186813186813140e+01 -1.721550263272491179e+02
-3.611233211233211193e+01 -1.721791312419408086e+02
-3.609279609279609247e+01 -1.723904392965217198e+02
-3.607326007326007300e+01 -1.722822309569760364e+02
-3.605372405372405353e+01 -1.722940195014568587e+02
-3.603418803418803407e+01 -1.721799874615625185e+02
-3.601465201465201460e+01 -1.718267419353673802e+02
-3.599511599511599513e+01 -1.714703472999896405e+02
-3.597557997557997567e+01 -1.713787165279951523e+02
-3.595604395604395620e+01 -1.713371824083732804e+02
-3.593650793650793673e+01 -1.713356079045859133e+02
-3.591697191697191727e+01 -1.715033170666401361e+02
-3.589743589743589780e+01 -1.715128832900645079e+02
-3.587789987789987833e+01 -1.715667247334523893e+02
-3.585836385836385887e+01 -1.715258260790917575e+02
-3.583882783882783940e+01 -1.715789170953047460e+02
-3.581929181929181993e+01 -1.715579383999057086e+02
-3.579975579975580047e+01 -1.713816833496089203e+02
-3.578021978021978100e+01 -1.711523368211138632e+02
-3.576068376068376153e+01 -1.709286666289300456e+02
-3.574114774114774207e+01 -1.707682312001878131e+02
-3.572161172161172260e+01 -1.704683888882711074e+02
-3.570207570207570313e+01 -1.703623641631988903e+02
-3.568253968253968367e+01 -1.704356656871943301e+02
-3.566300366300366420e+01 -1.703976816550643889e+02
-3.564346764346764473e+01 -1.704461885372715813e+02
-3.562393162393162527e+01 -1.704501248587194766e+02
-3.560439560439560580e+01 -1.704558027155198658e+02
-3.558485958485958633e+01 -1.705760686202730767e+02
-3.556532356532356687e+01 -1.705800211144045875e+02
-3.554578754578754740e+01 -1.706101882082537600e+02
-3.552625152625152793e+01 -1.706253022986244332e+02
-3.550671550671550847e+01 -1.706207854888640725e+02
-3.548717948717948900e+01 -1.706230868168096322e+02
-3.546764346764346953e+01 -1.705963849918839230e+02
-3.544810744810745007e+01 -1.706241475846066180e+02
-3.542857142857143060e+01 -1.706160354090053772e+02
-3.540903540903541113e+01 -1.706585307373526632e+02
-3.538949938949939167e+01 -1.708261197175874031e+02
-3.536996336996337220e+01 -1.707711970459121176e+02
-3.535042735042735274e+01 -1.704816529098064279e+02
-3.533089133089133327e+01 -1.704549331203066345e+02
-3.531135531135531380e+01 -1.705371605806405739e+02
-3.529181929181929434e+01 -1.705165493188259518e+02
-3.527228327228327487e+01 -1.702434685479778977e+02
-3.525274725274725540e+01 -1.701476526884707141e+02
-3.523321123321123594e+01 -1.698392989285358681e+02
-3.521367521367521647e+01 -1.695428515767094950e+02
-3.519413919413919700e+01 -1.694904281603388370e+02
-3.517460317460317754e+01 -1.695487248910360734e+02
-3.515506715506715807e+01 -1.696748645127487407e+02
-3.513553113553113860e+01 -1.697913220003621575e+02
-3.511599511599511914e+01 -1.700595425862191519e+02
-3.509645909645909967e+01 -1.699054917193700760e+02
-3.507692307692308020e+01 -1.698793313212138685e+02
-3.505738705738706074e+01 -1.699193728959392047e+02
-3.503785103785104127e+01 -1.699321427225224568e+02
-3.501831501831502180e+01 -1.699372699944711940e+02
-3.499877899877900234e+01 -1.698628144241959603e+02
-3.497924297924298287e+01 -1.698782417454902998e+02
-3.495970695970696340e+01 -1.698709938843851432e+02
-3.494017094017094394e+01 -1.699338659462897283e+02
-3.492063492063492447e+01 -1.699993071926172945e+02
-3.490109890109890500e+01 -1.701731552666697382e+02
-3.488156288156288554e+01 -1.703588938930886911e+02
-3.486202686202685896e+01 -1.702498774914478474e+02
-3.484249084249083950e+01 -1.704757049463802616e+02
-3.482295482295482003e+01 -1.705088929799314030e+02
-3.480341880341880056e+01 -1.702813338292331480e+02
-3.478388278388278110e+01 -1.703509031335045165e+02
-3.476434676434676163e+01 -1.702465834752001967e+02
-3.474481074481074216e+01 -1.701086610283794585e+02
-3.472527472527472270e+01 -1.700942330883818840e+02
-3.470573870573870323e+01 -1.700158132987106967e+02
-3.468620268620268376e+01 -1.698354838532248436e+02
-3.466666666666666430e+01 -1.696677529834167615e+02
-3.464713064713064483e+01 -1.696254299903170590e+02
-3.462759462759462536e+01 -1.695816227825338558e+02
-3.460805860805860590e+01 -1.695575628576213774e+02
-3.458852258852258643e+01 -1.696661239808302071e+02
-3.456898656898656697e+01 -1.696600084833112305e+02
-3.454945054945054750e+01 -1.696218324435458271e+02
-3.452991452991452803e+01 -1.696222037474691717e+02
-3.451037851037850857e+01 -1.696565988688884659e+02
-3.449084249084248910e+01 -1.697746489946888744e+02
-3.447130647130646963e+01 -1.699708796594418914e+02
-3.445177045177045017e+01 -1.698964427221054052e+02
-3.443223443223443070e+01 -1.697054826613801310e+02
-3.441269841269841123e+01 -1.697633402088411003e+02
-3.439316239316239177e+01 -1.698433099793057863e+02
-3.437362637362637230e+01 -1.696828018330490409e+02
-3.435409035409035283e+01 -1.699490629493589609e+02
-3.433455433455433337e+01 -1.702620265632148460e+02
-3.431501831501831390e+01 -1.704121816401984972e+02
-3.429548229548229443e+01 -1.704415200038133662e+02
-3.427594627594627497e+01 -1.703628202127847828e+02
-3.425641025641025550e+01 -1.704674786322919431e+02
-3.423687423687423603e+01 -1.704678972209055701e+02
-3.421733821733821657e+01 -1.705768812029541550e+02
-3.419780219780219710e+01 -1.705596042298295743e+02
-3.417826617826617763e+01 -1.705576562330365675e+02
-3.415873015873015817e+01 -1.705437802654431039e+02
-3.413919413919413870e+01 -1.705629562169969233e+02
-3.411965811965811923e+01 -1.705696224897046704e+02
-3.410012210012209977e+01 -1.705352693231426997e+02
-3.408058608058608030e+01 -1.704730574876619187e+02
-3.406105006105006083e+01 -1.702473764199262405e+02
-3.404151404151404137e+01 -1.699974770618142088e+02
-3.402197802197802190e+01 -1.698906519635082191e+02
-3.400244200244200243e+01 -1.698984255316761391e+02
-3.398290598290598297e+01 -1.699380568131334144e+02
-3.396336996336996350e+01 -1.697054559356567438e+02
-3.394383394383394403e+01 -1.696017318085093848e+02
-3.392429792429792457e+01 -1.697585851972495448e+02
-3.390476190476190510e+01 -1.697650257459258683e+02
-3.388522588522588563e+01 -1.698010026505618271e+02
-3.386568986568986617e+01 -1.699316165714654119e+02
-3.384615384615384670e+01 -1.699317977849704846e+02
-3.382661782661782723e+01 -1.699570933723167059e+02
-3.380708180708180777e+01 -1.701113873336310576e+02
-3.378754578754578830e+01 -1.700130405762416217e+02
-3.376800976800976883e+01 -1.699480160501482544e+02
-3.374847374847374937e+01 -1.697381706167524555e+02
-3.372893772893772990e+01 -1.696669409081036690e+02
-3.370940170940171043e+01 -1.696518174435248625e+02
-3.368986568986569097e+01 -1.696149346806505491e+02
-3.367032967032967150e+01 -1.696434628366571928e+02
-3.365079365079365203e+01 -1.695013326547640418e+02
-3.363125763125763257e+01 -1.693975854978048972e+02
-3.361172161172161310e+01 -1.694148027485770172e+02
-3.359218559218559363e+01 -1.694607311389635242e+02
-3.357264957264957417e+01 -1.695093157148457124e+02
-3.355311355311355470e+01 -1.696483366856535326e+02
-3.353357753357753523e+01 -1.696475533973097356e+02
-3.351404151404151577e+01 -1.696882684923253919e+02
-3.349450549450549630e+01 -1.698764077243140207e+02
-3.347496947496947683e+01 -1.699631376410218024e+02
-3.345543345543345737e+01 -1.698681301909759327e+02
-3.343589743589743790e+01 -1.698507208503807533e+02
-3.341636141636141843e+01 -1.698923106033138026e+02
-3.339682539682539897e+01 -1.699659374636609641e+02
-3.337728937728937950e+01 -1.699881187665782534e+02
-3.335775335775336004e+01 -1.700173409619759468e+02
-3.333821733821734057e+01 -1.698704429817310313e+02
-3.331868131868132110e+01 -1.698005589807847855e+02
-3.329914529914530164e+01 -1.697664394494506155e+02
-3.327960927960928217e+01 -1.696971766017653920e+02
-3.326007326007326270e+01 -1.696597182180726691e+02
-3.324053724053724324e+01 -1.696047085822130214e+02
-3.322100122100122377e+01 -1.696476492881802187e+02
-3.320146520146520430e+01 -1.696932808640775079e+02
-3.318192918192918484e+01 -1.698497916471022791e+02
-3.316239316239316537e+01 -1.697611669477701071e+02
-3.314285714285714590e+01 -1.692535372046422992e+02
-3.312332112332111933e+01 -1.690100797876522734e+02
-3.310378510378509986e+01 -1.691405997229906006e+02
-3.308424908424908040e+01 -1.692562372310572698e+02
-3.306471306471306093e+01 -1.694115036440395272e+02
-3.304517704517704146e+01 -1.693964240817363134e+02
-3.302564102564102200e+01 -1.692280247561293436e+02
-3.300610500610500253e+01 -1.692516001200247047e+02
-3.298656898656898306e+01 -1.692350787050588963e+02
-3.296703296703296360e+01 -1.691662333889025263e+02
-3.294749694749694413e+01 -1.691291448577057110e+02
-3.292796092796092466e+01 -1.690946419803510992e+02
-3.290842490842490520e+01 -1.692723221000327385e+02
-3.288888888888888573e+01 -1.693923970913381254e+02
-3.286935286935286626e+01 -1.696182966500572604e+02
-3.284981684981684680e+01 -1.697345423315829009e+02
-3.283028083028082733e+01 -1.697405709398975375e+02
-3.281074481074480786e+01 -1.697664875226770391e+02
-3.279120879120878840e+01 -1.697415617602616180e+02
-3.277167277167276893e+01 -1.699046283728924038e+02
-3.275213675213674946e+01 -1.700498349871287189e+02
-3.273260073260073000e+01 -1.700984414070295543e+02
-3.271306471306471053e+01 -1.699928405713758934e+02
-3.269352869352869106e+01 -1.698032612714638674e+02
-3.267399267399267160e+01 -1.697019153207869522e+02
-3.265445665445665213e+01 -1.696888065452288004e+02
-3.263492063492063266e+01 -1.698135329693255642e+02
-3.261538461538461320e+01 -1.699446005836396978e+02
-3.259584859584859373e+01 -1.699389980192465828e+02
-3.257631257631257427e+01 -1.700098002054156439e+02
-3.255677655677655480e+01 -1.699641265636089997e+02
-3.253724053724053533e+01 -1.699738863269909928e+02
-3.251770451770451587e+01 -1.699346023689125786e+02
-3.249816849816849640e+01 -1.698266204401709274e+02
-3.247863247863247693e+01 -1.698378871327921615e+02
-3.245909645909645747e+01 -1.700700063717097237e+02
-3.243956043956043800e+01 -1.702141413710438655e+02
-3.242002442002441853e+01 -1.702201107278620498e+02
-3.240048840048839907e+01 -1.700989759484732815e+02
-3.238095238095237960e+01 -1.700196898462517936e+02
-3.236141636141636013e+01 -1.700816758682316561e+02
-3.234188034188034067e+01 -1.700186156868416276e+02
-3.232234432234432120e+01 -1.700412240655001312e+02
-3.230280830280830173e+01 -1.700274807819877765e+02
-3.228327228327228227e+01 -1.703711936899790658e+02
-3.226373626373626280e+01 -1.712250231491870807e+02
-3.224420024420024333e+01 -1.716084632984300242e+02
-3.222466422466422387e+01 -1.712127398678192094e+02
-3.220512820512820440e+01 -1.707714654376061389e+02
-3.218559218559218493e+01 -1.705292747073895043e+02
-3.216605616605616547e+01 -1.705567224089604395e+02
-3.214652014652014600e+01 -1.707620276328740374e+02
-3.212698412698412653e+01 -1.707456237191114212e+02
-3.210744810744810707e+01 -1.707230627099951334e+02
-3.208791208791208760e+01 -1.707758114875806541e+02
-3.206837606837606813e+01 -1.706982001800082287e+02
-3.204884004884004867e+01 -1.707033145064519601e+02
-3.202930402930402920e+01 -1.706622641172863553e+02
-3.200976800976800973e+01 -1.706315695696303578e+02
-3.199023199023199027e+01 -1.706237513636453400e+02
-3.197069597069597080e+01 -1.704679033644680430e+02
-3.195115995115995133e+01 -1.702444932005509486e+02
-3.193162393162393187e+01 -1.698295608874383049e+02
-3.191208791208791240e+01 -1.695643228904031616e+02
-3.189255189255189293e+01 -1.695262973725547795e+02
-3.187301587301587347e+01 -1.694967113792612849e+02
-3.185347985347985400e+01 -1.695083241583362224e+02
-3.183394383394383453e+01 -1.695929311081768560e+02
-3.181440781440781507e+01 -1.698327109771742300e+02
-3.179487179487179560e+01 -1.699771419868374096e+02
-3.177533577533577613e+01 -1.699958380215992122e+02
-3.175579975579975667e+01 -1.699890787644446561e+02
-3.173626373626373720e+01 -1.699651489308207601e+02
-3.171672771672771773e+01 -1.699621566064428180e+02
-3.169719169719169827e+01 -1.699370644838558633e+02
-3.167765567765567880e+01 -1.698042815340685365e+02
-3.165811965811965933e+01 -1.696564408458398248e+02
-3.163858363858363987e+01 -1.696764707273521253e+02
-3.161904761904762040e+01 -1.697840899003950881e+02
-3.159951159951160093e+01 -1.698019753730175694e+02
-3.157997557997558147e+01 -1.697917648311963319e+02
-3.156043956043956200e+01 -1.695303474427086314e+02
-3.154090354090354253e+01 -1.693295169126657242e+02
-3.152136752136752307e+01 -1.694874507177650287e+02
-3.150183150183150360e+01 -1.696194851119587383e+02
-3.148229548229548413e+01 -1.696725134291095571e+02
-3.146275946275946467e+01 -1.697075500863878972e+02
-3.144322344322344520e+01 -1.697292337239206859e+02
-3.142368742368742573e+01 -1.697806644728419201e+02
-3.140415140415140627e+01 -1.698547883727987085e+02
-3.138461538461538680e+01 -1.698719031190241822e+02
-3.136507936507936734e+01 -1.698943990174211649e+02
-3.134554334554334787e+01 -1.701852820378038018e+02
-3.132600732600732840e+01 -1.706994515457598709e+02
-3.130647130647130894e+01 -1.706978572067766891e+02
-3.128693528693528947e+01 -1.706425633898646765e+02
-3.126739926739927000e+01 -1.706581695978687776e+02
-3.124786324786324698e+01 -1.706869463999443326e+02
-3.122832722832722752e+01 -1.707440314856883106e+02
-3.120879120879120805e+01 -1.708537503600794309e+02
-3.118925518925518858e+01 -1.709494189578821874e+02
-3.116971916971916912e+01 -1.709399625547601147e+02
-3.115018315018314965e+01 -1.708070809829063137e+02
-3.113064713064713018e+01 -1.704220545229540846e+02
-3.111111111111111072e+01 -1.703952583495909607e+02
-3.109157509157509125e+01 -1.705342988313392425e+02
-3.107203907203907178e+01 -1.707454460085124310e+02
-3.105250305250305232e+01 -1.713109899804415193e+02
-3.103296703296703285e+01 -1.717752935358905120e+02
-3.101343101343101338e+01 -1.717411900303752930e+02
-3.099389499389499392e+01 -1.717182779106415751e+02
-3.097435897435897445e+01 -1.717187596987396603e+02
-3.095482295482295498e+01 -1.717421823472605524e+02
-3.093528693528693552e+01 -1.716382757824836744e+02
-3.091575091575091605e+01 -1.713939736275792711e+02
-3.089621489621489658e+01 -1.712104774059031058e+02
-3.087667887667887712e+01 -1.710963584049468693e+02
-3.085714285714285765e+01 -1.709762182851356442e+02
-3.083760683760683818e+01 -1.708359366016144065e+02
-3.081807081807081872e+01 -1.708116583673036359e+02
-3.079853479853479925e+01 -1.709856984990398132e+02
-3.077899877899877978e+01 -1.711700729336049847e+02
-3.075946275946276032e+01 -1.711886402089160413e+02
-3.073992673992673730e+01 -1.710702188070887928e+02
-3.072039072039071783e+01 -1.707904616688833244e+02
-3.070085470085469836e+01 -1.706851179686048567e+02
-3.068131868131867890e+01 -1.710491703507668149e+02
-3.066178266178265943e+01 -1.713032713176716015e+02
-3.064224664224663996e+01 -1.712257694024163470e+02
-3.062271062271062050e+01 -1.710542905533805254e+02
-3.060317460317460103e+01 -1.708705011514720127e+02
-3.058363858363858157e+01 -1.708743555994982728e+02
-3.056410256410256210e+01 -1.708341136834241070e+02
-3.054456654456654263e+01 -1.706577442842414030e+02
-3.052503052503052317e+01 -1.705918215844666292e+02
-3.050549450549450370e+01 -1.706103684488685985e+02
-3.048595848595848423e+01 -1.705477106681382224e+02
-3.046642246642246477e+01 -1.705136908740921626e+02
-3.044688644688644530e+01 -1.705365411788114898e+02
-3.042735042735042583e+01 -1.707714848718105145e+02
-3.040781440781440637e+01 -1.708379841356241684e+02
-3.038827838827838690e+01 -1.708283400872049640e+02
-3.036874236874236743e+01 -1.708310399578087413e+02
-3.034920634920634797e+01 -1.708116978046332974e+02
-3.032967032967032850e+01 -1.707292686181998249e+02
-3.031013431013430903e+01 -1.707934268632291150e+02
-3.029059829059828957e+01 -1.708749824618176376e+02
-3.027106227106227010e+01 -1.709694250779818674e+02
-3.025152625152625063e+01 -1.713989129045882009e+02
-3.023199023199023117e+01 -1.712824277762684062e+02
-3.021245421245421170e+01 -1.712182556709413177e+02
-3.019291819291819223e+01 -1.711434855781421902e+02
-3.017338217338217277e+01 -1.709562453836522877e+02
-3.015384615384615330e+01 -1.709107077597524835e+02
-3.013431013431013383e+01 -1.708047990472839501e+02
-3.011477411477411437e+01 -1.708227783570035854e+02
-3.009523809523809490e+01 -1.708090766714818756e+02
-3.007570207570207543e+01 -1.708048081122645954e+02
-3.005616605616605597e+01 -1.708744188894156082e+02
-3.003663003663003650e+01 -1.710738907759478877e+02
-3.001709401709401703e+01 -1.712307380953254494e+02
-2.999755799755799757e+01 -1.713055316452695251e+02
-2.997802197802197810e+01 -1.714413317554417233e+02
-2.995848595848595863e+01 -1.716049710063928160e+02
-2.993894993894993917e+01 -1.717254264221055848e+02
-2.991941391941391970e+01 -1.716596425758287978e+02
-2.989987789987790023e+01 -1.714700170377993516e+02
-2.988034188034188077e+01 -1.714112521484130411e+02
-2.986080586080586130e+01 -1.713967300174167576e+02
-2.984126984126984183e+01 -1.715912861156459144e+02
-2.982173382173382237e+01 -1.717754836933138449e+02
-2.980219780219780290e+01 -1.717458401515828541e+02
-2.978266178266178343e+01 -1.717956342851970248e+02
-2.976312576312576397e+01 -1.717353634730235399e+02
-2.974358974358974450e+01 -1.718089089490428023e+02
-2.972405372405372503e+01 -1.720431931177758145e+02
-2.970451770451770557e+01 -1.716486179204545408e+02
-2.968498168498168610e+01 -1.712878345298361467e+02
-2.966544566544566663e+01 -1.714815340418747951e+02
-2.964590964590964717e+01 -1.712062209496569949e+02
-2.962637362637362770e+01 -1.710481698870541152e+02
-2.960683760683760823e+01 -1.710599450789761136e+02
-2.958730158730158877e+01 -1.711225762958474945e+02
-2.956776556776556930e+01 -1.710354438850616248e+02
-2.954822954822954983e+01 -1.709623145483015776e+02
-2.952869352869353037e+01 -1.709876787464380641e+02
-2.950915750915751090e+01 -1.707681184688209726e+02
-2.948962148962149143e+01 -1.705403289921221130e+02
-2.947008547008547197e+01 -1.704442834007419378e+02
-2.945054945054945250e+01 -1.704614802384578525e+02
-2.943101343101343303e+01 -1.704106034928187512e+02
-2.941147741147741357e+01 -1.703817536224617015e+02
-2.939194139194139410e+01 -1.702236995930629746e+02
-2.937240537240537464e+01 -1.701575036588740204e+02
-2.935286935286935517e+01 -1.701963668824587046e+02
-2.933333333333333570e+01 -1.701957257404226027e+02
-2.931379731379731624e+01 -1.702829053076583250e+02
-2.929426129426129677e+01 -1.703766027305912019e+02
-2.927472527472527730e+01 -1.701582563413069806e+02
-2.925518925518925784e+01 -1.699841606784503369e+02
-2.923565323565323482e+01 -1.699884346411601825e+02
-2.921611721611721535e+01 -1.698642612848542512e+02
-2.919658119658119588e+01 -1.696795659357405839e+02
-2.917704517704517642e+01 -1.696915839867324678e+02
-2.915750915750915695e+01 -1.694213318281036891e+02
-2.913797313797313748e+01 -1.691390335662683242e+02
-2.911843711843711802e+01 -1.691560224623242163e+02
-2.909890109890109855e+01 -1.691293255345806017e+02
-2.907936507936507908e+01 -1.691250503168021453e+02
-2.905982905982905962e+01 -1.690908092402347620e+02
-2.904029304029304015e+01 -1.691687319850726112e+02
-2.902075702075702068e+01 -1.692008385496033895e+02
-2.900122100122100122e+01 -1.690544475733458114e+02
-2.898168498168498175e+01 -1.690451162953433766e+02
-2.896214896214896228e+01 -1.690512592742885545e+02
-2.894261294261294282e+01 -1.689917410772970925e+02
-2.892307692307692335e+01 -1.689693971782671724e+02
-2.890354090354090388e+01 -1.689830454440335075e+02
-2.888400488400488442e+01 -1.689745431862856151e+02
-2.886446886446886495e+01 -1.689657188131042744e+02
-2.884493284493284548e+01 -1.689604667511144953e+02
-2.882539682539682602e+01 -1.691870370159351751e+02
-2.880586080586080655e+01 -1.693925987221469143e+02
-2.878632478632478708e+01 -1.692570779411238959e+02
-2.876678876678876762e+01 -1.692917363157764612e+02
-2.874725274725274815e+01 -1.692714431755309192e+02
-2.872771672771672513e+01 -1.692908261863206008e+02
-2.870818070818070566e+01 -1.692414338649434171e+02
-2.868864468864468620e+01 -1.692433100139471662e+02
-2.866910866910866673e+01 -1.693180786901564829e+02
-2.864957264957264726e+01 -1.692975457834520796e+02
-2.863003663003662780e+01 -1.693985862606223520e+02
-2.861050061050060833e+01 -1.695647182077115644e+02
-2.859096459096458887e+01 -1.696032106133957313e+02
-2.857142857142856940e+01 -1.696495933099529907e+02
-2.855189255189254993e+01 -1.696946041141938508e+02
-2.853235653235653047e+01 -1.697228324148005925e+02
-2.851282051282051100e+01 -1.699295079594453455e+02
-2.849328449328449153e+01 -1.698739452335082092e+02
-2.847374847374847207e+01 -1.699669825165235011e+02
-2.845421245421245260e+01 -1.699897259407833303e+02
-2.843467643467643313e+01 -1.698606087236751137e+02
-2.841514041514041367e+01 -1.698561910986038583e+02
-2.839560439560439420e+01 -1.700962291405251392e+02
-2.837606837606837473e+01 -1.704103022834167405e+02
-2.835653235653235527e+01 -1.704437250516042184e+02
-2.833699633699633580e+01 -1.703599769546434288e+02
-2.831746031746031633e+01 -1.702596352001077662e+02
-2.829792429792429687e+01 -1.702467854857251837e+02
-2.827838827838827740e+01 -1.704007600768443638e+02
-2.825885225885225793e+01 -1.703763229618027140e+02
-2.823931623931623847e+01 -1.701826192502882407e+02
-2.821978021978021900e+01 -1.701447528629020383e+02
-2.820024420024419953e+01 -1.701058636643564626e+02
-2.818070818070818007e+01 -1.700648496973331021e+02
-2.816117216117216060e+01 -1.700170969644465231e+02
-2.814163614163614113e+01 -1.701476362467198555e+02
-2.812210012210012167e+01 -1.704037967825748865e+02
-2.810256410256410220e+01 -1.704938594070963802e+02
-2.808302808302808273e+01 -1.703775460022532968e+02
-2.806349206349206327e+01 -1.702771819874265020e+02
-2.804395604395604380e+01 -1.702123138310548427e+02
-2.802442002442002433e+01 -1.702244803411559815e+02
-2.800488400488400487e+01 -1.702409442201281990e+02
-2.798534798534798540e+01 -1.700530408592117908e+02
-2.796581196581196593e+01 -1.700152238188562706e+02
-2.794627594627594647e+01 -1.699222829321917629e+02
-2.792673992673992700e+01 -1.697272313360423084e+02
-2.790720390720390753e+01 -1.697853861704071221e+02
-2.788766788766788807e+01 -1.699485090146945367e+02
-2.786813186813186860e+01 -1.700080012067326720e+02
-2.784859584859584913e+01 -1.700058830648813455e+02
-2.782905982905982967e+01 -1.700436657863815810e+02
-2.780952380952381020e+01 -1.700852526181872690e+02
-2.778998778998779073e+01 -1.700531980091608659e+02
-2.777045177045177127e+01 -1.700825061457422294e+02
-2.775091575091575180e+01 -1.701527671483202937e+02
-2.773137973137973233e+01 -1.701997431258417919e+02
-2.771184371184371287e+01 -1.702259599616695311e+02
-2.769230769230769340e+01 -1.700687566715928085e+02
-2.767277167277167393e+01 -1.699188385298134847e+02
-2.765323565323565447e+01 -1.698467675063301385e+02
-2.763369963369963500e+01 -1.697691794753334307e+02
-2.761416361416361553e+01 -1.698239265605607500e+02
-2.759462759462759607e+01 -1.698037158258880481e+02
-2.757509157509157660e+01 -1.698362938690242174e+02
-2.755555555555555713e+01 -1.699731078255729813e+02
-2.753601953601953767e+01 -1.700226711144120202e+02
-2.751648351648351820e+01 -1.699855102740502275e+02
-2.749694749694749873e+01 -1.700123601589728537e+02
-2.747741147741147927e+01 -1.699438861363921376e+02
-2.745787545787545980e+01 -1.700953338648623685e+02
-2.743833943833944033e+01 -1.703268957848524110e+02
-2.741880341880342087e+01 -1.703211743659797435e+02
-2.739926739926740140e+01 -1.704524026994440362e+02
-2.737973137973138194e+01 -1.708093171011252025e+02
-2.736019536019536247e+01 -1.709422488008147241e+02
-2.734065934065934300e+01 -1.707604234836611852e+02
-2.732112332112332354e+01 -1.707881515466683595e+02
-2.730158730158730407e+01 -1.708592700065032659e+02
-2.728205128205128460e+01 -1.708996846947361519e+02
-2.726251526251526514e+01 -1.707786881544564039e+02
-2.724297924297924212e+01 -1.707404217580383374e+02
-2.722344322344322265e+01 -1.706836458332221014e+02
-2.720390720390720318e+01 -1.707332099912495096e+02
-2.718437118437118372e+01 -1.707581624519154673e+02
-2.716483516483516425e+01 -1.707317106889587990e+02
-2.714529914529914478e+01 -1.706794769182787945e+02
-2.712576312576312532e+01 -1.707750926456632214e+02
-2.710622710622710585e+01 -1.710733478603014817e+02
-2.708669108669108638e+01 -1.711011367921025794e+02
-2.706715506715506692e+01 -1.712224993844197911e+02
-2.704761904761904745e+01 -1.715135190900255111e+02
-2.702808302808302798e+01 -1.716520666986778281e+02
-2.700854700854700852e+01 -1.716330779300814129e+02
-2.698901098901098905e+01 -1.716588607881619737e+02
-2.696947496947496958e+01 -1.715136226430542479e+02
-2.694993894993895012e+01 -1.712734302617025719e+02
-2.693040293040293065e+01 -1.710834739794119628e+02
-2.691086691086691118e+01 -1.708015882289666365e+02
-2.689133089133089172e+01 -1.705395375033542109e+02
-2.687179487179487225e+01 -1.701002135643211091e+02
-2.685225885225885278e+01 -1.696622182749570129e+02
-2.683272283272283332e+01 -1.696190159101820143e+02
-2.681318681318681385e+01 -1.695996676802015202e+02
-2.679365079365079438e+01 -1.695039471860426090e+02
-2.677411477411477492e+01 -1.694578119947743176e+02
-2.675457875457875545e+01 -1.694928440776651257e+02
-2.673504273504273243e+01 -1.695278526608887830e+02
-2.671550671550671296e+01 -1.695578408620375228e+02
-2.669597069597069350e+01 -1.695125268147120323e+02
-2.667643467643467403e+01 -1.694184678990071689e+02
-2.665689865689865456e+01 -1.694359575681259855e+02
-2.663736263736263510e+01 -1.692234044552103569e+02
-2.661782661782661563e+01 -1.689650494245671553e+02
-2.659829059829059617e+01 -1.689969748583335729e+02
-2.657875457875457670e+01 -1.689655312573679566e+02
-2.655921855921855723e+01 -1.689649285668768357e+02
-2.653968253968253777e+01 -1.689526445745790397e+02
-2.652014652014651830e+01 -1.689587624236033889e+02
-2.650061050061049883e+01 -1.690089932928606515e+02
-2.648107448107447937e+01 -1.690796549319458677e+02
-2.646153846153845990e+01 -1.691799473266466691e+02
-2.644200244200244043e+01 -1.689860012807986607e+02
-2.642246642246642097e+01 -1.689026156257248203e+02
-2.640293040293040150e+01 -1.689159836960812413e+02
-2.638339438339438203e+01 -1.689833776495994755e+02
-2.636385836385836257e+01 -1.689938785854659216e+02
-2.634432234432234310e+01 -1.690200573940523441e+02
-2.632478632478632363e+01 -1.691025506495176955e+02
-2.630525030525030417e+01 -1.692287799948113047e+02
-2.628571428571428470e+01 -1.693195903478077753e+02
-2.626617826617826523e+01 -1.693080752445318353e+02
-2.624664224664224577e+01 -1.693007428041465801e+02
-2.622710622710622630e+01 -1.693155444462098558e+02
-2.620757020757020683e+01 -1.692573870000521481e+02
-2.618803418803418737e+01 -1.690283937100874994e+02
-2.616849816849816790e+01 -1.688196818402118424e+02
-2.614896214896214843e+01 -1.687588847393092237e+02
-2.612942612942612897e+01 -1.687798099758595640e+02
-2.610989010989010950e+01 -1.687907703312441754e+02
-2.609035409035409003e+01 -1.688564979642553965e+02
-2.607081807081807057e+01 -1.689616120427768919e+02
-2.605128205128205110e+01 -1.690446553476421343e+02
-2.603174603174603163e+01 -1.691654834385876427e+02
-2.601221001221001217e+01 -1.693277063963239186e+02
-2.599267399267399270e+01 -1.696266632618688845e+02
-2.597313797313797323e+01 -1.698651360403998183e+02
-2.595360195360195377e+01 -1.699108077596599173e+02
-2.593406593406593430e+01 -1.700909326248063564e+02
-2.591452991452991483e+01 -1.703103370752786816e+02
-2.589499389499389537e+01 -1.702409390915610174e+02
-2.587545787545787590e+01 -1.703357671089322025e+02
-2.585592185592185643e+01 -1.702131344869431757e+02
-2.583638583638583697e+01 -1.699358350049054422e+02
-2.581684981684981750e+01 -1.699377018685670748e+02
-2.579731379731379803e+01 -1.700148551502174996e+02
-2.577777777777777857e+01 -1.700052657801290934e+02
-2.575824175824175910e+01 -1.702123790823371223e+02
-2.573870573870573963e+01 -1.705538224266699672e+02
-2.571916971916972017e+01 -1.705687957062116027e+02
-2.569963369963370070e+01 -1.706624895527367585e+02
-2.568009768009768123e+01 -1.707197322916523490e+02
-2.566056166056166177e+01 -1.706537120775948608e+02
-2.564102564102564230e+01 -1.705738960434452167e+02
-2.562148962148962283e+01 -1.705116932796247511e+02
-2.560195360195360337e+01 -1.704869543363130902e+02
-2.558241758241758390e+01 -1.706160081842025988e+02
-2.556288156288156443e+01 -1.708519852824152849e+02
-2.554334554334554497e+01 -1.709313028779458818e+02
-2.552380952380952550e+01 -1.708747612017704682e+02
-2.550427350427350603e+01 -1.707351410537966956e+02
-2.548473748473748657e+01 -1.704813769500318017e+02
-2.546520146520146710e+01 -1.704022420247804064e+02
-2.544566544566544763e+01 -1.704089452290513407e+02
-2.542612942612942817e+01 -1.704186475237744389e+02
-2.540659340659340870e+01 -1.704096298847996422e+02
-2.538705738705738923e+01 -1.703484253991564970e+02
-2.536752136752136977e+01 -1.702048148786647346e+02
-2.534798534798535030e+01 -1.699561902439776304e+02
-2.532844932844933084e+01 -1.698501995618149181e+02
-2.530891330891331137e+01 -1.701073677893644742e+02
-2.528937728937729190e+01 -1.703085527350072255e+02
-2.526984126984127244e+01 -1.702016457548732546e+02
-2.525030525030525297e+01 -1.702215928061815475e+02
-2.523076923076922995e+01 -1.702803341075688763e+02
-2.521123321123321048e+01 -1.702950898730894096e+02
-2.519169719169719102e+01 -1.700662693212626380e+02
-2.517216117216117155e+01 -1.698100718638044953e+02
-2.515262515262515208e+01 -1.697815837519912918e+02
-2.513308913308913262e+01 -1.697195664038099494e+02
-2.511355311355311315e+01 -1.695785858208597290e+02
-2.509401709401709368e+01 -1.696355441387256917e+02
-2.507448107448107422e+01 -1.696470791013362600e+02
-2.505494505494505475e+01 -1.696312624473947324e+02
-2.503540903540903528e+01 -1.696742049109425921e+02
-2.501587301587301582e+01 -1.696631257319741337e+02
-2.499633699633699635e+01 -1.693351796323617009e+02
-2.497680097680097688e+01 -1.693931434553557551e+02
-2.495726495726495742e+01 -1.696449134472626668e+02
-2.493772893772893795e+01 -1.696651057850832274e+02
-2.491819291819291848e+01 -1.696932690754607904e+02
-2.489865689865689902e+01 -1.695971624451007074e+02
-2.487912087912087955e+01 -1.693149376485078790e+02
-2.485958485958486008e+01 -1.691701204369976779e+02
-2.484004884004884062e+01 -1.691027872468519604e+02
-2.482051282051282115e+01 -1.688725765894703557e+02
-2.480097680097680168e+01 -1.688024380549818204e+02
-2.478144078144078222e+01 -1.688587228103588700e+02
-2.476190476190476275e+01 -1.689510971440568596e+02
-2.474236874236873973e+01 -1.689558794239331405e+02
-2.472283272283272026e+01 -1.689313621138261396e+02
-2.470329670329670080e+01 -1.689051315835645539e+02
-2.468376068376068133e+01 -1.688797532817241347e+02
-2.466422466422466186e+01 -1.687441587676366339e+02
-2.464468864468864240e+01 -1.685521608909806730e+02
-2.462515262515262293e+01 -1.685768350249501850e+02
-2.460561660561660347e+01 -1.686861849309107697e+02
-2.458608058608058400e+01 -1.685525112415199942e+02
-2.456654456654456453e+01 -1.685440792187348791e+02
-2.454700854700854507e+01 -1.684316102522118967e+02
-2.452747252747252560e+01 -1.682128720721615309e+02
-2.450793650793650613e+01 -1.681427730575910289e+02
-2.448840048840048667e+01 -1.682373864348839732e+02
-2.446886446886446720e+01 -1.683972282462127055e+02
-2.444932844932844773e+01 -1.684875104525436313e+02
-2.442979242979242827e+01 -1.684669140316599965e+02
-2.441025641025640880e+01 -1.685316979465590066e+02
-2.439072039072038933e+01 -1.686651132009657772e+02
-2.437118437118436987e+01 -1.686720986360833194e+02
-2.435164835164835040e+01 -1.686234779731702247e+02
-2.433211233211233093e+01 -1.686349517333812287e+02
-2.431257631257631147e+01 -1.688170073014252637e+02
-2.429304029304029200e+01 -1.690302854808331858e+02
-2.427350427350427253e+01 -1.691427015656167043e+02
-2.425396825396825307e+01 -1.691133043183315294e+02
-2.423443223443223360e+01 -1.692644105866424411e+02
-2.421489621489621413e+01 -1.693334224750808232e+02
-2.419536019536019467e+01 -1.692934526783397757e+02
-2.417582417582417520e+01 -1.693172677566097377e+02
-2.415628815628815573e+01 -1.693069831583500502e+02
-2.413675213675213627e+01 -1.694800642889717039e+02
-2.411721611721611680e+01 -1.698010011740578307e+02
-2.409768009768009733e+01 -1.699182882347293173e+02
-2.407814407814407787e+01 -1.699117700471245485e+02
-2.405860805860805840e+01 -1.699523716740174279e+02
-2.403907203907203893e+01 -1.698866553579820504e+02
-2.401953601953601947e+01 -1.699007261311355705e+02
-2.400000000000000000e+01 -1.703147447231527849e+02
-2.398046398046398053e+01 -1.703196292229891355e+02
-2.396092796092796107e+01 -1.702429533104074437e+02
-2.394139194139194160e+01 -1.705316275291382908e+02
-2.392185592185592213e+01 -1.706334834588684544e+02
-2.390231990231990267e+01 -1.706512828769912176e+02
-2.388278388278388320e+01 -1.706408313941119843e+02
-2.386324786324786373e+01 -1.705356341280825063e+02
-2.384371184371184427e+01 -1.702850269010005206e+02
-2.382417582417582480e+01 -1.702266051246626830e+02
-2.380463980463980533e+01 -1.703089676607247611e+02
-2.378510378510378587e+01 -1.704096850239562855e+02
-2.376556776556776640e+01 -1.706518108616702989e+02
-2.374603174603174693e+01 -1.707330961480049325e+02
-2.372649572649572747e+01 -1.707131903967288622e+02
-2.370695970695970800e+01 -1.708709419092449195e+02
-2.368742368742368853e+01 -1.708542273444012949e+02
-2.366788766788766907e+01 -1.710381007878995092e+02
-2.364835164835164960e+01 -1.714408350618579675e+02
-2.362881562881563013e+01 -1.717181777228795454e+02
-2.360927960927961067e+01 -1.712667331190741038e+02
-2.358974358974359120e+01 -1.708449109751744288e+02
-2.357020757020757173e+01 -1.709210292952461714e+02
-2.355067155067155227e+01 -1.708712255148683425e+02
-2.353113553113553280e+01 -1.708448850003616997e+02
-2.351159951159951333e+01 -1.708476634573414970e+02
-2.349206349206349032e+01 -1.708332672438230304e+02
-2.347252747252747085e+01 -1.708818589384742097e+02
-2.345299145299145138e+01 -1.708846231614080011e+02
-2.343345543345543192e+01 -1.709298163531857426e+02
-2.341391941391941245e+01 -1.710129955967199749e+02
-2.339438339438339298e+01 -1.709421803437276139e+02
-2.337484737484737352e+01 -1.710576190631394695e+02
-2.335531135531135405e+01 -1.711264306186762667e+02
-2.333577533577533458e+01 -1.711345071631107544e+02
-2.331623931623931512e+01 -1.711639827078610665e+02
-2.329670329670329565e+01 -1.710646763971301709e+02
-2.327716727716727618e+01 -1.710851490462374329e+02
-2.325763125763125672e+01 -1.710446129332192129e+02
-2.323809523809523725e+01 -1.709753893223128500e+02
-2.321855921855921778e+01 -1.708039208146986709e+02
-2.319902319902319832e+01 -1.707197682713189693e+02
-2.317948717948717885e+01 -1.706677706538594919e+02
-2.315995115995115938e+01 -1.706275862023619538e+02
-2.314041514041513992e+01 -1.705519619704049319e+02
-2.312087912087912045e+01 -1.705090320232288263e+02
-2.310134310134310098e+01 -1.706939192764965014e+02
-2.308180708180708152e+01 -1.708744643236814795e+02
-2.306227106227106205e+01 -1.709291640693696195e+02
-2.304273504273504258e+01 -1.709602214260088999e+02
-2.302319902319902312e+01 -1.709536933242196710e+02
-2.300366300366300365e+01 -1.709307561273063243e+02
-2.298412698412698418e+01 -1.709223106179243814e+02
-2.296459096459096472e+01 -1.709989799338518708e+02
-2.294505494505494525e+01 -1.704323367865951013e+02
-2.292551892551892578e+01 -1.700218196514275633e+02
-2.290598290598290632e+01 -1.701252632585541278e+02
-2.288644688644688685e+01 -1.701851325752276125e+02
-2.286691086691086738e+01 -1.701731412594105279e+02
-2.284737484737484792e+01 -1.700650815269233647e+02
-2.282783882783882845e+01 -1.701740236761887388e+02
-2.280830280830280898e+01 -1.702194192480132813e+02
-2.278876678876678952e+01 -1.701868737211451332e+02
-2.276923076923077005e+01 -1.701894290405866457e+02
-2.274969474969475058e+01 -1.701650621195608721e+02
-2.273015873015873112e+01 -1.705521526583724778e+02
-2.271062271062271165e+01 -1.708725765484166743e+02
-2.269108669108669218e+01 -1.706234281241807764e+02
-2.267155067155067272e+01 -1.705220201230899590e+02
-2.265201465201465325e+01 -1.704968361986451271e+02
-2.263247863247863378e+01 -1.704842964485376342e+02
-2.261294261294261432e+01 -1.704315852743501125e+02
-2.259340659340659485e+01 -1.701811174091574230e+02
-2.257387057387057538e+01 -1.700141265354031646e+02
-2.255433455433455592e+01 -1.700056345059917078e+02
-2.253479853479853645e+01 -1.699263576508353140e+02
-2.251526251526251698e+01 -1.699438567001633942e+02
-2.249572649572649397e+01 -1.699916884118998723e+02
-2.247619047619047450e+01 -1.698990297673251177e+02
-2.245665445665445503e+01 -1.697176403608535225e+02
-2.243711843711843557e+01 -1.694453381453165548e+02
-2.241758241758241610e+01 -1.692776913849440916e+02
-2.239804639804639663e+01 -1.691798685663175945e+02
-2.237851037851037717e+01 -1.691826305707811571e+02
-2.235897435897435770e+01 -1.691380043970716258e+02
-2.233943833943833823e+01 -1.691216862980549251e+02
-2.231990231990231877e+01 -1.690967856804823271e+02
-2.230036630036629930e+01 -1.688772949739382057e+02
-2.228083028083027983e+01 -1.688561764773083951e+02
-2.226129426129426037e+01 -1.688964851491257946e+02
-2.224175824175824090e+01 -1.688796590746593438e+02
-2.222222222222222143e+01 -1.688273619883037497e+02
-2.220268620268620197e+01 -1.687353648995080846e+02
-2.218315018315018250e+01 -1.687204730411018545e+02
-2.216361416361416303e+01 -1.687152232917442802e+02
-2.214407814407814357e+01 -1.686359057451547301e+02
-2.212454212454212410e+01 -1.685722743498059231e+02
-2.210500610500610463e+01 -1.686799266303176523e+02
-2.208547008547008517e+01 -1.687347586682375038e+02
-2.206593406593406570e+01 -1.690080009559066525e+02
-2.204639804639804623e+01 -1.693157631658016271e+02
-2.202686202686202677e+01 -1.693271353458419526e+02
-2.200732600732600730e+01 -1.693126301916540228e+02
-2.198778998778998783e+01 -1.692715381095796090e+02
-2.196825396825396837e+01 -1.692041445918915201e+02
-2.194871794871794890e+01 -1.690838372994095380e+02
-2.192918192918192943e+01 -1.689456156113968177e+02
-2.190964590964590997e+01 -1.689174979399450081e+02
-2.189010989010989050e+01 -1.689108063096148840e+02
-2.187057387057387103e+01 -1.689061442833671833e+02
-2.185103785103785157e+01 -1.689039279511209202e+02
-2.183150183150183210e+01 -1.689728437467209972e+02
-2.181196581196581263e+01 -1.691488993722859675e+02
-2.179242979242979317e+01 -1.692891764187004355e+02
-2.177289377289377370e+01 -1.692529698787363373e+02
-2.175335775335775423e+01 -1.690894606280649555e+02
-2.173382173382173477e+01 -1.690644643423487707e+02
-2.171428571428571530e+01 -1.692464502878876829e+02
-2.169474969474969583e+01 -1.693961874679530411e+02
-2.167521367521367637e+01 -1.692860613481247469e+02
-2.165567765567765690e+01 -1.692231887344748031e+02
-2.163614163614163743e+01 -1.690956820448811015e+02
-2.161660561660561797e+01 -1.689884307973889292e+02
-2.159706959706959850e+01 -1.690616841806523780e+02
-2.157753357753357903e+01 -1.692142409795160916e+02
-2.155799755799755957e+01 -1.694890444029734908e+02
-2.153846153846154010e+01 -1.697232993755676489e+02
-2.151892551892552063e+01 -1.698048679555488150e+02
-2.149938949938950117e+01 -1.697877084377900019e+02
-2.147985347985347815e+01 -1.697321523920203674e+02
-2.146031746031745868e+01 -1.697906335039689338e+02
-2.144078144078143922e+01 -1.698852293254055326e+02
-2.142124542124541975e+01 -1.701697000714878811e+02
-2.140170940170940028e+01 -1.701986451405799983e+02
-2.138217338217338082e+01 -1.701778990625517167e+02
-2.136263736263736135e+01 -1.701299366752593869e+02
-2.134310134310134188e+01 -1.701446312610584073e+02
-2.132356532356532242e+01 -1.702907448262026833e+02
-2.130402930402930295e+01 -1.702808934676787658e+02
-2.128449328449328348e+01 -1.702165840152341616e+02
-2.126495726495726402e+01 -1.702849697197384558e+02
-2.124542124542124455e+01 -1.703889425314031598e+02
-2.122588522588522508e+01 -1.703238641071628763e+02
-2.120634920634920562e+01 -1.703450748017058629e+02
-2.118681318681318615e+01 -1.702739997360997108e+02
-2.116727716727716668e+01 -1.702215273932293087e+02
-2.114774114774114722e+01 -1.702092445721980880e+02
-2.112820512820512775e+01 -1.699946201613950052e+02
-2.110866910866910828e+01 -1.699785736431240650e+02
-2.108913308913308882e+01 -1.702364945100727311e+02
-2.106959706959706935e+01 -1.700866533204484199e+02
-2.105006105006104988e+01 -1.700174905717674960e+02
-2.103052503052503042e+01 -1.699915664757216405e+02
-2.101098901098901095e+01 -1.697539763978201393e+02
-2.099145299145299148e+01 -1.696209819582685157e+02
-2.097191697191697202e+01 -1.695973512295083765e+02
-2.095238095238095255e+01 -1.695868787584867619e+02
-2.093284493284493308e+01 -1.695038852937266824e+02
-2.091330891330891362e+01 -1.693459785014390206e+02
-2.089377289377289415e+01 -1.693049457336151704e+02
-2.087423687423687468e+01 -1.694327440044207549e+02
-2.085470085470085522e+01 -1.694061564808542926e+02
-2.083516483516483575e+01 -1.694155127690004576e+02
-2.081562881562881628e+01 -1.692188165404435551e+02
-2.079609279609279682e+01 -1.687612364942884255e+02
-2.077655677655677735e+01 -1.687589324616963893e+02
-2.075702075702075788e+01 -1.687571653461683070e+02
-2.073748473748473842e+01 -1.685111389570259632e+02
-2.071794871794871895e+01 -1.680933371642901761e+02
-2.069841269841269948e+01 -1.677079742035542438e+02
-2.067887667887668002e+01 -1.674601590121461641e+02
-2.065934065934066055e+01 -1.672742009146292617e+02
-2.063980463980464108e+01 -1.672442284064913736e+02
-2.062026862026862162e+01 -1.672533552027784935e+02
-2.060073260073260215e+01 -1.672749786310353386e+02
-2.058119658119658268e+01 -1.672274149558429883e+02
-2.056166056166056322e+01 -1.672022862956246740e+02
-2.054212454212454375e+01 -1.672139375069387768e+02
-2.052258852258852428e+01 -1.672657412974984368e+02
-2.050305250305250482e+01 -1.673317708148370002e+02
-2.048351648351648180e+01 -1.673797811389082142e+02
-2.046398046398046233e+01 -1.673914278128711715e+02
-2.044444444444444287e+01 -1.673801159143110056e+02
-2.042490842490842340e+01 -1.673820806822328109e+02
-2.040537240537240393e+01 -1.673871861757788793e+02
-2.038583638583638447e+01 -1.674153701824287168e+02
-2.036630036630036500e+01 -1.673960484268427535e+02
-2.034676434676434553e+01 -1.673873823714477567e+02
-2.032722832722832607e+01 -1.674428985988762690e+02
-2.030769230769230660e+01 -1.675864729797107771e+02
-2.028815628815628713e+01 -1.676240616949684181e+02
-2.026862026862026767e+01 -1.676552009385924862e+02
-2.024908424908424820e+01 -1.677656318212889346e+02
-2.022954822954822873e+01 -1.677336910601312354e+02
-2.021001221001220927e+01 -1.677312124975207723e+02
-2.019047619047618980e+01 -1.678866225774839904e+02
-2.017094017094017033e+01 -1.680337463791846631e+02
-2.015140415140415087e+01 -1.680731261978312148e+02
-2.013186813186813140e+01 -1.682325169736875807e+02
-2.011233211233211193e+01 -1.683481954653437356e+02
-2.009279609279609247e+01 -1.683362327647993197e+02
-2.007326007326007300e+01 -1.683198676871721204e+02
-2.005372405372405353e+01 -1.683845102429965550e+02
-2.003418803418803407e+01 -1.685132063869453987e+02
-2.001465201465201460e+01 -1.686046379978940308e+02
-1.999511599511599513e+01 -1.686339681826773926e+02
-1.997557997557997567e+01 -1.687308497110821008e+02
-1.995604395604395620e+01 -1.687052273624024679e+02
-1.993650793650793673e+01 -1.687978920535534826e+02
-1.991697191697191727e+01 -1.693354954007651259e+02
-1.989743589743589780e+01 -1.694561451085069734e+02
-1.987789987789987833e+01 -1.695933658121408030e+02
-1.985836385836385887e+01 -1.700437203085445219e+02
-1.983882783882783940e+01 -1.705918678171578051e+02
-1.981929181929181993e+01 -1.712611429241101177e+02
-1.979975579975580047e+01 -1.718903314989817943e+02
-1.978021978021978100e+01 -1.721770808496314942e+02
-1.976068376068376153e+01 -1.722394796858659447e+02
-1.974114774114774207e+01 -1.718298356362905395e+02
-1.972161172161172260e+01 -1.716322195270490454e+02
-1.970207570207570313e+01 -1.718582428885254387e+02
-1.968253968253968367e+01 -1.716833877271621134e+02
-1.966300366300366420e+01 -1.713543686885480497e+02
-1.964346764346764473e+01 -1.710555030980818856e+02
-1.962393162393162527e+01 -1.709007035926432820e+02
-1.960439560439560580e+01 -1.708809531129355150e+02
-1.958485958485958633e+01 -1.709406109420459074e+02
-1.956532356532356687e+01 -1.709331208653293572e+02
-1.954578754578754740e+01 -1.709264180771423867e+02
-1.952625152625152793e+01 -1.709683791372289079e+02
-1.950671550671550847e+01 -1.709027582017629356e+02
-1.948717948717948545e+01 -1.708900357825411334e+02
-1.946764346764346598e+01 -1.709624305976454934e+02
-1.944810744810744652e+01 -1.710006839482869339e+02
-1.942857142857142705e+01 -1.709121547949384876e+02
-1.940903540903540758e+01 -1.706600798296948938e+02
-1.938949938949938812e+01 -1.704281644494615193e+02
-1.936996336996336865e+01 -1.704286382770585533e+02
-1.935042735042734918e+01 -1.705343987988855758e+02
-1.933089133089132972e+01 -1.704996194898202759e+02
-1.931135531135531025e+01 -1.705756975493613936e+02
-1.929181929181929078e+01 -1.705945711518601229e+02
-1.927228327228327132e+01 -1.706231495938493197e+02
-1.925274725274725185e+01 -1.706581222006914516e+02
-1.923321123321123238e+01 -1.706359010094581095e+02
-1.921367521367521292e+01 -1.705716812587345430e+02
-1.919413919413919345e+01 -1.703556246797699032e+02
-1.917460317460317398e+01 -1.700564408774017693e+02
-1.915506715506715452e+01 -1.699223242755766137e+02
-1.913553113553113505e+01 -1.699038370984882818e+02
-1.911599511599511558e+01 -1.698960918358498873e+02
-1.909645909645909612e+01 -1.698893533216004812e+02
-1.907692307692307665e+01 -1.698046860996053056e+02
-1.905738705738705718e+01 -1.695991756748504997e+02
-1.903785103785103772e+01 -1.694925368046470737e+02
-1.901831501831501825e+01 -1.694954592256100057e+02
-1.899877899877899878e+01 -1.695350519332041017e+02
-1.897924297924297932e+01 -1.694182010915252476e+02
-1.895970695970695985e+01 -1.694540820029733652e+02
-1.894017094017094038e+01 -1.695388496950228330e+02
-1.892063492063492092e+01 -1.694620958646191298e+02
-1.890109890109890145e+01 -1.696171739984415012e+02
-1.888156288156288198e+01 -1.696671951866358086e+02
-1.886202686202686252e+01 -1.699001701692473034e+02
-1.884249084249084305e+01 -1.701227388985153652e+02
-1.882295482295482358e+01 -1.701276435096466173e+02
-1.880341880341880412e+01 -1.702940168363917905e+02
-1.878388278388278465e+01 -1.705652326108200896e+02
-1.876434676434676518e+01 -1.708257633479091453e+02
-1.874481074481074572e+01 -1.709648590771865884e+02
-1.872527472527472625e+01 -1.708036365557632337e+02
-1.870573870573870678e+01 -1.706781090229471829e+02
-1.868620268620268732e+01 -1.706634529298905534e+02
-1.866666666666666785e+01 -1.706552666404306535e+02
-1.864713064713064838e+01 -1.706617076113487315e+02
-1.862759462759462892e+01 -1.705736227058323777e+02
-1.860805860805860945e+01 -1.702647426697035371e+02
-1.858852258852258998e+01 -1.701394874852796590e+02
-1.856898656898657052e+01 -1.701241539078602614e+02
-1.854945054945055105e+01 -1.701079663269800335e+02
-1.852991452991453158e+01 -1.702695173293372193e+02
-1.851037851037851212e+01 -1.703236415862552349e+02
-1.849084249084248910e+01 -1.703344855365368744e+02
-1.847130647130646963e+01 -1.703143273731240299e+02
-1.845177045177045017e+01 -1.703930601818381945e+02
-1.843223443223443070e+01 -1.703408853649473542e+02
-1.841269841269841123e+01 -1.702335523312391103e+02
-1.839316239316239177e+01 -1.702246912402743533e+02
-1.837362637362637230e+01 -1.698920420348572407e+02
-1.835409035409035283e+01 -1.696454609096902288e+02
-1.833455433455433337e+01 -1.697210483937152787e+02
-1.831501831501831390e+01 -1.698985575393897989e+02
-1.829548229548229443e+01 -1.701545559420050324e+02
-1.827594627594627497e+01 -1.701678014886603023e+02
-1.825641025641025550e+01 -1.701928629572772138e+02
-1.823687423687423603e+01 -1.700736404293436408e+02
-1.821733821733821657e+01 -1.696821411618141724e+02
-1.819780219780219710e+01 -1.697462849966263434e+02
-1.817826617826617763e+01 -1.699318880685310660e+02
-1.815873015873015817e+01 -1.699392388923560588e+02
-1.813919413919413870e+01 -1.699546818576947089e+02
-1.811965811965811923e+01 -1.697714868602228933e+02
-1.810012210012209977e+01 -1.698330786187896990e+02
-1.808058608058608030e+01 -1.697646009506794655e+02
-1.806105006105006083e+01 -1.695196881079301647e+02
-1.804151404151404137e+01 -1.695737556131227564e+02
-1.802197802197802190e+01 -1.694607172654076521e+02
-1.800244200244200243e+01 -1.692468996127436753e+02
-1.798290598290598297e+01 -1.692311206102574488e+02
-1.796336996336996350e+01 -1.692497686271463522e+02
-1.794383394383394403e+01 -1.692576858625254772e+02
-1.792429792429792457e+01 -1.690623342314873412e+02
-1.790476190476190510e+01 -1.687375653101357216e+02
-1.788522588522588563e+01 -1.686644364472223572e+02
-1.786568986568986617e+01 -1.686724938485564280e+02
-1.784615384615384670e+01 -1.687925568604263162e+02
-1.782661782661782723e+01 -1.688490761254027177e+02
-1.780708180708180777e+01 -1.688511361156425892e+02
-1.778754578754578830e+01 -1.688491142825713496e+02
-1.776800976800976883e+01 -1.687619308848823039e+02
-1.774847374847374937e+01 -1.687584199636213498e+02
-1.772893772893772990e+01 -1.690018501651858003e+02
-1.770940170940171043e+01 -1.690074169451779653e+02
-1.768986568986569097e+01 -1.689344325219489917e+02
-1.767032967032967150e+01 -1.690104914775892553e+02
-1.765079365079365203e+01 -1.689893634112837617e+02
-1.763125763125763257e+01 -1.690469551299384534e+02
-1.761172161172161310e+01 -1.690901027282262987e+02
-1.759218559218559363e+01 -1.690039661407593030e+02
-1.757264957264957417e+01 -1.688747912315764665e+02
-1.755311355311355470e+01 -1.688996863816323923e+02
-1.753357753357753523e+01 -1.689845791783360767e+02
-1.751404151404151577e+01 -1.688925768921558870e+02
-1.749450549450549630e+01 -1.689643330111514956e+02
-1.747496947496947328e+01 -1.692191585951530328e+02
-1.745543345543345382e+01 -1.691153101915789136e+02
-1.743589743589743435e+01 -1.690983266778079326e+02
-1.741636141636141488e+01 -1.690351342247160744e+02
-1.739682539682539542e+01 -1.690414219977742789e+02
-1.737728937728937595e+01 -1.690636096695943991e+02
-1.735775335775335648e+01 -1.691626539380133920e+02
-1.733821733821733702e+01 -1.694201407670000776e+02
-1.731868131868131755e+01 -1.692576953887010234e+02
-1.729914529914529808e+01 -1.691508824909836051e+02
-1.727960927960927862e+01 -1.691782602325001506e+02
-1.726007326007325915e+01 -1.689991033409690147e+02
-1.724053724053723968e+01 -1.689996427002030828e+02
-1.722100122100122022e+01 -1.690373967692173665e+02
-1.720146520146520075e+01 -1.690955086611099034e+02
-1.718192918192918128e+01 -1.693515553166308507e+02
-1.716239316239316182e+01 -1.693759500316702997e+02
-1.714285714285714235e+01 -1.694911587248090257e+02
-1.712332112332112288e+01 -1.697381981846049825e+02
-1.710378510378510342e+01 -1.698121489484016422e+02
-1.708424908424908395e+01 -1.697501802945853626e+02
-1.706471306471306448e+01 -1.695607589621060640e+02
-1.704517704517704502e+01 -1.695532099279944305e+02
-1.702564102564102555e+01 -1.699026930250558962e+02
-1.700610500610500608e+01 -1.699592226644855657e+02
-1.698656898656898662e+01 -1.699411686379618800e+02
-1.696703296703296715e+01 -1.698909067331640870e+02
-1.694749694749694768e+01 -1.698381237408255799e+02
-1.692796092796092822e+01 -1.698813018631545617e+02
-1.690842490842490875e+01 -1.698751412336676481e+02
-1.688888888888888928e+01 -1.699787426973715583e+02
-1.686935286935286982e+01 -1.700580955731330732e+02
-1.684981684981685035e+01 -1.700711264139755770e+02
-1.683028083028083088e+01 -1.701976152494205792e+02
-1.681074481074481142e+01 -1.702997430366447134e+02
-1.679120879120879195e+01 -1.703047526938648559e+02
-1.677167277167277248e+01 -1.704059296110575588e+02
-1.675213675213675302e+01 -1.704679777878005780e+02
-1.673260073260073355e+01 -1.703580037881323790e+02
-1.671306471306471408e+01 -1.705092387624910089e+02
-1.669352869352869462e+01 -1.706909706265489604e+02
-1.667399267399267515e+01 -1.707216258243744562e+02
-1.665445665445665568e+01 -1.706932020980454467e+02
-1.663492063492063622e+01 -1.708444993941459416e+02
-1.661538461538461675e+01 -1.711707632473030571e+02
-1.659584859584859728e+01 -1.710937922796766202e+02
-1.657631257631257782e+01 -1.712538130938234815e+02
-1.655677655677655835e+01 -1.711076426364885776e+02
-1.653724053724053888e+01 -1.711349573095425285e+02
-1.651770451770451942e+01 -1.712874065243140649e+02
-1.649816849816849995e+01 -1.711351680571432325e+02
-1.647863247863247693e+01 -1.710557093476998318e+02
-1.645909645909645747e+01 -1.710736703178733080e+02
-1.643956043956043800e+01 -1.711227406172881160e+02
-1.642002442002441853e+01 -1.711286694831909472e+02
-1.640048840048839907e+01 -1.710751220628521025e+02
-1.638095238095237960e+01 -1.710136305834791983e+02
-1.636141636141636013e+01 -1.710809142673435304e+02
-1.634188034188034067e+01 -1.710609906755778127e+02
-1.632234432234432120e+01 -1.710682112411793128e+02
-1.630280830280830173e+01 -1.710182285682210761e+02
-1.628327228327228227e+01 -1.709195961836449840e+02
-1.626373626373626280e+01 -1.708795897284073817e+02
-1.624420024420024333e+01 -1.708992357283037506e+02
-1.622466422466422387e+01 -1.708834149679356074e+02
-1.620512820512820440e+01 -1.709293795838306380e+02
-1.618559218559218493e+01 -1.711686391659285960e+02
-1.616605616605616547e+01 -1.715306301010674019e+02
-1.614652014652014600e+01 -1.715784471291029263e+02
-1.612698412698412653e+01 -1.716040406926838386e+02
-1.610744810744810707e+01 -1.712055250511542681e+02
-1.608791208791208760e+01 -1.708623412450532726e+02
-1.606837606837606813e+01 -1.709423225874160153e+02
-1.604884004884004867e+01 -1.708918883337197485e+02
-1.602930402930402920e+01 -1.709409103267499290e+02
-1.600976800976800973e+01 -1.709533522903263076e+02
-1.599023199023199027e+01 -1.709994457650821005e+02
-1.597069597069597080e+01 -1.709420073197915713e+02
-1.595115995115995133e+01 -1.708316170616935779e+02
-1.593162393162393187e+01 -1.706161771108472749e+02
-1.591208791208791240e+01 -1.703468172383962269e+02
-1.589255189255189293e+01 -1.703623407336155537e+02
-1.587301587301587347e+01 -1.701424479600522091e+02
-1.585347985347985400e+01 -1.699723754253606671e+02
-1.583394383394383453e+01 -1.697913416839842284e+02
-1.581440781440781507e+01 -1.697062219875516575e+02
-1.579487179487179560e+01 -1.697078990330874433e+02
-1.577533577533577613e+01 -1.696758743592776000e+02
-1.575579975579975667e+01 -1.696549818890515553e+02
-1.573626373626373720e+01 -1.695505615402544493e+02
-1.571672771672771773e+01 -1.695388908931363972e+02
-1.569719169719169827e+01 -1.695486226902117437e+02
-1.567765567765567880e+01 -1.696836434836588126e+02
-1.565811965811965933e+01 -1.697541425662509766e+02
-1.563858363858363987e+01 -1.697229020566908844e+02
-1.561904761904762040e+01 -1.696984745383724942e+02
-1.559951159951160093e+01 -1.696413593118871290e+02
-1.557997557997558147e+01 -1.693687555857732434e+02
-1.556043956043956200e+01 -1.694343244438548481e+02
-1.554090354090354253e+01 -1.695511731449375361e+02
-1.552136752136752307e+01 -1.695814464221869571e+02
-1.550183150183150360e+01 -1.698365969179647834e+02
-1.548229548229548058e+01 -1.699753743513307143e+02
-1.546275946275946112e+01 -1.699243343251958720e+02
-1.544322344322344165e+01 -1.697695851690367022e+02
-1.542368742368742218e+01 -1.697503086880483352e+02
-1.540415140415140272e+01 -1.698023703117611660e+02
-1.538461538461538325e+01 -1.697012383855729922e+02
-1.536507936507936378e+01 -1.695656071379354444e+02
-1.534554334554334432e+01 -1.695651048181940439e+02
-1.532600732600732485e+01 -1.694382020594644018e+02
-1.530647130647130538e+01 -1.692841748684166703e+02
-1.528693528693528592e+01 -1.689337056251764864e+02
-1.526739926739926645e+01 -1.687346552124492689e+02
-1.524786324786324698e+01 -1.687406501910126053e+02
-1.522832722832722752e+01 -1.689829461970411728e+02
-1.520879120879120805e+01 -1.690493649720280587e+02
-1.518925518925518858e+01 -1.685215713197054299e+02
-1.516971916971916912e+01 -1.682776412445749088e+02
-1.515018315018314965e+01 -1.682787436758887623e+02
-1.513064713064713018e+01 -1.682750188048636630e+02
-1.511111111111111072e+01 -1.682745208950235849e+02
-1.509157509157509125e+01 -1.682494227825728785e+02
-1.507203907203907178e+01 -1.681479433485399682e+02
-1.505250305250305232e+01 -1.679747021284595405e+02
-1.503296703296703285e+01 -1.679395878608909243e+02
-1.501343101343101338e+01 -1.678623957456315736e+02
-1.499389499389499392e+01 -1.679607319268152423e+02
-1.497435897435897445e+01 -1.681084213401952354e+02
-1.495482295482295498e+01 -1.681715712203252338e+02
-1.493528693528693552e+01 -1.681405697581261052e+02
-1.491575091575091605e+01 -1.680716816489870098e+02
-1.489621489621489658e+01 -1.680882804569209270e+02
-1.487667887667887712e+01 -1.681145495644409493e+02
-1.485714285714285765e+01 -1.681753694810764159e+02
-1.483760683760683818e+01 -1.681788466862516600e+02
-1.481807081807081872e+01 -1.681632516062377363e+02
-1.479853479853479925e+01 -1.681777866790356484e+02
-1.477899877899877978e+01 -1.681781464177077794e+02
-1.475946275946276032e+01 -1.681905418454305732e+02
-1.473992673992674085e+01 -1.682876884466781746e+02
-1.472039072039072138e+01 -1.683283116275656539e+02
-1.470085470085470192e+01 -1.684225371298812490e+02
-1.468131868131868245e+01 -1.684350290064346893e+02
-1.466178266178266298e+01 -1.685137702240032809e+02
-1.464224664224664352e+01 -1.684828656274452214e+02
-1.462271062271062405e+01 -1.684062943403661734e+02
-1.460317460317460458e+01 -1.684102791743341641e+02
-1.458363858363858512e+01 -1.684691927136775007e+02
-1.456410256410256565e+01 -1.685841457283534623e+02
-1.454456654456654618e+01 -1.684360630169700244e+02
-1.452503052503052672e+01 -1.683763821473548319e+02
-1.450549450549450725e+01 -1.684688196106378371e+02
-1.448595848595848423e+01 -1.685707294454579710e+02
-1.446642246642246477e+01 -1.685758826204884997e+02
-1.444688644688644530e+01 -1.687245105421066853e+02
-1.442735042735042583e+01 -1.688240683848238746e+02
-1.440781440781440637e+01 -1.691620842898475985e+02
-1.438827838827838690e+01 -1.693066023974320728e+02
-1.436874236874236743e+01 -1.692821000239581224e+02
-1.434920634920634797e+01 -1.692513212962317652e+02
-1.432967032967032850e+01 -1.694040429079478827e+02
-1.431013431013430903e+01 -1.700746258966769631e+02
-1.429059829059828957e+01 -1.703786597864612702e+02
-1.427106227106227010e+01 -1.701278718808641770e+02
-1.425152625152625063e+01 -1.699250668770260404e+02
-1.423199023199023117e+01 -1.699303663214799940e+02
-1.421245421245421170e+01 -1.696526983960209236e+02
-1.419291819291819223e+01 -1.696888775116455577e+02
-1.417338217338217277e+01 -1.699944049599187395e+02
-1.415384615384615330e+01 -1.698076076333211688e+02
-1.413431013431013383e+01 -1.696256081226203776e+02
-1.411477411477411437e+01 -1.696701252030649698e+02
-1.409523809523809490e+01 -1.695722767837076503e+02
-1.407570207570207543e+01 -1.695242728626335804e+02
-1.405616605616605597e+01 -1.696125808243138522e+02
-1.403663003663003650e+01 -1.695309968288241862e+02
-1.401709401709401703e+01 -1.695161047897263700e+02
-1.399755799755799757e+01 -1.694236217763956915e+02
-1.397802197802197810e+01 -1.691678048804729144e+02
-1.395848595848595863e+01 -1.690381548411968424e+02
-1.393894993894993917e+01 -1.689430961828227282e+02
-1.391941391941391970e+01 -1.688310322629667439e+02
-1.389987789987790023e+01 -1.688239854676092193e+02
-1.388034188034188077e+01 -1.687781620019619027e+02
-1.386080586080586130e+01 -1.686305622570206992e+02
-1.384126984126984183e+01 -1.684646337488553058e+02
-1.382173382173382237e+01 -1.684440688547595926e+02
-1.380219780219780290e+01 -1.685047821359585782e+02
-1.378266178266178343e+01 -1.685103984550184180e+02
-1.376312576312576397e+01 -1.684790186059749431e+02
-1.374358974358974450e+01 -1.684288564229258895e+02
-1.372405372405372503e+01 -1.684275464009537870e+02
-1.370451770451770557e+01 -1.683769512592226931e+02
-1.368498168498168610e+01 -1.684155335845293848e+02
-1.366544566544566663e+01 -1.685313297932296450e+02
-1.364590964590964717e+01 -1.685824511863272619e+02
-1.362637362637362770e+01 -1.685166893999523268e+02
-1.360683760683760823e+01 -1.684079560649944938e+02
-1.358730158730158877e+01 -1.683232231255481679e+02
-1.356776556776556930e+01 -1.682776339306660134e+02
-1.354822954822954983e+01 -1.683286469834531829e+02
-1.352869352869353037e+01 -1.682537892281293352e+02
-1.350915750915751090e+01 -1.682482179187594511e+02
-1.348962148962148788e+01 -1.682576312393403555e+02
-1.347008547008546842e+01 -1.681883901224567524e+02
-1.345054945054944895e+01 -1.681568488869190787e+02
-1.343101343101342948e+01 -1.681381332541100164e+02
-1.341147741147741002e+01 -1.682041550699440791e+02
-1.339194139194139055e+01 -1.683590130997768881e+02
-1.337240537240537108e+01 -1.684855178255470776e+02
-1.335286935286935162e+01 -1.684071995152479531e+02
-1.333333333333333215e+01 -1.686630007980525079e+02
-1.331379731379731268e+01 -1.687058353468287919e+02
-1.329426129426129322e+01 -1.687685503473653341e+02
-1.327472527472527375e+01 -1.691220575455548101e+02
-1.325518925518925428e+01 -1.691717094635389458e+02
-1.323565323565323482e+01 -1.690611227948707267e+02
-1.321611721611721535e+01 -1.691804850705671583e+02
-1.319658119658119588e+01 -1.693337675954264228e+02
-1.317704517704517642e+01 -1.693714442811648553e+02
-1.315750915750915695e+01 -1.695340480516725847e+02
-1.313797313797313748e+01 -1.695420449903382405e+02
-1.311843711843711802e+01 -1.696311657380411191e+02
-1.309890109890109855e+01 -1.699528851509828371e+02
-1.307936507936507908e+01 -1.701818386852454807e+02
-1.305982905982905962e+01 -1.702604301631239991e+02
-1.304029304029304015e+01 -1.702434517375965868e+02
-1.302075702075702068e+01 -1.701427735679968407e+02
-1.300122100122100122e+01 -1.700755988515515469e+02
-1.298168498168498175e+01 -1.702177351543279826e+02
-1.296214896214896228e+01 -1.704780558404621615e+02
-1.294261294261294282e+01 -1.707567809875617399e+02
-1.292307692307692335e+01 -1.708136623214238625e+02
-1.290354090354090388e+01 -1.707557980755170775e+02
-1.288400488400488442e+01 -1.709485591047036337e+02
-1.286446886446886495e+01 -1.711445474997469489e+02
-1.284493284493284548e+01 -1.711211029066780611e+02
-1.282539682539682602e+01 -1.710691447852658769e+02
-1.280586080586080655e+01 -1.708357489381984351e+02
-1.278632478632478708e+01 -1.708210558018502638e+02
-1.276678876678876762e+01 -1.708687893536541935e+02
-1.274725274725274815e+01 -1.709291349684030479e+02
-1.272771672771672868e+01 -1.708384742475925862e+02
-1.270818070818070922e+01 -1.705997807591221260e+02
-1.268864468864468975e+01 -1.703907981184277673e+02
-1.266910866910867028e+01 -1.702909440921564794e+02
-1.264957264957265082e+01 -1.702522467385572327e+02
-1.263003663003663135e+01 -1.703344787805256146e+02
-1.261050061050061188e+01 -1.703170314288983036e+02
-1.259096459096459242e+01 -1.703412810540810369e+02
-1.257142857142857295e+01 -1.701668260655233098e+02
-1.255189255189255348e+01 -1.700825871321638090e+02
-1.253235653235653402e+01 -1.700596601522280764e+02
-1.251282051282051455e+01 -1.700498455333612924e+02
-1.249328449328449153e+01 -1.700724447862780835e+02
-1.247374847374847207e+01 -1.701581363529408009e+02
-1.245421245421245260e+01 -1.701481636608664303e+02
-1.243467643467643313e+01 -1.701017283497065762e+02
-1.241514041514041367e+01 -1.700522120650614966e+02
-1.239560439560439420e+01 -1.700660089511973183e+02
-1.237606837606837473e+01 -1.702600790987501966e+02
-1.235653235653235527e+01 -1.702698440414532115e+02
-1.233699633699633580e+01 -1.702349320352036557e+02
-1.231746031746031633e+01 -1.702259169024631547e+02
-1.229792429792429687e+01 -1.702377769791375499e+02
-1.227838827838827740e+01 -1.702216357421292514e+02
-1.225885225885225793e+01 -1.700806501205695724e+02
-1.223931623931623847e+01 -1.699428131777243607e+02
-1.221978021978021900e+01 -1.699200488995552689e+02
-1.220024420024419953e+01 -1.697690852131381405e+02
-1.218070818070818007e+01 -1.698008260551459330e+02
-1.216117216117216060e+01 -1.699022142503771420e+02
-1.214163614163614113e+01 -1.698824834228773852e+02
-1.212210012210012167e+01 -1.699721199569301859e+02
-1.210256410256410220e+01 -1.699434284017631853e+02
-1.208302808302808273e+01 -1.699685152596303794e+02
-1.206349206349206327e+01 -1.699873892619549451e+02
-1.204395604395604380e+01 -1.699822245341501912e+02
-1.202442002442002433e+01 -1.699575232328176071e+02
-1.200488400488400487e+01 -1.698574947859756321e+02
-1.198534798534798540e+01 -1.698291778318787237e+02
-1.196581196581196593e+01 -1.697770952319743571e+02
-1.194627594627594647e+01 -1.698654282131492437e+02
-1.192673992673992700e+01 -1.700323996312165775e+02
-1.190720390720390753e+01 -1.701256816599361628e+02
-1.188766788766788807e+01 -1.701079901612763194e+02
-1.186813186813186860e+01 -1.701105675149142940e+02
-1.184859584859584913e+01 -1.702293188940136019e+02
-1.182905982905982967e+01 -1.703359970156633381e+02
-1.180952380952381020e+01 -1.705675871078865669e+02
-1.178998778998779073e+01 -1.705395432856161619e+02
-1.177045177045177127e+01 -1.706412078254975881e+02
-1.175091575091575180e+01 -1.705743911629595289e+02
-1.173137973137973233e+01 -1.704759505966139272e+02
-1.171184371184371287e+01 -1.705703231742313903e+02
-1.169230769230769340e+01 -1.708300448875720008e+02
-1.167277167277167393e+01 -1.709684733122932130e+02
-1.165323565323565447e+01 -1.710010290060489808e+02
-1.163369963369963500e+01 -1.709387492195968434e+02
-1.161416361416361553e+01 -1.706327815376787385e+02
-1.159462759462759607e+01 -1.704958716255236766e+02
-1.157509157509157660e+01 -1.703526835929926904e+02
-1.155555555555555713e+01 -1.703581886838144897e+02
-1.153601953601953767e+01 -1.704468168745128764e+02
-1.151648351648351820e+01 -1.703143562241443192e+02
-1.149694749694749873e+01 -1.703164808484069965e+02
-1.147741147741147572e+01 -1.703905829275013843e+02
-1.145787545787545625e+01 -1.702670820017387143e+02
-1.143833943833943678e+01 -1.701903671578542969e+02
-1.141880341880341732e+01 -1.697725449701425475e+02
-1.139926739926739785e+01 -1.694944476685053587e+02
-1.137973137973137838e+01 -1.696227559596470087e+02
-1.136019536019535892e+01 -1.696827675145009380e+02
-1.134065934065933945e+01 -1.696292965749341306e+02
-1.132112332112331998e+01 -1.696801114637871422e+02
-1.130158730158730052e+01 -1.696849930715599726e+02
-1.128205128205128105e+01 -1.696406891787969755e+02
-1.126251526251526158e+01 -1.694980564893225505e+02
-1.124297924297924212e+01 -1.693896818207392414e+02
-1.122344322344322265e+01 -1.693480491403894632e+02
-1.120390720390720318e+01 -1.692923616882177100e+02
-1.118437118437118372e+01 -1.692958050342368210e+02
-1.116483516483516425e+01 -1.692798206864861470e+02
-1.114529914529914478e+01 -1.693570581661604137e+02
-1.112576312576312532e+01 -1.694469967709890170e+02
-1.110622710622710585e+01 -1.693683816111585543e+02
-1.108669108669108638e+01 -1.692978695283165962e+02
-1.106715506715506692e+01 -1.692320737734894465e+02
-1.104761904761904745e+01 -1.692311203682376686e+02
-1.102808302808302798e+01 -1.692267004874031784e+02
-1.100854700854700852e+01 -1.692234323922755266e+02
-1.098901098901098905e+01 -1.692193469436625435e+02
-1.096947496947496958e+01 -1.692202493609647149e+02
-1.094993894993895012e+01 -1.692590872893991616e+02
-1.093040293040293065e+01 -1.692522834110029066e+02
-1.091086691086691118e+01 -1.693627302276007924e+02
-1.089133089133089172e+01 -1.693593772994774156e+02
-1.087179487179487225e+01 -1.694160233152706780e+02
-1.085225885225885278e+01 -1.694513515007965054e+02
-1.083272283272283332e+01 -1.693953479567198599e+02
-1.081318681318681385e+01 -1.693755662775035375e+02
-1.079365079365079438e+01 -1.691300341674323420e+02
-1.077411477411477492e+01 -1.689725562789055573e+02
-1.075457875457875545e+01 -1.690210536149782570e+02
-1.073504273504273598e+01 -1.692481599782839226e+02
-1.071550671550671652e+01 -1.693875396984240069e+02
-1.069597069597069705e+01 -1.695373982118069307e+02
-1.067643467643467758e+01 -1.696662271614108022e+02
-1.065689865689865812e+01 -1.696285728414356981e+02
-1.063736263736263865e+01 -1.697550340350651936e+02
-1.061782661782661918e+01 -1.697582734088981908e+02
-1.059829059829059972e+01 -1.697500559690143405e+02
-1.057875457875458025e+01 -1.698179457423121903e+02
-1.055921855921856078e+01 -1.698129281512985358e+02
-1.053968253968254132e+01 -1.701514370185555549e+02
-1.052014652014652185e+01 -1.702931656825106188e+02
-1.050061050061050238e+01 -1.699074136551912773e+02
-1.048107448107447937e+01 -1.697052135189327089e+02
-1.046153846153845990e+01 -1.697036998860882591e+02
-1.044200244200244043e+01 -1.697814168530446182e+02
-1.042246642246642097e+01 -1.698056017662971726e+02
-1.040293040293040150e+01 -1.698971948637993137e+02
-1.038339438339438203e+01 -1.701088948108637169e+02
-1.036385836385836257e+01 -1.701122176639078134e+02
-1.034432234432234310e+01 -1.701337231432821682e+02
-1.032478632478632363e+01 -1.702188252562422406e+02
-1.030525030525030417e+01 -1.702515944614870875e+02
-1.028571428571428470e+01 -1.702667593404752040e+02
-1.026617826617826523e+01 -1.702290026520603021e+02
-1.024664224664224577e+01 -1.701894395397414996e+02
-1.022710622710622630e+01 -1.702799607289715311e+02
-1.020757020757020683e+01 -1.704327149973636608e+02
-1.018803418803418737e+01 -1.704404227043727929e+02
-1.016849816849816790e+01 -1.702764072051456594e+02
-1.014896214896214843e+01 -1.701835512245914117e+02
-1.012942612942612897e+01 -1.702121367508315757e+02
-1.010989010989010950e+01 -1.702642812335855353e+02
-1.009035409035409003e+01 -1.703140435415934348e+02
-1.007081807081807057e+01 -1.702928763832597951e+02
-1.005128205128205110e+01 -1.702380212516916629e+02
-1.003174603174603163e+01 -1.702004189701538905e+02
-1.001221001221001217e+01 -1.702110068714140425e+02
-9.992673992673992700e+00 -1.700799695848511988e+02
-9.973137973137973233e+00 -1.701490048136662949e+02
-9.953601953601953767e+00 -1.701801002145693360e+02
-9.934065934065934300e+00 -1.702115270012217536e+02
-9.914529914529914834e+00 -1.705350238495986446e+02
-9.894993894993895367e+00 -1.707508121918527308e+02
-9.875457875457875900e+00 -1.707594772789113620e+02
-9.855921855921856434e+00 -1.707525822933334609e+02
-9.836385836385836967e+00 -1.706980740191036148e+02
-9.816849816849817500e+00 -1.705261045208688131e+02
-9.797313797313798034e+00 -1.704951523697783671e+02
-9.777777777777778567e+00 -1.705759787939328476e+02
-9.758241758241759101e+00 -1.705722660002233226e+02
-9.738705738705739634e+00 -1.704773621385656384e+02
-9.719169719169720167e+00 -1.703146232312092820e+02
-9.699633699633700701e+00 -1.702435559699156329e+02
-9.680097680097681234e+00 -1.703181865363195584e+02
-9.660561660561661768e+00 -1.703887321329052895e+02
-9.641025641025642301e+00 -1.705718297778806232e+02
-9.621489621489622834e+00 -1.709980145905906568e+02
-9.601953601953603368e+00 -1.713461165028936080e+02
-9.582417582417583901e+00 -1.714406713527125987e+02
-9.562881562881564435e+00 -1.713333740718090894e+02
-9.543345543345544968e+00 -1.712967954464965032e+02
-9.523809523809525501e+00 -1.712791252977927741e+02
-9.504273504273506035e+00 -1.713786866799752602e+02
-9.484737484737483015e+00 -1.716225043318204939e+02
-9.465201465201463549e+00 -1.717856418393128877e+02
-9.445665445665444082e+00 -1.716100677577765055e+02
-9.426129426129424616e+00 -1.712955902474687377e+02
-9.406593406593405149e+00 -1.711647557219170324e+02
-9.387057387057385682e+00 -1.711558447934463629e+02
-9.367521367521366216e+00 -1.713024072757829117e+02
-9.347985347985346749e+00 -1.713774392893894571e+02
-9.328449328449327282e+00 -1.713643783914935739e+02
-9.308913308913307816e+00 -1.714746587523469543e+02
-9.289377289377288349e+00 -1.717285780856836936e+02
-9.269841269841268883e+00 -1.717262362723963349e+02
-9.250305250305249416e+00 -1.715287391065819804e+02
-9.230769230769229949e+00 -1.714446976020798274e+02
-9.211233211233210483e+00 -1.715415783897248048e+02
-9.191697191697191016e+00 -1.717366290975236325e+02
-9.172161172161171550e+00 -1.715492167280826266e+02
-9.152625152625152083e+00 -1.713902029506414806e+02
-9.133089133089132616e+00 -1.714210272152011498e+02
-9.113553113553113150e+00 -1.715466039583145914e+02
-9.094017094017093683e+00 -1.715407637960900615e+02
-9.074481074481074216e+00 -1.716132540333008478e+02
-9.054945054945054750e+00 -1.715375217742196128e+02
-9.035409035409035283e+00 -1.712770451504381413e+02
-9.015873015873015817e+00 -1.711757039417690578e+02
-8.996336996336996350e+00 -1.711897190288125330e+02
-8.976800976800976883e+00 -1.711003662042935218e+02
-8.957264957264957417e+00 -1.709464360847338185e+02
-8.937728937728937950e+00 -1.710519724293537820e+02
-8.918192918192918484e+00 -1.710949502124060473e+02
-8.898656898656899017e+00 -1.710090088773578714e+02
-8.879120879120879550e+00 -1.709907326981335984e+02
-8.859584859584860084e+00 -1.711048588212662764e+02
-8.840048840048840617e+00 -1.713062612275173819e+02
-8.820512820512821150e+00 -1.714224708301644569e+02
-8.800976800976801684e+00 -1.713530414066630101e+02
-8.781440781440782217e+00 -1.713669434940227916e+02
-8.761904761904762751e+00 -1.713355884311756654e+02
-8.742368742368743284e+00 -1.713537622064968957e+02
-8.722832722832723817e+00 -1.713572337149722387e+02
-8.703296703296704351e+00 -1.713430107578442403e+02
-8.683760683760684884e+00 -1.714747878108308328e+02
-8.664224664224665418e+00 -1.715389990253873691e+02
-8.644688644688645951e+00 -1.712762501297686981e+02
-8.625152625152626484e+00 -1.705490353772910623e+02
-8.605616605616607018e+00 -1.703062606012730384e+02
-8.586080586080587551e+00 -1.703141879093114994e+02
-8.566544566544568085e+00 -1.704712100663896308e+02
-8.547008547008548618e+00 -1.707115004766741890e+02
-8.527472527472529151e+00 -1.708098686479318644e+02
-8.507936507936509685e+00 -1.708248349011071809e+02
-8.488400488400486665e+00 -1.707570397943529770e+02
-8.468864468864467199e+00 -1.702794955967339945e+02
-8.449328449328447732e+00 -1.700248096667592108e+02
-8.429792429792428266e+00 -1.700076489424762372e+02
-8.410256410256408799e+00 -1.699463464551569700e+02
-8.390720390720389332e+00 -1.700400465507388219e+02
-8.371184371184369866e+00 -1.701165411524025046e+02
-8.351648351648350399e+00 -1.701347126092181554e+02
-8.332112332112330932e+00 -1.698814928650493243e+02
-8.312576312576311466e+00 -1.698699306121154109e+02
-8.293040293040291999e+00 -1.700647806502573474e+02
-8.273504273504272533e+00 -1.701929139222135916e+02
-8.253968253968253066e+00 -1.701744987718737150e+02
-8.234432234432233599e+00 -1.702227779419159219e+02
-8.214896214896214133e+00 -1.700061417759817743e+02
-8.195360195360194666e+00 -1.698415029933171638e+02
-8.175824175824175200e+00 -1.698615466084176262e+02
-8.156288156288155733e+00 -1.699793930483816098e+02
-8.136752136752136266e+00 -1.700671327314921655e+02
-8.117216117216116800e+00 -1.700445511351923074e+02
-8.097680097680097333e+00 -1.699313664123514229e+02
-8.078144078144077866e+00 -1.700008332860034272e+02
-8.058608058608058400e+00 -1.699201480323948488e+02
-8.039072039072038933e+00 -1.694870246710480899e+02
-8.019536019536019467e+00 -1.695005751989459100e+02
-8.000000000000000000e+00 -1.693762626450633775e+02
-7.980463980463980533e+00 -1.692226095688874636e+02
-7.960927960927961067e+00 -1.692888470458726147e+02
-7.941391941391941600e+00 -1.693301926898071486e+02
-7.921855921855922134e+00 -1.693936584692069403e+02
-7.902319902319902667e+00 -1.693901591554890729e+02
-7.882783882783883200e+00 -1.694125351591152935e+02
-7.863247863247863734e+00 -1.693376024851591524e+02
-7.843711843711844267e+00 -1.693083018515499703e+02
-7.824175824175824800e+00 -1.693297767063062338e+02
-7.804639804639805334e+00 -1.693164893627300103e+02
-7.785103785103785867e+00 -1.693140371460232245e+02
-7.765567765567766401e+00 -1.695005200897928148e+02
-7.746031746031746934e+00 -1.700484751804387997e+02
-7.726495726495727467e+00 -1.702185776329693283e+02
-7.706959706959708001e+00 -1.701641468542900952e+02
-7.687423687423688534e+00 -1.701712802755216387e+02
-7.667887667887669068e+00 -1.701791976893488822e+02
-7.648351648351649601e+00 -1.701846759180772892e+02
-7.628815628815630134e+00 -1.701922463582105820e+02
-7.609279609279610668e+00 -1.702201139781140853e+02
-7.589743589743591201e+00 -1.706500410179533560e+02
-7.570207570207571734e+00 -1.708846289239755833e+02
-7.550671550671552268e+00 -1.709053001326356593e+02
-7.531135531135532801e+00 -1.709929901610559284e+02
-7.511599511599513335e+00 -1.709526098280369979e+02
-7.492063492063493868e+00 -1.707805904217726152e+02
-7.472527472527474401e+00 -1.707555843893585745e+02
-7.452991452991454935e+00 -1.709889487763109344e+02
-7.433455433455435468e+00 -1.708113978725743038e+02
-7.413919413919416002e+00 -1.707021724563803105e+02
-7.394383394383396535e+00 -1.706513745384773415e+02
-7.374847374847377068e+00 -1.704550501837365459e+02
-7.355311355311357602e+00 -1.700677636189750785e+02
-7.335775335775338135e+00 -1.701529924315923665e+02
-7.316239316239318669e+00 -1.702564014941931987e+02
-7.296703296703299202e+00 -1.700914417935248935e+02
-7.277167277167279735e+00 -1.698838888374849887e+02
-7.257631257631260269e+00 -1.698218954125619007e+02
-7.238095238095240802e+00 -1.698109370956854036e+02
-7.218559218559221335e+00 -1.698222114615595615e+02
-7.199023199023201869e+00 -1.698227651249078463e+02
-7.179487179487182402e+00 -1.698436979763843055e+02
-7.159951159951162936e+00 -1.700459927783504099e+02
-7.140415140415143469e+00 -1.700227233562882816e+02
-7.120879120879124002e+00 -1.702062057197234424e+02
-7.101343101343104536e+00 -1.703896205326617519e+02
-7.081807081807085069e+00 -1.702678446950228590e+02
-7.062271062271065603e+00 -1.702830429899951241e+02
-7.042735042735046136e+00 -1.701788907909196098e+02
-7.023199023199026669e+00 -1.700722615570745688e+02
-7.003663003663007203e+00 -1.700738795302106325e+02
-6.984126984126980631e+00 -1.701627672740406183e+02
-6.964590964590961164e+00 -1.699742130639530728e+02
-6.945054945054941697e+00 -1.698385882138925069e+02
-6.925518925518922231e+00 -1.698244478251758949e+02
-6.905982905982902764e+00 -1.697022975574487873e+02
-6.886446886446883298e+00 -1.696044211124241770e+02
-6.866910866910863831e+00 -1.693447887097438525e+02
-6.847374847374844364e+00 -1.691181792666111221e+02
-6.827838827838824898e+00 -1.690132724769816264e+02
-6.808302808302805431e+00 -1.687738731495960280e+02
-6.788766788766785965e+00 -1.685444944854365019e+02
-6.769230769230766498e+00 -1.685362172639321159e+02
-6.749694749694747031e+00 -1.685387329676622414e+02
-6.730158730158727565e+00 -1.685449771460618251e+02
-6.710622710622708098e+00 -1.685260084084501386e+02
-6.691086691086688631e+00 -1.683468918471746747e+02
-6.671550671550669165e+00 -1.681678821647190887e+02
-6.652014652014649698e+00 -1.681647553394099077e+02
-6.632478632478630232e+00 -1.680587686977284534e+02
-6.612942612942610765e+00 -1.681339399866989481e+02
-6.593406593406591298e+00 -1.681675765721181506e+02
-6.573870573870571832e+00 -1.681474527540181043e+02
-6.554334554334552365e+00 -1.681646332782546551e+02
-6.534798534798532899e+00 -1.681667872277635922e+02
-6.515262515262513432e+00 -1.681699899105409202e+02
-6.495726495726493965e+00 -1.683143083988574347e+02
-6.476190476190474499e+00 -1.684416799073146649e+02
-6.456654456654455032e+00 -1.684992433188958785e+02
-6.437118437118435565e+00 -1.684751228711686508e+02
-6.417582417582416099e+00 -1.684517719295766369e+02
-6.398046398046396632e+00 -1.686061943437268837e+02
-6.378510378510377166e+00 -1.686306750578251012e+02
-6.358974358974357699e+00 -1.686038863624591784e+02
-6.339438339438338232e+00 -1.687112918631331411e+02
-6.319902319902318766e+00 -1.686642228276560900e+02
-6.300366300366299299e+00 -1.685584854458767268e+02
-6.280830280830279833e+00 -1.686577381611911335e+02
-6.261294261294260366e+00 -1.686542597689930858e+02
-6.241758241758240899e+00 -1.686126905988848819e+02
-6.222222222222221433e+00 -1.686095058518277767e+02
-6.202686202686201966e+00 -1.686611525240014942e+02
-6.183150183150182500e+00 -1.686411234735617768e+02
-6.163614163614163033e+00 -1.686886505076146818e+02
-6.144078144078143566e+00 -1.687400011818604355e+02
-6.124542124542124100e+00 -1.685994125233382874e+02
-6.105006105006104633e+00 -1.684903049800277586e+02
-6.085470085470085166e+00 -1.686022669766691138e+02
-6.065934065934065700e+00 -1.686617509325173501e+02
-6.046398046398046233e+00 -1.685970648623467127e+02
-6.026862026862026767e+00 -1.686056537490904930e+02
-6.007326007326007300e+00 -1.686768668385999490e+02
-5.987789987789987833e+00 -1.689204534721308733e+02
-5.968253968253968367e+00 -1.691834248015937874e+02
-5.948717948717948900e+00 -1.693270928644713820e+02
-5.929181929181929434e+00 -1.694965862661281619e+02
-5.909645909645909967e+00 -1.697031495838743922e+02
-5.890109890109890500e+00 -1.697337819721652750e+02
-5.870573870573871034e+00 -1.697238252766982782e+02
-5.851037851037851567e+00 -1.697256485596405184e+02
-5.831501831501832100e+00 -1.697457571925867228e+02
-5.811965811965812634e+00 -1.698902833414444729e+02
-5.792429792429793167e+00 -1.700695118510045631e+02
-5.772893772893773701e+00 -1.700607328896567196e+02
-5.753357753357754234e+00 -1.702406707848227541e+02
-5.733821733821734767e+00 -1.703222597027477150e+02
-5.714285714285715301e+00 -1.703173160613233961e+02
-5.694749694749695834e+00 -1.703084610768604534e+02
-5.675213675213676368e+00 -1.703784263691982801e+02
-5.655677655677656901e+00 -1.704627992097628066e+02
-5.636141636141637434e+00 -1.704681615579425511e+02
-5.616605616605617968e+00 -1.704633539959180553e+02
-5.597069597069598501e+00 -1.706129405348305283e+02
-5.577533577533579034e+00 -1.706102895349146706e+02
-5.557997557997559568e+00 -1.707293960687784988e+02
-5.538461538461540101e+00 -1.707349998687774644e+02
-5.518925518925520635e+00 -1.706305779732907695e+02
-5.499389499389501168e+00 -1.705987910645212082e+02
-5.479853479853481701e+00 -1.704452426364430835e+02
-5.460317460317462235e+00 -1.704439654040366463e+02
-5.440781440781442768e+00 -1.705465799299666969e+02
-5.421245421245423302e+00 -1.708115986468208689e+02
-5.401709401709403835e+00 -1.709948937479505844e+02
-5.382173382173384368e+00 -1.708879374249652869e+02
-5.362637362637364902e+00 -1.708699865476952482e+02
-5.343101343101345435e+00 -1.709523990148583152e+02
-5.323565323565325969e+00 -1.709539665811794293e+02
-5.304029304029306502e+00 -1.709886987340285884e+02
-5.284493284493287035e+00 -1.710238685933425700e+02
-5.264957264957267569e+00 -1.710530035857905773e+02
-5.245421245421248102e+00 -1.712337761277191248e+02
-5.225885225885228635e+00 -1.714502634884847225e+02
-5.206349206349209169e+00 -1.715113655109198305e+02
-5.186813186813189702e+00 -1.712297807456354803e+02
-5.167277167277170236e+00 -1.707339638125422709e+02
-5.147741147741150769e+00 -1.704618994862194086e+02
-5.128205128205131302e+00 -1.702277496043244582e+02
-5.108669108669111836e+00 -1.700464864008733912e+02
-5.089133089133092369e+00 -1.699360017152727096e+02
-5.069597069597072903e+00 -1.697743664536816084e+02
-5.050061050061053436e+00 -1.698445487997952910e+02
-5.030525030525033969e+00 -1.698356269589044700e+02
-5.010989010989014503e+00 -1.696506626397329569e+02
-4.991452991452987931e+00 -1.695742936020390346e+02
-4.971916971916968464e+00 -1.693827894195964063e+02
-4.952380952380948997e+00 -1.694171395801440099e+02
-4.932844932844929531e+00 -1.693607850221661124e+02
-4.913308913308910064e+00 -1.693802098598864632e+02
-4.893772893772890598e+00 -1.693045166957334118e+02
-4.874236874236871131e+00 -1.691965028243186566e+02
-4.854700854700851664e+00 -1.692139333176455978e+02
-4.835164835164832198e+00 -1.692124566282887770e+02
-4.815628815628812731e+00 -1.692429394433037544e+02
-4.796092796092793265e+00 -1.691861318180721128e+02
-4.776556776556773798e+00 -1.691761697168759611e+02
-4.757020757020754331e+00 -1.692140488728073819e+02
-4.737484737484734865e+00 -1.692073637815028349e+02
-4.717948717948715398e+00 -1.691329529333681876e+02
-4.698412698412695931e+00 -1.690348964123529072e+02
-4.678876678876676465e+00 -1.688953306935891305e+02
-4.659340659340656998e+00 -1.690621012688082487e+02
-4.639804639804637532e+00 -1.691807817180610130e+02
-4.620268620268618065e+00 -1.692129162020289641e+02
-4.600732600732598598e+00 -1.693143924013662058e+02
-4.581196581196579132e+00 -1.693306192328333566e+02
-4.561660561660559665e+00 -1.693097432834289862e+02
-4.542124542124540199e+00 -1.692500289688061628e+02
-4.522588522588520732e+00 -1.692502558144867066e+02
-4.503052503052501265e+00 -1.692163937179179243e+02
-4.483516483516481799e+00 -1.691777617131130569e+02
-4.463980463980462332e+00 -1.691770328601373308e+02
-4.444444444444442865e+00 -1.691601853818744132e+02
-4.424908424908423399e+00 -1.691197301471005403e+02
-4.405372405372403932e+00 -1.690628983241174694e+02
-4.385836385836384466e+00 -1.690747907210150629e+02
-4.366300366300364999e+00 -1.691067578687456319e+02
-4.346764346764345532e+00 -1.690403404198678743e+02
-4.327228327228326066e+00 -1.687581054027247092e+02
-4.307692307692306599e+00 -1.688818378795932347e+02
-4.288156288156287133e+00 -1.692769651992722970e+02
-4.268620268620267666e+00 -1.693983125137194747e+02
-4.249084249084248199e+00 -1.689870258721497862e+02
-4.229548229548228733e+00 -1.689347685683910072e+02
-4.210012210012209266e+00 -1.689610630314374475e+02
-4.190476190476189799e+00 -1.690099912382059983e+02
-4.170940170940170333e+00 -1.690110865733577157e+02
-4.151404151404150866e+00 -1.689803127081100058e+02
-4.131868131868131400e+00 -1.691430877532598629e+02
-4.112332112332111933e+00 -1.692159404395705735e+02
-4.092796092796092466e+00 -1.694002829789590692e+02
-4.073260073260073000e+00 -1.692993110028676256e+02
-4.053724053724053533e+00 -1.693042748434925215e+02
-4.034188034188034067e+00 -1.692447584263227895e+02
-4.014652014652014600e+00 -1.693109606747039209e+02
-3.995115995115995133e+00 -1.692251608066297592e+02
-3.975579975579975667e+00 -1.690699606970826494e+02
-3.956043956043956200e+00 -1.689411016944071662e+02
-3.936507936507936734e+00 -1.688086738696327416e+02
-3.916971916971917267e+00 -1.689159096605393700e+02
-3.897435897435897800e+00 -1.689076692269974842e+02
-3.877899877899878334e+00 -1.688096169110217488e+02
-3.858363858363858867e+00 -1.686854028893926909e+02
-3.838827838827839400e+00 -1.685946728567327000e+02
-3.819291819291819934e+00 -1.686841362916048865e+02
-3.799755799755800467e+00 -1.688277772402051653e+02
-3.780219780219781001e+00 -1.688643308382486907e+02
-3.760683760683761534e+00 -1.688157490140193602e+02
-3.741147741147742067e+00 -1.688187288412094631e+02
-3.721611721611722601e+00 -1.688650691708423039e+02
-3.702075702075703134e+00 -1.687782578811412009e+02
-3.682539682539683668e+00 -1.687826113125071004e+02
-3.663003663003664201e+00 -1.688370368134923183e+02
-3.643467643467644734e+00 -1.686408967120628688e+02
-3.623931623931625268e+00 -1.686295032210600766e+02
-3.604395604395605801e+00 -1.687014442238481422e+02
-3.584859584859586334e+00 -1.687071875746327692e+02
-3.565323565323566868e+00 -1.687453369660482565e+02
-3.545787545787547401e+00 -1.687570141027403565e+02
-3.526251526251527935e+00 -1.687980321356186835e+02
-3.506715506715508468e+00 -1.687673074939040703e+02
-3.487179487179489001e+00 -1.687322216795831196e+02
-3.467643467643469535e+00 -1.687502776101499649e+02
-3.448107448107450068e+00 -1.690022380244625140e+02
-3.428571428571430602e+00 -1.688258889510078689e+02
-3.409035409035411135e+00 -1.687111356008951191e+02
-3.389499389499391668e+00 -1.688488021934255698e+02
-3.369963369963372202e+00 -1.694345657529750042e+02
-3.350427350427352735e+00 -1.695471488891023455e+02
-3.330891330891333268e+00 -1.694807505034635824e+02
-3.311355311355313802e+00 -1.695337409893307097e+02
-3.291819291819294335e+00 -1.692012715991326104e+02
-3.272283272283274869e+00 -1.692405282606060553e+02
-3.252747252747255402e+00 -1.691300896097091027e+02
-3.233211233211235935e+00 -1.690442079524288488e+02
-3.213675213675216469e+00 -1.689485990185332582e+02
-3.194139194139197002e+00 -1.690299252348481787e+02
-3.174603174603177536e+00 -1.690942370278660860e+02
-3.155067155067158069e+00 -1.690092338931445965e+02
-3.135531135531138602e+00 -1.689136262353637790e+02
-3.115995115995119136e+00 -1.690761917220211501e+02
-3.096459096459099669e+00 -1.692093608612247522e+02
-3.076923076923080203e+00 -1.693465651643737431e+02
-3.057387057387060736e+00 -1.694422911562865011e+02
-3.037851037851041269e+00 -1.691924600993339141e+02
-3.018315018315021803e+00 -1.692443634933887324e+02
-2.998778998779002336e+00 -1.692233791407328454e+02
-2.979242979242975764e+00 -1.691705242658511850e+02
-2.959706959706956297e+00 -1.693265970593901386e+02
-2.940170940170936831e+00 -1.693395762389769175e+02
-2.920634920634917364e+00 -1.692285243706657809e+02
-2.901098901098897898e+00 -1.692272634732953520e+02
-2.881562881562878431e+00 -1.691141474298225660e+02
-2.862026862026858964e+00 -1.690330631158591359e+02
-2.842490842490839498e+00 -1.689990248165543107e+02
-2.822954822954820031e+00 -1.688789092830215566e+02
-2.803418803418800564e+00 -1.688968239331712198e+02
-2.783882783882781098e+00 -1.687515130491550792e+02
-2.764346764346761631e+00 -1.687088109490516104e+02
-2.744810744810742165e+00 -1.687889778659812237e+02
-2.725274725274722698e+00 -1.686158340424908602e+02
-2.705738705738703231e+00 -1.685357002355420946e+02
-2.686202686202683765e+00 -1.681623051701268707e+02
-2.666666666666664298e+00 -1.680160359168691002e+02
-2.647130647130644832e+00 -1.679945608505472876e+02
-2.627594627594625365e+00 -1.679823731068604786e+02
-2.608058608058605898e+00 -1.677870196197143855e+02
-2.588522588522586432e+00 -1.674567378726443678e+02
-2.568986568986566965e+00 -1.674505152055427857e+02
-2.549450549450547499e+00 -1.673032311605543327e+02
-2.529914529914528032e+00 -1.672550921972383549e+02
-2.510378510378508565e+00 -1.672472160619547026e+02
-2.490842490842489099e+00 -1.671295013946069616e+02
-2.471306471306469632e+00 -1.671380238035914374e+02
-2.451770451770450165e+00 -1.672061046903442048e+02
-2.432234432234430699e+00 -1.672193394253809799e+02
-2.412698412698411232e+00 -1.674053488710633530e+02
-2.393162393162391766e+00 -1.674443815791306065e+02
-2.373626373626372299e+00 -1.674298832591337316e+02
-2.354090354090352832e+00 -1.673256805772918483e+02
-2.334554334554333366e+00 -1.673033333081040155e+02
-2.315018315018313899e+00 -1.673019287744464236e+02
-2.295482295482294433e+00 -1.672589344355098717e+02
-2.275946275946274966e+00 -1.672216854366531607e+02
-2.256410256410255499e+00 -1.672951090699006045e+02
-2.236874236874236033e+00 -1.671944292234909426e+02
-2.217338217338216566e+00 -1.671443616627752249e+02
-2.197802197802197099e+00 -1.671445144084452181e+02
-2.178266178266177633e+00 -1.671560774560335005e+02
-2.158730158730158166e+00 -1.672823372073699772e+02
-2.139194139194138700e+00 -1.672602071110336510e+02
-2.119658119658119233e+00 -1.670044878191680766e+02
-2.100122100122099766e+00 -1.667988091436513400e+02
-2.080586080586080300e+00 -1.667357323995508409e+02
-2.061050061050060833e+00 -1.667334768459908787e+02
-2.041514041514041367e+00 -1.667285972784811179e+02
-2.021978021978021900e+00 -1.666345586476637948e+02
-2.002442002442002433e+00 -1.661348060639983260e+02
-1.982905982905982967e+00 -1.660641123435928534e+02
-1.963369963369963500e+00 -1.659699079980231318e+02
-1.943833943833944033e+00 -1.660046835193529660e+02
-1.924297924297924567e+00 -1.658247778629415734e+02
-1.904761904761905100e+00 -1.656756539107533968e+02
-1.885225885225885634e+00 -1.657036309610969056e+02
-1.865689865689866167e+00 -1.656163082774926920e+02
-1.846153846153846700e+00 -1.656297397501168120e+02
-1.826617826617827234e+00 -1.653194499816187886e+02
-1.807081807081807767e+00 -1.654134038150603203e+02
-1.787545787545788301e+00 -1.652845081432791403e+02
-1.768009768009768834e+00 -1.652945588722263608e+02
-1.748473748473749367e+00 -1.651923229827276884e+02
-1.728937728937729901e+00 -1.652953422820367280e+02
-1.709401709401710434e+00 -1.654160747012091974e+02
-1.689865689865690968e+00 -1.653684019537436711e+02
-1.670329670329671501e+00 -1.652944638893729348e+02
-1.650793650793652034e+00 -1.652342759660789397e+02
-1.631257631257632568e+00 -1.651115842400329257e+02
-1.611721611721613101e+00 -1.649431297435564261e+02
-1.592185592185593634e+00 -1.649589576870586143e+02
-1.572649572649574168e+00 -1.649361966739121215e+02
-1.553113553113554701e+00 -1.649269932807540329e+02
-1.533577533577535235e+00 -1.649453950053211599e+02
-1.514041514041515768e+00 -1.648979063303126509e+02
-1.494505494505496301e+00 -1.649122046204562366e+02
-1.474969474969476835e+00 -1.649971619127586564e+02
-1.455433455433457368e+00 -1.649761641618582075e+02
-1.435897435897437902e+00 -1.649600346889821196e+02
-1.416361416361418435e+00 -1.650090088822065866e+02
-1.396825396825398968e+00 -1.650983187286554710e+02
-1.377289377289379502e+00 -1.650713354305888174e+02
-1.357753357753360035e+00 -1.651033454268350908e+02
-1.338217338217340568e+00 -1.651328587971610204e+02
-1.318681318681321102e+00 -1.650762568224547238e+02
-1.299145299145301635e+00 -1.650328857564970235e+02
-1.279609279609282169e+00 -1.650682927396043453e+02
-1.260073260073262702e+00 -1.650488637810671833e+02
-1.240537240537243235e+00 -1.651724267205193826e+02
-1.221001221001223769e+00 -1.652321114219705578e+02
-1.201465201465204302e+00 -1.651665962336388986e+02
-1.181929181929184836e+00 -1.648888123598475204e+02
-1.162393162393165369e+00 -1.647027344295149760e+02
-1.142857142857145902e+00 -1.644722242317283474e+02
-1.123321123321126436e+00 -1.642209828494911221e+02
-1.103785103785106969e+00 -1.641133565874150975e+02
-1.084249084249087502e+00 -1.635933882780112469e+02
-1.064713064713068036e+00 -1.631097736386716406e+02
-1.045177045177048569e+00 -1.627641099591502325e+02
-1.025641025641029103e+00 -1.622882904704314910e+02
-1.006105006105009636e+00 -1.622446990913869342e+02
-9.865689865689830640e-01 -1.620774745440914160e+02
-9.670329670329635974e-01 -1.619282205221051640e+02
-9.474969474969441308e-01 -1.616204270531964937e+02
-9.279609279609246641e-01 -1.612458336986634890e+02
-9.084249084249051975e-01 -1.609431765094719822e+02
-8.888888888888857309e-01 -1.605754108187882707e+02
-8.693528693528662643e-01 -1.604009830047948242e+02
-8.498168498168467977e-01 -1.602355012936843650e+02
-8.302808302808273311e-01 -1.598433831532180420e+02
-8.107448107448078645e-01 -1.594814496725182948e+02
-7.912087912087883979e-01 -1.592278553366622589e+02
-7.716727716727689312e-01 -1.590669852392382495e+02
-7.521367521367494646e-01 -1.588775083191196984e+02
-7.326007326007299980e-01 -1.587009956925231222e+02
-7.130647130647105314e-01 -1.582176732708535667e+02
-6.935286935286910648e-01 -1.578167967823104618e+02
-6.739926739926715982e-01 -1.574978138663587686e+02
-6.544566544566521316e-01 -1.571682189780515557e+02
-6.349206349206326649e-01 -1.569146098464951535e+02
-6.153846153846131983e-01 -1.565890117583554684e+02
-5.958485958485937317e-01 -1.564164261483074654e+02
-5.763125763125742651e-01 -1.561133921286612463e+02
-5.567765567765547985e-01 -1.558859942234500977e+02
-5.372405372405353319e-01 -1.557031574264015035e+02
-5.177045177045158653e-01 -1.555325935552729106e+02
-4.981684981684963986e-01 -1.553662235947929275e+02
-4.786324786324769320e-01 -1.552296572482661929e+02
-4.590964590964574654e-01 -1.550561642996856335e+02
-4.395604395604379988e-01 -1.549955457238593510e+02
-4.200244200244185322e-01 -1.547450456005820740e+02
-4.004884004883990656e-01 -1.544546174136115724e+02
-3.809523809523795990e-01 -1.543270158652222506e+02
-3.614163614163601324e-01 -1.541111949797385421e+02
-3.418803418803406657e-01 -1.540502738876624562e+02
-3.223443223443211991e-01 -1.538393908574050783e+02
-3.028083028083017325e-01 -1.536718869649117778e+02
-2.832722832722822659e-01 -1.535723014727873021e+02
-2.637362637362627993e-01 -1.534256602155744815e+02
-2.442002442002433327e-01 -1.533624719878643532e+02
-2.246642246642238661e-01 -1.533000891055031616e+02
-2.051282051282043994e-01 -1.532360066037930437e+02
-1.855921855921849328e-01 -1.531492175750515514e+02
-1.660561660561654662e-01 -1.531128306412712732e+02
-1.465201465201459996e-01 -1.530885409778841790e+02
-1.269841269841265330e-01 -1.529591867520188657e+02
-1.074481074481070664e-01 -1.529094804158085594e+02
-8.791208791208759976e-02 -1.528589206924019663e+02
-6.837606837606813315e-02 -1.528094678134828257e+02
-4.884004884004866653e-02 -1.528007693160221834e+02
-2.930402930402919992e-02 -1.528018507962333103e+02
-9.768009768009733307e-03 -1.528236061619224131e+02
9.768009768009733307e-03 -1.528085564588227498e+02
2.930402930402919992e-02 -1.527712543903186884e+02
4.884004884004866653e-02 -1.528038860335868776e+02
6.837606837606813315e-02 -1.528574798478632033e+02
8.791208791208759976e-02 -1.528412355587002196e+02
1.074481074481070664e-01 -1.528587996761305305e+02
1.269841269841265330e-01 -1.528048978400081523e+02
1.465201465201459996e-01 -1.527838254504268036e+02
1.660561660561654662e-01 -1.528811806967330540e+02
1.855921855921849328e-01 -1.529347582394760536e+02
2.051282051282043994e-01 -1.530371858435754859e+02
2.246642246642238661e-01 -1.531387315863945844e+02
2.442002442002433327e-01 -1.532325023772647796e+02
2.637362637362627993e-01 -1.533491360208063838e+02
2.832722832722822659e-01 -1.534200852596582081e+02
3.028083028083017325e-01 -1.535606908612755035e+02
3.223443223443211991e-01 -1.536855791405903062e+02
3.418803418803406657e-01 -1.537883786831528141e+02
3.614163614163601324e-01 -1.538775049915711293e+02
3.809523809523795990e-01 -1.539831083263763958e+02
4.004884004883990656e-01 -1.540880755445989223e+02
4.200244200244185322e-01 -1.542179054898052186e+02
4.395604395604379988e-01 -1.542620668586300496e+02
4.590964590964574654e-01 -1.544912471220210364e+02
4.786324786324769320e-01 -1.547804752175258045e+02
4.981684981684963986e-01 -1.549177593872929322e+02
5.177045177045158653e-01 -1.551820341456516132e+02
5.372405372405353319e-01 -1.552730379336126703e+02
5.567765567765547985e-01 -1.555798099080728036e+02
5.763125763125742651e-01 -1.558791573207796830e+02
5.958485958485937317e-01 -1.560791962841308873e+02
6.153846153846131983e-01 -1.563946638219127010e+02
6.349206349206326649e-01 -1.566197072814824196e+02
6.544566544566521316e-01 -1.567827762298862808e+02
6.739926739926715982e-01 -1.570510127911899758e+02
6.935286935286910648e-01 -1.573894742927405161e+02
7.130647130647105314e-01 -1.576085201470504273e+02
7.326007326007299980e-01 -1.578305500359786322e+02
7.521367521367494646e-01 -1.582283046867227085e+02
7.716727716727689312e-01 -1.584780437161574866e+02
7.912087912087883979e-01 -1.587402595879463547e+02
8.107448107448078645e-01 -1.591659396103005406e+02
8.302808302808273311e-01 -1.594520761742396360e+02
8.498168498168467977e-01 -1.596942467931342549e+02
8.693528693528662643e-01 -1.597465797694069920e+02
8.888888888888857309e-01 -1.599151712053874235e+02
9.084249084249051975e-01 -1.602831522755411697e+02
9.279609279609246641e-01 -1.605306940434808780e+02
9.474969474969441308e-01 -1.606714246896218583e+02
9.670329670329635974e-01 -1.611919867154551582e+02
9.865689865689830640e-01 -1.612878483359932034e+02
1.006105006105002531e+00 -1.619559513179599719e+02
1.025641025641029103e+00 -1.625101075790906293e+02
1.045177045177048569e+00 -1.628471553998764421e+02
1.064713064713068036e+00 -1.635636709316329984e+02
1.084249084249087502e+00 -1.635986480004543182e+02
1.103785103785106969e+00 -1.638604896103986164e+02
1.123321123321126436e+00 -1.639994924853225200e+02
1.142857142857145902e+00 -1.643228682433608014e+02
1.162393162393165369e+00 -1.643375497842916673e+02
1.181929181929184836e+00 -1.646153009678417618e+02
1.201465201465204302e+00 -1.645844042599339900e+02
1.221001221001223769e+00 -1.646888060128060260e+02
1.240537240537243235e+00 -1.649450738483604368e+02
1.260073260073262702e+00 -1.649699201265321449e+02
1.279609279609282169e+00 -1.649504220777074011e+02
1.299145299145301635e+00 -1.650496186196388635e+02
1.318681318681321102e+00 -1.650600648636203118e+02
1.338217338217340568e+00 -1.648691862587840262e+02
1.357753357753360035e+00 -1.648519040843392247e+02
1.377289377289379502e+00 -1.647321496541582349e+02
1.396825396825398968e+00 -1.647122156830941719e+02
1.416361416361418435e+00 -1.646808692311221023e+02
1.435897435897437902e+00 -1.647054962408426491e+02
1.455433455433457368e+00 -1.646496039774747544e+02
1.474969474969476835e+00 -1.645562180113421960e+02
1.494505494505496301e+00 -1.645301864672962893e+02
1.514041514041515768e+00 -1.645427861421395050e+02
1.533577533577535235e+00 -1.645359022819880295e+02
1.553113553113554701e+00 -1.645200730820731678e+02
1.572649572649574168e+00 -1.645626592966501676e+02
1.592185592185593634e+00 -1.645592474980530255e+02
1.611721611721613101e+00 -1.647462585880570884e+02
1.631257631257632568e+00 -1.649618770800549896e+02
1.650793650793652034e+00 -1.650410571302321898e+02
1.670329670329671501e+00 -1.650533173650926528e+02
1.689865689865690968e+00 -1.650009314447517283e+02
1.709401709401710434e+00 -1.649361315096549845e+02
1.728937728937729901e+00 -1.649807371620088361e+02
1.748473748473749367e+00 -1.654164719832562582e+02
1.768009768009768834e+00 -1.657339636709527895e+02
1.787545787545788301e+00 -1.657420016926363928e+02
1.807081807081807767e+00 -1.657948681294169262e+02
1.826617826617827234e+00 -1.657813239758769441e+02
1.846153846153846700e+00 -1.658996889037263713e+02
1.865689865689866167e+00 -1.662128019316818950e+02
1.885225885225885634e+00 -1.666240833639984658e+02
1.904761904761905100e+00 -1.670360099940251359e+02
1.924297924297924567e+00 -1.669475306390403375e+02
1.943833943833944033e+00 -1.669173138061614452e+02
1.963369963369963500e+00 -1.670230812328147749e+02
1.982905982905982967e+00 -1.669663499371748401e+02
2.002442002442002433e+00 -1.669673188639169155e+02
2.021978021978021900e+00 -1.669498731998136805e+02
2.041514041514041367e+00 -1.670218669882133327e+02
2.061050061050060833e+00 -1.670764326597694378e+02
2.080586080586080300e+00 -1.672079452508509689e+02
2.100122100122099766e+00 -1.672317241975575257e+02
2.119658119658119233e+00 -1.673247881128139340e+02
2.139194139194138700e+00 -1.675627290018393296e+02
2.158730158730158166e+00 -1.676080892613908020e+02
2.178266178266177633e+00 -1.675633433950522999e+02
2.197802197802197099e+00 -1.677739857602271059e+02
2.217338217338216566e+00 -1.679810577515329157e+02
2.236874236874236033e+00 -1.680325752389995557e+02
2.256410256410255499e+00 -1.684550242109188218e+02
2.275946275946274966e+00 -1.685899661719116693e+02
2.295482295482294433e+00 -1.682170768698866254e+02
2.315018315018313899e+00 -1.678501946407905905e+02
2.334554334554333366e+00 -1.679357570565714468e+02
2.354090354090352832e+00 -1.680840012135050472e+02
2.373626373626372299e+00 -1.681798054357806222e+02
2.393162393162391766e+00 -1.681777083415274205e+02
2.412698412698411232e+00 -1.682450343418713885e+02
2.432234432234430699e+00 -1.682731816202983737e+02
2.451770451770450165e+00 -1.682068245793891208e+02
2.471306471306469632e+00 -1.682161531499262708e+02
2.490842490842489099e+00 -1.681826304666185763e+02
2.510378510378508565e+00 -1.681724558505488858e+02
2.529914529914528032e+00 -1.680754642283220619e+02
2.549450549450547499e+00 -1.680689298376876764e+02
2.568986568986566965e+00 -1.682709511388424346e+02
2.588522588522586432e+00 -1.680999794684566950e+02
2.608058608058605898e+00 -1.678771152429636686e+02
2.627594627594625365e+00 -1.678944940918640611e+02
2.647130647130644832e+00 -1.679401306035356924e+02
2.666666666666664298e+00 -1.678974563010243060e+02
2.686202686202683765e+00 -1.679070750458761268e+02
2.705738705738703231e+00 -1.679982687734963065e+02
2.725274725274722698e+00 -1.679980003842430847e+02
2.744810744810742165e+00 -1.679046941818713208e+02
2.764346764346761631e+00 -1.679197929759832277e+02
2.783882783882781098e+00 -1.679338365767378889e+02
2.803418803418800564e+00 -1.680560740671081135e+02
2.822954822954820031e+00 -1.682534702307276291e+02
2.842490842490839498e+00 -1.682619637883181554e+02
2.862026862026858964e+00 -1.683417743365653507e+02
2.881562881562878431e+00 -1.684205094196236985e+02
2.901098901098897898e+00 -1.686355522072166764e+02
2.920634920634917364e+00 -1.689342691175328071e+02
2.940170940170936831e+00 -1.689187832701446155e+02
2.959706959706956297e+00 -1.690800008932057494e+02
2.979242979242975764e+00 -1.690919318779840808e+02
2.998778998778995231e+00 -1.689266365126730420e+02
3.018315018315021803e+00 -1.688565388062678494e+02
3.037851037851041269e+00 -1.688122931236005115e+02
3.057387057387060736e+00 -1.688878638769444933e+02
3.076923076923080203e+00 -1.688636520285541280e+02
3.096459096459099669e+00 -1.690171546965424341e+02
3.115995115995119136e+00 -1.691035040228706521e+02
3.135531135531138602e+00 -1.690946021978459157e+02
3.155067155067158069e+00 -1.689420245721153435e+02
3.174603174603177536e+00 -1.692561974678358752e+02
3.194139194139197002e+00 -1.697306952160559206e+02
3.213675213675216469e+00 -1.696212066596592933e+02
3.233211233211235935e+00 -1.697398958899565287e+02
3.252747252747255402e+00 -1.694676996363084243e+02
3.272283272283274869e+00 -1.691966874665764635e+02
3.291819291819294335e+00 -1.692155539865120772e+02
3.311355311355313802e+00 -1.691390106637638837e+02
3.330891330891333268e+00 -1.692285263041923713e+02
3.350427350427352735e+00 -1.692736679463143332e+02
3.369963369963372202e+00 -1.692845098579431635e+02
3.389499389499391668e+00 -1.689550503269844910e+02
3.409035409035411135e+00 -1.686605147149365962e+02
3.428571428571430602e+00 -1.686888863740620650e+02
3.448107448107450068e+00 -1.683703517803919851e+02
3.467643467643469535e+00 -1.685729397573503263e+02
3.487179487179489001e+00 -1.685556056705977426e+02
3.506715506715508468e+00 -1.680501246838963425e+02
3.526251526251527935e+00 -1.679183003381282617e+02
3.545787545787547401e+00 -1.679597698946755031e+02
3.565323565323566868e+00 -1.679190540407491881e+02
3.584859584859586334e+00 -1.677986969645885438e+02
3.604395604395605801e+00 -1.678257140222780208e+02
3.623931623931625268e+00 -1.677941613969918251e+02
3.643467643467644734e+00 -1.677364211223285224e+02
3.663003663003664201e+00 -1.677118465642821832e+02
3.682539682539683668e+00 -1.676543781794244978e+02
3.702075702075703134e+00 -1.676567714427753515e+02
3.721611721611722601e+00 -1.676238413282240742e+02
3.741147741147742067e+00 -1.676043453925949223e+02
3.760683760683761534e+00 -1.675784844268649465e+02
3.780219780219781001e+00 -1.675717711475493275e+02
3.799755799755800467e+00 -1.675699442304928084e+02
3.819291819291819934e+00 -1.675602285617447080e+02
3.838827838827839400e+00 -1.674360897274975173e+02
3.858363858363858867e+00 -1.674340216008038738e+02
3.877899877899878334e+00 -1.675584261486838216e+02
3.897435897435897800e+00 -1.676079440752190237e+02
3.916971916971917267e+00 -1.674761779084014108e+02
3.936507936507936734e+00 -1.673162509450808102e+02
3.956043956043956200e+00 -1.673316553720172237e+02
3.975579975579975667e+00 -1.673872564846199396e+02
3.995115995115995133e+00 -1.673715567203076944e+02
4.014652014652014600e+00 -1.673690480773852869e+02
4.034188034188034067e+00 -1.675077176811505808e+02
4.053724053724053533e+00 -1.677285902987010218e+02
4.073260073260073000e+00 -1.677205122208684145e+02
4.092796092796092466e+00 -1.677864104802610257e+02
4.112332112332111933e+00 -1.677588078284283313e+02
4.131868131868131400e+00 -1.678503668508068074e+02
4.151404151404150866e+00 -1.680984668728737574e+02
4.170940170940170333e+00 -1.680946648411244269e+02
4.190476190476189799e+00 -1.681597121196681144e+02
4.210012210012209266e+00 -1.681478330703623101e+02
4.229548229548228733e+00 -1.680226821429714334e+02
4.249084249084248199e+00 -1.678512593152872228e+02
4.268620268620267666e+00 -1.680559711409834733e+02
4.288156288156287133e+00 -1.682439678988579601e+02
4.307692307692306599e+00 -1.682021347004761651e+02
4.327228327228326066e+00 -1.685434081926652823e+02
4.346764346764345532e+00 -1.687274476891933261e+02
4.366300366300364999e+00 -1.690278328150055813e+02
4.385836385836384466e+00 -1.695365475313789148e+02
4.405372405372403932e+00 -1.697006058801921426e+02
4.424908424908423399e+00 -1.696569729479052739e+02
4.444444444444442865e+00 -1.697652768449278256e+02
4.463980463980462332e+00 -1.699254070215849595e+02
4.483516483516481799e+00 -1.699435181047761034e+02
4.503052503052501265e+00 -1.701404656445703836e+02
4.522588522588520732e+00 -1.702645415199314982e+02
4.542124542124540199e+00 -1.702174372939537648e+02
4.561660561660559665e+00 -1.703356541222912028e+02
4.581196581196579132e+00 -1.702949609912467963e+02
4.600732600732598598e+00 -1.703119493284367252e+02
4.620268620268618065e+00 -1.703407972640721653e+02
4.639804639804637532e+00 -1.703371551439427662e+02
4.659340659340656998e+00 -1.703402578311679179e+02
4.678876678876676465e+00 -1.704126655239136880e+02
4.698412698412695931e+00 -1.704427993050475436e+02
4.717948717948715398e+00 -1.706673120584585774e+02
4.737484737484734865e+00 -1.708162848995326328e+02
4.757020757020754331e+00 -1.707914253920397414e+02
4.776556776556773798e+00 -1.708041646870352679e+02
4.796092796092793265e+00 -1.712032021945775568e+02
4.815628815628812731e+00 -1.714151367083438231e+02
4.835164835164832198e+00 -1.713656250246416448e+02
4.854700854700851664e+00 -1.713682889516119303e+02
4.874236874236871131e+00 -1.713895252713990374e+02
4.893772893772890598e+00 -1.713736065275976728e+02
4.913308913308910064e+00 -1.713662004803516083e+02
4.932844932844929531e+00 -1.713647730575943058e+02
4.952380952380948997e+00 -1.714401212135120431e+02
4.971916971916968464e+00 -1.714423238273698473e+02
4.991452991452987931e+00 -1.715015075748120239e+02
5.010989010989007397e+00 -1.716586690043834835e+02
5.030525030525033969e+00 -1.715523450264474263e+02
5.050061050061053436e+00 -1.713732507172515511e+02
5.069597069597072903e+00 -1.711961867712720391e+02
5.089133089133092369e+00 -1.712305972339798643e+02
5.108669108669111836e+00 -1.715786562966848123e+02
5.128205128205131302e+00 -1.721521633796053834e+02
5.147741147741150769e+00 -1.720762781688395364e+02
5.167277167277170236e+00 -1.723611306727303258e+02
5.186813186813189702e+00 -1.726098476814188132e+02
5.206349206349209169e+00 -1.724512375911599520e+02
5.225885225885228635e+00 -1.723946876669163260e+02
5.245421245421248102e+00 -1.721485296642574951e+02
5.264957264957267569e+00 -1.718141480195377824e+02
5.284493284493287035e+00 -1.717793292876713451e+02
5.304029304029306502e+00 -1.714017432760055044e+02
5.323565323565325969e+00 -1.711133017691806799e+02
5.343101343101345435e+00 -1.711666346259330567e+02
5.362637362637364902e+00 -1.711125812204045644e+02
5.382173382173384368e+00 -1.710366716538729577e+02
5.401709401709403835e+00 -1.708867263100576395e+02
5.421245421245423302e+00 -1.709445647591684576e+02
5.440781440781442768e+00 -1.706542406338441538e+02
5.460317460317462235e+00 -1.705723423092692315e+02
5.479853479853481701e+00 -1.706177607046576554e+02
5.499389499389501168e+00 -1.705215769905340721e+02
5.518925518925520635e+00 -1.703303293512682615e+02
5.538461538461540101e+00 -1.702174225235332017e+02
5.557997557997559568e+00 -1.700651700418357564e+02
5.577533577533579034e+00 -1.699176557309779696e+02
5.597069597069598501e+00 -1.697581520023203439e+02
5.616605616605617968e+00 -1.696276083960256642e+02
5.636141636141637434e+00 -1.696320384511982411e+02
5.655677655677656901e+00 -1.695997967016040491e+02
5.675213675213676368e+00 -1.694096882598230422e+02
5.694749694749695834e+00 -1.694754370409329454e+02
5.714285714285715301e+00 -1.695262902824360651e+02
5.733821733821734767e+00 -1.694724283934785092e+02
5.753357753357754234e+00 -1.691737633130755398e+02
5.772893772893773701e+00 -1.690977573567059551e+02
5.792429792429793167e+00 -1.690871707130645518e+02
5.811965811965812634e+00 -1.689641154196413027e+02
5.831501831501832100e+00 -1.689375788271026124e+02
5.851037851037851567e+00 -1.689580885155298517e+02
5.870573870573871034e+00 -1.689587113814481540e+02
5.890109890109890500e+00 -1.688873688531573407e+02
5.909645909645909967e+00 -1.688147737333869145e+02
5.929181929181929434e+00 -1.688603107303485729e+02
5.948717948717948900e+00 -1.689527666207100935e+02
5.968253968253968367e+00 -1.689529168504711265e+02
5.987789987789987833e+00 -1.689766787324988968e+02
6.007326007326007300e+00 -1.689866252548111163e+02
6.026862026862026767e+00 -1.689844835559952969e+02
6.046398046398046233e+00 -1.688914085787028796e+02
6.065934065934065700e+00 -1.687155974454455816e+02
6.085470085470085166e+00 -1.686221606573051304e+02
6.105006105006104633e+00 -1.685602874676294505e+02
6.124542124542124100e+00 -1.685930957765945948e+02
6.144078144078143566e+00 -1.686379973898784215e+02
6.163614163614163033e+00 -1.685832736225045210e+02
6.183150183150182500e+00 -1.687924559155813995e+02
6.202686202686201966e+00 -1.688584508128309380e+02
6.222222222222221433e+00 -1.687811640360513081e+02
6.241758241758240899e+00 -1.687803216999651852e+02
6.261294261294260366e+00 -1.686803616909344896e+02
6.280830280830279833e+00 -1.687422933996587631e+02
6.300366300366299299e+00 -1.686717080329505052e+02
6.319902319902318766e+00 -1.686989407108979151e+02
6.339438339438338232e+00 -1.686749819770758734e+02
6.358974358974357699e+00 -1.686132531700049526e+02
6.378510378510377166e+00 -1.686821553687053665e+02
6.398046398046396632e+00 -1.687219219617528836e+02
6.417582417582416099e+00 -1.687194141770331726e+02
6.437118437118435565e+00 -1.686471880204434228e+02
6.456654456654455032e+00 -1.686843941988584845e+02
6.476190476190474499e+00 -1.688273689982628980e+02
6.495726495726493965e+00 -1.689193739603451263e+02
6.515262515262513432e+00 -1.689061982593227071e+02
6.534798534798532899e+00 -1.689584521215960535e+02
6.554334554334552365e+00 -1.690047385893730620e+02
6.573870573870571832e+00 -1.688078948350279802e+02
6.593406593406591298e+00 -1.686350224689490460e+02
6.612942612942610765e+00 -1.685963478622433627e+02
6.632478632478630232e+00 -1.688587551426374489e+02
6.652014652014649698e+00 -1.689699714457715913e+02
6.671550671550669165e+00 -1.689607728877752209e+02
6.691086691086688631e+00 -1.689357331870355949e+02
6.710622710622708098e+00 -1.688857883598957983e+02
6.730158730158727565e+00 -1.688280607045518593e+02
6.749694749694747031e+00 -1.688180060793173709e+02
6.769230769230766498e+00 -1.687371501264284461e+02
6.788766788766785965e+00 -1.686512942846158012e+02
6.808302808302805431e+00 -1.686894470196945690e+02
6.827838827838824898e+00 -1.687027858773652440e+02
6.847374847374844364e+00 -1.686593798024284183e+02
6.866910866910863831e+00 -1.685602643822541324e+02
6.886446886446883298e+00 -1.685562616152012367e+02
6.905982905982902764e+00 -1.685743263962521610e+02
6.925518925518922231e+00 -1.686331042939331155e+02
6.945054945054941697e+00 -1.688114669227322793e+02
6.964590964590961164e+00 -1.689166283951911680e+02
6.984126984126980631e+00 -1.688777819475199919e+02
7.003663003663000097e+00 -1.690235939494019135e+02
7.023199023199026669e+00 -1.692887141114025553e+02
7.042735042735046136e+00 -1.693322209436689434e+02
7.062271062271065603e+00 -1.693268567106444493e+02
7.081807081807085069e+00 -1.694419618794569544e+02
7.101343101343104536e+00 -1.694036693488388039e+02
7.120879120879124002e+00 -1.692315961588627147e+02
7.140415140415143469e+00 -1.693260782921285283e+02
7.159951159951162936e+00 -1.691836701972649166e+02
7.179487179487182402e+00 -1.691112442780962510e+02
7.199023199023201869e+00 -1.692738239963747731e+02
7.218559218559221335e+00 -1.693359509678994641e+02
7.238095238095240802e+00 -1.693774015201357201e+02
7.257631257631260269e+00 -1.693515588833075753e+02
7.277167277167279735e+00 -1.694984498980640524e+02
7.296703296703299202e+00 -1.695737926922661245e+02
7.316239316239318669e+00 -1.696868354146417630e+02
7.335775335775338135e+00 -1.691747109454355780e+02
7.355311355311357602e+00 -1.688600054543497890e+02
7.374847374847377068e+00 -1.688621202957906462e+02
7.394383394383396535e+00 -1.687330735832813957e+02
7.413919413919416002e+00 -1.686785189382982821e+02
7.433455433455435468e+00 -1.687422473250485666e+02
7.452991452991454935e+00 -1.689914430193361454e+02
7.472527472527474401e+00 -1.691829383198826804e+02
7.492063492063493868e+00 -1.692837037295095683e+02
7.511599511599513335e+00 -1.692029170190516538e+02
7.531135531135532801e+00 -1.688064524847838470e+02
7.550671550671552268e+00 -1.685140040590300714e+02
7.570207570207571734e+00 -1.686401869951008337e+02
7.589743589743591201e+00 -1.687207298877082167e+02
7.609279609279610668e+00 -1.687064480677406664e+02
7.628815628815630134e+00 -1.684564455146157513e+02
7.648351648351649601e+00 -1.684812615340121624e+02
7.667887667887669068e+00 -1.687001704535395845e+02
7.687423687423688534e+00 -1.686270373300310439e+02
7.706959706959708001e+00 -1.686034253183071030e+02
7.726495726495727467e+00 -1.685605117296677520e+02
7.746031746031746934e+00 -1.684436175080560929e+02
7.765567765567766401e+00 -1.682822971633438840e+02
7.785103785103785867e+00 -1.681972884937328843e+02
7.804639804639805334e+00 -1.681782861891865366e+02
7.824175824175824800e+00 -1.680528668263419263e+02
7.843711843711844267e+00 -1.680894467561913359e+02
7.863247863247863734e+00 -1.681483578537024641e+02
7.882783882783883200e+00 -1.680834199685294266e+02
7.902319902319902667e+00 -1.681019256110242281e+02
7.921855921855922134e+00 -1.681517341418259548e+02
7.941391941391941600e+00 -1.681668569617005176e+02
7.960927960927961067e+00 -1.681729846359350518e+02
7.980463980463980533e+00 -1.682083261419844575e+02
8.000000000000000000e+00 -1.683467668934509049e+02
8.019536019536019467e+00 -1.684100734432074660e+02
8.039072039072038933e+00 -1.685828647669328575e+02
8.058608058608058400e+00 -1.687424559564625497e+02
8.078144078144077866e+00 -1.687542173599135822e+02
8.097680097680097333e+00 -1.687941000847661144e+02
8.117216117216116800e+00 -1.688130254303783886e+02
8.136752136752136266e+00 -1.688218288015696658e+02
8.156288156288155733e+00 -1.688219705403787714e+02
8.175824175824175200e+00 -1.688408909809471083e+02
8.195360195360194666e+00 -1.688826788291094942e+02
8.214896214896214133e+00 -1.692926448579040652e+02
8.234432234432233599e+00 -1.693915697650210177e+02
8.253968253968253066e+00 -1.693275286063814065e+02
8.273504273504272533e+00 -1.695135747580485770e+02
8.293040293040291999e+00 -1.695366568611775904e+02
8.312576312576311466e+00 -1.695632750804172417e+02
8.332112332112330932e+00 -1.693761773026141100e+02
8.351648351648350399e+00 -1.692776963788351452e+02
8.371184371184369866e+00 -1.692194103964211536e+02
8.390720390720389332e+00 -1.690034985410216279e+02
8.410256410256408799e+00 -1.692501889404057636e+02
8.429792429792428266e+00 -1.696031082083312640e+02
8.449328449328447732e+00 -1.695245640312415389e+02
8.468864468864467199e+00 -1.694398680197599560e+02
8.488400488400486665e+00 -1.695359256625673083e+02
8.507936507936506132e+00 -1.697252968883486233e+02
8.527472527472525599e+00 -1.698966918276327078e+02
8.547008547008545065e+00 -1.697284740584327665e+02
8.566544566544564532e+00 -1.696371189935014172e+02
8.586080586080583998e+00 -1.696614577265664252e+02
8.605616605616603465e+00 -1.697756881740713197e+02
8.625152625152622932e+00 -1.700405498239495046e+02
8.644688644688642398e+00 -1.700955776427377657e+02
8.664224664224661865e+00 -1.702176260428785781e+02
8.683760683760681331e+00 -1.703347197822715486e+02
8.703296703296700798e+00 -1.704817435043797218e+02
8.722832722832720265e+00 -1.703524775240693430e+02
8.742368742368739731e+00 -1.702825804740285491e+02
8.761904761904759198e+00 -1.703089729523939866e+02
8.781440781440778665e+00 -1.702132932195974320e+02
8.800976800976798131e+00 -1.701468353264915834e+02
8.820512820512817598e+00 -1.701281204183934221e+02
8.840048840048837064e+00 -1.700707953998210371e+02
8.859584859584856531e+00 -1.701390235027306517e+02
8.879120879120875998e+00 -1.701429934650757048e+02
8.898656898656895464e+00 -1.700593266371780032e+02
8.918192918192914931e+00 -1.700526192424913745e+02
8.937728937728934397e+00 -1.700274768256766720e+02
8.957264957264953864e+00 -1.700390092432872109e+02
8.976800976800973331e+00 -1.699817515567167447e+02
8.996336996336992797e+00 -1.698030105355051944e+02
9.015873015873019369e+00 -1.697927095343513884e+02
9.035409035409038836e+00 -1.697825733080076702e+02
9.054945054945058303e+00 -1.698065078955534091e+02
9.074481074481077769e+00 -1.697899235852601123e+02
9.094017094017097236e+00 -1.697998786729336302e+02
9.113553113553116702e+00 -1.700640792359450586e+02
9.133089133089136169e+00 -1.701389827105853385e+02
9.152625152625155636e+00 -1.701070569726804251e+02
9.172161172161175102e+00 -1.700370419878161101e+02
9.191697191697194569e+00 -1.697855568849325891e+02
9.211233211233214035e+00 -1.697579546581119416e+02
9.230769230769233502e+00 -1.696697682785180632e+02
9.250305250305252969e+00 -1.696035275681749965e+02
9.269841269841272435e+00 -1.699546080004930104e+02
9.289377289377291902e+00 -1.700123929081480583e+02
9.308913308913311369e+00 -1.698828944228642968e+02
9.328449328449330835e+00 -1.699870210473536076e+02
9.347985347985350302e+00 -1.700943161612067911e+02
9.367521367521369768e+00 -1.700693758550219172e+02
9.387057387057389235e+00 -1.701755386488852082e+02
9.406593406593408702e+00 -1.700472311780759469e+02
9.426129426129428168e+00 -1.701555324785244920e+02
9.445665445665447635e+00 -1.702580976405764659e+02
9.465201465201467101e+00 -1.701728346749523553e+02
9.484737484737486568e+00 -1.701215808943643708e+02
9.504273504273506035e+00 -1.701025029754764546e+02
9.523809523809525501e+00 -1.702729123806178109e+02
9.543345543345544968e+00 -1.703909608253683814e+02
9.562881562881564435e+00 -1.703692839053031776e+02
9.582417582417583901e+00 -1.703961829440470410e+02
9.601953601953603368e+00 -1.703568413075910257e+02
9.621489621489622834e+00 -1.702562837692455844e+02
9.641025641025642301e+00 -1.703522025194817218e+02
9.660561660561661768e+00 -1.701614900721013441e+02
9.680097680097681234e+00 -1.702042149772188395e+02
9.699633699633700701e+00 -1.700616544541327926e+02
9.719169719169720167e+00 -1.698732616418416512e+02
9.738705738705739634e+00 -1.696773814997649765e+02
9.758241758241759101e+00 -1.696442927987557425e+02
9.777777777777778567e+00 -1.696913052418770178e+02
9.797313797313798034e+00 -1.696017318639416089e+02
9.816849816849817500e+00 -1.696413061525462069e+02
9.836385836385836967e+00 -1.695286558472352283e+02
9.855921855921856434e+00 -1.695738180592344406e+02
9.875457875457875900e+00 -1.696498415213844737e+02
9.894993894993895367e+00 -1.693448099943179272e+02
9.914529914529914834e+00 -1.692467782206710467e+02
9.934065934065934300e+00 -1.692323679700892285e+02
9.953601953601953767e+00 -1.693004811387387463e+02
9.973137973137973233e+00 -1.693178698540756670e+02
9.992673992673992700e+00 -1.692100836034949793e+02
1.001221001221001217e+01 -1.692134209315298961e+02
1.003174603174603163e+01 -1.688902429529971982e+02
1.005128205128205110e+01 -1.685324935470878245e+02
1.007081807081807057e+01 -1.684574594490737240e+02
1.009035409035409003e+01 -1.685073808064760783e+02
1.010989010989010950e+01 -1.686573174385247285e+02
1.012942612942612897e+01 -1.687450575497677505e+02
1.014896214896214843e+01 -1.686724761077453536e+02
1.016849816849816790e+01 -1.687039978853053981e+02
1.018803418803418737e+01 -1.687670383835437349e+02
1.020757020757020683e+01 -1.687263417459914194e+02
1.022710622710622630e+01 -1.687237430310815682e+02
1.024664224664224577e+01 -1.687315638146818060e+02
1.026617826617826523e+01 -1.686744495346560484e+02
1.028571428571428470e+01 -1.687655303057146625e+02
1.030525030525030417e+01 -1.686967092198210594e+02
1.032478632478632363e+01 -1.683356658810336626e+02
1.034432234432234310e+01 -1.681472446564253573e+02
1.036385836385836257e+01 -1.681233011983246968e+02
1.038339438339438203e+01 -1.681591277223560610e+02
1.040293040293040150e+01 -1.681501110363558382e+02
1.042246642246642097e+01 -1.681050599167916459e+02
1.044200244200244043e+01 -1.681264616192660242e+02
1.046153846153845990e+01 -1.681357610424209952e+02
1.048107448107447937e+01 -1.682419482625176954e+02
1.050061050061049883e+01 -1.683685990321394002e+02
1.052014652014651830e+01 -1.683219127958363401e+02
1.053968253968253777e+01 -1.683807685536566794e+02
1.055921855921855723e+01 -1.682027062717383501e+02
1.057875457875457670e+01 -1.682116324540079972e+02
1.059829059829059617e+01 -1.682491154536521378e+02
1.061782661782661563e+01 -1.683626615005078406e+02
1.063736263736263510e+01 -1.683842026530575993e+02
1.065689865689865456e+01 -1.683856778002251815e+02
1.067643467643467403e+01 -1.684482129782005586e+02
1.069597069597069350e+01 -1.683935907040338407e+02
1.071550671550671296e+01 -1.684031294818615550e+02
1.073504273504273243e+01 -1.684175871603476082e+02
1.075457875457875190e+01 -1.683452435275824826e+02
1.077411477411477136e+01 -1.684673546783723168e+02
1.079365079365079083e+01 -1.685628264427792828e+02
1.081318681318681030e+01 -1.685356916649418224e+02
1.083272283272282976e+01 -1.684644735747909010e+02
1.085225885225884923e+01 -1.685362484106157126e+02
1.087179487179486870e+01 -1.686167101809555788e+02
1.089133089133088816e+01 -1.686085049616027050e+02
1.091086691086690763e+01 -1.688613033917877431e+02
1.093040293040292710e+01 -1.691514250526441288e+02
1.094993894993894656e+01 -1.694753169925760687e+02
1.096947496947496603e+01 -1.695943980127853479e+02
1.098901098901098550e+01 -1.694718382244765849e+02
1.100854700854700496e+01 -1.692929254914037642e+02
1.102808302808303154e+01 -1.693503377721633285e+02
1.104761904761905100e+01 -1.693733733687086556e+02
1.106715506715507047e+01 -1.693503179852270364e+02
1.108669108669108994e+01 -1.693338034292980581e+02
1.110622710622710940e+01 -1.693050620598372973e+02
1.112576312576312887e+01 -1.692309953778117233e+02
1.114529914529914834e+01 -1.690798078540125857e+02
1.116483516483516780e+01 -1.690606250712560836e+02
1.118437118437118727e+01 -1.689570546874453498e+02
1.120390720390720674e+01 -1.693439369301021031e+02
1.122344322344322620e+01 -1.696093724562706484e+02
1.124297924297924567e+01 -1.695772702255300715e+02
1.126251526251526514e+01 -1.695467684802875965e+02
1.128205128205128460e+01 -1.693230378616324572e+02
1.130158730158730407e+01 -1.693172196085667736e+02
1.132112332112332354e+01 -1.693337279216471813e+02
1.134065934065934300e+01 -1.693230606724013398e+02
1.136019536019536247e+01 -1.691165930174421419e+02
1.137973137973138194e+01 -1.689320293597708371e+02
1.139926739926740140e+01 -1.689373256343526748e+02
1.141880341880342087e+01 -1.690932172251483507e+02
1.143833943833944033e+01 -1.693020469588998935e+02
1.145787545787545980e+01 -1.692954875875054483e+02
1.147741147741147927e+01 -1.693592212136780972e+02
1.149694749694749873e+01 -1.694121030262093655e+02
1.151648351648351820e+01 -1.694400275256242594e+02
1.153601953601953767e+01 -1.694062277372881624e+02
1.155555555555555713e+01 -1.693452292400204442e+02
1.157509157509157660e+01 -1.693581908051740470e+02
1.159462759462759607e+01 -1.694426224974404249e+02
1.161416361416361553e+01 -1.694308625989182815e+02
1.163369963369963500e+01 -1.694028772418653546e+02
1.165323565323565447e+01 -1.691772198891581809e+02
1.167277167277167393e+01 -1.690603583925358180e+02
1.169230769230769340e+01 -1.690892598156791848e+02
1.171184371184371287e+01 -1.690939501850053830e+02
1.173137973137973233e+01 -1.691304685562098769e+02
1.175091575091575180e+01 -1.691014386190224457e+02
1.177045177045177127e+01 -1.690723604595436882e+02
1.178998778998779073e+01 -1.691373349035643514e+02
1.180952380952381020e+01 -1.692971292213638321e+02
1.182905982905982967e+01 -1.691545431580995285e+02
1.184859584859584913e+01 -1.691005340077345238e+02
1.186813186813186860e+01 -1.692029380504493474e+02
1.188766788766788807e+01 -1.693801587477281032e+02
1.190720390720390753e+01 -1.693825863325171781e+02
1.192673992673992700e+01 -1.694096757078450821e+02
1.194627594627594647e+01 -1.694604279116864518e+02
1.196581196581196593e+01 -1.694712350171611206e+02
1.198534798534798540e+01 -1.694730720181811705e+02
1.200488400488400487e+01 -1.695567332011555663e+02
1.202442002442002433e+01 -1.697707195596842098e+02
1.204395604395604380e+01 -1.697599768990278051e+02
1.206349206349206327e+01 -1.700002478047238981e+02
1.208302808302808273e+01 -1.700274397787565590e+02
1.210256410256410220e+01 -1.700182300542462883e+02
1.212210012210012167e+01 -1.700865363844545470e+02
1.214163614163614113e+01 -1.698287477590677668e+02
1.216117216117216060e+01 -1.699532008847488669e+02
1.218070818070818007e+01 -1.700266833488554994e+02
1.220024420024419953e+01 -1.697305286582872270e+02
1.221978021978021900e+01 -1.691231735851237659e+02
1.223931623931623847e+01 -1.690569025681545838e+02
1.225885225885225793e+01 -1.692306628384221767e+02
1.227838827838827740e+01 -1.691668930035716301e+02
1.229792429792429687e+01 -1.691453102446045023e+02
1.231746031746031633e+01 -1.691774579206308715e+02
1.233699633699633580e+01 -1.692951379496863638e+02
1.235653235653235527e+01 -1.694049346483948000e+02
1.237606837606837473e+01 -1.693904597827886391e+02
1.239560439560439420e+01 -1.693345196266483583e+02
1.241514041514041367e+01 -1.692327476764987466e+02
1.243467643467643313e+01 -1.691857025656508995e+02
1.245421245421245260e+01 -1.692275083391327826e+02
1.247374847374847207e+01 -1.691331964734306155e+02
1.249328449328449153e+01 -1.688671821056072702e+02
1.251282051282051100e+01 -1.690189686540473986e+02
1.253235653235653047e+01 -1.693483026974781183e+02
1.255189255189254993e+01 -1.693392132758352204e+02
1.257142857142856940e+01 -1.692371417600397763e+02
1.259096459096458887e+01 -1.692323085058999084e+02
1.261050061050060833e+01 -1.691728815519772979e+02
1.263003663003662780e+01 -1.691604832248868320e+02
1.264957264957264726e+01 -1.691682417605315152e+02
1.266910866910866673e+01 -1.689922786606601335e+02
1.268864468864468620e+01 -1.689263244610142465e+02
1.270818070818070566e+01 -1.690864067956602241e+02
1.272771672771672513e+01 -1.691736118009752943e+02
1.274725274725274460e+01 -1.691876558143921727e+02
1.276678876678876406e+01 -1.691655863204174466e+02
1.278632478632478353e+01 -1.691872787621268799e+02
1.280586080586080300e+01 -1.690880235792195663e+02
1.282539682539682246e+01 -1.690207303218140567e+02
1.284493284493284193e+01 -1.690731287970547498e+02
1.286446886446886140e+01 -1.691021704019260312e+02
1.288400488400488086e+01 -1.690994975783439713e+02
1.290354090354090033e+01 -1.691599931297250521e+02
1.292307692307691980e+01 -1.692119301263605280e+02
1.294261294261293926e+01 -1.692177740434535735e+02
1.296214896214895873e+01 -1.693320767837967367e+02
1.298168498168497820e+01 -1.693873171829365276e+02
1.300122100122099766e+01 -1.693537370190009597e+02
1.302075702075702424e+01 -1.695775910057271290e+02
1.304029304029304370e+01 -1.696388507381638249e+02
1.305982905982906317e+01 -1.695289757434108253e+02
1.307936507936508264e+01 -1.697795755204349177e+02
1.309890109890110210e+01 -1.704942691140340685e+02
1.311843711843712157e+01 -1.708786157087402842e+02
1.313797313797314104e+01 -1.709641954672758573e+02
1.315750915750916050e+01 -1.710396905193682926e+02
1.317704517704517997e+01 -1.709680758708090025e+02
1.319658119658119944e+01 -1.708593300621620301e+02
1.321611721611721890e+01 -1.704753741186399623e+02
1.323565323565323837e+01 -1.700782925278834909e+02
1.325518925518925784e+01 -1.699870953729268592e+02
1.327472527472527730e+01 -1.700798013977758956e+02
1.329426129426129677e+01 -1.702454067033491469e+02
1.331379731379731624e+01 -1.703336731650005902e+02
1.333333333333333570e+01 -1.703202303128471158e+02
1.335286935286935517e+01 -1.704370500150079693e+02
1.337240537240537464e+01 -1.708385778397853301e+02
1.339194139194139410e+01 -1.708320306457744664e+02
1.341147741147741357e+01 -1.708532881336694800e+02
1.343101343101343303e+01 -1.709814845849912501e+02
1.345054945054945250e+01 -1.711455134395842208e+02
1.347008547008547197e+01 -1.710891498017120682e+02
1.348962148962149143e+01 -1.709475218372862173e+02
1.350915750915751090e+01 -1.709103016214028798e+02
1.352869352869353037e+01 -1.709565696347618768e+02
1.354822954822954983e+01 -1.711978380722206055e+02
1.356776556776556930e+01 -1.711395085258836275e+02
1.358730158730158877e+01 -1.710097562278480439e+02
1.360683760683760823e+01 -1.709891034007818007e+02
1.362637362637362770e+01 -1.709215814504747186e+02
1.364590964590964717e+01 -1.709683670518655845e+02
1.366544566544566663e+01 -1.707851120341376543e+02
1.368498168498168610e+01 -1.706169673141232863e+02
1.370451770451770557e+01 -1.706433510120009487e+02
1.372405372405372503e+01 -1.705599686554971584e+02
1.374358974358974450e+01 -1.704679851682164156e+02
1.376312576312576397e+01 -1.704400490901221019e+02
1.378266178266178343e+01 -1.700193812437516954e+02
1.380219780219780290e+01 -1.697510883264170047e+02
1.382173382173382237e+01 -1.697654419671343362e+02
1.384126984126984183e+01 -1.697748021413572701e+02
1.386080586080586130e+01 -1.696833167481342457e+02
1.388034188034188077e+01 -1.695503067387245437e+02
1.389987789987790023e+01 -1.693840174032840764e+02
1.391941391941391970e+01 -1.692208851131155427e+02
1.393894993894993917e+01 -1.692077552798389206e+02
1.395848595848595863e+01 -1.692131395769955020e+02
1.397802197802197810e+01 -1.692199067935163157e+02
1.399755799755799757e+01 -1.691764839872669484e+02
1.401709401709401703e+01 -1.691173701698904210e+02
1.403663003663003650e+01 -1.691564260829656519e+02
1.405616605616605597e+01 -1.692141622719526595e+02
1.407570207570207543e+01 -1.692898945770106138e+02
1.409523809523809490e+01 -1.695951458487344325e+02
1.411477411477411437e+01 -1.698898538653899095e+02
1.413431013431013383e+01 -1.698760253253852852e+02
1.415384615384615330e+01 -1.698343264257118506e+02
1.417338217338217277e+01 -1.697838764031516234e+02
1.419291819291819223e+01 -1.696063187967200179e+02
1.421245421245421170e+01 -1.695416034742269744e+02
1.423199023199023117e+01 -1.695622241468725804e+02
1.425152625152625063e+01 -1.695284404435815873e+02
1.427106227106227010e+01 -1.695434111124967274e+02
1.429059829059828957e+01 -1.695647557564123247e+02
1.431013431013430903e+01 -1.696005826689772960e+02
1.432967032967032850e+01 -1.696171199504175320e+02
1.434920634920634797e+01 -1.697548090325414876e+02
1.436874236874236743e+01 -1.699348165338105048e+02
1.438827838827838690e+01 -1.698389653883093331e+02
1.440781440781440637e+01 -1.695692606241962324e+02
1.442735042735042583e+01 -1.695495093184874236e+02
1.444688644688644530e+01 -1.697092882455799838e+02
1.446642246642246477e+01 -1.697325125838435724e+02
1.448595848595848423e+01 -1.696617542561106688e+02
1.450549450549450370e+01 -1.696188038775445932e+02
1.452503052503052317e+01 -1.694433986536896271e+02
1.454456654456654263e+01 -1.695573225800541763e+02
1.456410256410256210e+01 -1.696821162326155559e+02
1.458363858363858157e+01 -1.694202254379794965e+02
1.460317460317460103e+01 -1.693864446124074448e+02
1.462271062271062050e+01 -1.691380132642025274e+02
1.464224664224663996e+01 -1.689304503886033331e+02
1.466178266178265943e+01 -1.692399957389183101e+02
1.468131868131867890e+01 -1.690950575537451073e+02
1.470085470085469836e+01 -1.689098875005907416e+02
1.472039072039071783e+01 -1.688957209351335109e+02
1.473992673992673730e+01 -1.689831726344968104e+02
1.475946275946275676e+01 -1.691111543291195289e+02
1.477899877899877623e+01 -1.692589268085598633e+02
1.479853479853479570e+01 -1.695185667051510450e+02
1.481807081807081516e+01 -1.696556297129865243e+02
1.483760683760683463e+01 -1.696730028494246767e+02
1.485714285714285410e+01 -1.696716710411021438e+02
1.487667887667887356e+01 -1.697234946607703705e+02
1.489621489621489303e+01 -1.698052131843752193e+02
1.491575091575091250e+01 -1.697752681206632985e+02
1.493528693528693196e+01 -1.697025141059549753e+02
1.495482295482295143e+01 -1.696932342943850927e+02
1.497435897435897090e+01 -1.696049722981246077e+02
1.499389499389499036e+01 -1.694944348910007932e+02
1.501343101343101694e+01 -1.695465590121794435e+02
1.503296703296703640e+01 -1.695844391756045582e+02
1.505250305250305587e+01 -1.696029082675359234e+02
1.507203907203907534e+01 -1.698113852812998630e+02
1.509157509157509480e+01 -1.698603595447150667e+02
1.511111111111111427e+01 -1.696743556920142737e+02
1.513064713064713374e+01 -1.695050916423089120e+02
1.515018315018315320e+01 -1.695138817704772123e+02
1.516971916971917267e+01 -1.694792036753281934e+02
1.518925518925519214e+01 -1.694195708858533749e+02
1.520879120879121160e+01 -1.694094413546426665e+02
1.522832722832723107e+01 -1.694005336927683629e+02
1.524786324786325054e+01 -1.694130547511852853e+02
1.526739926739927000e+01 -1.696078873725584799e+02
1.528693528693528947e+01 -1.698773812247665660e+02
1.530647130647130894e+01 -1.698270379590392736e+02
1.532600732600732840e+01 -1.697240502329348146e+02
1.534554334554334787e+01 -1.697448365908434482e+02
1.536507936507936734e+01 -1.696930652297664892e+02
1.538461538461538680e+01 -1.697380792578884439e+02
1.540415140415140627e+01 -1.699176985077474740e+02
1.542368742368742573e+01 -1.699072082651618132e+02
1.544322344322344520e+01 -1.700363713953491640e+02
1.546275946275946467e+01 -1.704036493520246154e+02
1.548229548229548413e+01 -1.705148119455026290e+02
1.550183150183150360e+01 -1.709940275373026282e+02
1.552136752136752307e+01 -1.712925748952672222e+02
1.554090354090354253e+01 -1.710513267990129975e+02
1.556043956043956200e+01 -1.715642697492228592e+02
1.557997557997558147e+01 -1.719052971223542272e+02
1.559951159951160093e+01 -1.719014640971847143e+02
1.561904761904762040e+01 -1.717786352641900294e+02
1.563858363858363987e+01 -1.718117600858183209e+02
1.565811965811965933e+01 -1.718975229675338028e+02
1.567765567765567880e+01 -1.718751449207745736e+02
1.569719169719169827e+01 -1.716192658163376734e+02
1.571672771672771773e+01 -1.714530746114180602e+02
1.573626373626373720e+01 -1.710583018810356180e+02
1.575579975579975667e+01 -1.695540278161852257e+02
1.577533577533577613e+01 -1.690381260100989209e+02
1.579487179487179560e+01 -1.690875253253999233e+02
1.581440781440781507e+01 -1.689985300899922436e+02
1.583394383394383453e+01 -1.689197393494637822e+02
1.585347985347985400e+01 -1.688716779157472274e+02
1.587301587301587347e+01 -1.688521957426626159e+02
1.589255189255189293e+01 -1.687783630918811184e+02
1.591208791208791240e+01 -1.687597458240909418e+02
1.593162393162393187e+01 -1.686286170112514071e+02
1.595115995115995133e+01 -1.685654721082636058e+02
1.597069597069597080e+01 -1.685400766084296720e+02
1.599023199023199027e+01 -1.685144727327018188e+02
1.600976800976800973e+01 -1.684574049345426090e+02
1.602930402930402920e+01 -1.683892529125944861e+02
1.604884004884004867e+01 -1.682211186910444951e+02
1.606837606837606813e+01 -1.681219271568914451e+02
1.608791208791208760e+01 -1.680509282406337093e+02
1.610744810744810707e+01 -1.680046372804555403e+02
1.612698412698412653e+01 -1.680069375892497874e+02
1.614652014652014600e+01 -1.679866443990988500e+02
1.616605616605616547e+01 -1.679333173573811564e+02
1.618559218559218493e+01 -1.678487878101939259e+02
1.620512820512820440e+01 -1.678750134297257262e+02
1.622466422466422387e+01 -1.678446455338401506e+02
1.624420024420024333e+01 -1.678751269900657803e+02
1.626373626373626280e+01 -1.679041624121109066e+02
1.628327228327228227e+01 -1.677460634008103568e+02
1.630280830280830173e+01 -1.676863058120500227e+02
1.632234432234432120e+01 -1.677041654941991169e+02
1.634188034188034067e+01 -1.677088683682279679e+02
1.636141636141636013e+01 -1.676958123243505554e+02
1.638095238095237960e+01 -1.676869432734099519e+02
1.640048840048839907e+01 -1.677179163436629779e+02
1.642002442002441853e+01 -1.678271943563637478e+02
1.643956043956043800e+01 -1.677947267824827691e+02
1.645909645909645747e+01 -1.675292889905705067e+02
1.647863247863247693e+01 -1.673829539651405867e+02
1.649816849816849640e+01 -1.673834951931049773e+02
1.651770451770451587e+01 -1.673577180092316894e+02
1.653724053724053533e+01 -1.672412709925957301e+02
1.655677655677655480e+01 -1.670591743171472672e+02
1.657631257631257427e+01 -1.670789753537275431e+02
1.659584859584859373e+01 -1.671064799876118627e+02
1.661538461538461320e+01 -1.671060645874355544e+02
1.663492063492063266e+01 -1.677848477144495405e+02
1.665445665445665213e+01 -1.680447779260481695e+02
1.667399267399267160e+01 -1.678230930952447864e+02
1.669352869352869106e+01 -1.678683871579218021e+02
1.671306471306471053e+01 -1.679182089353213314e+02
1.673260073260073000e+01 -1.679242648129693976e+02
1.675213675213674946e+01 -1.679825518847428043e+02
1.677167277167276893e+01 -1.680863036958605505e+02
1.679120879120878840e+01 -1.680497375343806539e+02
1.681074481074480786e+01 -1.681479592624021961e+02
1.683028083028082733e+01 -1.681976183216369805e+02
1.684981684981684680e+01 -1.680294197274427859e+02
1.686935286935286626e+01 -1.679690825996585204e+02
1.688888888888888573e+01 -1.681168436041566849e+02
1.690842490842490520e+01 -1.681192323635872015e+02
1.692796092796092466e+01 -1.682966838753136756e+02
1.694749694749694413e+01 -1.684442070953294319e+02
1.696703296703296360e+01 -1.684756855942494553e+02
1.698656898656898306e+01 -1.685143908536236950e+02
1.700610500610500253e+01 -1.685084959133618554e+02
1.702564102564102910e+01 -1.685025867393577244e+02
1.704517704517704857e+01 -1.684920001174079403e+02
1.706471306471306804e+01 -1.685926634330981244e+02
1.708424908424908750e+01 -1.686135209469483129e+02
1.710378510378510697e+01 -1.686663013840791905e+02
1.712332112332112644e+01 -1.687093042749811218e+02
1.714285714285714590e+01 -1.686838301301847309e+02
1.716239316239316537e+01 -1.688162470094690377e+02
1.718192918192918484e+01 -1.688581089808551496e+02
1.720146520146520430e+01 -1.688274363719057760e+02
1.722100122100122377e+01 -1.688393950420430940e+02
1.724053724053724324e+01 -1.688640084774367267e+02
1.726007326007326270e+01 -1.688315427336089556e+02
1.727960927960928217e+01 -1.688226103971600764e+02
1.729914529914530164e+01 -1.688240924976239228e+02
1.731868131868132110e+01 -1.689151182897474257e+02
1.733821733821734057e+01 -1.693047218845247812e+02
1.735775335775336004e+01 -1.695050647125170258e+02
1.737728937728937950e+01 -1.695642484028741137e+02
1.739682539682539897e+01 -1.696390568743995573e+02
1.741636141636141843e+01 -1.697015701932705269e+02
1.743589743589743790e+01 -1.700069552651151525e+02
1.745543345543345737e+01 -1.701336116457205208e+02
1.747496947496947683e+01 -1.701544779145160078e+02
1.749450549450549630e+01 -1.704990335333971814e+02
1.751404151404151577e+01 -1.707196393244710748e+02
1.753357753357753523e+01 -1.709168229693477485e+02
1.755311355311355470e+01 -1.713843544432272665e+02
1.757264957264957417e+01 -1.715099468039431940e+02
1.759218559218559363e+01 -1.713221704985960514e+02
1.761172161172161310e+01 -1.712697859926283002e+02
1.763125763125763257e+01 -1.712451760201122397e+02
1.765079365079365203e+01 -1.710876599171648991e+02
1.767032967032967150e+01 -1.711252450317204534e+02
1.768986568986569097e+01 -1.711832805826223876e+02
1.770940170940171043e+01 -1.711644754986748467e+02
1.772893772893772990e+01 -1.715753284740991376e+02
1.774847374847374937e+01 -1.720459095447455979e+02
1.776800976800976883e+01 -1.721038255671483057e+02
1.778754578754578830e+01 -1.721710322124689583e+02
1.780708180708180777e+01 -1.722042568467419699e+02
1.782661782661782723e+01 -1.719469837720502028e+02
1.784615384615384670e+01 -1.717908215179892863e+02
1.786568986568986617e+01 -1.716941425569194166e+02
1.788522588522588563e+01 -1.716488291516716345e+02
1.790476190476190510e+01 -1.716973124627683660e+02
1.792429792429792457e+01 -1.717517935541993950e+02
1.794383394383394403e+01 -1.717734258066062125e+02
1.796336996336996350e+01 -1.717996113581049826e+02
1.798290598290598297e+01 -1.716148806684338410e+02
1.800244200244200243e+01 -1.715842366753801400e+02
1.802197802197802190e+01 -1.715336328681664213e+02
1.804151404151404137e+01 -1.714645882353160005e+02
1.806105006105006083e+01 -1.715579260914350073e+02
1.808058608058608030e+01 -1.716345936643178050e+02
1.810012210012209977e+01 -1.715976513784768258e+02
1.811965811965811923e+01 -1.715771161754373964e+02
1.813919413919413870e+01 -1.715659473442389640e+02
1.815873015873015817e+01 -1.714551983932071266e+02
1.817826617826617763e+01 -1.714847489011734467e+02
1.819780219780219710e+01 -1.713273657486554384e+02
1.821733821733821657e+01 -1.713081862416044316e+02
1.823687423687423603e+01 -1.713682058485275093e+02
1.825641025641025550e+01 -1.713928583387362892e+02
1.827594627594627497e+01 -1.712882923013856100e+02
1.829548229548229443e+01 -1.714930864000612587e+02
1.831501831501831390e+01 -1.714166990226358678e+02
1.833455433455433337e+01 -1.713148259246938210e+02
1.835409035409035283e+01 -1.713581423584690242e+02
1.837362637362637230e+01 -1.712230887911032369e+02
1.839316239316239177e+01 -1.710616066747172681e+02
1.841269841269841123e+01 -1.710135087619475769e+02
1.843223443223443070e+01 -1.710233994331081817e+02
1.845177045177045017e+01 -1.709530008639709138e+02
1.847130647130646963e+01 -1.710270741162631225e+02
1.849084249084248910e+01 -1.711850633807139559e+02
1.851037851037850857e+01 -1.713476245700252605e+02
1.852991452991452803e+01 -1.714996917438982393e+02
1.854945054945054750e+01 -1.714698921706009855e+02
1.856898656898656697e+01 -1.713363965374516340e+02
1.858852258852258643e+01 -1.713745379551357928e+02
1.860805860805860590e+01 -1.712102544558422608e+02
1.862759462759462536e+01 -1.709980391251638139e+02
1.864713064713064483e+01 -1.709998337904391406e+02
1.866666666666666430e+01 -1.710563096952909916e+02
1.868620268620268376e+01 -1.710327583178846567e+02
1.870573870573870323e+01 -1.710564753334347472e+02
1.872527472527472270e+01 -1.712827757984756261e+02
1.874481074481074216e+01 -1.712920380093663937e+02
1.876434676434676163e+01 -1.712630659198245269e+02
1.878388278388278110e+01 -1.711822256117955590e+02
1.880341880341880056e+01 -1.711011291768861042e+02
1.882295482295482003e+01 -1.709316062640415623e+02
1.884249084249083950e+01 -1.709257321967601797e+02
1.886202686202685896e+01 -1.708763883885509642e+02
1.888156288156287843e+01 -1.705571435851591673e+02
1.890109890109889790e+01 -1.706391833805179772e+02
1.892063492063491736e+01 -1.705494533419927734e+02
1.894017094017093683e+01 -1.703311922588205221e+02
1.895970695970695630e+01 -1.701933592165320590e+02
1.897924297924297576e+01 -1.701827496635771695e+02
1.899877899877899523e+01 -1.701847201793858915e+02
1.901831501831502180e+01 -1.701985923748627272e+02
1.903785103785104127e+01 -1.702737786713520904e+02
1.905738705738706074e+01 -1.702019615636959600e+02
1.907692307692308020e+01 -1.701067643228924453e+02
1.909645909645909967e+01 -1.698299402613732809e+02
1.911599511599511914e+01 -1.695939633083218894e+02
1.913553113553113860e+01 -1.693550191103440739e+02
1.915506715506715807e+01 -1.693576526756350802e+02
1.917460317460317754e+01 -1.690481297252292165e+02
1.919413919413919700e+01 -1.688472042242673581e+02
1.921367521367521647e+01 -1.688812561884402044e+02
1.923321123321123594e+01 -1.688942783121847810e+02
1.925274725274725540e+01 -1.687835803138242454e+02
1.927228327228327487e+01 -1.685873674313717174e+02
1.929181929181929434e+01 -1.686321485265761737e+02
1.931135531135531380e+01 -1.684429755415242198e+02
1.933089133089133327e+01 -1.684244289635430221e+02
1.935042735042735274e+01 -1.684426216203530657e+02
1.936996336996337220e+01 -1.683967340881934831e+02
1.938949938949939167e+01 -1.683881145080361534e+02
1.940903540903541113e+01 -1.683804723489103310e+02
1.942857142857143060e+01 -1.683572370170080035e+02
1.944810744810745007e+01 -1.682978061672507692e+02
1.946764346764346953e+01 -1.681702092778618862e+02
1.948717948717948900e+01 -1.680808053333694829e+02
1.950671550671550847e+01 -1.680098622780203073e+02
1.952625152625152793e+01 -1.679804593195764824e+02
1.954578754578754740e+01 -1.679119113981659268e+02
1.956532356532356687e+01 -1.678643813788100658e+02
1.958485958485958633e+01 -1.679304905593084811e+02
1.960439560439560580e+01 -1.679309859542208017e+02
1.962393162393162527e+01 -1.679101205506188990e+02
1.964346764346764473e+01 -1.678717197132448860e+02
1.966300366300366420e+01 -1.677799639539804559e+02
1.968253968253968367e+01 -1.677581652320376406e+02
1.970207570207570313e+01 -1.678652693721840592e+02
1.972161172161172260e+01 -1.677486796264230691e+02
1.974114774114774207e+01 -1.678541820763235819e+02
1.976068376068376153e+01 -1.680084486022676344e+02
1.978021978021978100e+01 -1.679751300977970629e+02
1.979975579975580047e+01 -1.680901657813670340e+02
1.981929181929181993e+01 -1.680758816706486414e+02
1.983882783882783940e+01 -1.680811163514606505e+02
1.985836385836385887e+01 -1.681163688183665101e+02
1.987789987789987833e+01 -1.681275944324315219e+02
1.989743589743589780e+01 -1.681604282472966077e+02
1.991697191697191727e+01 -1.681836997533769988e+02
1.993650793650793673e+01 -1.682181926311528173e+02
1.995604395604395620e+01 -1.683073201065668911e+02
1.997557997557997567e+01 -1.684171674046369844e+02
1.999511599511599513e+01 -1.685259135404016320e+02
2.001465201465201460e+01 -1.685791916747392349e+02
2.003418803418803407e+01 -1.685240406223125831e+02
2.005372405372405353e+01 -1.687511033711520554e+02
2.007326007326007300e+01 -1.689738586148341426e+02
2.009279609279609247e+01 -1.689812230645459863e+02
2.011233211233211193e+01 -1.689293299850433527e+02
2.013186813186813140e+01 -1.689645822433595583e+02
2.015140415140415087e+01 -1.691267542255170611e+02
2.017094017094017033e+01 -1.690701191708658087e+02
2.019047619047618980e+01 -1.692473961107668572e+02
2.021001221001220927e+01 -1.693310248846636341e+02
2.022954822954822873e+01 -1.691977214990585310e+02
2.024908424908424820e+01 -1.690364099381469316e+02
2.026862026862026767e+01 -1.689345791367692300e+02
2.028815628815628713e+01 -1.689203341006424068e+02
2.030769230769230660e+01 -1.689640454643858618e+02
2.032722832722832607e+01 -1.690148568216266085e+02
2.034676434676434553e+01 -1.690649258084126814e+02
2.036630036630036500e+01 -1.693132635605160772e+02
2.038583638583638447e+01 -1.694768295511244105e+02
2.040537240537240393e+01 -1.693722670817757887e+02
2.042490842490842340e+01 -1.693072136867279198e+02
2.044444444444444287e+01 -1.693274203053057363e+02
2.046398046398046233e+01 -1.693557086842284036e+02
2.048351648351648180e+01 -1.693110081818929586e+02
2.050305250305250127e+01 -1.693906573167353429e+02
2.052258852258852073e+01 -1.694985160479438662e+02
2.054212454212454020e+01 -1.696997115910023126e+02
2.056166056166055967e+01 -1.698666453143975446e+02
2.058119658119657913e+01 -1.699105114517803372e+02
2.060073260073259860e+01 -1.700311485717811877e+02
2.062026862026861806e+01 -1.699421563516310698e+02
2.063980463980463753e+01 -1.700053056659890842e+02
2.065934065934065700e+01 -1.700584782887370068e+02
2.067887667887667646e+01 -1.700493682181776194e+02
2.069841269841269593e+01 -1.702579697488560839e+02
2.071794871794871540e+01 -1.703662367514887137e+02
2.073748473748473486e+01 -1.701347565352850211e+02
2.075702075702075433e+01 -1.699763803534254976e+02
2.077655677655677380e+01 -1.699212926522045564e+02
2.079609279609279326e+01 -1.699181221776748600e+02
2.081562881562881273e+01 -1.699241329815834547e+02
2.083516483516483220e+01 -1.699809974300749786e+02
2.085470085470085166e+01 -1.701113637686773927e+02
2.087423687423687113e+01 -1.702080960545141863e+02
2.089377289377289060e+01 -1.704153322445817480e+02
2.091330891330891006e+01 -1.704813277331134032e+02
2.093284493284492953e+01 -1.703074825240748851e+02
2.095238095238094900e+01 -1.702885618386482065e+02
2.097191697191696846e+01 -1.703302188609476957e+02
2.099145299145298793e+01 -1.704018641908263589e+02
2.101098901098900740e+01 -1.706326033889594385e+02
2.103052503052503397e+01 -1.708607321133073924e+02
2.105006105006105344e+01 -1.709191201386100829e+02
2.106959706959707290e+01 -1.709447115937402373e+02
2.108913308913309237e+01 -1.709870424837508267e+02
2.110866910866911184e+01 -1.712757003124170581e+02
2.112820512820513130e+01 -1.717363079874484981e+02
2.114774114774115077e+01 -1.719296462722660124e+02
2.116727716727717024e+01 -1.718964954615582030e+02
2.118681318681318970e+01 -1.718784825931967930e+02
2.120634920634920917e+01 -1.720768474889499373e+02
2.122588522588522864e+01 -1.722891470095562454e+02
2.124542124542124810e+01 -1.722690741235215341e+02
2.126495726495726757e+01 -1.724168341946162855e+02
2.128449328449328704e+01 -1.727368262520394637e+02
2.130402930402930650e+01 -1.731704598555727159e+02
2.132356532356532597e+01 -1.733369958821618866e+02
2.134310134310134544e+01 -1.732128117382951871e+02
2.136263736263736490e+01 -1.733361723921556177e+02
2.138217338217338437e+01 -1.732083094858782317e+02
2.140170940170940383e+01 -1.730455840239346514e+02
2.142124542124542330e+01 -1.729099510298238442e+02
2.144078144078144277e+01 -1.725990334736306409e+02
2.146031746031746223e+01 -1.723387997971916548e+02
2.147985347985348170e+01 -1.724463920550057594e+02
2.149938949938950117e+01 -1.725913491763528214e+02
2.151892551892552063e+01 -1.721772485711237266e+02
2.153846153846154010e+01 -1.719735842339592864e+02
2.155799755799755957e+01 -1.720149918463527854e+02
2.157753357753357903e+01 -1.717736578903276552e+02
2.159706959706959850e+01 -1.716005936604292685e+02
2.161660561660561797e+01 -1.718253847278363082e+02
2.163614163614163743e+01 -1.720484910868718487e+02
2.165567765567765690e+01 -1.721135135073463402e+02
2.167521367521367637e+01 -1.720197418845140760e+02
2.169474969474969583e+01 -1.719653361060228463e+02
2.171428571428571530e+01 -1.719716521607730328e+02
2.173382173382173477e+01 -1.719720604029828053e+02
2.175335775335775423e+01 -1.719848183870945206e+02
2.177289377289377370e+01 -1.719534432744325727e+02
2.179242979242979317e+01 -1.721379200187874972e+02
2.181196581196581263e+01 -1.725119297430868244e+02
2.183150183150183210e+01 -1.726817031727896392e+02
2.185103785103785157e+01 -1.726580043711284134e+02
2.187057387057387103e+01 -1.726296625602724362e+02
2.189010989010989050e+01 -1.725199308625351478e+02
2.190964590964590997e+01 -1.723019144382525951e+02
2.192918192918192943e+01 -1.721171007456935342e+02
2.194871794871794890e+01 -1.721286063081016664e+02
2.196825396825396837e+01 -1.720501018312469341e+02
2.198778998778998783e+01 -1.717425494746200059e+02
2.200732600732600730e+01 -1.713814153352613516e+02
2.202686202686202677e+01 -1.713048783888838784e+02
2.204639804639804623e+01 -1.711740946927614573e+02
2.206593406593406570e+01 -1.708700183733008089e+02
2.208547008547008517e+01 -1.706682971050705078e+02
2.210500610500610463e+01 -1.706276637812956949e+02
2.212454212454212410e+01 -1.706025597280233228e+02
2.214407814407814357e+01 -1.705287138752707676e+02
2.216361416361416303e+01 -1.705351051734731698e+02
2.218315018315018250e+01 -1.705306623109820237e+02
2.220268620268620197e+01 -1.704539372741070338e+02
2.222222222222222143e+01 -1.701600066105020801e+02
2.224175824175824090e+01 -1.697251614395459001e+02
2.226129426129426037e+01 -1.696372599645587229e+02
2.228083028083027983e+01 -1.697033313173658371e+02
2.230036630036629930e+01 -1.697633199501247532e+02
2.231990231990231877e+01 -1.699381208490435995e+02
2.233943833943833823e+01 -1.700105628810393625e+02
2.235897435897435770e+01 -1.698192964783636967e+02
2.237851037851037717e+01 -1.697381722348104631e+02
2.239804639804639663e+01 -1.699794609293717826e+02
2.241758241758241610e+01 -1.700863049976149455e+02
2.243711843711843557e+01 -1.700376431372302193e+02
2.245665445665445503e+01 -1.698758345817072097e+02
2.247619047619047450e+01 -1.699474230552025347e+02
2.249572649572649397e+01 -1.699050439833627593e+02
2.251526251526251343e+01 -1.697256752657473271e+02
2.253479853479853290e+01 -1.697137001888708596e+02
2.255433455433455237e+01 -1.696185789360712874e+02
2.257387057387057183e+01 -1.696528667912347714e+02
2.259340659340659130e+01 -1.693858266763314475e+02
2.261294261294261077e+01 -1.689850212692532523e+02
2.263247863247863023e+01 -1.688874124388252085e+02
2.265201465201464970e+01 -1.689085000506067331e+02
2.267155067155066916e+01 -1.688942754634151129e+02
2.269108669108668863e+01 -1.688606990480222692e+02
2.271062271062270810e+01 -1.688396342486161927e+02
2.273015873015872756e+01 -1.688435166738549356e+02
2.274969474969474703e+01 -1.688011910988854254e+02
2.276923076923076650e+01 -1.688298940287888286e+02
2.278876678876678596e+01 -1.689156020025104965e+02
2.280830280830280543e+01 -1.690153655692388952e+02
2.282783882783882490e+01 -1.690083494167329263e+02
2.284737484737484436e+01 -1.689712603604454557e+02
2.286691086691086383e+01 -1.691370431125170342e+02
2.288644688644688330e+01 -1.693541646473751712e+02
2.290598290598290276e+01 -1.693842416049291728e+02
2.292551892551892223e+01 -1.692831304842401607e+02
2.294505494505494170e+01 -1.693137764927118667e+02
2.296459096459096116e+01 -1.693787053997117198e+02
2.298412698412698063e+01 -1.694028009878855414e+02
2.300366300366300010e+01 -1.694148931304516452e+02
2.302319902319902667e+01 -1.694203595114223333e+02
2.304273504273504614e+01 -1.694499022783242026e+02
2.306227106227106560e+01 -1.692324157207801250e+02
2.308180708180708507e+01 -1.689811153273204525e+02
2.310134310134310454e+01 -1.691663404056276931e+02
2.312087912087912400e+01 -1.695405324956490460e+02
2.314041514041514347e+01 -1.696512158555594283e+02
2.315995115995116294e+01 -1.695845141368203031e+02
2.317948717948718240e+01 -1.695433250795702236e+02
2.319902319902320187e+01 -1.695330634150394360e+02
2.321855921855922134e+01 -1.696077046989624648e+02
2.323809523809524080e+01 -1.697751718641404750e+02
2.325763125763126027e+01 -1.697896264904594261e+02
2.327716727716727974e+01 -1.697363896744616341e+02
2.329670329670329920e+01 -1.697565683022983762e+02
2.331623931623931867e+01 -1.697828619025230239e+02
2.333577533577533814e+01 -1.700764324215024317e+02
2.335531135531135760e+01 -1.700868144788070424e+02
2.337484737484737707e+01 -1.701826546467125922e+02
2.339438339438339653e+01 -1.703864896713068617e+02
2.341391941391941600e+01 -1.703771610015935494e+02
2.343345543345543547e+01 -1.705484763200391001e+02
2.345299145299145493e+01 -1.704932861372272441e+02
2.347252747252747440e+01 -1.707577067684684380e+02
2.349206349206349387e+01 -1.713712459557094974e+02
2.351159951159951333e+01 -1.714274755833928054e+02
2.353113553113553280e+01 -1.712680590214348513e+02
2.355067155067155227e+01 -1.712746353991869910e+02
2.357020757020757173e+01 -1.710689879815823815e+02
2.358974358974359120e+01 -1.710415970422243674e+02
2.360927960927961067e+01 -1.709026372610370004e+02
2.362881562881563013e+01 -1.708079545851651915e+02
2.364835164835164960e+01 -1.707776143464597567e+02
2.366788766788766907e+01 -1.706942219614356588e+02
2.368742368742368853e+01 -1.706610228287906068e+02
2.370695970695970800e+01 -1.706868243852103433e+02
2.372649572649572747e+01 -1.706489026939013058e+02
2.374603174603174693e+01 -1.700466800963239962e+02
2.376556776556776640e+01 -1.696572202967325893e+02
2.378510378510378587e+01 -1.695213654515103201e+02
2.380463980463980533e+01 -1.694891071912402936e+02
2.382417582417582480e+01 -1.695403849848014204e+02
2.384371184371184427e+01 -1.696288481735035418e+02
2.386324786324786373e+01 -1.696566654134769010e+02
2.388278388278388320e+01 -1.696700673566988371e+02
2.390231990231990267e+01 -1.697369271997568489e+02
2.392185592185592213e+01 -1.697115977625475125e+02
2.394139194139194160e+01 -1.699117080568531151e+02
2.396092796092796107e+01 -1.703110768813443769e+02
2.398046398046398053e+01 -1.704153657981432275e+02
2.400000000000000000e+01 -1.703717851435019099e+02
2.401953601953601947e+01 -1.704170613828884200e+02
2.403907203907203893e+01 -1.704984158400767740e+02
2.405860805860805840e+01 -1.705436484716553309e+02
2.407814407814407787e+01 -1.705337023364712934e+02
2.409768009768009733e+01 -1.703564686980187162e+02
2.411721611721611680e+01 -1.703248847485775457e+02
2.413675213675213627e+01 -1.703681125568620303e+02
2.415628815628815573e+01 -1.703504704308695636e+02
2.417582417582417520e+01 -1.703562447300482177e+02
2.419536019536019467e+01 -1.701922629485784171e+02
2.421489621489621413e+01 -1.701981092790222476e+02
2.423443223443223360e+01 -1.700848814008526801e+02
2.425396825396825307e+01 -1.696619134832569671e+02
2.427350427350427253e+01 -1.695784526731563631e+02
2.429304029304029200e+01 -1.694711212096899544e+02
2.431257631257631147e+01 -1.691046276458334034e+02
2.433211233211233093e+01 -1.690749208668875099e+02
2.435164835164835040e+01 -1.690439776388262771e+02
2.437118437118436987e+01 -1.689039713837477734e+02
2.439072039072038933e+01 -1.689610966422197009e+02
2.441025641025640880e+01 -1.690545185522013867e+02
2.442979242979242827e+01 -1.690601522027478154e+02
2.444932844932844773e+01 -1.692061076383509715e+02
2.446886446886446720e+01 -1.692309315610386875e+02
2.448840048840048667e+01 -1.692174381477681209e+02
2.450793650793650613e+01 -1.691352234047523098e+02
2.452747252747252560e+01 -1.689920967047796694e+02
2.454700854700854507e+01 -1.689833401756859814e+02
2.456654456654456453e+01 -1.690110994861522897e+02
2.458608058608058400e+01 -1.690069295091993808e+02
2.460561660561660347e+01 -1.691035429236876269e+02
2.462515262515262293e+01 -1.693960830373576982e+02
2.464468864468864240e+01 -1.694095137170419889e+02
2.466422466422466186e+01 -1.695011579263211843e+02
2.468376068376068133e+01 -1.697849289328730151e+02
2.470329670329670080e+01 -1.699256171870690650e+02
2.472283272283272026e+01 -1.698535570264222656e+02
2.474236874236873973e+01 -1.696813883766158426e+02
2.476190476190475920e+01 -1.695575728893123255e+02
2.478144078144077866e+01 -1.695478285939782950e+02
2.480097680097679813e+01 -1.694428522108700577e+02
2.482051282051281760e+01 -1.694042444780327514e+02
2.484004884004883706e+01 -1.694203462871587931e+02
2.485958485958485653e+01 -1.694355295345911543e+02
2.487912087912087600e+01 -1.694686477751551479e+02
2.489865689865689546e+01 -1.694695235772540514e+02
2.491819291819291493e+01 -1.694739073871355117e+02
2.493772893772893440e+01 -1.694554649586461892e+02
2.495726495726495386e+01 -1.693383167264528311e+02
2.497680097680097333e+01 -1.694512330325059963e+02
2.499633699633699280e+01 -1.694979883033128942e+02
2.501587301587301226e+01 -1.694870561471635995e+02
2.503540903540903173e+01 -1.695274112427758837e+02
2.505494505494505120e+01 -1.695056140138293870e+02
2.507448107448107066e+01 -1.696678433583155083e+02
2.509401709401709013e+01 -1.696775826960435438e+02
2.511355311355310960e+01 -1.698170463131178565e+02
2.513308913308912906e+01 -1.702104266416237124e+02
2.515262515262514853e+01 -1.703005162106013870e+02
2.517216117216116800e+01 -1.704759940674025529e+02
2.519169719169718746e+01 -1.709591843802197673e+02
2.521123321123320693e+01 -1.708819869447570738e+02
2.523076923076922640e+01 -1.709615778636122059e+02
2.525030525030524586e+01 -1.711898282925234298e+02
2.526984126984126533e+01 -1.711297428130677076e+02
2.528937728937728480e+01 -1.711063034236025828e+02
2.530891330891330426e+01 -1.710949177857657446e+02
2.532844932844932373e+01 -1.710457833047802012e+02
2.534798534798534320e+01 -1.709659371096061875e+02
2.536752136752136266e+01 -1.709869852960266030e+02
2.538705738705738213e+01 -1.713041238639901280e+02
2.540659340659340160e+01 -1.715861010894516596e+02
2.542612942612942106e+01 -1.717216173103691972e+02
2.544566544566544053e+01 -1.716042246622630500e+02
2.546520146520146000e+01 -1.715686404411259218e+02
2.548473748473747946e+01 -1.715495149017145309e+02
2.550427350427349893e+01 -1.717853421789985759e+02
2.552380952380951840e+01 -1.723703112908507080e+02
2.554334554334553786e+01 -1.722624893748874513e+02
2.556288156288155733e+01 -1.719839706678639004e+02
2.558241758241757680e+01 -1.715973859721869985e+02
2.560195360195359626e+01 -1.714434347597766362e+02
2.562148962148961573e+01 -1.717046742446695191e+02
2.564102564102563520e+01 -1.718687942932230612e+02
2.566056166056165466e+01 -1.718783827800183985e+02
2.568009768009767413e+01 -1.721050939506021678e+02
2.569963369963369360e+01 -1.722338948628256503e+02
2.571916971916971306e+01 -1.719749269888828280e+02
2.573870573870573253e+01 -1.714108727096872258e+02
2.575824175824175200e+01 -1.711303868203705463e+02
2.577777777777777146e+01 -1.710075917661840208e+02
2.579731379731379093e+01 -1.707148435281489469e+02
2.581684981684981040e+01 -1.706674759191909345e+02
2.583638583638582986e+01 -1.708429388015987911e+02
2.585592185592184933e+01 -1.708707956453152406e+02
2.587545787545786879e+01 -1.709102812077300371e+02
2.589499389499388826e+01 -1.710003475831415187e+02
2.591452991452990773e+01 -1.710034644695423935e+02
2.593406593406592719e+01 -1.710112978343231021e+02
2.595360195360194666e+01 -1.710488534063125314e+02
2.597313797313796613e+01 -1.710880280369859463e+02
2.599267399267398559e+01 -1.710913106307859550e+02
2.601221001221000506e+01 -1.710082237218215937e+02
2.603174603174603874e+01 -1.709726063708319828e+02
2.605128205128205821e+01 -1.709375258297095570e+02
2.607081807081807767e+01 -1.708752468813798941e+02
2.609035409035409714e+01 -1.710462717570425184e+02
2.610989010989011661e+01 -1.710599156711910496e+02
2.612942612942613607e+01 -1.709974621128420722e+02
2.614896214896215554e+01 -1.709546741573881263e+02
2.616849816849817500e+01 -1.707670206061803242e+02
2.618803418803419447e+01 -1.707043176180924604e+02
2.620757020757021394e+01 -1.707386590205178152e+02
2.622710622710623340e+01 -1.706221492996577638e+02
2.624664224664225287e+01 -1.707257471353132701e+02
2.626617826617827234e+01 -1.706012048654787066e+02
2.628571428571429180e+01 -1.704657274003755845e+02
2.630525030525031127e+01 -1.702705188758783947e+02
2.632478632478633074e+01 -1.703105222959600269e+02
2.634432234432235020e+01 -1.701197184567840281e+02
2.636385836385836967e+01 -1.696654348689152698e+02
2.638339438339438914e+01 -1.695705203656026754e+02
2.640293040293040860e+01 -1.695912000635399863e+02
2.642246642246642807e+01 -1.696118364776935437e+02
2.644200244200244754e+01 -1.693414766405296916e+02
2.646153846153846700e+01 -1.691286713532845170e+02
2.648107448107448647e+01 -1.689598697314481512e+02
2.650061050061050594e+01 -1.688349063016418086e+02
2.652014652014652540e+01 -1.686288161196812325e+02
2.653968253968254487e+01 -1.685159470833767728e+02
2.655921855921856434e+01 -1.684207526656039704e+02
2.657875457875458380e+01 -1.681235064126562975e+02
2.659829059829060327e+01 -1.681859554857200578e+02
2.661782661782662274e+01 -1.684018266833772088e+02
2.663736263736264220e+01 -1.685501209566717762e+02
2.665689865689866167e+01 -1.685366141638435522e+02
2.667643467643468114e+01 -1.686580165427866973e+02
2.669597069597070060e+01 -1.686367571882577465e+02
2.671550671550672007e+01 -1.685682164093078086e+02
2.673504273504273954e+01 -1.685333975105489799e+02
2.675457875457875900e+01 -1.683767707616581220e+02
2.677411477411477847e+01 -1.683664022319781566e+02
2.679365079365079794e+01 -1.683301581249757817e+02
2.681318681318681740e+01 -1.683211629257643835e+02
2.683272283272283687e+01 -1.683003027441890538e+02
2.685225885225885634e+01 -1.682486384296272490e+02
2.687179487179487580e+01 -1.682479990391194633e+02
2.689133089133089527e+01 -1.683030751581398476e+02
2.691086691086691474e+01 -1.682063473272608007e+02
2.693040293040293420e+01 -1.681100451296941571e+02
2.694993894993895367e+01 -1.681698210678510748e+02
2.696947496947497314e+01 -1.680613661748880361e+02
2.698901098901099260e+01 -1.679056362479462621e+02
2.700854700854701207e+01 -1.677893031195265223e+02
2.702808302808303154e+01 -1.677791694588365203e+02
2.704761904761905100e+01 -1.678509660128688665e+02
2.706715506715507047e+01 -1.676236918215150808e+02
2.708669108669108994e+01 -1.674323420279229140e+02
2.710622710622710940e+01 -1.674759114263991648e+02
2.712576312576312887e+01 -1.674699012750389500e+02
2.714529914529914834e+01 -1.674847347339150190e+02
2.716483516483516780e+01 -1.675644815513562094e+02
2.718437118437118727e+01 -1.676539712510257232e+02
2.720390720390720674e+01 -1.676774314191795838e+02
2.722344322344322620e+01 -1.677071592922570460e+02
2.724297924297924567e+01 -1.679235891220126859e+02
2.726251526251526514e+01 -1.680136311999432905e+02
2.728205128205128460e+01 -1.679446546155798785e+02
2.730158730158730407e+01 -1.679866335159851474e+02
2.732112332112332354e+01 -1.682472078385416694e+02
2.734065934065934300e+01 -1.684957977018368069e+02
2.736019536019536247e+01 -1.686444324530691290e+02
2.737973137973138194e+01 -1.685782716495174895e+02
2.739926739926740140e+01 -1.687917500284672485e+02
2.741880341880342087e+01 -1.688148131045139451e+02
2.743833943833944033e+01 -1.688366126788742463e+02
2.745787545787545980e+01 -1.692044874056550441e+02
2.747741147741147927e+01 -1.691897078560861587e+02
2.749694749694749873e+01 -1.692214160139164392e+02
2.751648351648351820e+01 -1.691567681758132835e+02
2.753601953601953767e+01 -1.690337110850464910e+02
2.755555555555555713e+01 -1.690173585584174702e+02
2.757509157509157660e+01 -1.689954160287845752e+02
2.759462759462759607e+01 -1.688493111528974282e+02
2.761416361416361553e+01 -1.688593111501867554e+02
2.763369963369963500e+01 -1.690064806015336103e+02
2.765323565323565447e+01 -1.690015886962621323e+02
2.767277167277167393e+01 -1.688987018874119599e+02
2.769230769230769340e+01 -1.685208391772834773e+02
2.771184371184371287e+01 -1.682000556832087739e+02
2.773137973137973233e+01 -1.681412948137122783e+02
2.775091575091575180e+01 -1.681057009870127104e+02
2.777045177045177127e+01 -1.681136427376093820e+02
2.778998778998779073e+01 -1.681423126419084610e+02
2.780952380952381020e+01 -1.682047734417145648e+02
2.782905982905982967e+01 -1.678833246683361153e+02
2.784859584859584913e+01 -1.677661709986098231e+02
2.786813186813186860e+01 -1.679461745814132314e+02
2.788766788766788807e+01 -1.680349594833972731e+02
2.790720390720390753e+01 -1.680444375586195349e+02
2.792673992673992700e+01 -1.680772637527957443e+02
2.794627594627594647e+01 -1.683378667313780568e+02
2.796581196581196593e+01 -1.685783133892470573e+02
2.798534798534798540e+01 -1.685953180746290343e+02
2.800488400488400487e+01 -1.683926507829633010e+02
2.802442002442002433e+01 -1.683537222086869747e+02
2.804395604395604380e+01 -1.683541037205039856e+02
2.806349206349206327e+01 -1.683702554402323699e+02
2.808302808302808273e+01 -1.683598951163324386e+02
2.810256410256410220e+01 -1.684783936688853032e+02
2.812210012210012167e+01 -1.685022137283137909e+02
2.814163614163614113e+01 -1.684903453173402283e+02
2.816117216117216060e+01 -1.685368999167655772e+02
2.818070818070818007e+01 -1.684450772835033376e+02
2.820024420024419953e+01 -1.684557685438050498e+02
2.821978021978021900e+01 -1.685655851408959904e+02
2.823931623931623847e+01 -1.686485342416848994e+02
2.825885225885225793e+01 -1.688032225272673088e+02
2.827838827838827740e+01 -1.688052719627179670e+02
2.829792429792429687e+01 -1.688956424690144047e+02
2.831746031746031633e+01 -1.689436848539618836e+02
2.833699633699633580e+01 -1.689234348597998405e+02
2.835653235653235527e+01 -1.689776973103554951e+02
2.837606837606837473e+01 -1.689879298077451040e+02
2.839560439560439420e+01 -1.690188897130719283e+02
2.841514041514041367e+01 -1.692134561886033453e+02
2.843467643467643313e+01 -1.692954610057579998e+02
2.845421245421245260e+01 -1.693125308932980033e+02
2.847374847374847207e+01 -1.693981823683015193e+02
2.849328449328449153e+01 -1.693833356594871020e+02
2.851282051282051100e+01 -1.693596531335267059e+02
2.853235653235653047e+01 -1.693602081707446132e+02
2.855189255189254993e+01 -1.695521746955378433e+02
2.857142857142856940e+01 -1.700807569223525491e+02
2.859096459096458887e+01 -1.705747750725674905e+02
2.861050061050060833e+01 -1.706411222358366047e+02
2.863003663003662780e+01 -1.704418223508065466e+02
2.864957264957264726e+01 -1.701114040022969505e+02
2.866910866910866673e+01 -1.700715913113800184e+02
2.868864468864468620e+01 -1.699876107069990212e+02
2.870818070818070566e+01 -1.702797400093805891e+02
2.872771672771672513e+01 -1.705896243477228609e+02
2.874725274725274460e+01 -1.704890027917045643e+02
2.876678876678876406e+01 -1.703587265373126058e+02
2.878632478632478353e+01 -1.702714576958840098e+02
2.880586080586080300e+01 -1.702270133213434633e+02
2.882539682539682246e+01 -1.702816931281265624e+02
2.884493284493284193e+01 -1.703099290323834794e+02
2.886446886446886140e+01 -1.703741373660727731e+02
2.888400488400488086e+01 -1.705930010522834266e+02
2.890354090354090033e+01 -1.704105245863141818e+02
2.892307692307691980e+01 -1.701165071036166410e+02
2.894261294261293926e+01 -1.700258573154741271e+02
2.896214896214895873e+01 -1.700071306503551227e+02
2.898168498168497820e+01 -1.699604342172378040e+02
2.900122100122099766e+01 -1.699920501327045486e+02
2.902075702075701713e+01 -1.699851341261472157e+02
2.904029304029303660e+01 -1.699202155116716426e+02
2.905982905982905606e+01 -1.700025104316134730e+02
2.907936507936507553e+01 -1.699320015656062424e+02
2.909890109890109500e+01 -1.698808063582342527e+02
2.911843711843711446e+01 -1.698059873989992639e+02
2.913797313797313393e+01 -1.697681119282817122e+02
2.915750915750915340e+01 -1.697588976371124545e+02
2.917704517704517286e+01 -1.695901209946217421e+02
2.919658119658119233e+01 -1.694852704189219423e+02
2.921611721611721180e+01 -1.694437611896490807e+02
2.923565323565323126e+01 -1.694308029053083260e+02
2.925518925518925073e+01 -1.693819434664051755e+02
2.927472527472527020e+01 -1.693595642706007993e+02
2.929426129426128966e+01 -1.693028605919436700e+02
2.931379731379730913e+01 -1.692016860476946079e+02
2.933333333333332860e+01 -1.692753275340158439e+02
2.935286935286934806e+01 -1.694294711627189827e+02
2.937240537240536753e+01 -1.693846627340290922e+02
2.939194139194138700e+01 -1.693049204957021630e+02
2.941147741147740646e+01 -1.692814073633653322e+02
2.943101343101342593e+01 -1.692357695023316069e+02
2.945054945054944540e+01 -1.690550849920063570e+02
2.947008547008546486e+01 -1.690120446945977619e+02
2.948962148962148433e+01 -1.690980531527717972e+02
2.950915750915750380e+01 -1.692457195069798672e+02
2.952869352869352326e+01 -1.695135516770048980e+02
2.954822954822954273e+01 -1.696663806298007842e+02
2.956776556776556220e+01 -1.697661369367583291e+02
2.958730158730158166e+01 -1.698485543460197107e+02
2.960683760683760113e+01 -1.698718553841277696e+02
2.962637362637362060e+01 -1.699216057352243183e+02
2.964590964590964006e+01 -1.700756441416762073e+02
2.966544566544565953e+01 -1.701195350378617661e+02
2.968498168498167900e+01 -1.699460516743671974e+02
2.970451770451769846e+01 -1.696803114045303005e+02
2.972405372405371793e+01 -1.693136035997679869e+02
2.974358974358973740e+01 -1.689842319468849041e+02
2.976312576312575686e+01 -1.689310951099750469e+02
2.978266178266177633e+01 -1.691727910029687791e+02
2.980219780219779580e+01 -1.693572397829120462e+02
2.982173382173381526e+01 -1.693898960550049253e+02
2.984126984126983473e+01 -1.694186761961863397e+02
2.986080586080585419e+01 -1.693345261020659223e+02
2.988034188034187366e+01 -1.692285103976456924e+02
2.989987789987789313e+01 -1.692472437846508342e+02
2.991941391941391259e+01 -1.693326200457403843e+02
2.993894993894993206e+01 -1.694121954083909145e+02
2.995848595848595153e+01 -1.694399481148147117e+02
2.997802197802197099e+01 -1.694631799495994358e+02
2.999755799755799046e+01 -1.695586029824147261e+02
3.001709401709402414e+01 -1.694062282282573619e+02
3.003663003663004361e+01 -1.692672687663625197e+02
3.005616605616606307e+01 -1.694349671739665553e+02
3.007570207570208254e+01 -1.695412356930825695e+02
3.009523809523810201e+01 -1.695479838297565323e+02
3.011477411477412147e+01 -1.694354704204238260e+02
3.013431013431014094e+01 -1.693523534955750733e+02
3.015384615384616041e+01 -1.694109700013344195e+02
3.017338217338217987e+01 -1.694696055727332578e+02
3.019291819291819934e+01 -1.695626466401191124e+02
3.021245421245421880e+01 -1.695087031009582006e+02
3.023199023199023827e+01 -1.694320368272556152e+02
3.025152625152625774e+01 -1.694075579681283443e+02
3.027106227106227720e+01 -1.694098509672150215e+02
3.029059829059829667e+01 -1.694420780970243356e+02
3.031013431013431614e+01 -1.694835156990082226e+02
3.032967032967033560e+01 -1.696694353823037034e+02
3.034920634920635507e+01 -1.696815648949250885e+02
3.036874236874237454e+01 -1.696548832072276980e+02
3.038827838827839400e+01 -1.697040421617202242e+02
3.040781440781441347e+01 -1.697017983750958763e+02
3.042735042735043294e+01 -1.697181566015956662e+02
3.044688644688645240e+01 -1.697314341342354282e+02
3.046642246642247187e+01 -1.697350091039075153e+02
3.048595848595849134e+01 -1.696995351262424379e+02
3.050549450549451080e+01 -1.696965683017864990e+02
3.052503052503053027e+01 -1.697650698667386848e+02
3.054456654456654974e+01 -1.698153644915575171e+02
3.056410256410256920e+01 -1.698835717692806213e+02
3.058363858363858867e+01 -1.701339578682633373e+02
3.060317460317460814e+01 -1.705491549973805263e+02
3.062271062271062760e+01 -1.710546902850049094e+02
3.064224664224664707e+01 -1.711826132930215181e+02
3.066178266178266654e+01 -1.708892200386476929e+02
3.068131868131868600e+01 -1.708498179812519311e+02
3.070085470085470547e+01 -1.707756422816981683e+02
3.072039072039072494e+01 -1.705056636654782380e+02
3.073992673992674440e+01 -1.704105026963521254e+02
3.075946275946276387e+01 -1.704404913546841840e+02
3.077899877899878334e+01 -1.703917530067777193e+02
3.079853479853480280e+01 -1.703797607147210158e+02
3.081807081807082227e+01 -1.703878372061763002e+02
3.083760683760684174e+01 -1.704319541986182003e+02
3.085714285714286120e+01 -1.705280787880378170e+02
3.087667887667888067e+01 -1.704551407831826282e+02
3.089621489621490014e+01 -1.706206592742318549e+02
3.091575091575091960e+01 -1.708196352476632285e+02
3.093528693528693907e+01 -1.706433305937075318e+02
3.095482295482295854e+01 -1.705280977096624042e+02
3.097435897435897800e+01 -1.705879951581146656e+02
3.099389499389499747e+01 -1.707657273615716349e+02
3.101343101343101694e+01 -1.709642331401020101e+02
3.103296703296703640e+01 -1.709301051351870342e+02
3.105250305250305587e+01 -1.709735581126071224e+02
3.107203907203907534e+01 -1.709001571785213685e+02
3.109157509157509480e+01 -1.707469924590461119e+02
3.111111111111111427e+01 -1.708339875548379894e+02
3.113064713064713374e+01 -1.708868130162759087e+02
3.115018315018315320e+01 -1.709428871489471646e+02
3.116971916971917267e+01 -1.709180223616236276e+02
3.118925518925519214e+01 -1.706084079617416478e+02
3.120879120879121160e+01 -1.703030368275957471e+02
3.122832722832723107e+01 -1.702708085775852282e+02
3.124786324786325054e+01 -1.703006931255671645e+02
3.126739926739927000e+01 -1.703218996311480282e+02
3.128693528693528947e+01 -1.703214080229626575e+02
3.130647130647130894e+01 -1.702525930450420049e+02
3.132600732600732840e+01 -1.701561633703596215e+02
3.134554334554334787e+01 -1.700976323795503617e+02
3.136507936507936734e+01 -1.701561738216244635e+02
3.138461538461538680e+01 -1.701890980647877427e+02
3.140415140415140627e+01 -1.701812299195629237e+02
3.142368742368742573e+01 -1.701554846890871602e+02
3.144322344322344520e+01 -1.702259601811059042e+02
3.146275946275946467e+01 -1.702532365275702659e+02
3.148229548229548413e+01 -1.702385845058470011e+02
3.150183150183150360e+01 -1.701900915669184826e+02
3.152136752136752307e+01 -1.702615908270685736e+02
3.154090354090354253e+01 -1.705220402592842959e+02
3.156043956043956200e+01 -1.705851402442376639e+02
3.157997557997558147e+01 -1.706251959038592929e+02
3.159951159951160093e+01 -1.706537302843219095e+02
3.161904761904762040e+01 -1.707947846274046810e+02
3.163858363858363987e+01 -1.708742502949808113e+02
3.165811965811965933e+01 -1.709407476206161220e+02
3.167765567765567880e+01 -1.708807352300225375e+02
3.169719169719169827e+01 -1.707480264315919953e+02
3.171672771672771773e+01 -1.707994394114430179e+02
3.173626373626373720e+01 -1.707971159783409121e+02
3.175579975579975667e+01 -1.708575805141461785e+02
3.177533577533577613e+01 -1.708076461015702421e+02
3.179487179487179560e+01 -1.708289975618319545e+02
3.181440781440781507e+01 -1.707204327970011093e+02
3.183394383394383453e+01 -1.705594090287488598e+02
3.185347985347985400e+01 -1.705360205407885417e+02
3.187301587301587347e+01 -1.704615364185744113e+02
3.189255189255189293e+01 -1.703606886501938789e+02
3.191208791208791240e+01 -1.703712663282180699e+02
3.193162393162393187e+01 -1.703839505055993300e+02
3.195115995115995133e+01 -1.704334471075659962e+02
3.197069597069597080e+01 -1.706061864846224125e+02
3.199023199023199027e+01 -1.705743106036119627e+02
3.200976800976800973e+01 -1.705824326973666416e+02
3.202930402930402920e+01 -1.706646325362827383e+02
3.204884004884004867e+01 -1.706720941249079999e+02
3.206837606837606813e+01 -1.708902929542946367e+02
3.208791208791208760e+01 -1.712473789423696644e+02
3.210744810744810707e+01 -1.712165058601028704e+02
3.212698412698412653e+01 -1.711322078979064827e+02
3.214652014652014600e+01 -1.710896497073590012e+02
3.216605616605616547e+01 -1.708895887863188818e+02
3.218559218559218493e+01 -1.706520885162613013e+02
3.220512820512820440e+01 -1.705531917183214148e+02
3.222466422466422387e+01 -1.706871606606293597e+02
3.224420024420024333e+01 -1.707170875685325768e+02
3.226373626373626280e+01 -1.703866948848520053e+02
3.228327228327228227e+01 -1.702094594889385917e+02
3.230280830280830173e+01 -1.702911626180725762e+02
3.232234432234432120e+01 -1.703291984226854368e+02
3.234188034188034067e+01 -1.700884752927997283e+02
3.236141636141636013e+01 -1.698705823588190356e+02
3.238095238095237960e+01 -1.698863624839499664e+02
3.240048840048839907e+01 -1.698214932201207148e+02
3.242002442002441853e+01 -1.698144305019767444e+02
3.243956043956043800e+01 -1.697678501035143483e+02
3.245909645909645747e+01 -1.697845555130021751e+02
3.247863247863247693e+01 -1.697881720439330877e+02
3.249816849816849640e+01 -1.698725922118307778e+02
3.251770451770451587e+01 -1.698524148290526625e+02
3.253724053724053533e+01 -1.697350840107582997e+02
3.255677655677655480e+01 -1.697992703755113837e+02
3.257631257631257427e+01 -1.698512418552827796e+02
3.259584859584859373e+01 -1.698076820346689431e+02
3.261538461538461320e+01 -1.697508512294464254e+02
3.263492063492063266e+01 -1.697725692986193451e+02
3.265445665445665213e+01 -1.695231384414877880e+02
3.267399267399267160e+01 -1.690891153475761257e+02
3.269352869352869106e+01 -1.691799389222672403e+02
3.271306471306471053e+01 -1.693436489256247910e+02
3.273260073260073000e+01 -1.692192716203455234e+02
3.275213675213674946e+01 -1.692394456989188427e+02
3.277167277167276893e+01 -1.690520076048944702e+02
3.279120879120878840e+01 -1.686919372351945583e+02
3.281074481074480786e+01 -1.685895458296088805e+02
3.283028083028082733e+01 -1.686128881451789425e+02
3.284981684981684680e+01 -1.686180164508410826e+02
3.286935286935286626e+01 -1.684951644633397905e+02
3.288888888888888573e+01 -1.684773423763515439e+02
3.290842490842490520e+01 -1.684872893619684646e+02
3.292796092796092466e+01 -1.683542496589631980e+02
3.294749694749694413e+01 -1.683344489650284572e+02
3.296703296703296360e+01 -1.683437400464788709e+02
3.298656898656898306e+01 -1.683686512791568362e+02
3.300610500610500253e+01 -1.683391444417728735e+02
3.302564102564102200e+01 -1.683137023538110384e+02
3.304517704517704146e+01 -1.683961330365939091e+02
3.306471306471306093e+01 -1.685419672990100537e+02
3.308424908424908040e+01 -1.686975460331912586e+02
3.310378510378509986e+01 -1.687408960722330846e+02
3.312332112332111933e+01 -1.686868043148049310e+02
3.314285714285713880e+01 -1.687312680069226758e+02
3.316239316239315826e+01 -1.687873070906587714e+02
3.318192918192917773e+01 -1.687976169239157969e+02
3.320146520146519720e+01 -1.687465008700268640e+02
3.322100122100121666e+01 -1.689248600838328684e+02
3.324053724053723613e+01 -1.690781137925549160e+02
3.326007326007325560e+01 -1.690752348562614031e+02
3.327960927960927506e+01 -1.690853646790505422e+02
3.329914529914529453e+01 -1.688893248494107411e+02
3.331868131868131400e+01 -1.689104097144703758e+02
3.333821733821733346e+01 -1.689224018599907140e+02
3.335775335775335293e+01 -1.689489703061511534e+02
3.337728937728937240e+01 -1.688781794040264117e+02
3.339682539682539186e+01 -1.689393848902224704e+02
3.341636141636141133e+01 -1.690277455804842930e+02
3.343589743589743080e+01 -1.690177090120126024e+02
3.345543345543345026e+01 -1.690201565108381487e+02
3.347496947496946973e+01 -1.690238284008256358e+02
3.349450549450548920e+01 -1.690526636299784684e+02
3.351404151404150866e+01 -1.690500705078982264e+02
3.353357753357752813e+01 -1.693464944048009784e+02
3.355311355311354760e+01 -1.698055437344581833e+02
3.357264957264956706e+01 -1.699185018152610382e+02
3.359218559218558653e+01 -1.700004718026778221e+02
3.361172161172160600e+01 -1.701913706073429182e+02
3.363125763125762546e+01 -1.702145878656849050e+02
3.365079365079364493e+01 -1.704690416480479769e+02
3.367032967032966440e+01 -1.709380363938314531e+02
3.368986568986568386e+01 -1.710259532681517385e+02
3.370940170940170333e+01 -1.708744626432209373e+02
3.372893772893772280e+01 -1.707682142886730503e+02
3.374847374847374226e+01 -1.710018142823809910e+02
3.376800976800976173e+01 -1.711200510485912787e+02
3.378754578754578120e+01 -1.711395970251733161e+02
3.380708180708180066e+01 -1.713124978004240688e+02
3.382661782661782013e+01 -1.713119419756076809e+02
3.384615384615383959e+01 -1.712791939820386062e+02
3.386568986568985906e+01 -1.713763123713421521e+02
3.388522588522587853e+01 -1.714605525745130876e+02
3.390476190476189799e+01 -1.714043222110293812e+02
3.392429792429791746e+01 -1.713988248033338095e+02
3.394383394383393693e+01 -1.714198792985985165e+02
3.396336996336995639e+01 -1.710646591781541588e+02
3.398290598290597586e+01 -1.707203696433032292e+02
3.400244200244199533e+01 -1.707736501459288547e+02
3.402197802197802901e+01 -1.710066200217386836e+02
3.404151404151404847e+01 -1.711170432380175157e+02
3.406105006105006794e+01 -1.710497904962529958e+02
3.408058608058608741e+01 -1.710461448090498777e+02
3.410012210012210687e+01 -1.710099117833946138e+02
3.411965811965812634e+01 -1.711038318152087072e+02
3.413919413919414581e+01 -1.711312067291359540e+02
3.415873015873016527e+01 -1.712318656082839823e+02
3.417826617826618474e+01 -1.715685400110581895e+02
3.419780219780220420e+01 -1.716304505251988815e+02
3.421733821733822367e+01 -1.717066204256126980e+02
3.423687423687424314e+01 -1.719205331309312612e+02
3.425641025641026260e+01 -1.720437687259659469e+02
3.427594627594628207e+01 -1.719845239073733296e+02
3.429548229548230154e+01 -1.719175277517757081e+02
3.431501831501832100e+01 -1.718811175946403296e+02
3.433455433455434047e+01 -1.719359011881009280e+02
3.435409035409035994e+01 -1.718948634048547603e+02
3.437362637362637940e+01 -1.717532343274951074e+02
3.439316239316239887e+01 -1.717807026302207589e+02
3.441269841269841834e+01 -1.718748384760920658e+02
3.443223443223443780e+01 -1.718696704140917575e+02
3.445177045177045727e+01 -1.718485216044178401e+02
3.447130647130647674e+01 -1.718617392432597342e+02
3.449084249084249620e+01 -1.718244707869595800e+02
3.451037851037851567e+01 -1.717961004990190190e+02
3.452991452991453514e+01 -1.718982780063264215e+02
3.454945054945055460e+01 -1.720253501733986923e+02
3.456898656898657407e+01 -1.720373951498769145e+02
3.458852258852259354e+01 -1.722355768215310263e+02
3.460805860805861300e+01 -1.722584685404679306e+02
3.462759462759463247e+01 -1.719784491164107862e+02
3.464713064713065194e+01 -1.718782006431138711e+02
3.466666666666667140e+01 -1.717979437248739032e+02
3.468620268620269087e+01 -1.719171048555802486e+02
3.470573870573871034e+01 -1.720473031353101874e+02
3.472527472527472980e+01 -1.720709206103903171e+02
3.474481074481074927e+01 -1.720338815643458759e+02
3.476434676434676874e+01 -1.720332538644554461e+02
3.478388278388278820e+01 -1.721847367430806344e+02
3.480341880341880767e+01 -1.722753488648562552e+02
3.482295482295482714e+01 -1.721004010924042689e+02
3.484249084249084660e+01 -1.723430274732495491e+02
3.486202686202686607e+01 -1.728900702409669634e+02
3.488156288156288554e+01 -1.728049065712537242e+02
3.490109890109890500e+01 -1.727947443937833896e+02
3.492063492063492447e+01 -1.727870715728494702e+02
3.494017094017094394e+01 -1.727803915598254889e+02
3.495970695970696340e+01 -1.728356815680519105e+02
3.497924297924298287e+01 -1.724892198638839886e+02
3.499877899877900234e+01 -1.722033475135935419e+02
3.501831501831502180e+01 -1.721151661428254158e+02
3.503785103785104127e+01 -1.721132664915696182e+02
3.505738705738706074e+01 -1.721268499097267295e+02
3.507692307692308020e+01 -1.721533385600413339e+02
3.509645909645909967e+01 -1.718234073143459284e+02
3.511599511599511914e+01 -1.713009857358317163e+02
3.513553113553113860e+01 -1.712322146044183455e+02
3.515506715506715807e+01 -1.712063413529136540e+02
3.517460317460317754e+01 -1.710715486886685994e+02
3.519413919413919700e+01 -1.710456262039006106e+02
3.521367521367521647e+01 -1.710797669029659573e+02
3.523321123321123594e+01 -1.711700863111558135e+02
3.525274725274725540e+01 -1.713128062407312484e+02
3.527228327228327487e+01 -1.712991500088717771e+02
3.529181929181929434e+01 -1.712429702591856540e+02
3.531135531135531380e+01 -1.712527508602511261e+02
3.533089133089133327e+01 -1.712740941986191956e+02
3.535042735042735274e+01 -1.712000546105917920e+02
3.536996336996337220e+01 -1.711154734271200084e+02
3.538949938949939167e+01 -1.711673626548090681e+02
3.540903540903541113e+01 -1.709867566002596959e+02
3.542857142857143060e+01 -1.708725588051598834e+02
3.544810744810745007e+01 -1.709328304054912451e+02
3.546764346764346953e+01 -1.709029336682081635e+02
3.548717948717948900e+01 -1.709451748954168409e+02
3.550671550671550847e+01 -1.711819565010924578e+02
3.552625152625152793e+01 -1.711865830231567713e+02
3.554578754578754740e+01 -1.711584040179810984e+02
3.556532356532356687e+01 -1.711199431246420488e+02
3.558485958485958633e+01 -1.709657404592826708e+02
3.560439560439560580e+01 -1.708194006141408749e+02
3.562393162393162527e+01 -1.708228671561354588e+02
3.564346764346764473e+01 -1.708296759657309565e+02
3.566300366300366420e+01 -1.708151636395261903e+02
3.568253968253968367e+01 -1.708571663293861036e+02
3.570207570207570313e+01 -1.710323954688679464e+02
3.572161172161172260e+01 -1.711616221435477883e+02
3.574114774114774207e+01 -1.711113637628184563e+02
3.576068376068376153e+01 -1.712182810034307749e+02
3.578021978021978100e+01 -1.709458594497756394e+02
3.579975579975580047e+01 -1.704368529476715821e+02
3.581929181929181993e+01 -1.702397599164125381e+02
3.583882783882783940e+01 -1.702698923188389983e+02
3.585836385836385887e+01 -1.703637623082168489e+02
3.587789987789987833e+01 -1.704340864469946553e+02
3.589743589743589780e+01 -1.704847322938377090e+02
3.591697191697191727e+01 -1.702390119824768817e+02
3.593650793650793673e+01 -1.701636433592536832e+02
3.595604395604395620e+01 -1.699934113622713028e+02
3.597557997557997567e+01 -1.697987347552746940e+02
3.599511599511599513e+01 -1.700288925691373834e+02
3.601465201465201460e+01 -1.700909998653344815e+02
3.603418803418803407e+01 -1.701261633598352603e+02
3.605372405372405353e+01 -1.701934669002997964e+02
3.607326007326007300e+01 -1.702136286343259712e+02
3.609279609279609247e+01 -1.702043188513879954e+02
3.611233211233211193e+01 -1.701888048589753453e+02
3.613186813186813140e+01 -1.701299156285909646e+02
3.615140415140415087e+01 -1.701833855598892455e+02
3.617094017094017033e+01 -1.701830941618231350e+02
3.619047619047618980e+01 -1.701374631056160638e+02
3.621001221001220927e+01 -1.701112757018742627e+02
3.622954822954822873e+01 -1.701079956094027921e+02
3.624908424908424820e+01 -1.701943578147809717e+02
3.626862026862026767e+01 -1.701048565392835314e+02
3.628815628815628713e+01 -1.701531211993859074e+02
3.630769230769230660e+01 -1.701901262137103004e+02
3.632722832722832607e+01 -1.701656867564834101e+02
3.634676434676434553e+01 -1.701409421351389142e+02
3.636630036630036500e+01 -1.701424343172214435e+02
3.638583638583638447e+01 -1.700922039671689845e+02
3.640537240537240393e+01 -1.701432391107352089e+02
3.642490842490842340e+01 -1.701852348039128628e+02
3.644444444444444287e+01 -1.702148496495632344e+02
3.646398046398046233e+01 -1.703542374535231545e+02
3.648351648351648180e+01 -1.703820721983823034e+02
3.650305250305250127e+01 -1.703238243745502984e+02
3.652258852258852073e+01 -1.703526875250346677e+02
3.654212454212454020e+01 -1.702481937403255756e+02
3.656166056166055967e+01 -1.701626329804375359e+02
3.658119658119657913e+01 -1.701661208047813147e+02
3.660073260073259860e+01 -1.701030631643908180e+02
3.662026862026861806e+01 -1.698569288069243157e+02
3.663980463980463753e+01 -1.696554883826898958e+02
3.665934065934065700e+01 -1.698997748355324120e+02
3.667887667887667646e+01 -1.703600773612533317e+02
3.669841269841269593e+01 -1.706435132843208748e+02
3.671794871794871540e+01 -1.706315708563337523e+02
3.673748473748473486e+01 -1.707145288747952350e+02
3.675702075702075433e+01 -1.708130860409661693e+02
3.677655677655677380e+01 -1.708257897342610931e+02
3.679609279609279326e+01 -1.711117256637837158e+02
3.681562881562881273e+01 -1.711890912511929059e+02
3.683516483516483220e+01 -1.713352894137377689e+02
3.685470085470085166e+01 -1.719190459033750358e+02
3.687423687423687113e+01 -1.721040336317497861e+02
3.689377289377289060e+01 -1.719673191041903806e+02
3.691330891330891006e+01 -1.719972844167767221e+02
3.693284493284492953e+01 -1.721679148009303049e+02
3.695238095238094900e+01 -1.722356296950447074e+02
3.697191697191696846e+01 -1.722562248473918771e+02
3.699145299145298793e+01 -1.723090571408712890e+02
3.701098901098900740e+01 -1.723621659341787904e+02
3.703052503052502686e+01 -1.723254649507122735e+02
3.705006105006104633e+01 -1.723702852061155966e+02
3.706959706959706580e+01 -1.722524408715239019e+02
3.708913308913308526e+01 -1.720885403885568792e+02
3.710866910866910473e+01 -1.721547341806424356e+02
3.712820512820512420e+01 -1.721252570362165670e+02
3.714774114774114366e+01 -1.721627292462167418e+02
3.716727716727716313e+01 -1.721446534717522923e+02
3.718681318681318260e+01 -1.722060764768692138e+02
3.720634920634920206e+01 -1.721187604409961409e+02
3.722588522588522153e+01 -1.719920971530794986e+02
3.724542124542124100e+01 -1.721018963494811373e+02
3.726495726495726046e+01 -1.720879001929568517e+02
3.728449328449327993e+01 -1.721000467614269098e+02
3.730402930402929940e+01 -1.721717575966323466e+02
3.732356532356531886e+01 -1.721524283779111215e+02
3.734310134310133833e+01 -1.721032015099478656e+02
3.736263736263735780e+01 -1.722420134173912061e+02
3.738217338217337726e+01 -1.724096677458877025e+02
3.740170940170939673e+01 -1.724291076150829838e+02
3.742124542124541620e+01 -1.725781932495714273e+02
3.744078144078143566e+01 -1.726091821077180839e+02
3.746031746031745513e+01 -1.725393644744150095e+02
3.747985347985347460e+01 -1.726856446208389855e+02
3.749938949938949406e+01 -1.730113118994264880e+02
3.751892551892551353e+01 -1.733582638343328313e+02
3.753846153846153300e+01 -1.733826034965505585e+02
3.755799755799755246e+01 -1.733265922789528020e+02
3.757753357753357193e+01 -1.732983382234132534e+02
3.759706959706959140e+01 -1.733995005342862612e+02
3.761660561660561086e+01 -1.734111915320691821e+02
3.763614163614163033e+01 -1.733178867562959624e+02
3.765567765567764980e+01 -1.731973541007153017e+02
3.767521367521366926e+01 -1.728585895881450085e+02
3.769474969474968873e+01 -1.726582868258117003e+02
3.771428571428570820e+01 -1.727256389914528256e+02
3.773382173382172766e+01 -1.726894123781175665e+02
3.775335775335774713e+01 -1.725640766165512048e+02
3.777289377289376660e+01 -1.726187978296488836e+02
3.779242979242978606e+01 -1.726429007123627457e+02
3.781196581196580553e+01 -1.723986506765358513e+02
3.783150183150182500e+01 -1.722412235713464668e+02
3.785103785103784446e+01 -1.722090315776736134e+02
3.787057387057386393e+01 -1.721841815271243377e+02
3.789010989010988339e+01 -1.721550694570613871e+02
3.790964590964590286e+01 -1.720603338822011210e+02
3.792918192918192233e+01 -1.719579635612242612e+02
3.794871794871794179e+01 -1.720952579981641577e+02
3.796825396825396126e+01 -1.723063468645664784e+02
3.798778998778998073e+01 -1.723326715685095962e+02
3.800732600732600019e+01 -1.723801021792127699e+02
3.802686202686203387e+01 -1.724804498261787273e+02
3.804639804639805334e+01 -1.727127544835576600e+02
3.806593406593407281e+01 -1.726560789035123378e+02
3.808547008547009227e+01 -1.725650096557356505e+02
3.810500610500611174e+01 -1.727212880557979702e+02
3.812454212454213121e+01 -1.727225504607096411e+02
3.814407814407815067e+01 -1.728218594416272822e+02
3.816361416361417014e+01 -1.728092057736911897e+02
3.818315018315018960e+01 -1.727309171659484264e+02
3.820268620268620907e+01 -1.727484858017629392e+02
3.822222222222222854e+01 -1.728085986759800221e+02
3.824175824175824800e+01 -1.726765516896151382e+02
3.826129426129426747e+01 -1.726397058169196441e+02
3.828083028083028694e+01 -1.725432905230926224e+02
3.830036630036630640e+01 -1.725268713618564789e+02
3.831990231990232587e+01 -1.726138184989771673e+02
3.833943833943834534e+01 -1.726651230066248672e+02
3.835897435897436480e+01 -1.726327028001922770e+02
3.837851037851038427e+01 -1.725372792270863727e+02
3.839804639804640374e+01 -1.723219208975993126e+02
3.841758241758242320e+01 -1.722815935226394686e+02
3.843711843711844267e+01 -1.723140609573344761e+02
3.845665445665446214e+01 -1.723356067743449387e+02
3.847619047619048160e+01 -1.722801147784883256e+02
3.849572649572650107e+01 -1.723313610020432520e+02
3.851526251526252054e+01 -1.724344343672580635e+02
3.853479853479854000e+01 -1.725501505764393357e+02
3.855433455433455947e+01 -1.727415770396414700e+02
3.857387057387057894e+01 -1.728463186748251701e+02
3.859340659340659840e+01 -1.728643721394952877e+02
3.861294261294261787e+01 -1.728698201566512012e+02
3.863247863247863734e+01 -1.730490102210449948e+02
3.865201465201465680e+01 -1.731805612560910106e+02
3.867155067155067627e+01 -1.729684458869903665e+02
3.869108669108669574e+01 -1.730341870355681522e+02
3.871062271062271520e+01 -1.731921097008193442e+02
3.873015873015873467e+01 -1.732131242467678760e+02
3.874969474969475414e+01 -1.732276199349141450e+02
3.876923076923077360e+01 -1.732870225337339889e+02
3.878876678876679307e+01 -1.734259581023620456e+02
3.880830280830281254e+01 -1.735061655344313749e+02
3.882783882783883200e+01 -1.735503311705514591e+02
3.884737484737485147e+01 -1.735457155741407576e+02
3.886691086691087094e+01 -1.734551898559448375e+02
3.888644688644689040e+01 -1.733843941446650092e+02
3.890598290598290987e+01 -1.733880610369637338e+02
3.892551892551892934e+01 -1.733665475585407023e+02
3.894505494505494880e+01 -1.733900378509972313e+02
3.896459096459096827e+01 -1.735881131148158261e+02
3.898412698412698774e+01 -1.736562344752058493e+02
3.900366300366300720e+01 -1.736942822943691738e+02
3.902319902319902667e+01 -1.737567865490204611e+02
3.904273504273504614e+01 -1.738104660047989398e+02
3.906227106227106560e+01 -1.737161497826971868e+02
3.908180708180708507e+01 -1.734514382956703287e+02
3.910134310134310454e+01 -1.732376595460124520e+02
3.912087912087912400e+01 -1.733194276839586223e+02
3.914041514041514347e+01 -1.733284811139093904e+02
3.915995115995116294e+01 -1.731530534445378748e+02
3.917948717948718240e+01 -1.731738061112115474e+02
3.919902319902320187e+01 -1.731552527188005115e+02
3.921855921855922134e+01 -1.730749475045340375e+02
3.923809523809524080e+01 -1.731349831302850362e+02
3.925763125763126027e+01 -1.734072314575360565e+02
3.927716727716727974e+01 -1.738206818452343896e+02
3.929670329670329920e+01 -1.738896550292139978e+02
3.931623931623931867e+01 -1.736386598712725231e+02
3.933577533577533814e+01 -1.732256083647116043e+02
3.935531135531135760e+01 -1.732026613906552086e+02
3.937484737484737707e+01 -1.732592556657892828e+02
3.939438339438339653e+01 -1.732515564282848857e+02
3.941391941391941600e+01 -1.731689458288235812e+02
3.943345543345543547e+01 -1.732886588626033131e+02
3.945299145299145493e+01 -1.733822006447229001e+02
3.947252747252747440e+01 -1.731627823795654137e+02
3.949206349206349387e+01 -1.731049166672572426e+02
3.951159951159951333e+01 -1.731583624001244743e+02
3.953113553113553280e+01 -1.731836607134598864e+02
3.955067155067155227e+01 -1.734341472752713003e+02
3.957020757020757173e+01 -1.733393906284597108e+02
3.958974358974359120e+01 -1.732611423333745506e+02
3.960927960927961067e+01 -1.731842789485048684e+02
3.962881562881563013e+01 -1.731087523023714994e+02
3.964835164835164960e+01 -1.730345166939225692e+02
3.966788766788766907e+01 -1.729615287264437598e+02
3.968742368742368853e+01 -1.728897471551971421e+02
3.970695970695970800e+01 -1.728191327474468153e+02
3.972649572649572747e+01 -1.727496481536845749e+02
3.974603174603174693e+01 -1.726812577889950830e+02
3.976556776556776640e+01 -1.726139277236188150e+02
3.978510378510378587e+01 -1.725476255818690561e+02
3.980463980463980533e+01 -1.724823204486498867e+02
3.982417582417582480e+01 -1.724179827828992302e+02
3.984371184371184427e+01 -1.723545843373500759e+02
3.986324786324786373e+01 -1.722920980840646621e+02
3.988278388278388320e+01 -1.722304981452503512e+02
3.990231990231990267e+01 -1.721697597289134762e+02
3.992185592185592213e+01 -1.721098590689516072e+02
3.994139194139194160e+01 -1.720507733693208081e+02
3.996092796092796107e+01 -1.719924807519505521e+02
3.998046398046398053e+01 -1.719349602081078672e+02
4.000000000000000000e+01 -1.718781915529409332e+02


==> fig/data/nn_ch4_nh34_yTestFFT.dat <==
-4.000000000000000000e+01 -1.631435070308025956e+02
-3.998046398046398053e+01 -1.631497623102729051e+02
-3.996092796092796107e+01 -1.631560266124154168e+02
-3.994139194139194160e+01 -1.631622999632964479e+02
-3.992185592185592213e+01 -1.631685823890955476e+02
-3.990231990231990267e+01 -1.631748739161059234e+02
-3.988278388278388320e+01 -1.631811745707353225e+02
-3.986324786324786373e+01 -1.631874843795065715e+02
-3.984371184371184427e+01 -1.631938033690582301e+02
-3.982417582417582480e+01 -1.632001315661453305e+02
-3.980463980463980533e+01 -1.632064689976400018e+02
-3.978510378510378587e+01 -1.632128156905322669e+02
-3.976556776556776640e+01 -1.632191716719305532e+02
-3.974603174603174693e+01 -1.632255369690625457e+02
-3.972649572649572747e+01 -1.632319116092757838e+02
-3.970695970695970800e+01 -1.632382956200384569e+02
-3.968742368742368853e+01 -1.632446890289399732e+02
-3.966788766788766907e+01 -1.632510918636919257e+02
-3.964835164835164960e+01 -1.632575041521284902e+02
-3.962881562881563013e+01 -1.632639259222074202e+02
-3.960927960927961067e+01 -1.632703572020105867e+02
-3.958974358974359120e+01 -1.632767980197448878e+02
-3.957020757020757173e+01 -1.632832484037429026e+02
-3.955067155067155227e+01 -1.632363244642046141e+02
-3.953113553113553280e+01 -1.633803593820698268e+02
-3.951159951159951333e+01 -1.633203964893073135e+02
-3.949206349206349387e+01 -1.633181138476316505e+02
-3.947252747252747440e+01 -1.630320312542081922e+02
-3.945299145299145493e+01 -1.630809860120875499e+02
-3.943345543345543547e+01 -1.630007013967819489e+02
-3.941391941391941600e+01 -1.630967960857435060e+02
-3.939438339438339653e+01 -1.631744720081587730e+02
-3.937484737484737707e+01 -1.632189565226054810e+02
-3.935531135531135760e+01 -1.629242997852459780e+02
-3.933577533577533814e+01 -1.630554688619143349e+02
-3.931623931623931867e+01 -1.629656437820135579e+02
-3.929670329670329920e+01 -1.630462013275466120e+02
-3.927716727716727974e+01 -1.628973768406601152e+02
-3.925763125763126027e+01 -1.630728568551194257e+02
-3.923809523809524080e+01 -1.630688530956130649e+02
-3.921855921855922134e+01 -1.632005595198867525e+02
-3.919902319902320187e+01 -1.629834834775633112e+02
-3.917948717948718240e+01 -1.630375383337364497e+02
-3.915995115995116294e+01 -1.628470753468629368e+02
-3.914041514041514347e+01 -1.629552556600335151e+02
-3.912087912087912400e+01 -1.628873327131096005e+02
-3.910134310134310454e+01 -1.629008808885069755e+02
-3.908180708180708507e+01 -1.628164904539763711e+02
-3.906227106227106560e+01 -1.628241177222757869e+02
-3.904273504273504614e+01 -1.627117366330047332e+02
-3.902319902319902667e+01 -1.627469355207213937e+02
-3.900366300366300720e+01 -1.625364696836507505e+02
-3.898412698412698774e+01 -1.627520937925655176e+02
-3.896459096459096116e+01 -1.625637098371516345e+02
-3.894505494505494170e+01 -1.626183062088031477e+02
-3.892551892551892223e+01 -1.625320589578597037e+02
-3.890598290598290276e+01 -1.626455357051285091e+02
-3.888644688644688330e+01 -1.623788055512769972e+02
-3.886691086691086383e+01 -1.624599142492019439e+02
-3.884737484737484436e+01 -1.622921868692174030e+02
-3.882783882783882490e+01 -1.623242413758717362e+02
-3.880830280830280543e+01 -1.621801141458628308e+02
-3.878876678876678596e+01 -1.622294086107161206e+02
-3.876923076923076650e+01 -1.621901526246759886e+02
-3.874969474969474703e+01 -1.622739564161506678e+02
-3.873015873015872756e+01 -1.621903992066527849e+02
-3.871062271062270810e+01 -1.623836122996310678e+02
-3.869108669108668863e+01 -1.622016139360517286e+02
-3.867155067155066916e+01 -1.623004416445294567e+02
-3.865201465201464970e+01 -1.621990467367016038e+02
-3.863247863247863023e+01 -1.622997035815569973e+02
-3.861294261294261077e+01 -1.621676757920265004e+02
-3.859340659340659130e+01 -1.624458205469147742e+02
-3.857387057387057183e+01 -1.622053105312224943e+02
-3.855433455433455237e+01 -1.623613565077940564e+02
-3.853479853479853290e+01 -1.620779645252719092e+02
-3.851526251526251343e+01 -1.620875281118066482e+02
-3.849572649572649397e+01 -1.618739372973177808e+02
-3.847619047619047450e+01 -1.620636710813326431e+02
-3.845665445665445503e+01 -1.619606662913905666e+02
-3.843711843711843557e+01 -1.620567779163491480e+02
-3.841758241758241610e+01 -1.618270519198525221e+02
-3.839804639804639663e+01 -1.619878259160423681e+02
-3.837851037851037717e+01 -1.618237803612573771e+02
-3.835897435897435770e+01 -1.618320040318690189e+02
-3.833943833943833823e+01 -1.616681716026423317e+02
-3.831990231990231877e+01 -1.618454711343868269e+02
-3.830036630036629930e+01 -1.615218898717869820e+02
-3.828083028083027983e+01 -1.616021764014667212e+02
-3.826129426129426037e+01 -1.615215820400908626e+02
-3.824175824175824090e+01 -1.615663378017317200e+02
-3.822222222222222143e+01 -1.614493842021912542e+02
-3.820268620268620197e+01 -1.615076004260077411e+02
-3.818315018315018250e+01 -1.614791081508201671e+02
-3.816361416361416303e+01 -1.616219057126041037e+02
-3.814407814407814357e+01 -1.614558855814137814e+02
-3.812454212454212410e+01 -1.616518301768151673e+02
-3.810500610500610463e+01 -1.615336355788525964e+02
-3.808547008547008517e+01 -1.616699811738023129e+02
-3.806593406593406570e+01 -1.615666711047870194e+02
-3.804639804639804623e+01 -1.616404958639762981e+02
-3.802686202686202677e+01 -1.614696384922683023e+02
-3.800732600732600730e+01 -1.616388337907175696e+02
-3.798778998778998783e+01 -1.614772247683384307e+02
-3.796825396825396837e+01 -1.615238842934049046e+02
-3.794871794871794890e+01 -1.614668390333602588e+02
-3.792918192918192943e+01 -1.615967815995063290e+02
-3.790964590964590997e+01 -1.615052362306360862e+02
-3.789010989010989050e+01 -1.615739923428105840e+02
-3.787057387057387103e+01 -1.614610938713304051e+02
-3.785103785103785157e+01 -1.615219052259631667e+02
-3.783150183150183210e+01 -1.614704715666879906e+02
-3.781196581196581263e+01 -1.616367615973794045e+02
-3.779242979242979317e+01 -1.614154820365620822e+02
-3.777289377289377370e+01 -1.614548229563213226e+02
-3.775335775335775423e+01 -1.613359988251054915e+02
-3.773382173382173477e+01 -1.614356142889772912e+02
-3.771428571428571530e+01 -1.613317848998810291e+02
-3.769474969474969583e+01 -1.614701632455763161e+02
-3.767521367521367637e+01 -1.613711594051235636e+02
-3.765567765567765690e+01 -1.615579855298894927e+02
-3.763614163614163743e+01 -1.614624437227319902e+02
-3.761660561660561797e+01 -1.616999962489715585e+02
-3.759706959706959850e+01 -1.616216228106517292e+02
-3.757753357753357903e+01 -1.616101599982476671e+02
-3.755799755799755957e+01 -1.615284310961122571e+02
-3.753846153846154010e+01 -1.616359367394180424e+02
-3.751892551892552063e+01 -1.615885071425875879e+02
-3.749938949938950117e+01 -1.616646538839800087e+02
-3.747985347985348170e+01 -1.616016575458818068e+02
-3.746031746031746223e+01 -1.616302643621999380e+02
-3.744078144078144277e+01 -1.615994666318236455e+02
-3.742124542124542330e+01 -1.618988481239826172e+02
-3.740170940170940383e+01 -1.619508599587044557e+02
-3.738217338217338437e+01 -1.619946819030180336e+02
-3.736263736263736490e+01 -1.619104272941205807e+02
-3.734310134310134544e+01 -1.619367372143926787e+02
-3.732356532356532597e+01 -1.619513632655271067e+02
-3.730402930402930650e+01 -1.619488170588114428e+02
-3.728449328449328704e+01 -1.619161265107379961e+02
-3.726495726495726757e+01 -1.620872213825983295e+02
-3.724542124542124810e+01 -1.620817097269030569e+02
-3.722588522588522864e+01 -1.621489828604963463e+02
-3.720634920634920917e+01 -1.620847556393428590e+02
-3.718681318681318970e+01 -1.620668445101043460e+02
-3.716727716727717024e+01 -1.620938377173629874e+02
-3.714774114774115077e+01 -1.622555838699908008e+02
-3.712820512820513130e+01 -1.622788442067569292e+02
-3.710866910866911184e+01 -1.623799256520425160e+02
-3.708913308913309237e+01 -1.624641683707504853e+02
-3.706959706959707290e+01 -1.624061103394237477e+02
-3.705006105006104633e+01 -1.623929803132597840e+02
-3.703052503052502686e+01 -1.624248719192219710e+02
-3.701098901098900740e+01 -1.624075335108541935e+02
-3.699145299145298793e+01 -1.625026890272832816e+02
-3.697191697191696846e+01 -1.625559226884089412e+02
-3.695238095238094900e+01 -1.625469857776692777e+02
-3.693284493284492953e+01 -1.624388250562279552e+02
-3.691330891330891006e+01 -1.624481589034129740e+02
-3.689377289377289060e+01 -1.624824535198202966e+02
-3.687423687423687113e+01 -1.624928137101489938e+02
-3.685470085470085166e+01 -1.625740926171654621e+02
-3.683516483516483220e+01 -1.626544065314373881e+02
-3.681562881562881273e+01 -1.626678193398902010e+02
-3.679609279609279326e+01 -1.625666219511372219e+02
-3.677655677655677380e+01 -1.626393155032718312e+02
-3.675702075702075433e+01 -1.627083542855187659e+02
-3.673748473748473486e+01 -1.627660025961207850e+02
-3.671794871794871540e+01 -1.628532964648514110e+02
-3.669841269841269593e+01 -1.629915477148547893e+02
-3.667887667887667646e+01 -1.630667650278917051e+02
-3.665934065934065700e+01 -1.631278531388688862e+02
-3.663980463980463753e+01 -1.628167293995077785e+02
-3.662026862026861806e+01 -1.628632861416022877e+02
-3.660073260073259860e+01 -1.626977903246066433e+02
-3.658119658119657913e+01 -1.628870826289220020e+02
-3.656166056166055967e+01 -1.629214079487906588e+02
-3.654212454212454020e+01 -1.629466248719385817e+02
-3.652258852258852073e+01 -1.628811119294026355e+02
-3.650305250305250127e+01 -1.629330720513881658e+02
-3.648351648351648180e+01 -1.630383957391127296e+02
-3.646398046398046233e+01 -1.631919999334472493e+02
-3.644444444444444287e+01 -1.630952719763182586e+02
-3.642490842490842340e+01 -1.631866671144584870e+02
-3.640537240537240393e+01 -1.631671638769169022e+02
-3.638583638583638447e+01 -1.632252357933676876e+02
-3.636630036630036500e+01 -1.630864976249065421e+02
-3.634676434676434553e+01 -1.631714044431540742e+02
-3.632722832722832607e+01 -1.631871109674331137e+02
-3.630769230769230660e+01 -1.634147477816466676e+02
-3.628815628815628713e+01 -1.634119081708639101e+02
-3.626862026862026767e+01 -1.634007647376245700e+02
-3.624908424908424820e+01 -1.632320057699768654e+02
-3.622954822954822873e+01 -1.633291619314944398e+02
-3.621001221001220927e+01 -1.630581720686317055e+02
-3.619047619047618980e+01 -1.631845213823433483e+02
-3.617094017094017033e+01 -1.628482011868030668e+02
-3.615140415140415087e+01 -1.628812842861559318e+02
-3.613186813186813140e+01 -1.627978362954253555e+02
-3.611233211233211193e+01 -1.628279950108885146e+02
-3.609279609279609247e+01 -1.627959644660679999e+02
-3.607326007326007300e+01 -1.628769821016836659e+02
-3.605372405372405353e+01 -1.628515219383064050e+02
-3.603418803418803407e+01 -1.630916109455430956e+02
-3.601465201465201460e+01 -1.630162842215044350e+02
-3.599511599511599513e+01 -1.631359179147098359e+02
-3.597557997557997567e+01 -1.630737621436718143e+02
-3.595604395604395620e+01 -1.631002759762594394e+02
-3.593650793650793673e+01 -1.630801035692930441e+02
-3.591697191697191727e+01 -1.631135780926922791e+02
-3.589743589743589780e+01 -1.629963728785332933e+02
-3.587789987789987833e+01 -1.630437014395187134e+02
-3.585836385836385887e+01 -1.630359228570518439e+02
-3.583882783882783940e+01 -1.630747987484885186e+02
-3.581929181929181993e+01 -1.630140329235178456e+02
-3.579975579975580047e+01 -1.630382207758323716e+02
-3.578021978021978100e+01 -1.631121745651217907e+02
-3.576068376068376153e+01 -1.635030091546055928e+02
-3.574114774114774207e+01 -1.633740633955761723e+02
-3.572161172161172260e+01 -1.636951518917152839e+02
-3.570207570207570313e+01 -1.635713325085354199e+02
-3.568253968253968367e+01 -1.634755347465337536e+02
-3.566300366300366420e+01 -1.633530586042552954e+02
-3.564346764346764473e+01 -1.634686724965328892e+02
-3.562393162393162527e+01 -1.633580744365070814e+02
-3.560439560439560580e+01 -1.632665294585946469e+02
-3.558485958485958633e+01 -1.631875322343883568e+02
-3.556532356532356687e+01 -1.632409377016730332e+02
-3.554578754578754740e+01 -1.632046198869511500e+02
-3.552625152625152793e+01 -1.632731908233663489e+02
-3.550671550671550847e+01 -1.631830155319471771e+02
-3.548717948717948900e+01 -1.633829377899315318e+02
-3.546764346764346953e+01 -1.630339796884636883e+02
-3.544810744810745007e+01 -1.629316079874672596e+02
-3.542857142857143060e+01 -1.628696550480720475e+02
-3.540903540903541113e+01 -1.628256500675894074e+02
-3.538949938949939167e+01 -1.627538613325581878e+02
-3.536996336996337220e+01 -1.627790244852354533e+02
-3.535042735042735274e+01 -1.627079687001557886e+02
-3.533089133089133327e+01 -1.628980812017864537e+02
-3.531135531135531380e+01 -1.628216585440745519e+02
-3.529181929181929434e+01 -1.631422687054824223e+02
-3.527228327228327487e+01 -1.631699000899461680e+02
-3.525274725274725540e+01 -1.633172542314092084e+02
-3.523321123321123594e+01 -1.633511688157609569e+02
-3.521367521367521647e+01 -1.633089277313837897e+02
-3.519413919413919700e+01 -1.629605957544516173e+02
-3.517460317460317754e+01 -1.628792557195512245e+02
-3.515506715506715807e+01 -1.629434285402898013e+02
-3.513553113553113860e+01 -1.630528107233049582e+02
-3.511599511599511914e+01 -1.630919893015491198e+02
-3.509645909645909967e+01 -1.631576089365496500e+02
-3.507692307692308020e+01 -1.629955893728235878e+02
-3.505738705738706074e+01 -1.630421599404464246e+02
-3.503785103785104127e+01 -1.629968954517451039e+02
-3.501831501831502180e+01 -1.627723650021897299e+02
-3.499877899877900234e+01 -1.627380985383362599e+02
-3.497924297924298287e+01 -1.624232395904545569e+02
-3.495970695970696340e+01 -1.624263095727714017e+02
-3.494017094017094394e+01 -1.624504768155483987e+02
-3.492063492063492447e+01 -1.624355379206861301e+02
-3.490109890109890500e+01 -1.624341220777342301e+02
-3.488156288156288554e+01 -1.624056746325229028e+02
-3.486202686202685896e+01 -1.625175954993675020e+02
-3.484249084249083950e+01 -1.625101227037226010e+02
-3.482295482295482003e+01 -1.626649250855615776e+02
-3.480341880341880056e+01 -1.625975578838596221e+02
-3.478388278388278110e+01 -1.626140482442943949e+02
-3.476434676434676163e+01 -1.625580672920904703e+02
-3.474481074481074216e+01 -1.625104412726247745e+02
-3.472527472527472270e+01 -1.625478813806604705e+02
-3.470573870573870323e+01 -1.623592810019952140e+02
-3.468620268620268376e+01 -1.624201416056910716e+02
-3.466666666666666430e+01 -1.623994972515781114e+02
-3.464713064713064483e+01 -1.623700513545018680e+02
-3.462759462759462536e+01 -1.624218826364441099e+02
-3.460805860805860590e+01 -1.624106802270071057e+02
-3.458852258852258643e+01 -1.626405457338850624e+02
-3.456898656898656697e+01 -1.627993909633446492e+02
-3.454945054945054750e+01 -1.627497081676820585e+02
-3.452991452991452803e+01 -1.627773611869860986e+02
-3.451037851037850857e+01 -1.628012186224422635e+02
-3.449084249084248910e+01 -1.629673611837187934e+02
-3.447130647130646963e+01 -1.630260007016651969e+02
-3.445177045177045017e+01 -1.631124793911299946e+02
-3.443223443223443070e+01 -1.632148088603370866e+02
-3.441269841269841123e+01 -1.631300899555574802e+02
-3.439316239316239177e+01 -1.629032344053217116e+02
-3.437362637362637230e+01 -1.629143486235273315e+02
-3.435409035409035283e+01 -1.629301128645410586e+02
-3.433455433455433337e+01 -1.629889247274840045e+02
-3.431501831501831390e+01 -1.632543026294551680e+02
-3.429548229548229443e+01 -1.634726979650726548e+02
-3.427594627594627497e+01 -1.633572667365328641e+02
-3.425641025641025550e+01 -1.633105714829751776e+02
-3.423687423687423603e+01 -1.631570685291666507e+02
-3.421733821733821657e+01 -1.631518808986271836e+02
-3.419780219780219710e+01 -1.632578665018614572e+02
-3.417826617826617763e+01 -1.632590572175302555e+02
-3.415873015873015817e+01 -1.635296234930093817e+02
-3.413919413919413870e+01 -1.636861807349622495e+02
-3.411965811965811923e+01 -1.632982389495101927e+02
-3.410012210012209977e+01 -1.636864300396062788e+02
-3.408058608058608030e+01 -1.635974888494370134e+02
-3.406105006105006083e+01 -1.635941251118307491e+02
-3.404151404151404137e+01 -1.634126239561790044e+02
-3.402197802197802190e+01 -1.633916372287113745e+02
-3.400244200244200243e+01 -1.632253433346666611e+02
-3.398290598290598297e+01 -1.632710303847605360e+02
-3.396336996336996350e+01 -1.630044270525059460e+02
-3.394383394383394403e+01 -1.630003224810928941e+02
-3.392429792429792457e+01 -1.628577002849034727e+02
-3.390476190476190510e+01 -1.628841470483856710e+02
-3.388522588522588563e+01 -1.627952906656988716e+02
-3.386568986568986617e+01 -1.629426523365322623e+02
-3.384615384615384670e+01 -1.627390920608759188e+02
-3.382661782661782723e+01 -1.629761224997559736e+02
-3.380708180708180777e+01 -1.629323813776137797e+02
-3.378754578754578830e+01 -1.629586040177434541e+02
-3.376800976800976883e+01 -1.629495405644858863e+02
-3.374847374847374937e+01 -1.629887383283629561e+02
-3.372893772893772990e+01 -1.628750357431502209e+02
-3.370940170940171043e+01 -1.629100412154026571e+02
-3.368986568986569097e+01 -1.626723941090761798e+02
-3.367032967032967150e+01 -1.627870331379245386e+02
-3.365079365079365203e+01 -1.625986090928057592e+02
-3.363125763125763257e+01 -1.626779726143193727e+02
-3.361172161172161310e+01 -1.625226720401487057e+02
-3.359218559218559363e+01 -1.624941770090238720e+02
-3.357264957264957417e+01 -1.623456763605265678e+02
-3.355311355311355470e+01 -1.623281391794296269e+02
-3.353357753357753523e+01 -1.621886397388538512e+02
-3.351404151404151577e+01 -1.623431100667392002e+02
-3.349450549450549630e+01 -1.623425740521308285e+02
-3.347496947496947683e+01 -1.621738396434801359e+02
-3.345543345543345737e+01 -1.618920505839331554e+02
-3.343589743589743790e+01 -1.619629972397980566e+02
-3.341636141636141843e+01 -1.617845971170177393e+02
-3.339682539682539897e+01 -1.618631959245118139e+02
-3.337728937728937950e+01 -1.617696510421036749e+02
-3.335775335775336004e+01 -1.618895586188768050e+02
-3.333821733821734057e+01 -1.616334278392747308e+02
-3.331868131868132110e+01 -1.617039114936221722e+02
-3.329914529914530164e+01 -1.615511759727354502e+02
-3.327960927960928217e+01 -1.615576623135782768e+02
-3.326007326007326270e+01 -1.614596816970427255e+02
-3.324053724053724324e+01 -1.617162554806289450e+02
-3.322100122100122377e+01 -1.616278240281181127e+02
-3.320146520146520430e+01 -1.617248002504503006e+02
-3.318192918192918484e+01 -1.614827978583128356e+02
-3.316239316239316537e+01 -1.616086889222958121e+02
-3.314285714285714590e+01 -1.614190030429558931e+02
-3.312332112332111933e+01 -1.615117515301351432e+02
-3.310378510378509986e+01 -1.613667953217838544e+02
-3.308424908424908040e+01 -1.615097952841045696e+02
-3.306471306471306093e+01 -1.613824127895217657e+02
-3.304517704517704146e+01 -1.615656265389096120e+02
-3.302564102564102200e+01 -1.615438132775696261e+02
-3.300610500610500253e+01 -1.616586523601954184e+02
-3.298656898656898306e+01 -1.615141006908069699e+02
-3.296703296703296360e+01 -1.616946478885882073e+02
-3.294749694749694413e+01 -1.616159600250917947e+02
-3.292796092796092466e+01 -1.616507586723782310e+02
-3.290842490842490520e+01 -1.614000574613491494e+02
-3.288888888888888573e+01 -1.613377620311558189e+02
-3.286935286935286626e+01 -1.612651891746210708e+02
-3.284981684981684680e+01 -1.613088504205861113e+02
-3.283028083028082733e+01 -1.612619257308382998e+02
-3.281074481074480786e+01 -1.614184944658841800e+02
-3.279120879120878840e+01 -1.612866978635279338e+02
-3.277167277167276893e+01 -1.613585041156784143e+02
-3.275213675213674946e+01 -1.612986283166436863e+02
-3.273260073260073000e+01 -1.614171731287637499e+02
-3.271306471306471053e+01 -1.612265720719856859e+02
-3.269352869352869106e+01 -1.613327838370578888e+02
-3.267399267399267160e+01 -1.610552090063082460e+02
-3.265445665445665213e+01 -1.611245121671648235e+02
-3.263492063492063266e+01 -1.609891839831270772e+02
-3.261538461538461320e+01 -1.608982340081456357e+02
-3.259584859584859373e+01 -1.609437240884907965e+02
-3.257631257631257427e+01 -1.610546156377931197e+02
-3.255677655677655480e+01 -1.609823574197601488e+02
-3.253724053724053533e+01 -1.611321262354485100e+02
-3.251770451770451587e+01 -1.610494643031867383e+02
-3.249816849816849640e+01 -1.611585884735672209e+02
-3.247863247863247693e+01 -1.608648482778392292e+02
-3.245909645909645747e+01 -1.608976438008444916e+02
-3.243956043956043800e+01 -1.608641790225836417e+02
-3.242002442002441853e+01 -1.610240308630383765e+02
-3.240048840048839907e+01 -1.608398249520976719e+02
-3.238095238095237960e+01 -1.610498386823291526e+02
-3.236141636141636013e+01 -1.606182910633188214e+02
-3.234188034188034067e+01 -1.604538361473644272e+02
-3.232234432234432120e+01 -1.604054156848994239e+02
-3.230280830280830173e+01 -1.605559582086914645e+02
-3.228327228327228227e+01 -1.604618470116682545e+02
-3.226373626373626280e+01 -1.606263509882903406e+02
-3.224420024420024333e+01 -1.603802512346038895e+02
-3.222466422466422387e+01 -1.603849187383997901e+02
-3.220512820512820440e+01 -1.601575803799186986e+02
-3.218559218559218493e+01 -1.599818887589882195e+02
-3.216605616605616547e+01 -1.599506170329985082e+02
-3.214652014652014600e+01 -1.598843692842185646e+02
-3.212698412698412653e+01 -1.598304018596881235e+02
-3.210744810744810707e+01 -1.598225054231417914e+02
-3.208791208791208760e+01 -1.597354942122486818e+02
-3.206837606837606813e+01 -1.596927845138347948e+02
-3.204884004884004867e+01 -1.595771565081671497e+02
-3.202930402930402920e+01 -1.595598747012000729e+02
-3.200976800976800973e+01 -1.595439579848177516e+02
-3.199023199023199027e+01 -1.593672343829357771e+02
-3.197069597069597080e+01 -1.593503060962132452e+02
-3.195115995115995133e+01 -1.592796366842459861e+02
-3.193162393162393187e+01 -1.592443019377043072e+02
-3.191208791208791240e+01 -1.591674434112180734e+02
-3.189255189255189293e+01 -1.592018125244366900e+02
-3.187301587301587347e+01 -1.591664959378410913e+02
-3.185347985347985400e+01 -1.591270513015413144e+02
-3.183394383394383453e+01 -1.590705018007502076e+02
-3.181440781440781507e+01 -1.590662557432019071e+02
-3.179487179487179560e+01 -1.591908735414199612e+02
-3.177533577533577613e+01 -1.592506562735431146e+02
-3.175579975579975667e+01 -1.592794538759582963e+02
-3.173626373626373720e+01 -1.593341003427091778e+02
-3.171672771672771773e+01 -1.593021251370781215e+02
-3.169719169719169827e+01 -1.593786404422486953e+02
-3.167765567765567880e+01 -1.593934045765120118e+02
-3.165811965811965933e+01 -1.593116197411853250e+02
-3.163858363858363987e+01 -1.591694320069596245e+02
-3.161904761904762040e+01 -1.591719273140774931e+02
-3.159951159951160093e+01 -1.592889810796945653e+02
-3.157997557997558147e+01 -1.594099360246932235e+02
-3.156043956043956200e+01 -1.593654508896101731e+02
-3.154090354090354253e+01 -1.593517020527715431e+02
-3.152136752136752307e+01 -1.594281123058028129e+02
-3.150183150183150360e+01 -1.594099780981442223e+02
-3.148229548229548413e+01 -1.596831923458497897e+02
-3.146275946275946467e+01 -1.598582111681308504e+02
-3.144322344322344520e+01 -1.598845529255104054e+02
-3.142368742368742573e+01 -1.598116149881786328e+02
-3.140415140415140627e+01 -1.598400299677572889e+02
-3.138461538461538680e+01 -1.597322343095396207e+02
-3.136507936507936734e+01 -1.598132962366833567e+02
-3.134554334554334787e+01 -1.598604545999063475e+02
-3.132600732600732840e+01 -1.599109373758964523e+02
-3.130647130647130894e+01 -1.600966481797135827e+02
-3.128693528693528947e+01 -1.599058192446664179e+02
-3.126739926739927000e+01 -1.600101388237226843e+02
-3.124786324786324698e+01 -1.599291425747906601e+02
-3.122832722832722752e+01 -1.599808634974357062e+02
-3.120879120879120805e+01 -1.598295085009698084e+02
-3.118925518925518858e+01 -1.599499679994872849e+02
-3.116971916971916912e+01 -1.600016374906189185e+02
-3.115018315018314965e+01 -1.601914761375849139e+02
-3.113064713064713018e+01 -1.602529783806211867e+02
-3.111111111111111072e+01 -1.604778602276226138e+02
-3.109157509157509125e+01 -1.604329642477075879e+02
-3.107203907203907178e+01 -1.603812940840246881e+02
-3.105250305250305232e+01 -1.601572683590845827e+02
-3.103296703296703285e+01 -1.603020831429528243e+02
-3.101343101343101338e+01 -1.600502746882099814e+02
-3.099389499389499392e+01 -1.600864289834434828e+02
-3.097435897435897445e+01 -1.598173932574173932e+02
-3.095482295482295498e+01 -1.600512955841119549e+02
-3.093528693528693552e+01 -1.599356692406857405e+02
-3.091575091575091605e+01 -1.599986786627100628e+02
-3.089621489621489658e+01 -1.599315498755673275e+02
-3.087667887667887712e+01 -1.599979939922620815e+02
-3.085714285714285765e+01 -1.597668150653770454e+02
-3.083760683760683818e+01 -1.598437639896355904e+02
-3.081807081807081872e+01 -1.596343895922040872e+02
-3.079853479853479925e+01 -1.596381813948120225e+02
-3.077899877899877978e+01 -1.596911004608797953e+02
-3.075946275946276032e+01 -1.598821090791094548e+02
-3.073992673992673730e+01 -1.597133449192497210e+02
-3.072039072039071783e+01 -1.597787423901357897e+02
-3.070085470085469836e+01 -1.595557422218659553e+02
-3.068131868131867890e+01 -1.596245530469775815e+02
-3.066178266178265943e+01 -1.595353803666774013e+02
-3.064224664224663996e+01 -1.595821717600734360e+02
-3.062271062271062050e+01 -1.595006981411528670e+02
-3.060317460317460103e+01 -1.595606026915094446e+02
-3.058363858363858157e+01 -1.593789644319295746e+02
-3.056410256410256210e+01 -1.593503044918634828e+02
-3.054456654456654263e+01 -1.593639530027190574e+02
-3.052503052503052317e+01 -1.593893046547912036e+02
-3.050549450549450370e+01 -1.592131980706846832e+02
-3.048595848595848423e+01 -1.593407312868198176e+02
-3.046642246642246477e+01 -1.592895870382455428e+02
-3.044688644688644530e+01 -1.593984113000510092e+02
-3.042735042735042583e+01 -1.593554797607275759e+02
-3.040781440781440637e+01 -1.595126335895683951e+02
-3.038827838827838690e+01 -1.594686582192657056e+02
-3.036874236874236743e+01 -1.595734951501398768e+02
-3.034920634920634797e+01 -1.594868626420682460e+02
-3.032967032967032850e+01 -1.596972239745508659e+02
-3.031013431013430903e+01 -1.593842286516632782e+02
-3.029059829059828957e+01 -1.593759965892650428e+02
-3.027106227106227010e+01 -1.592669131629011190e+02
-3.025152625152625063e+01 -1.592844442370886497e+02
-3.023199023199023117e+01 -1.592172968887060165e+02
-3.021245421245421170e+01 -1.592899142888087454e+02
-3.019291819291819223e+01 -1.592142772782418376e+02
-3.017338217338217277e+01 -1.593599715723867689e+02
-3.015384615384615330e+01 -1.593937807333948058e+02
-3.013431013431013383e+01 -1.595759055185192210e+02
-3.011477411477411437e+01 -1.595147828550532836e+02
-3.009523809523809490e+01 -1.597744072026761444e+02
-3.007570207570207543e+01 -1.595929558621002684e+02
-3.005616605616605597e+01 -1.596403388269841912e+02
-3.003663003663003650e+01 -1.594093102451400910e+02
-3.001709401709401703e+01 -1.594867327633054686e+02
-2.999755799755799757e+01 -1.592979779658013513e+02
-2.997802197802197810e+01 -1.595055714611005158e+02
-2.995848595848595863e+01 -1.593820595696508349e+02
-2.993894993894993917e+01 -1.595981103942237098e+02
-2.991941391941391970e+01 -1.593996351158584162e+02
-2.989987789987790023e+01 -1.594367035743702559e+02
-2.988034188034188077e+01 -1.593556588311076041e+02
-2.986080586080586130e+01 -1.594821052598137214e+02
-2.984126984126984183e+01 -1.592540942009189280e+02
-2.982173382173382237e+01 -1.594467942638170257e+02
-2.980219780219780290e+01 -1.593602863728113732e+02
-2.978266178266178343e+01 -1.594273538480842092e+02
-2.976312576312576397e+01 -1.592060801487978097e+02
-2.974358974358974450e+01 -1.592771308613816643e+02
-2.972405372405372503e+01 -1.589635694364318113e+02
-2.970451770451770557e+01 -1.591413304444374148e+02
-2.968498168498168610e+01 -1.589457320719569395e+02
-2.966544566544566663e+01 -1.589516031841670269e+02
-2.964590964590964717e+01 -1.587652950627915232e+02
-2.962637362637362770e+01 -1.589286410084284569e+02
-2.960683760683760823e+01 -1.587540729084240638e+02
-2.958730158730158877e+01 -1.588376543364054214e+02
-2.956776556776556930e+01 -1.587131609639855014e+02
-2.954822954822954983e+01 -1.587296474441978091e+02
-2.952869352869353037e+01 -1.585922842872234071e+02
-2.950915750915751090e+01 -1.586245112568018953e+02
-2.948962148962149143e+01 -1.584910017831846289e+02
-2.947008547008547197e+01 -1.585754969642540573e+02
-2.945054945054945250e+01 -1.582501894262018425e+02
-2.943101343101343303e+01 -1.584504742018685590e+02
-2.941147741147741357e+01 -1.582859114953180040e+02
-2.939194139194139410e+01 -1.583539360690575677e+02
-2.937240537240537464e+01 -1.581655056039838314e+02
-2.935286935286935517e+01 -1.582054911855074124e+02
-2.933333333333333570e+01 -1.580648279057817547e+02
-2.931379731379731624e+01 -1.581201358142724018e+02
-2.929426129426129677e+01 -1.580835596730275370e+02
-2.927472527472527730e+01 -1.580552072919847433e+02
-2.925518925518925784e+01 -1.577676269119806705e+02
-2.923565323565323482e+01 -1.577123200139714925e+02
-2.921611721611721535e+01 -1.575841421508160920e+02
-2.919658119658119588e+01 -1.576413610432804262e+02
-2.917704517704517642e+01 -1.575872860874140429e+02
-2.915750915750915695e+01 -1.576459983863364585e+02
-2.913797313797313748e+01 -1.576195451418313951e+02
-2.911843711843711802e+01 -1.577714719127363026e+02
-2.909890109890109855e+01 -1.575532608901708613e+02
-2.907936507936507908e+01 -1.574628065642898491e+02
-2.905982905982905962e+01 -1.573507326370066153e+02
-2.904029304029304015e+01 -1.574803278194108032e+02
-2.902075702075702068e+01 -1.572997133589360885e+02
-2.900122100122100122e+01 -1.573160316411238000e+02
-2.898168498168498175e+01 -1.572533862483253699e+02
-2.896214896214896228e+01 -1.573542309304677644e+02
-2.894261294261294282e+01 -1.572628715458258739e+02
-2.892307692307692335e+01 -1.573098517359745188e+02
-2.890354090354090388e+01 -1.571767862120489383e+02
-2.888400488400488442e+01 -1.572501352627866709e+02
-2.886446886446886495e+01 -1.571123088491077908e+02
-2.884493284493284548e+01 -1.572202613671141478e+02
-2.882539682539682602e+01 -1.571882336228122767e+02
-2.880586080586080655e+01 -1.573274045155732495e+02
-2.878632478632478708e+01 -1.571533282500560063e+02
-2.876678876678876762e+01 -1.571941591781259149e+02
-2.874725274725274815e+01 -1.571923477986460398e+02
-2.872771672771672513e+01 -1.572036166611243289e+02
-2.870818070818070566e+01 -1.571476057150751160e+02
-2.868864468864468620e+01 -1.572587724364494761e+02
-2.866910866910866673e+01 -1.572581679683641482e+02
-2.864957264957264726e+01 -1.573837529939406750e+02
-2.863003663003662780e+01 -1.572004224165994515e+02
-2.861050061050060833e+01 -1.573001170078223367e+02
-2.859096459096458887e+01 -1.570297642004138083e+02
-2.857142857142856940e+01 -1.571383066337673711e+02
-2.855189255189254993e+01 -1.569586035987306900e+02
-2.853235653235653047e+01 -1.569106265006715262e+02
-2.851282051282051100e+01 -1.568279846360337046e+02
-2.849328449328449153e+01 -1.567299444441899254e+02
-2.847374847374847207e+01 -1.566308425616466593e+02
-2.845421245421245260e+01 -1.566847408485544690e+02
-2.843467643467643313e+01 -1.566637718099850929e+02
-2.841514041514041367e+01 -1.566257290869604617e+02
-2.839560439560439420e+01 -1.566252766081251195e+02
-2.837606837606837473e+01 -1.567906340573237571e+02
-2.835653235653235527e+01 -1.568373277245683255e+02
-2.833699633699633580e+01 -1.569536143611707644e+02
-2.831746031746031633e+01 -1.568383045181340947e+02
-2.829792429792429687e+01 -1.567934268001882288e+02
-2.827838827838827740e+01 -1.566654604680689715e+02
-2.825885225885225793e+01 -1.565575126758600391e+02
-2.823931623931623847e+01 -1.564788277930240952e+02
-2.821978021978021900e+01 -1.565152399215680816e+02
-2.820024420024419953e+01 -1.564862881400004824e+02
-2.818070818070818007e+01 -1.565424755457671608e+02
-2.816117216117216060e+01 -1.563872742672976131e+02
-2.814163614163614113e+01 -1.564666656872603880e+02
-2.812210012210012167e+01 -1.562956934250065046e+02
-2.810256410256410220e+01 -1.560696288094482043e+02
-2.808302808302808273e+01 -1.561064304279064743e+02
-2.806349206349206327e+01 -1.561092505412544540e+02
-2.804395604395604380e+01 -1.560659232601101678e+02
-2.802442002442002433e+01 -1.560463438990579732e+02
-2.800488400488400487e+01 -1.560858707222832891e+02
-2.798534798534798540e+01 -1.561179647831052080e+02
-2.796581196581196593e+01 -1.561545311070470632e+02
-2.794627594627594647e+01 -1.561501527425717484e+02
-2.792673992673992700e+01 -1.561450712761793511e+02
-2.790720390720390753e+01 -1.563131397772946514e+02
-2.788766788766788807e+01 -1.561880235870168008e+02
-2.786813186813186860e+01 -1.561789768060684196e+02
-2.784859584859584913e+01 -1.559986367624103991e+02
-2.782905982905982967e+01 -1.558165555000037727e+02
-2.780952380952381020e+01 -1.557749900798118290e+02
-2.778998778998779073e+01 -1.557621193463524492e+02
-2.777045177045177127e+01 -1.556294104858994274e+02
-2.775091575091575180e+01 -1.554961470712079006e+02
-2.773137973137973233e+01 -1.554438280981410401e+02
-2.771184371184371287e+01 -1.556150245133264320e+02
-2.769230769230769340e+01 -1.555811130263475945e+02
-2.767277167277167393e+01 -1.555489080648540323e+02
-2.765323565323565447e+01 -1.556945771647023662e+02
-2.763369963369963500e+01 -1.557251459168422230e+02
-2.761416361416361553e+01 -1.557756238488364033e+02
-2.759462759462759607e+01 -1.556643145767393435e+02
-2.757509157509157660e+01 -1.556202527236870310e+02
-2.755555555555555713e+01 -1.556063499427798433e+02
-2.753601953601953767e+01 -1.555816002324407350e+02
-2.751648351648351820e+01 -1.553653928253053209e+02
-2.749694749694749873e+01 -1.553850599613838313e+02
-2.747741147741147927e+01 -1.552539627544455527e+02
-2.745787545787545980e+01 -1.551948009995620623e+02
-2.743833943833944033e+01 -1.552470084907677119e+02
-2.741880341880342087e+01 -1.552708449685785581e+02
-2.739926739926740140e+01 -1.553077151584749913e+02
-2.737973137973138194e+01 -1.553412889158382200e+02
-2.736019536019536247e+01 -1.551118859793372735e+02
-2.734065934065934300e+01 -1.550283667600386934e+02
-2.732112332112332354e+01 -1.549361551279232856e+02
-2.730158730158730407e+01 -1.549005135117622274e+02
-2.728205128205128460e+01 -1.549005927635061823e+02
-2.726251526251526514e+01 -1.549346188206119450e+02
-2.724297924297924212e+01 -1.550323556892208501e+02
-2.722344322344322265e+01 -1.551511882855133990e+02
-2.720390720390720318e+01 -1.549570863702240615e+02
-2.718437118437118372e+01 -1.549527639569697044e+02
-2.716483516483516425e+01 -1.547665278737238168e+02
-2.714529914529914478e+01 -1.548652465319905218e+02
-2.712576312576312532e+01 -1.547040095443152268e+02
-2.710622710622710585e+01 -1.546986936857428248e+02
-2.708669108669108638e+01 -1.545331623282733347e+02
-2.706715506715506692e+01 -1.545107677366146959e+02
-2.704761904761904745e+01 -1.543124363795103875e+02
-2.702808302808302798e+01 -1.543123520913063373e+02
-2.700854700854700852e+01 -1.543321584294999411e+02
-2.698901098901098905e+01 -1.543069161330024883e+02
-2.696947496947496958e+01 -1.544300255577499570e+02
-2.694993894993895012e+01 -1.545894599710721877e+02
-2.693040293040293065e+01 -1.545764768511680245e+02
-2.691086691086691118e+01 -1.545959685520122946e+02
-2.689133089133089172e+01 -1.545904788211691425e+02
-2.687179487179487225e+01 -1.547836481040478134e+02
-2.685225885225885278e+01 -1.547236595130852095e+02
-2.683272283272283332e+01 -1.546726018788501449e+02
-2.681318681318681385e+01 -1.545252619987745959e+02
-2.679365079365079438e+01 -1.546573450831417347e+02
-2.677411477411477492e+01 -1.544407921908098160e+02
-2.675457875457875545e+01 -1.544520304146920751e+02
-2.673504273504273243e+01 -1.543731605918324874e+02
-2.671550671550671296e+01 -1.545344905638770570e+02
-2.669597069597069350e+01 -1.544614941997096764e+02
-2.667643467643467403e+01 -1.545364666487834029e+02
-2.665689865689865456e+01 -1.544055617584693891e+02
-2.663736263736263510e+01 -1.545600091082818324e+02
-2.661782661782661563e+01 -1.544244001279458871e+02
-2.659829059829059617e+01 -1.544971104954967132e+02
-2.657875457875457670e+01 -1.544952653270640610e+02
-2.655921855921855723e+01 -1.544929137905590721e+02
-2.653968253968253777e+01 -1.543445267872463944e+02
-2.652014652014651830e+01 -1.544293043067275732e+02
-2.650061050061049883e+01 -1.543147181078066978e+02
-2.648107448107447937e+01 -1.545401734977054389e+02
-2.646153846153845990e+01 -1.544746233889572125e+02
-2.644200244200244043e+01 -1.546036414682116629e+02
-2.642246642246642097e+01 -1.544061035657281593e+02
-2.640293040293040150e+01 -1.543396697772019479e+02
-2.638339438339438203e+01 -1.540752161475206208e+02
-2.636385836385836257e+01 -1.540265709096053683e+02
-2.634432234432234310e+01 -1.540187606243698042e+02
-2.632478632478632363e+01 -1.541044226064032614e+02
-2.630525030525030417e+01 -1.540973567163546818e+02
-2.628571428571428470e+01 -1.542135593345752227e+02
-2.626617826617826523e+01 -1.541351792368400311e+02
-2.624664224664224577e+01 -1.541685207509257225e+02
-2.622710622710622630e+01 -1.541352253822219893e+02
-2.620757020757020683e+01 -1.543064837083799432e+02
-2.618803418803418737e+01 -1.542425010674633938e+02
-2.616849816849816790e+01 -1.544398614616019358e+02
-2.614896214896214843e+01 -1.542650300237246199e+02
-2.612942612942612897e+01 -1.542973631901073759e+02
-2.610989010989010950e+01 -1.543012200951521891e+02
-2.609035409035409003e+01 -1.542853729762089472e+02
-2.607081807081807057e+01 -1.542719075402389421e+02
-2.605128205128205110e+01 -1.542895490961307132e+02
-2.603174603174603163e+01 -1.542940825721244664e+02
-2.601221001221001217e+01 -1.543850413021227723e+02
-2.599267399267399270e+01 -1.543853134941494147e+02
-2.597313797313797323e+01 -1.544500483887633777e+02
-2.595360195360195377e+01 -1.544850794158243161e+02
-2.593406593406593430e+01 -1.546653109485810944e+02
-2.591452991452991483e+01 -1.545478791565787731e+02
-2.589499389499389537e+01 -1.547428700100689696e+02
-2.587545787545787590e+01 -1.544568407444716343e+02
-2.585592185592185643e+01 -1.545416508479593176e+02
-2.583638583638583697e+01 -1.544944714647871251e+02
-2.581684981684981750e+01 -1.545848394447341150e+02
-2.579731379731379803e+01 -1.545656540959297445e+02
-2.577777777777777857e+01 -1.547485731557636939e+02
-2.575824175824175910e+01 -1.547248228669452317e+02
-2.573870573870573963e+01 -1.548897625044664892e+02
-2.571916971916972017e+01 -1.547892340264864117e+02
-2.569963369963370070e+01 -1.547841500879005423e+02
-2.568009768009768123e+01 -1.548240566240192777e+02
-2.566056166056166177e+01 -1.550516417600359489e+02
-2.564102564102564230e+01 -1.549894684243801066e+02
-2.562148962148962283e+01 -1.551827938637099749e+02
-2.560195360195360337e+01 -1.548516146395155317e+02
-2.558241758241758390e+01 -1.549609011627070458e+02
-2.556288156288156443e+01 -1.549229290457546995e+02
-2.554334554334554497e+01 -1.550365668719699954e+02
-2.552380952380952550e+01 -1.551656925184108786e+02
-2.550427350427350603e+01 -1.553728051233640031e+02
-2.548473748473748657e+01 -1.554889398624237344e+02
-2.546520146520146710e+01 -1.554137232554155617e+02
-2.544566544566544763e+01 -1.554149297933651610e+02
-2.542612942612942817e+01 -1.554907574517638125e+02
-2.540659340659340870e+01 -1.554888073224886398e+02
-2.538705738705738923e+01 -1.553694662152367982e+02
-2.536752136752136977e+01 -1.552547361979379161e+02
-2.534798534798535030e+01 -1.553349155150013701e+02
-2.532844932844933084e+01 -1.551833268702281714e+02
-2.530891330891331137e+01 -1.550389955714041719e+02
-2.528937728937729190e+01 -1.549357612668894149e+02
-2.526984126984127244e+01 -1.551166172722303997e+02
-2.525030525030525297e+01 -1.551266333745959400e+02
-2.523076923076922995e+01 -1.551935483036201617e+02
-2.521123321123321048e+01 -1.552074837148235247e+02
-2.519169719169719102e+01 -1.552197067576416885e+02
-2.517216117216117155e+01 -1.551279456873262745e+02
-2.515262515262515208e+01 -1.550168192543467853e+02
-2.513308913308913262e+01 -1.548620217031892139e+02
-2.511355311355311315e+01 -1.547546413831719860e+02
-2.509401709401709368e+01 -1.547004721222492378e+02
-2.507448107448107422e+01 -1.546542490354173367e+02
-2.505494505494505475e+01 -1.547201862074722953e+02
-2.503540903540903528e+01 -1.548045380742317718e+02
-2.501587301587301582e+01 -1.547950421212428864e+02
-2.499633699633699635e+01 -1.551021305169801963e+02
-2.497680097680097688e+01 -1.552158389507994798e+02
-2.495726495726495742e+01 -1.551604173757573051e+02
-2.493772893772893795e+01 -1.548904414754109098e+02
-2.491819291819291848e+01 -1.548075260457877960e+02
-2.489865689865689902e+01 -1.545153143079467668e+02
-2.487912087912087955e+01 -1.544235882249829501e+02
-2.485958485958486008e+01 -1.543811823619587926e+02
-2.484004884004884062e+01 -1.545040210735352559e+02
-2.482051282051282115e+01 -1.544304890929982434e+02
-2.480097680097680168e+01 -1.542265554430211409e+02
-2.478144078144078222e+01 -1.542208648060489793e+02
-2.476190476190476275e+01 -1.542352834423855086e+02
-2.474236874236873973e+01 -1.541696810127596677e+02
-2.472283272283272026e+01 -1.544193419150824127e+02
-2.470329670329670080e+01 -1.544554758785643003e+02
-2.468376068376068133e+01 -1.544690582929549123e+02
-2.466422466422466186e+01 -1.545321820502763046e+02
-2.464468864468864240e+01 -1.545869123360132562e+02
-2.462515262515262293e+01 -1.546097816890468835e+02
-2.460561660561660347e+01 -1.546056051994994505e+02
-2.458608058608058400e+01 -1.545932494241796178e+02
-2.456654456654456453e+01 -1.545025273994367581e+02
-2.454700854700854507e+01 -1.543179695507029123e+02
-2.452747252747252560e+01 -1.541593276638653833e+02
-2.450793650793650613e+01 -1.543029231660770790e+02
-2.448840048840048667e+01 -1.544591623124522357e+02
-2.446886446886446720e+01 -1.541188032168035136e+02
-2.444932844932844773e+01 -1.541466750201597904e+02
-2.442979242979242827e+01 -1.541519629561199451e+02
-2.441025641025640880e+01 -1.539896934014309409e+02
-2.439072039072038933e+01 -1.539597342431538891e+02
-2.437118437118436987e+01 -1.538731125157736130e+02
-2.435164835164835040e+01 -1.538563533644954475e+02
-2.433211233211233093e+01 -1.538709507609668208e+02
-2.431257631257631147e+01 -1.538072810029691198e+02
-2.429304029304029200e+01 -1.538297718468525375e+02
-2.427350427350427253e+01 -1.538314345039268289e+02
-2.425396825396825307e+01 -1.536626023999241113e+02
-2.423443223443223360e+01 -1.535857935562803505e+02
-2.421489621489621413e+01 -1.535008926491985051e+02
-2.419536019536019467e+01 -1.535567401052571483e+02
-2.417582417582417520e+01 -1.534731076770797529e+02
-2.415628815628815573e+01 -1.534947586747347543e+02
-2.413675213675213627e+01 -1.534421251434125679e+02
-2.411721611721611680e+01 -1.533264155878629822e+02
-2.409768009768009733e+01 -1.531150997859443805e+02
-2.407814407814407787e+01 -1.530702918539536199e+02
-2.405860805860805840e+01 -1.531377761048432831e+02
-2.403907203907203893e+01 -1.530994318419540434e+02
-2.401953601953601947e+01 -1.532781304625407870e+02
-2.400000000000000000e+01 -1.533443889775944058e+02
-2.398046398046398053e+01 -1.532784003168388267e+02
-2.396092796092796107e+01 -1.531154665321718085e+02
-2.394139194139194160e+01 -1.529555916423798294e+02
-2.392185592185592213e+01 -1.530867508263569903e+02
-2.390231990231990267e+01 -1.527146469714798798e+02
-2.388278388278388320e+01 -1.526787701252612237e+02
-2.386324786324786373e+01 -1.527074909322891756e+02
-2.384371184371184427e+01 -1.527008651491362627e+02
-2.382417582417582480e+01 -1.525579805807778655e+02
-2.380463980463980533e+01 -1.525715954037762572e+02
-2.378510378510378587e+01 -1.525996072744502499e+02
-2.376556776556776640e+01 -1.526019758448438495e+02
-2.374603174603174693e+01 -1.525453852112561322e+02
-2.372649572649572747e+01 -1.524619644485085814e+02
-2.370695970695970800e+01 -1.525601082556843551e+02
-2.368742368742368853e+01 -1.522429665387233513e+02
-2.366788766788766907e+01 -1.518876572790392459e+02
-2.364835164835164960e+01 -1.519910970051766981e+02
-2.362881562881563013e+01 -1.519580801129246197e+02
-2.360927960927961067e+01 -1.519511947790325621e+02
-2.358974358974359120e+01 -1.519323339735658465e+02
-2.357020757020757173e+01 -1.519471940015683913e+02
-2.355067155067155227e+01 -1.520329360922895887e+02
-2.353113553113553280e+01 -1.521679368814145619e+02
-2.351159951159951333e+01 -1.520364668574714244e+02
-2.349206349206349032e+01 -1.520654592516041532e+02
-2.347252747252747085e+01 -1.519308645923140375e+02
-2.345299145299145138e+01 -1.518975416967162460e+02
-2.343345543345543192e+01 -1.519323181077110689e+02
-2.341391941391941245e+01 -1.519306979545830529e+02
-2.339438339438339298e+01 -1.519024114261611089e+02
-2.337484737484737352e+01 -1.520397722392254423e+02
-2.335531135531135405e+01 -1.519427450655964833e+02
-2.333577533577533458e+01 -1.519936131307686935e+02
-2.331623931623931512e+01 -1.518364905726176062e+02
-2.329670329670329565e+01 -1.518547174841265246e+02
-2.327716727716727618e+01 -1.517588465307465526e+02
-2.325763125763125672e+01 -1.517746346072345602e+02
-2.323809523809523725e+01 -1.518540022093382618e+02
-2.321855921855921778e+01 -1.519948794735227011e+02
-2.319902319902319832e+01 -1.520373780484387680e+02
-2.317948717948717885e+01 -1.521480610699136662e+02
-2.315995115995115938e+01 -1.521481772223443443e+02
-2.314041514041513992e+01 -1.521649625145851132e+02
-2.312087912087912045e+01 -1.520570125011222160e+02
-2.310134310134310098e+01 -1.520882647205345393e+02
-2.308180708180708152e+01 -1.520670200829879377e+02
-2.306227106227106205e+01 -1.521655291102055969e+02
-2.304273504273504258e+01 -1.520312261468592112e+02
-2.302319902319902312e+01 -1.522536951621506489e+02
-2.300366300366300365e+01 -1.522953224500524243e+02
-2.298412698412698418e+01 -1.522389893486612209e+02
-2.296459096459096472e+01 -1.521566632011067384e+02
-2.294505494505494525e+01 -1.523080886567198604e+02
-2.292551892551892578e+01 -1.520175907403552742e+02
-2.290598290598290632e+01 -1.519661511507288765e+02
-2.288644688644688685e+01 -1.518490393686183211e+02
-2.286691086691086738e+01 -1.518278337545028194e+02
-2.284737484737484792e+01 -1.517316506716331048e+02
-2.282783882783882845e+01 -1.515579685333011071e+02
-2.280830280830280898e+01 -1.519059813460525561e+02
-2.278876678876678952e+01 -1.523264343215110159e+02
-2.276923076923077005e+01 -1.522310073467294558e+02
-2.274969474969475058e+01 -1.522598553141322100e+02
-2.273015873015873112e+01 -1.522199470438984577e+02
-2.271062271062271165e+01 -1.524293441470662174e+02
-2.269108669108669218e+01 -1.524070808376264381e+02
-2.267155067155067272e+01 -1.524319440638326455e+02
-2.265201465201465325e+01 -1.523399369028376782e+02
-2.263247863247863378e+01 -1.525084782934488885e+02
-2.261294261294261432e+01 -1.520353115490538585e+02
-2.259340659340659485e+01 -1.513121563510820806e+02
-2.257387057387057538e+01 -1.511003593962803677e+02
-2.255433455433455592e+01 -1.509787517773373793e+02
-2.253479853479853645e+01 -1.510157787754361038e+02
-2.251526251526251698e+01 -1.509451910925122604e+02
-2.249572649572649397e+01 -1.508918621086197049e+02
-2.247619047619047450e+01 -1.510107474225050623e+02
-2.245665445665445503e+01 -1.509845847326100454e+02
-2.243711843711843557e+01 -1.510770710695884986e+02
-2.241758241758241610e+01 -1.510944299471988472e+02
-2.239804639804639663e+01 -1.510257435816067186e+02
-2.237851037851037717e+01 -1.508906580189497220e+02
-2.235897435897435770e+01 -1.508420692707198327e+02
-2.233943833943833823e+01 -1.508282696620497916e+02
-2.231990231990231877e+01 -1.508458298396245141e+02
-2.230036630036629930e+01 -1.508351707575020555e+02
-2.228083028083027983e+01 -1.508579643938185768e+02
-2.226129426129426037e+01 -1.508594028426385307e+02
-2.224175824175824090e+01 -1.509043366345756283e+02
-2.222222222222222143e+01 -1.508856131934950326e+02
-2.220268620268620197e+01 -1.510005384672595028e+02
-2.218315018315018250e+01 -1.510772756886306354e+02
-2.216361416361416303e+01 -1.511963703276881290e+02
-2.214407814407814357e+01 -1.512087270909999859e+02
-2.212454212454212410e+01 -1.511324774117863399e+02
-2.210500610500610463e+01 -1.511799555266510708e+02
-2.208547008547008517e+01 -1.512329061926679969e+02
-2.206593406593406570e+01 -1.512016368070663077e+02
-2.204639804639804623e+01 -1.514316976198253997e+02
-2.202686202686202677e+01 -1.514522414784383670e+02
-2.200732600732600730e+01 -1.513201807088013311e+02
-2.198778998778998783e+01 -1.511031427091384955e+02
-2.196825396825396837e+01 -1.510758466333529100e+02
-2.194871794871794890e+01 -1.508242321991758104e+02
-2.192918192918192943e+01 -1.504960572438259874e+02
-2.190964590964590997e+01 -1.504507896645965843e+02
-2.189010989010989050e+01 -1.504109215727141304e+02
-2.187057387057387103e+01 -1.503768381428283760e+02
-2.185103785103785157e+01 -1.503887717160851025e+02
-2.183150183150183210e+01 -1.503458642525651783e+02
-2.181196581196581263e+01 -1.503248856748920446e+02
-2.179242979242979317e+01 -1.503379295860157470e+02
-2.177289377289377370e+01 -1.503507649066005740e+02
-2.175335775335775423e+01 -1.503185387277490577e+02
-2.173382173382173477e+01 -1.506802255932819605e+02
-2.171428571428571530e+01 -1.513147726718338220e+02
-2.169474969474969583e+01 -1.515248427268405749e+02
-2.167521367521367637e+01 -1.514646429549910351e+02
-2.165567765567765690e+01 -1.511808946970870693e+02
-2.163614163614163743e+01 -1.511622838032365053e+02
-2.161660561660561797e+01 -1.508551514707848469e+02
-2.159706959706959850e+01 -1.508439511883188686e+02
-2.157753357753357903e+01 -1.507454352664842929e+02
-2.155799755799755957e+01 -1.505758944174166061e+02
-2.153846153846154010e+01 -1.505736451462754530e+02
-2.151892551892552063e+01 -1.507145148341957679e+02
-2.149938949938950117e+01 -1.508602581183404254e+02
-2.147985347985347815e+01 -1.508150567863923754e+02
-2.146031746031745868e+01 -1.507193148735988188e+02
-2.144078144078143922e+01 -1.507108980362543775e+02
-2.142124542124541975e+01 -1.505840307129400344e+02
-2.140170940170940028e+01 -1.505351985729895716e+02
-2.138217338217338082e+01 -1.503700609353057587e+02
-2.136263736263736135e+01 -1.502565176691423119e+02
-2.134310134310134188e+01 -1.502815389001845574e+02
-2.132356532356532242e+01 -1.502425756111894088e+02
-2.130402930402930295e+01 -1.501228409755848361e+02
-2.128449328449328348e+01 -1.500086811868881966e+02
-2.126495726495726402e+01 -1.500213853716509789e+02
-2.124542124542124455e+01 -1.500168928294137345e+02
-2.122588522588522508e+01 -1.499910310886940294e+02
-2.120634920634920562e+01 -1.500198961440701169e+02
-2.118681318681318615e+01 -1.500345402978790617e+02
-2.116727716727716668e+01 -1.499756341243993916e+02
-2.114774114774114722e+01 -1.499941604912471007e+02
-2.112820512820512775e+01 -1.499864677466436262e+02
-2.110866910866910828e+01 -1.498284676750384392e+02
-2.108913308913308882e+01 -1.497838878563305229e+02
-2.106959706959706935e+01 -1.500711486342357546e+02
-2.105006105006104988e+01 -1.503526006655593221e+02
-2.103052503052503042e+01 -1.503994989668453854e+02
-2.101098901098901095e+01 -1.504951077375797865e+02
-2.099145299145299148e+01 -1.505453775304659132e+02
-2.097191697191697202e+01 -1.505205289702411449e+02
-2.095238095238095255e+01 -1.504138621255941644e+02
-2.093284493284493308e+01 -1.503548039931404503e+02
-2.091330891330891362e+01 -1.502928379232482143e+02
-2.089377289377289415e+01 -1.502975101079538831e+02
-2.087423687423687468e+01 -1.503225954445830155e+02
-2.085470085470085522e+01 -1.503098352893205174e+02
-2.083516483516483575e+01 -1.503954042908563054e+02
-2.081562881562881628e+01 -1.503857956490253116e+02
-2.079609279609279682e+01 -1.503270316990542028e+02
-2.077655677655677735e+01 -1.502833708743199850e+02
-2.075702075702075788e+01 -1.502959153077746350e+02
-2.073748473748473842e+01 -1.506145677747025502e+02
-2.071794871794871895e+01 -1.504819167640648061e+02
-2.069841269841269948e+01 -1.504242849739673602e+02
-2.067887667887668002e+01 -1.505187722102946850e+02
-2.065934065934066055e+01 -1.504747975501741735e+02
-2.063980463980464108e+01 -1.504325637869212073e+02
-2.062026862026862162e+01 -1.502279323494505263e+02
-2.060073260073260215e+01 -1.502631794972426178e+02
-2.058119658119658268e+01 -1.503267127401288406e+02
-2.056166056166056322e+01 -1.503022843423681536e+02
-2.054212454212454375e+01 -1.503197290066503342e+02
-2.052258852258852428e+01 -1.501918775305183544e+02
-2.050305250305250482e+01 -1.503584131954667100e+02
-2.048351648351648180e+01 -1.504227210591128312e+02
-2.046398046398046233e+01 -1.503597215387229369e+02
-2.044444444444444287e+01 -1.504142628504494610e+02
-2.042490842490842340e+01 -1.505179208112840854e+02
-2.040537240537240393e+01 -1.505701910971051234e+02
-2.038583638583638447e+01 -1.504996458602986422e+02
-2.036630036630036500e+01 -1.505565544942351153e+02
-2.034676434676434553e+01 -1.504058785409380903e+02
-2.032722832722832607e+01 -1.500433510244143633e+02
-2.030769230769230660e+01 -1.499427036187427404e+02
-2.028815628815628713e+01 -1.500317109290765245e+02
-2.026862026862026767e+01 -1.500138685164038463e+02
-2.024908424908424820e+01 -1.501245610582216727e+02
-2.022954822954822873e+01 -1.502153485095491305e+02
-2.021001221001220927e+01 -1.499742007625800966e+02
-2.019047619047618980e+01 -1.498868248003821293e+02
-2.017094017094017033e+01 -1.499071108617482935e+02
-2.015140415140415087e+01 -1.499007497132831475e+02
-2.013186813186813140e+01 -1.498791835886030128e+02
-2.011233211233211193e+01 -1.498798268682690491e+02
-2.009279609279609247e+01 -1.498894977100461006e+02
-2.007326007326007300e+01 -1.500347719831372899e+02
-2.005372405372405353e+01 -1.500233767040435851e+02
-2.003418803418803407e+01 -1.498686566650804366e+02
-2.001465201465201460e+01 -1.498968979406914741e+02
-1.999511599511599513e+01 -1.498451014038902258e+02
-1.997557997557997567e+01 -1.498060264068437846e+02
-1.995604395604395620e+01 -1.498084873583262606e+02
-1.993650793650793673e+01 -1.498589313709763928e+02
-1.991697191697191727e+01 -1.500369208936448615e+02
-1.989743589743589780e+01 -1.502765516147381106e+02
-1.987789987789987833e+01 -1.502250900313491684e+02
-1.985836385836385887e+01 -1.499790907142528908e+02
-1.983882783882783940e+01 -1.500388135595002268e+02
-1.981929181929181993e+01 -1.502078291865620372e+02
-1.979975579975580047e+01 -1.502823271239578844e+02
-1.978021978021978100e+01 -1.503363596456373728e+02
-1.976068376068376153e+01 -1.501769768907456353e+02
-1.974114774114774207e+01 -1.501461686602428074e+02
-1.972161172161172260e+01 -1.501216372944201964e+02
-1.970207570207570313e+01 -1.501128324511998926e+02
-1.968253968253968367e+01 -1.501231626051288401e+02
-1.966300366300366420e+01 -1.498550713649306658e+02
-1.964346764346764473e+01 -1.497122852062500726e+02
-1.962393162393162527e+01 -1.496198179818344158e+02
-1.960439560439560580e+01 -1.496690996590784550e+02
-1.958485958485958633e+01 -1.496696134835603402e+02
-1.956532356532356687e+01 -1.496492544177263255e+02
-1.954578754578754740e+01 -1.496704668274204266e+02
-1.952625152625152793e+01 -1.497284895238901470e+02
-1.950671550671550847e+01 -1.498029679188749128e+02
-1.948717948717948545e+01 -1.497297078770797043e+02
-1.946764346764346598e+01 -1.498418861926419652e+02
-1.944810744810744652e+01 -1.501201212362841488e+02
-1.942857142857142705e+01 -1.500502161700775900e+02
-1.940903540903540758e+01 -1.499624255042479035e+02
-1.938949938949938812e+01 -1.499288158537914910e+02
-1.936996336996336865e+01 -1.499496701529671725e+02
-1.935042735042734918e+01 -1.499029141457234289e+02
-1.933089133089132972e+01 -1.499879380729631180e+02
-1.931135531135531025e+01 -1.500095348554093277e+02
-1.929181929181929078e+01 -1.499774345894551288e+02
-1.927228327228327132e+01 -1.499093439235840606e+02
-1.925274725274725185e+01 -1.497268501911643739e+02
-1.923321123321123238e+01 -1.496981730751548980e+02
-1.921367521367521292e+01 -1.495629985646229159e+02
-1.919413919413919345e+01 -1.491536563666356301e+02
-1.917460317460317398e+01 -1.491837268634543534e+02
-1.915506715506715452e+01 -1.493250971926662203e+02
-1.913553113553113505e+01 -1.493077816713495736e+02
-1.911599511599511558e+01 -1.493568229832643510e+02
-1.909645909645909612e+01 -1.493956575747722866e+02
-1.907692307692307665e+01 -1.493563584977457595e+02
-1.905738705738705718e+01 -1.492592981009550499e+02
-1.903785103785103772e+01 -1.492519953643480619e+02
-1.901831501831501825e+01 -1.491787572936814286e+02
-1.899877899877899878e+01 -1.490433797023051739e+02
-1.897924297924297932e+01 -1.492327079505759286e+02
-1.895970695970695985e+01 -1.491594781763942592e+02
-1.894017094017094038e+01 -1.491446333256057244e+02
-1.892063492063492092e+01 -1.490320312487663159e+02
-1.890109890109890145e+01 -1.489088834678595958e+02
-1.888156288156288198e+01 -1.490132672002535799e+02
-1.886202686202686252e+01 -1.488830540902998507e+02
-1.884249084249084305e+01 -1.487861565807938575e+02
-1.882295482295482358e+01 -1.487537718307456487e+02
-1.880341880341880412e+01 -1.487725831057996686e+02
-1.878388278388278465e+01 -1.489737327033385554e+02
-1.876434676434676518e+01 -1.490910400458196818e+02
-1.874481074481074572e+01 -1.490995450425676836e+02
-1.872527472527472625e+01 -1.489780124172952753e+02
-1.870573870573870678e+01 -1.490120078857745227e+02
-1.868620268620268732e+01 -1.489432747051986894e+02
-1.866666666666666785e+01 -1.488477968940049436e+02
-1.864713064713064838e+01 -1.487894389243853936e+02
-1.862759462759462892e+01 -1.486567790406774918e+02
-1.860805860805860945e+01 -1.486204138256661054e+02
-1.858852258852258998e+01 -1.485825388111383916e+02
-1.856898656898657052e+01 -1.484606655460278830e+02
-1.854945054945055105e+01 -1.480176414565949585e+02
-1.852991452991453158e+01 -1.477638659914963455e+02
-1.851037851037851212e+01 -1.477622204658207465e+02
-1.849084249084248910e+01 -1.477660509386454919e+02
-1.847130647130646963e+01 -1.479490261140033169e+02
-1.845177045177045017e+01 -1.478673352774571867e+02
-1.843223443223443070e+01 -1.477270778388428880e+02
-1.841269841269841123e+01 -1.477256848191761378e+02
-1.839316239316239177e+01 -1.477753062368657027e+02
-1.837362637362637230e+01 -1.478601511056797619e+02
-1.835409035409035283e+01 -1.478255071513416112e+02
-1.833455433455433337e+01 -1.479457888828745524e+02
-1.831501831501831390e+01 -1.482458633425850394e+02
-1.829548229548229443e+01 -1.482951436636840299e+02
-1.827594627594627497e+01 -1.483029727071903494e+02
-1.825641025641025550e+01 -1.482151250833849474e+02
-1.823687423687423603e+01 -1.481429122453048421e+02
-1.821733821733821657e+01 -1.480200832247818994e+02
-1.819780219780219710e+01 -1.479739992287982773e+02
-1.817826617826617763e+01 -1.478758228041703546e+02
-1.815873015873015817e+01 -1.476012067470132934e+02
-1.813919413919413870e+01 -1.475998477724267843e+02
-1.811965811965811923e+01 -1.476411265323365001e+02
-1.810012210012209977e+01 -1.475652650823815009e+02
-1.808058608058608030e+01 -1.476552957187970208e+02
-1.806105006105006083e+01 -1.476202645439210812e+02
-1.804151404151404137e+01 -1.476542088742083081e+02
-1.802197802197802190e+01 -1.477115059388786733e+02
-1.800244200244200243e+01 -1.476757648164695809e+02
-1.798290598290598297e+01 -1.478851286589908227e+02
-1.796336996336996350e+01 -1.479925808273873429e+02
-1.794383394383394403e+01 -1.480015773334035316e+02
-1.792429792429792457e+01 -1.479409641927190648e+02
-1.790476190476190510e+01 -1.479942880975641515e+02
-1.788522588522588563e+01 -1.481183360426124977e+02
-1.786568986568986617e+01 -1.481503725844772532e+02
-1.784615384615384670e+01 -1.482060225987142417e+02
-1.782661782661782723e+01 -1.482265250895219992e+02
-1.780708180708180777e+01 -1.482561542087059365e+02
-1.778754578754578830e+01 -1.482631010851584392e+02
-1.776800976800976883e+01 -1.482918431987220629e+02
-1.774847374847374937e+01 -1.484019336123767800e+02
-1.772893772893772990e+01 -1.484767487613353580e+02
-1.770940170940171043e+01 -1.483163714044858636e+02
-1.768986568986569097e+01 -1.481119702488182952e+02
-1.767032967032967150e+01 -1.486170661807728663e+02
-1.765079365079365203e+01 -1.489407420720535811e+02
-1.763125763125763257e+01 -1.488205808801888566e+02
-1.761172161172161310e+01 -1.484881000752884290e+02
-1.759218559218559363e+01 -1.478428459148424281e+02
-1.757264957264957417e+01 -1.476288790083545450e+02
-1.755311355311355470e+01 -1.477464834067851598e+02
-1.753357753357753523e+01 -1.477180854127898044e+02
-1.751404151404151577e+01 -1.476392220289001784e+02
-1.749450549450549630e+01 -1.476785025564492457e+02
-1.747496947496947328e+01 -1.475883564204289371e+02
-1.745543345543345382e+01 -1.473478248012795575e+02
-1.743589743589743435e+01 -1.473503763722889914e+02
-1.741636141636141488e+01 -1.473171708527207215e+02
-1.739682539682539542e+01 -1.473259475331631734e+02
-1.737728937728937595e+01 -1.471666308965475878e+02
-1.735775335775335648e+01 -1.470959606672934115e+02
-1.733821733821733702e+01 -1.471979679714483211e+02
-1.731868131868131755e+01 -1.472252181717712745e+02
-1.729914529914529808e+01 -1.473360371492814238e+02
-1.727960927960927862e+01 -1.475954064137869466e+02
-1.726007326007325915e+01 -1.475797657415067761e+02
-1.724053724053723968e+01 -1.476689629897594500e+02
-1.722100122100122022e+01 -1.477426108602773809e+02
-1.720146520146520075e+01 -1.476736010017386320e+02
-1.718192918192918128e+01 -1.477066531492993704e+02
-1.716239316239316182e+01 -1.476181718911525138e+02
-1.714285714285714235e+01 -1.473527430078518705e+02
-1.712332112332112288e+01 -1.472083549242660467e+02
-1.710378510378510342e+01 -1.472103146330871937e+02
-1.708424908424908395e+01 -1.472021609046649360e+02
-1.706471306471306448e+01 -1.472335534101691223e+02
-1.704517704517704502e+01 -1.472388042056614097e+02
-1.702564102564102555e+01 -1.470497113823373354e+02
-1.700610500610500608e+01 -1.469228717625761647e+02
-1.698656898656898662e+01 -1.469059846123885791e+02
-1.696703296703296715e+01 -1.469119448265473125e+02
-1.694749694749694768e+01 -1.468086959183287377e+02
-1.692796092796092822e+01 -1.466324222429356610e+02
-1.690842490842490875e+01 -1.464911122482238568e+02
-1.688888888888888928e+01 -1.464673099958941123e+02
-1.686935286935286982e+01 -1.464814619001036249e+02
-1.684981684981685035e+01 -1.464919962664043851e+02
-1.683028083028083088e+01 -1.466164079535167843e+02
-1.681074481074481142e+01 -1.468430010766588794e+02
-1.679120879120879195e+01 -1.468533395652498257e+02
-1.677167277167277248e+01 -1.467097865597236250e+02
-1.675213675213675302e+01 -1.467306394847387878e+02
-1.673260073260073355e+01 -1.469402983145734254e+02
-1.671306471306471408e+01 -1.473057949309718424e+02
-1.669352869352869462e+01 -1.476130593512567941e+02
-1.667399267399267515e+01 -1.475893260182754716e+02
-1.665445665445665568e+01 -1.475237519759557756e+02
-1.663492063492063622e+01 -1.475592615921554511e+02
-1.661538461538461675e+01 -1.474773655175872307e+02
-1.659584859584859728e+01 -1.474297346037903083e+02
-1.657631257631257782e+01 -1.475785631960885098e+02
-1.655677655677655835e+01 -1.474706332740477137e+02
-1.653724053724053888e+01 -1.474920782572949918e+02
-1.651770451770451942e+01 -1.474924405831213789e+02
-1.649816849816849995e+01 -1.477429633857339297e+02
-1.647863247863247693e+01 -1.478912243645740148e+02
-1.645909645909645747e+01 -1.478415153169205212e+02
-1.643956043956043800e+01 -1.477087819819248011e+02
-1.642002442002441853e+01 -1.475870771690338188e+02
-1.640048840048839907e+01 -1.474513225120304583e+02
-1.638095238095237960e+01 -1.474358729006526687e+02
-1.636141636141636013e+01 -1.474716150071492109e+02
-1.634188034188034067e+01 -1.472362096625673757e+02
-1.632234432234432120e+01 -1.469558442216466574e+02
-1.630280830280830173e+01 -1.469340838852045010e+02
-1.628327228327228227e+01 -1.470361717207218248e+02
-1.626373626373626280e+01 -1.472366691869281965e+02
-1.624420024420024333e+01 -1.470150317563160627e+02
-1.622466422466422387e+01 -1.467852638142002206e+02
-1.620512820512820440e+01 -1.467811820941812471e+02
-1.618559218559218493e+01 -1.467749445340620866e+02
-1.616605616605616547e+01 -1.466736181931931924e+02
-1.614652014652014600e+01 -1.466552765321572167e+02
-1.612698412698412653e+01 -1.465799439659648726e+02
-1.610744810744810707e+01 -1.465878775717575593e+02
-1.608791208791208760e+01 -1.465646107459611756e+02
-1.606837606837606813e+01 -1.466419488569149507e+02
-1.604884004884004867e+01 -1.468007443354779014e+02
-1.602930402930402920e+01 -1.469313865897856886e+02
-1.600976800976800973e+01 -1.468511669660824168e+02
-1.599023199023199027e+01 -1.467494737022031188e+02
-1.597069597069597080e+01 -1.467178748866870706e+02
-1.595115995115995133e+01 -1.466424756805570553e+02
-1.593162393162393187e+01 -1.466091675386067266e+02
-1.591208791208791240e+01 -1.465879469221759734e+02
-1.589255189255189293e+01 -1.465921034770107383e+02
-1.587301587301587347e+01 -1.466068616237848232e+02
-1.585347985347985400e+01 -1.465268054860631821e+02
-1.583394383394383453e+01 -1.463510252432151617e+02
-1.581440781440781507e+01 -1.459290468341567646e+02
-1.579487179487179560e+01 -1.458783693392462908e+02
-1.577533577533577613e+01 -1.457458975965815569e+02
-1.575579975579975667e+01 -1.457125238435688743e+02
-1.573626373626373720e+01 -1.455313856240288715e+02
-1.571672771672771773e+01 -1.454321846480762588e+02
-1.569719169719169827e+01 -1.454905623622502446e+02
-1.567765567765567880e+01 -1.455251384754652975e+02
-1.565811965811965933e+01 -1.455382404207754234e+02
-1.563858363858363987e+01 -1.455309714110237280e+02
-1.561904761904762040e+01 -1.453554694842234198e+02
-1.559951159951160093e+01 -1.452456932763658983e+02
-1.557997557997558147e+01 -1.452566264677001868e+02
-1.556043956043956200e+01 -1.452529531534966338e+02
-1.554090354090354253e+01 -1.452797575528547895e+02
-1.552136752136752307e+01 -1.453289034638667090e+02
-1.550183150183150360e+01 -1.453281621877377461e+02
-1.548229548229548058e+01 -1.452940132773212270e+02
-1.546275946275946112e+01 -1.454081208651589634e+02
-1.544322344322344165e+01 -1.454423281278279774e+02
-1.542368742368742218e+01 -1.454168975594882909e+02
-1.540415140415140272e+01 -1.454341368005691209e+02
-1.538461538461538325e+01 -1.454795688796944546e+02
-1.536507936507936378e+01 -1.457473927681716361e+02
-1.534554334554334432e+01 -1.458633991693787948e+02
-1.532600732600732485e+01 -1.457740579247868311e+02
-1.530647130647130538e+01 -1.455780729133522016e+02
-1.528693528693528592e+01 -1.456157091543472006e+02
-1.526739926739926645e+01 -1.457377130552484630e+02
-1.524786324786324698e+01 -1.457428744059178598e+02
-1.522832722832722752e+01 -1.456336098492636495e+02
-1.520879120879120805e+01 -1.456448189167465443e+02
-1.518925518925518858e+01 -1.455090862704346648e+02
-1.516971916971916912e+01 -1.452462311947900275e+02
-1.515018315018314965e+01 -1.452400794942127789e+02
-1.513064713064713018e+01 -1.452810384157749581e+02
-1.511111111111111072e+01 -1.451539325607945159e+02
-1.509157509157509125e+01 -1.451288265320187350e+02
-1.507203907203907178e+01 -1.450644848376860239e+02
-1.505250305250305232e+01 -1.449805306092725914e+02
-1.503296703296703285e+01 -1.450211994640478395e+02
-1.501343101343101338e+01 -1.451003327855777343e+02
-1.499389499389499392e+01 -1.450972029227490623e+02
-1.497435897435897445e+01 -1.449611014971341945e+02
-1.495482295482295498e+01 -1.450297097096766379e+02
-1.493528693528693552e+01 -1.452856386598802487e+02
-1.491575091575091605e+01 -1.453836167570110547e+02
-1.489621489621489658e+01 -1.454559199237298799e+02
-1.487667887667887712e+01 -1.455046375080341932e+02
-1.485714285714285765e+01 -1.455820290073768604e+02
-1.483760683760683818e+01 -1.454699458766957605e+02
-1.481807081807081872e+01 -1.453571124822555589e+02
-1.479853479853479925e+01 -1.453825932040875273e+02
-1.477899877899877978e+01 -1.452766533260450501e+02
-1.475946275946276032e+01 -1.451456350165937010e+02
-1.473992673992674085e+01 -1.450655968000991152e+02
-1.472039072039072138e+01 -1.451070700322030405e+02
-1.470085470085470192e+01 -1.449331395325493759e+02
-1.468131868131868245e+01 -1.448354153675765303e+02
-1.466178266178266298e+01 -1.448814124775280447e+02
-1.464224664224664352e+01 -1.448549369486883052e+02
-1.462271062271062405e+01 -1.448816671446332123e+02
-1.460317460317460458e+01 -1.448864037934132512e+02
-1.458363858363858512e+01 -1.447962888620887441e+02
-1.456410256410256565e+01 -1.448841626246830288e+02
-1.454456654456654618e+01 -1.449234710231660017e+02
-1.452503052503052672e+01 -1.448213722239014203e+02
-1.450549450549450725e+01 -1.447145045934938139e+02
-1.448595848595848423e+01 -1.447179892848068903e+02
-1.446642246642246477e+01 -1.445726536849764727e+02
-1.444688644688644530e+01 -1.446113106728969910e+02
-1.442735042735042583e+01 -1.447302627344228654e+02
-1.440781440781440637e+01 -1.447653600436691192e+02
-1.438827838827838690e+01 -1.447455583968672101e+02
-1.436874236874236743e+01 -1.448541757209262641e+02
-1.434920634920634797e+01 -1.449059454934615871e+02
-1.432967032967032850e+01 -1.447788857678658019e+02
-1.431013431013430903e+01 -1.448224149654958524e+02
-1.429059829059828957e+01 -1.450804307362720635e+02
-1.427106227106227010e+01 -1.450765829423782520e+02
-1.425152625152625063e+01 -1.451200607367460123e+02
-1.423199023199023117e+01 -1.452976624774812819e+02
-1.421245421245421170e+01 -1.453457247201603195e+02
-1.419291819291819223e+01 -1.454670883540911746e+02
-1.417338217338217277e+01 -1.455811631859855311e+02
-1.415384615384615330e+01 -1.454684118973865168e+02
-1.413431013431013383e+01 -1.453368164887023397e+02
-1.411477411477411437e+01 -1.452310429242473333e+02
-1.409523809523809490e+01 -1.453230745791391882e+02
-1.407570207570207543e+01 -1.454100189942614350e+02
-1.405616605616605597e+01 -1.453666531332870591e+02
-1.403663003663003650e+01 -1.447114038580820647e+02
-1.401709401709401703e+01 -1.446152738584212329e+02
-1.399755799755799757e+01 -1.446023999452593500e+02
-1.397802197802197810e+01 -1.446189308970992329e+02
-1.395848595848595863e+01 -1.448352410606781291e+02
-1.393894993894993917e+01 -1.449318627836873645e+02
-1.391941391941391970e+01 -1.449006155434759648e+02
-1.389987789987790023e+01 -1.449897892455560964e+02
-1.388034188034188077e+01 -1.451013788663850619e+02
-1.386080586080586130e+01 -1.453267095482719924e+02
-1.384126984126984183e+01 -1.453050300650482711e+02
-1.382173382173382237e+01 -1.454906497494967539e+02
-1.380219780219780290e+01 -1.456364525998770034e+02
-1.378266178266178343e+01 -1.456394347644825586e+02
-1.376312576312576397e+01 -1.454473575128128573e+02
-1.374358974358974450e+01 -1.453829282870927671e+02
-1.372405372405372503e+01 -1.453952985148729908e+02
-1.370451770451770557e+01 -1.455309951335156313e+02
-1.368498168498168610e+01 -1.456388191608675697e+02
-1.366544566544566663e+01 -1.455644503466689628e+02
-1.364590964590964717e+01 -1.454685055453882399e+02
-1.362637362637362770e+01 -1.455596827345663371e+02
-1.360683760683760823e+01 -1.455011443020137847e+02
-1.358730158730158877e+01 -1.457290986738707943e+02
-1.356776556776556930e+01 -1.456801607070441378e+02
-1.354822954822954983e+01 -1.456434452019663581e+02
-1.352869352869353037e+01 -1.456469152885536573e+02
-1.350915750915751090e+01 -1.456948388262585183e+02
-1.348962148962148788e+01 -1.455575015398978280e+02
-1.347008547008546842e+01 -1.454747713531751003e+02
-1.345054945054944895e+01 -1.456141915060860583e+02
-1.343101343101342948e+01 -1.457032182551607775e+02
-1.341147741147741002e+01 -1.456146621855210981e+02
-1.339194139194139055e+01 -1.456748807293610355e+02
-1.337240537240537108e+01 -1.454075468765671246e+02
-1.335286935286935162e+01 -1.453936984028087238e+02
-1.333333333333333215e+01 -1.450017213739766362e+02
-1.331379731379731268e+01 -1.447947386157954952e+02
-1.329426129426129322e+01 -1.447338930875407073e+02
-1.327472527472527375e+01 -1.445388453334218184e+02
-1.325518925518925428e+01 -1.446748074490177771e+02
-1.323565323565323482e+01 -1.447102622191100352e+02
-1.321611721611721535e+01 -1.448142511404687980e+02
-1.319658119658119588e+01 -1.448621748272902039e+02
-1.317704517704517642e+01 -1.450609969682253961e+02
-1.315750915750915695e+01 -1.457470490835075623e+02
-1.313797313797313748e+01 -1.459399885863753070e+02
-1.311843711843711802e+01 -1.458939875673275139e+02
-1.309890109890109855e+01 -1.458989997641922969e+02
-1.307936507936507908e+01 -1.458249749824225887e+02
-1.305982905982905962e+01 -1.457242409568116273e+02
-1.304029304029304015e+01 -1.456335825614421537e+02
-1.302075702075702068e+01 -1.455423953607350711e+02
-1.300122100122100122e+01 -1.455643366463036728e+02
-1.298168498168498175e+01 -1.454718329093201135e+02
-1.296214896214896228e+01 -1.453422876196769664e+02
-1.294261294261294282e+01 -1.451713108905008767e+02
-1.292307692307692335e+01 -1.450326346348583968e+02
-1.290354090354090388e+01 -1.449279157131128102e+02
-1.288400488400488442e+01 -1.451386198346436629e+02
-1.286446886446886495e+01 -1.451179959092472416e+02
-1.284493284493284548e+01 -1.451368277965254379e+02
-1.282539682539682602e+01 -1.450183577095372129e+02
-1.280586080586080655e+01 -1.450082600985213901e+02
-1.278632478632478708e+01 -1.448700743324659470e+02
-1.276678876678876762e+01 -1.449465115633211383e+02
-1.274725274725274815e+01 -1.448964951241890162e+02
-1.272771672771672868e+01 -1.448218193284435813e+02
-1.270818070818070922e+01 -1.448052812648725194e+02
-1.268864468864468975e+01 -1.447923506933704516e+02
-1.266910866910867028e+01 -1.448577196367616011e+02
-1.264957264957265082e+01 -1.448782054439998319e+02
-1.263003663003663135e+01 -1.448257312427113561e+02
-1.261050061050061188e+01 -1.447316220762742205e+02
-1.259096459096459242e+01 -1.446900473581561357e+02
-1.257142857142857295e+01 -1.447121246798238587e+02
-1.255189255189255348e+01 -1.445983970991450178e+02
-1.253235653235653402e+01 -1.446073247054436592e+02
-1.251282051282051455e+01 -1.445983116164459830e+02
-1.249328449328449153e+01 -1.447436037268370512e+02
-1.247374847374847207e+01 -1.447581247620943827e+02
-1.245421245421245260e+01 -1.450682103034056922e+02
-1.243467643467643313e+01 -1.451952388152197386e+02
-1.241514041514041367e+01 -1.450774141127824635e+02
-1.239560439560439420e+01 -1.449523546399962584e+02
-1.237606837606837473e+01 -1.446199335402645829e+02
-1.235653235653235527e+01 -1.446101390249036740e+02
-1.233699633699633580e+01 -1.445604686615180867e+02
-1.231746031746031633e+01 -1.445216355291612729e+02
-1.229792429792429687e+01 -1.444986357701332622e+02
-1.227838827838827740e+01 -1.444117194979669421e+02
-1.225885225885225793e+01 -1.441744366281959913e+02
-1.223931623931623847e+01 -1.440380688135447542e+02
-1.221978021978021900e+01 -1.441237250760243001e+02
-1.220024420024419953e+01 -1.441998005063483106e+02
-1.218070818070818007e+01 -1.442315594196614370e+02
-1.216117216117216060e+01 -1.439005273761721924e+02
-1.214163614163614113e+01 -1.436826507807296593e+02
-1.212210012210012167e+01 -1.436347791997279444e+02
-1.210256410256410220e+01 -1.436500743909497260e+02
-1.208302808302808273e+01 -1.437874170863063057e+02
-1.206349206349206327e+01 -1.438636139242645697e+02
-1.204395604395604380e+01 -1.439117804951744688e+02
-1.202442002442002433e+01 -1.437334469281076395e+02
-1.200488400488400487e+01 -1.436802133608016732e+02
-1.198534798534798540e+01 -1.437435127190476578e+02
-1.196581196581196593e+01 -1.436835925753169931e+02
-1.194627594627594647e+01 -1.436187639433723575e+02
-1.192673992673992700e+01 -1.435921233738850447e+02
-1.190720390720390753e+01 -1.437387285667188905e+02
-1.188766788766788807e+01 -1.438050073637015771e+02
-1.186813186813186860e+01 -1.438662834031142950e+02
-1.184859584859584913e+01 -1.439714311752169351e+02
-1.182905982905982967e+01 -1.439129364312304347e+02
-1.180952380952381020e+01 -1.439005309145815374e+02
-1.178998778998779073e+01 -1.438752608527292978e+02
-1.177045177045177127e+01 -1.436724473609350525e+02
-1.175091575091575180e+01 -1.435357367011707765e+02
-1.173137973137973233e+01 -1.436904687094077246e+02
-1.171184371184371287e+01 -1.437606734283330354e+02
-1.169230769230769340e+01 -1.436849767548164039e+02
-1.167277167277167393e+01 -1.437508224593959199e+02
-1.165323565323565447e+01 -1.437925226260995828e+02
-1.163369963369963500e+01 -1.437894357302773756e+02
-1.161416361416361553e+01 -1.437824301961532854e+02
-1.159462759462759607e+01 -1.437442867050504276e+02
-1.157509157509157660e+01 -1.437838349599633716e+02
-1.155555555555555713e+01 -1.438335257362030575e+02
-1.153601953601953767e+01 -1.439579234516644135e+02
-1.151648351648351820e+01 -1.442618056321230142e+02
-1.149694749694749873e+01 -1.445534885122497144e+02
-1.147741147741147572e+01 -1.446616861019596740e+02
-1.145787545787545625e+01 -1.446896613906454832e+02
-1.143833943833943678e+01 -1.447399713185329233e+02
-1.141880341880341732e+01 -1.447390371361557868e+02
-1.139926739926739785e+01 -1.448373917495910916e+02
-1.137973137973137838e+01 -1.450498040928121952e+02
-1.136019536019535892e+01 -1.449407669427160101e+02
-1.134065934065933945e+01 -1.447453060275083487e+02
-1.132112332112331998e+01 -1.446217640394812349e+02
-1.130158730158730052e+01 -1.445267753388264680e+02
-1.128205128205128105e+01 -1.450019136189557400e+02
-1.126251526251526158e+01 -1.453011966890056499e+02
-1.124297924297924212e+01 -1.452617074779909387e+02
-1.122344322344322265e+01 -1.453173361619210766e+02
-1.120390720390720318e+01 -1.453191101484190710e+02
-1.118437118437118372e+01 -1.451339387425767882e+02
-1.116483516483516425e+01 -1.449809377843349694e+02
-1.114529914529914478e+01 -1.453316580376078377e+02
-1.112576312576312532e+01 -1.453216256192920355e+02
-1.110622710622710585e+01 -1.451892022019863475e+02
-1.108669108669108638e+01 -1.445996142390754642e+02
-1.106715506715506692e+01 -1.446380511377432185e+02
-1.104761904761904745e+01 -1.446378412165302336e+02
-1.102808302808302798e+01 -1.445045220382646107e+02
-1.100854700854700852e+01 -1.440356197666493188e+02
-1.098901098901098905e+01 -1.439599206012096317e+02
-1.096947496947496958e+01 -1.439105391011078439e+02
-1.094993894993895012e+01 -1.439707401168028582e+02
-1.093040293040293065e+01 -1.438302999786380951e+02
-1.091086691086691118e+01 -1.437560584650603346e+02
-1.089133089133089172e+01 -1.436067082862523705e+02
-1.087179487179487225e+01 -1.435842185042785957e+02
-1.085225885225885278e+01 -1.435232704662963101e+02
-1.083272283272283332e+01 -1.433701702075082380e+02
-1.081318681318681385e+01 -1.432543500375222152e+02
-1.079365079365079438e+01 -1.431765053686541194e+02
-1.077411477411477492e+01 -1.431664461744246353e+02
-1.075457875457875545e+01 -1.431253919704757038e+02
-1.073504273504273598e+01 -1.430797557079559397e+02
-1.071550671550671652e+01 -1.430851225299064424e+02
-1.069597069597069705e+01 -1.429158751262268083e+02
-1.067643467643467758e+01 -1.427681735877013978e+02
-1.065689865689865812e+01 -1.426102216062832042e+02
-1.063736263736263865e+01 -1.421398925391973762e+02
-1.061782661782661918e+01 -1.421416629582576547e+02
-1.059829059829059972e+01 -1.419411253383933342e+02
-1.057875457875458025e+01 -1.419241326162400298e+02
-1.055921855921856078e+01 -1.413624100452104244e+02
-1.053968253968254132e+01 -1.412906049417435668e+02
-1.052014652014652185e+01 -1.411300889925097692e+02
-1.050061050061050238e+01 -1.411253304454157558e+02
-1.048107448107447937e+01 -1.406179034725579129e+02
-1.046153846153845990e+01 -1.404658113882637736e+02
-1.044200244200244043e+01 -1.363678519040433059e+02
-1.042246642246642097e+01 -1.341508979603963212e+02
-1.040293040293040150e+01 -1.340559276379622418e+02
-1.038339438339438203e+01 -1.327276643541553369e+02
-1.036385836385836257e+01 -1.324182111457072892e+02
-1.034432234432234310e+01 -1.314741185317684540e+02
-1.032478632478632363e+01 -1.298279278476929903e+02
-1.030525030525030417e+01 -1.291707963760083544e+02
-1.028571428571428470e+01 -1.283982523094268515e+02
-1.026617826617826523e+01 -1.279695620395045808e+02
-1.024664224664224577e+01 -1.278881990253170073e+02
-1.022710622710622630e+01 -1.275420933151951033e+02
-1.020757020757020683e+01 -1.270864783449449078e+02
-1.018803418803418737e+01 -1.266787365759802384e+02
-1.016849816849816790e+01 -1.263058875015281899e+02
-1.014896214896214843e+01 -1.260901007086911534e+02
-1.012942612942612897e+01 -1.260572206266891016e+02
-1.010989010989010950e+01 -1.258381032887808857e+02
-1.009035409035409003e+01 -1.253148091409662186e+02
-1.007081807081807057e+01 -1.250553821524579377e+02
-1.005128205128205110e+01 -1.249901174071762568e+02
-1.003174603174603163e+01 -1.247859537777546137e+02
-1.001221001221001217e+01 -1.246269668329148033e+02
-9.992673992673992700e+00 -1.243942865004468104e+02
-9.973137973137973233e+00 -1.241161927490681194e+02
-9.953601953601953767e+00 -1.239562218182693698e+02
-9.934065934065934300e+00 -1.238416644751378612e+02
-9.914529914529914834e+00 -1.236817399262686195e+02
-9.894993894993895367e+00 -1.234909655685162875e+02
-9.875457875457875900e+00 -1.233635673027623483e+02
-9.855921855921856434e+00 -1.232698179459978576e+02
-9.836385836385836967e+00 -1.231361734057674084e+02
-9.816849816849817500e+00 -1.229234994229142046e+02
-9.797313797313798034e+00 -1.227999746735165729e+02
-9.777777777777778567e+00 -1.227358593053441638e+02
-9.758241758241759101e+00 -1.226035328687910351e+02
-9.738705738705739634e+00 -1.225167577947249526e+02
-9.719169719169720167e+00 -1.224147536389017574e+02
-9.699633699633700701e+00 -1.223019189301266465e+02
-9.680097680097681234e+00 -1.222246684384957405e+02
-9.660561660561661768e+00 -1.222223675761420623e+02
-9.641025641025642301e+00 -1.221190606701290307e+02
-9.621489621489622834e+00 -1.218633339516014189e+02
-9.601953601953603368e+00 -1.217694728835471665e+02
-9.582417582417583901e+00 -1.217193200914568649e+02
-9.562881562881564435e+00 -1.216985601221188915e+02
-9.543345543345544968e+00 -1.217787207395073494e+02
-9.523809523809525501e+00 -1.217061382541217824e+02
-9.504273504273506035e+00 -1.216280362793250589e+02
-9.484737484737483015e+00 -1.215510382362830910e+02
-9.465201465201463549e+00 -1.215559421960019080e+02
-9.445665445665444082e+00 -1.216582605689654315e+02
-9.426129426129424616e+00 -1.216677467184285319e+02
-9.406593406593405149e+00 -1.217194683508609074e+02
-9.387057387057385682e+00 -1.217208095167945032e+02
-9.367521367521366216e+00 -1.216194633914631709e+02
-9.347985347985346749e+00 -1.216326435813108446e+02
-9.328449328449327282e+00 -1.216708770978218013e+02
-9.308913308913307816e+00 -1.216695707153336770e+02
-9.289377289377288349e+00 -1.216993267303983117e+02
-9.269841269841268883e+00 -1.217275374573411568e+02
-9.250305250305249416e+00 -1.216309548199285757e+02
-9.230769230769229949e+00 -1.216450517106839015e+02
-9.211233211233210483e+00 -1.217609601843383871e+02
-9.191697191697191016e+00 -1.217780774489803122e+02
-9.172161172161171550e+00 -1.217220801205530023e+02
-9.152625152625152083e+00 -1.216590706097588850e+02
-9.133089133089132616e+00 -1.216291468644433849e+02
-9.113553113553113150e+00 -1.217377633831204946e+02
-9.094017094017093683e+00 -1.217838058058971882e+02
-9.074481074481074216e+00 -1.217171066574550764e+02
-9.054945054945054750e+00 -1.217028018087811603e+02
-9.035409035409035283e+00 -1.217173207451149892e+02
-9.015873015873015817e+00 -1.217408566897632340e+02
-8.996336996336996350e+00 -1.218220185094441490e+02
-8.976800976800976883e+00 -1.217881922125030627e+02
-8.957264957264957417e+00 -1.217286723755739786e+02
-8.937728937728937950e+00 -1.218015406849283409e+02
-8.918192918192918484e+00 -1.216859513753497168e+02
-8.898656898656899017e+00 -1.216491368353947848e+02
-8.879120879120879550e+00 -1.217319851656006904e+02
-8.859584859584860084e+00 -1.216912749080680101e+02
-8.840048840048840617e+00 -1.217390422837210622e+02
-8.820512820512821150e+00 -1.217225421918084294e+02
-8.800976800976801684e+00 -1.215120075862366775e+02
-8.781440781440782217e+00 -1.214231614584456338e+02
-8.761904761904762751e+00 -1.215041023268117470e+02
-8.742368742368743284e+00 -1.216634965165137601e+02
-8.722832722832723817e+00 -1.216340233161168101e+02
-8.703296703296704351e+00 -1.216060174755551202e+02
-8.683760683760684884e+00 -1.216094788087308700e+02
-8.664224664224665418e+00 -1.215296009030434590e+02
-8.644688644688645951e+00 -1.215849075974228981e+02
-8.625152625152626484e+00 -1.216743633675693275e+02
-8.605616605616607018e+00 -1.216318544803084762e+02
-8.586080586080587551e+00 -1.215988962293771181e+02
-8.566544566544568085e+00 -1.216261829244179751e+02
-8.547008547008548618e+00 -1.216159461788759444e+02
-8.527472527472529151e+00 -1.217064400762282332e+02
-8.507936507936509685e+00 -1.216783472330035920e+02
-8.488400488400486665e+00 -1.215238752856406421e+02
-8.468864468864467199e+00 -1.215041322141820217e+02
-8.449328449328447732e+00 -1.215860705517891915e+02
-8.429792429792428266e+00 -1.216223851762232187e+02
-8.410256410256408799e+00 -1.216241420991600819e+02
-8.390720390720389332e+00 -1.215591814916700599e+02
-8.371184371184369866e+00 -1.215111086244534420e+02
-8.351648351648350399e+00 -1.214767514476265120e+02
-8.332112332112330932e+00 -1.215648396172920229e+02
-8.312576312576311466e+00 -1.215622255395632294e+02
-8.293040293040291999e+00 -1.215572434669857813e+02
-8.273504273504272533e+00 -1.216055442394390553e+02
-8.253968253968253066e+00 -1.216559853039429271e+02
-8.234432234432233599e+00 -1.215548774554606837e+02
-8.214896214896214133e+00 -1.212467389316032325e+02
-8.195360195360194666e+00 -1.213171744358439952e+02
-8.175824175824175200e+00 -1.213219017199456715e+02
-8.156288156288155733e+00 -1.213041305670221846e+02
-8.136752136752136266e+00 -1.213171445777696391e+02
-8.117216117216116800e+00 -1.212237944686105351e+02
-8.097680097680097333e+00 -1.213003604176954298e+02
-8.078144078144077866e+00 -1.213552952587871658e+02
-8.058608058608058400e+00 -1.212347133107599859e+02
-8.039072039072038933e+00 -1.213321172940226234e+02
-8.019536019536019467e+00 -1.212547327446513066e+02
-8.000000000000000000e+00 -1.211851135775989832e+02
-7.980463980463980533e+00 -1.212728283655462462e+02
-7.960927960927961067e+00 -1.212331498961926712e+02
-7.941391941391941600e+00 -1.213362107329679986e+02
-7.921855921855922134e+00 -1.215288266858345025e+02
-7.902319902319902667e+00 -1.215255554476327546e+02
-7.882783882783883200e+00 -1.214347334813225814e+02
-7.863247863247863734e+00 -1.213491745169288265e+02
-7.843711843711844267e+00 -1.213985424905295645e+02
-7.824175824175824800e+00 -1.214588470686627488e+02
-7.804639804639805334e+00 -1.214559964697899517e+02
-7.785103785103785867e+00 -1.214948762638157831e+02
-7.765567765567766401e+00 -1.214408525765526150e+02
-7.746031746031746934e+00 -1.214514651238674361e+02
-7.726495726495727467e+00 -1.214700166725642134e+02
-7.706959706959708001e+00 -1.215569371385242903e+02
-7.687423687423688534e+00 -1.215543431401623025e+02
-7.667887667887669068e+00 -1.214512135167880871e+02
-7.648351648351649601e+00 -1.213610224931391315e+02
-7.628815628815630134e+00 -1.214203803182773953e+02
-7.609279609279610668e+00 -1.216013125930432892e+02
-7.589743589743591201e+00 -1.216018089970512221e+02
-7.570207570207571734e+00 -1.215136832894726240e+02
-7.550671550671552268e+00 -1.215368746106652509e+02
-7.531135531135532801e+00 -1.215188083766429230e+02
-7.511599511599513335e+00 -1.215426329123719995e+02
-7.492063492063493868e+00 -1.216275087943335507e+02
-7.472527472527474401e+00 -1.215634199399151925e+02
-7.452991452991454935e+00 -1.214730340620033502e+02
-7.433455433455435468e+00 -1.215582064109342184e+02
-7.413919413919416002e+00 -1.215377433125412807e+02
-7.394383394383396535e+00 -1.216258252082244269e+02
-7.374847374847377068e+00 -1.215998780444274274e+02
-7.355311355311357602e+00 -1.214767487898307934e+02
-7.335775335775338135e+00 -1.218202526841776034e+02
-7.316239316239318669e+00 -1.218858953829584664e+02
-7.296703296703299202e+00 -1.218837219658598059e+02
-7.277167277167279735e+00 -1.219013307728157258e+02
-7.257631257631260269e+00 -1.218719966311527969e+02
-7.238095238095240802e+00 -1.218237748713040958e+02
-7.218559218559221335e+00 -1.217134152213850484e+02
-7.199023199023201869e+00 -1.217549015513531998e+02
-7.179487179487182402e+00 -1.218934558016050431e+02
-7.159951159951162936e+00 -1.217921773368944258e+02
-7.140415140415143469e+00 -1.218680529366803569e+02
-7.120879120879124002e+00 -1.219310327278254249e+02
-7.101343101343104536e+00 -1.218488342357440644e+02
-7.081807081807085069e+00 -1.218470584369433283e+02
-7.062271062271065603e+00 -1.217465734799534118e+02
-7.042735042735046136e+00 -1.216687060469969737e+02
-7.023199023199026669e+00 -1.216536326890565931e+02
-7.003663003663007203e+00 -1.217581566781204430e+02
-6.984126984126980631e+00 -1.218359729678509495e+02
-6.964590964590961164e+00 -1.218204348430870851e+02
-6.945054945054941697e+00 -1.217330891509409554e+02
-6.925518925518922231e+00 -1.215829581042741978e+02
-6.905982905982902764e+00 -1.215183026129304835e+02
-6.886446886446883298e+00 -1.215854559653666342e+02
-6.866910866910863831e+00 -1.215498879141329525e+02
-6.847374847374844364e+00 -1.216242205443782467e+02
-6.827838827838824898e+00 -1.215452064579009317e+02
-6.808302808302805431e+00 -1.213312612962245964e+02
-6.788766788766785965e+00 -1.214302562001577712e+02
-6.769230769230766498e+00 -1.215149135570821102e+02
-6.749694749694747031e+00 -1.214842487224621692e+02
-6.730158730158727565e+00 -1.215163109251587628e+02
-6.710622710622708098e+00 -1.215247932653972214e+02
-6.691086691086688631e+00 -1.215180648910487662e+02
-6.671550671550669165e+00 -1.214815406557796820e+02
-6.652014652014649698e+00 -1.214798000037454528e+02
-6.632478632478630232e+00 -1.214772890844688646e+02
-6.612942612942610765e+00 -1.215132058976125222e+02
-6.593406593406591298e+00 -1.215771671747548766e+02
-6.573870573870571832e+00 -1.214343737441582647e+02
-6.554334554334552365e+00 -1.213589242498155159e+02
-6.534798534798532899e+00 -1.214503448753713712e+02
-6.515262515262513432e+00 -1.213945931251220998e+02
-6.495726495726493965e+00 -1.214176172147264481e+02
-6.476190476190474499e+00 -1.215330914794682968e+02
-6.456654456654455032e+00 -1.215378166591586933e+02
-6.437118437118435565e+00 -1.214600473518548256e+02
-6.417582417582416099e+00 -1.214405488022551225e+02
-6.398046398046396632e+00 -1.214245404306031872e+02
-6.378510378510377166e+00 -1.214627102314421450e+02
-6.358974358974357699e+00 -1.215207547500106671e+02
-6.339438339438338232e+00 -1.215059643751723684e+02
-6.319902319902318766e+00 -1.214505487794020411e+02
-6.300366300366299299e+00 -1.214370466708602692e+02
-6.280830280830279833e+00 -1.215307377689087502e+02
-6.261294261294260366e+00 -1.215376627039139947e+02
-6.241758241758240899e+00 -1.214948947107165367e+02
-6.222222222222221433e+00 -1.215320989270357188e+02
-6.202686202686201966e+00 -1.215093752082017602e+02
-6.183150183150182500e+00 -1.214415651003452012e+02
-6.163614163614163033e+00 -1.215028539671028227e+02
-6.144078144078143566e+00 -1.215037112463843982e+02
-6.124542124542124100e+00 -1.214162190850544789e+02
-6.105006105006104633e+00 -1.214569659136394364e+02
-6.085470085470085166e+00 -1.214487676232686226e+02
-6.065934065934065700e+00 -1.213418290654966967e+02
-6.046398046398046233e+00 -1.214922582337721053e+02
-6.026862026862026767e+00 -1.216071649401864363e+02
-6.007326007326007300e+00 -1.215088002785692964e+02
-5.987789987789987833e+00 -1.215986237872609763e+02
-5.968253968253968367e+00 -1.215546202660652284e+02
-5.948717948717948900e+00 -1.214554364077433348e+02
-5.929181929181929434e+00 -1.216627226650009419e+02
-5.909645909645909967e+00 -1.217283416564901586e+02
-5.890109890109890500e+00 -1.216377906415586949e+02
-5.870573870573871034e+00 -1.215315758953536971e+02
-5.851037851037851567e+00 -1.214954846246560436e+02
-5.831501831501832100e+00 -1.214991606902512302e+02
-5.811965811965812634e+00 -1.215089683893398558e+02
-5.792429792429793167e+00 -1.216080947596816486e+02
-5.772893772893773701e+00 -1.216336265923564781e+02
-5.753357753357754234e+00 -1.215865766910140309e+02
-5.733821733821734767e+00 -1.215266981264607438e+02
-5.714285714285715301e+00 -1.215841300945778869e+02
-5.694749694749695834e+00 -1.217672141562286754e+02
-5.675213675213676368e+00 -1.217124501265823824e+02
-5.655677655677656901e+00 -1.216432278590703362e+02
-5.636141636141637434e+00 -1.215461032807757391e+02
-5.616605616605617968e+00 -1.215050072882708321e+02
-5.597069597069598501e+00 -1.216099536717953811e+02
-5.577533577533579034e+00 -1.215863388620635703e+02
-5.557997557997559568e+00 -1.216239609911784498e+02
-5.538461538461540101e+00 -1.216283528591262666e+02
-5.518925518925520635e+00 -1.216542079778696319e+02
-5.499389499389501168e+00 -1.216343836832413956e+02
-5.479853479853481701e+00 -1.217251364033286052e+02
-5.460317460317462235e+00 -1.217562302515274695e+02
-5.440781440781442768e+00 -1.218528493377779682e+02
-5.421245421245423302e+00 -1.218604733427431341e+02
-5.401709401709403835e+00 -1.218220162568007225e+02
-5.382173382173384368e+00 -1.218134787060147630e+02
-5.362637362637364902e+00 -1.218838206095844470e+02
-5.343101343101345435e+00 -1.218427610715531131e+02
-5.323565323565325969e+00 -1.218761260342201922e+02
-5.304029304029306502e+00 -1.219661878974895330e+02
-5.284493284493287035e+00 -1.219759968274214543e+02
-5.264957264957267569e+00 -1.219796190727220875e+02
-5.245421245421248102e+00 -1.220299801427728283e+02
-5.225885225885228635e+00 -1.219883189002528638e+02
-5.206349206349209169e+00 -1.218742179840076858e+02
-5.186813186813189702e+00 -1.219942780865260801e+02
-5.167277167277170236e+00 -1.218070664667983038e+02
-5.147741147741150769e+00 -1.216915946919677793e+02
-5.128205128205131302e+00 -1.217989447121030366e+02
-5.108669108669111836e+00 -1.216929545478956953e+02
-5.089133089133092369e+00 -1.214364951320888792e+02
-5.069597069597072903e+00 -1.215245674027378300e+02
-5.050061050061053436e+00 -1.215428911959223655e+02
-5.030525030525033969e+00 -1.214707320666325217e+02
-5.010989010989014503e+00 -1.214757589890576810e+02
-4.991452991452987931e+00 -1.215617191416696841e+02
-4.971916971916968464e+00 -1.214318153887949592e+02
-4.952380952380948997e+00 -1.214125510614481982e+02
-4.932844932844929531e+00 -1.214541299519616189e+02
-4.913308913308910064e+00 -1.213505977536844114e+02
-4.893772893772890598e+00 -1.212583416897322479e+02
-4.874236874236871131e+00 -1.212802635008767140e+02
-4.854700854700851664e+00 -1.213571695755015867e+02
-4.835164835164832198e+00 -1.213011861127617692e+02
-4.815628815628812731e+00 -1.212939124770669395e+02
-4.796092796092793265e+00 -1.213567958038436245e+02
-4.776556776556773798e+00 -1.212838741557407616e+02
-4.757020757020754331e+00 -1.213584359357800366e+02
-4.737484737484734865e+00 -1.214398252451573370e+02
-4.717948717948715398e+00 -1.213513418807818596e+02
-4.698412698412695931e+00 -1.213207229725144742e+02
-4.678876678876676465e+00 -1.212835266410822186e+02
-4.659340659340656998e+00 -1.212708429412164293e+02
-4.639804639804637532e+00 -1.212441957401929784e+02
-4.620268620268618065e+00 -1.212898744214161013e+02
-4.600732600732598598e+00 -1.211971144292144515e+02
-4.581196581196579132e+00 -1.212914810626364073e+02
-4.561660561660559665e+00 -1.212047498748528085e+02
-4.542124542124540199e+00 -1.211917718571851452e+02
-4.522588522588520732e+00 -1.212341046129089648e+02
-4.503052503052501265e+00 -1.212074776423044682e+02
-4.483516483516481799e+00 -1.211382842722081108e+02
-4.463980463980462332e+00 -1.211675073147079331e+02
-4.444444444444442865e+00 -1.211283064227269932e+02
-4.424908424908423399e+00 -1.210162699926247001e+02
-4.405372405372403932e+00 -1.210046259676329328e+02
-4.385836385836384466e+00 -1.210663318453323853e+02
-4.366300366300364999e+00 -1.210232851410528241e+02
-4.346764346764345532e+00 -1.209005389593421285e+02
-4.327228327228326066e+00 -1.210087138500240087e+02
-4.307692307692306599e+00 -1.210619717048769530e+02
-4.288156288156287133e+00 -1.212245633304984693e+02
-4.268620268620267666e+00 -1.213238959973742226e+02
-4.249084249084248199e+00 -1.212414365600221942e+02
-4.229548229548228733e+00 -1.213284464293943756e+02
-4.210012210012209266e+00 -1.215831906492473280e+02
-4.190476190476189799e+00 -1.215410019934030714e+02
-4.170940170940170333e+00 -1.214920201579313641e+02
-4.151404151404150866e+00 -1.215656794763353616e+02
-4.131868131868131400e+00 -1.215886117398609798e+02
-4.112332112332111933e+00 -1.214269806492308703e+02
-4.092796092796092466e+00 -1.215547469704439578e+02
-4.073260073260073000e+00 -1.216092466577272830e+02
-4.053724053724053533e+00 -1.215516079999660946e+02
-4.034188034188034067e+00 -1.215281901126470530e+02
-4.014652014652014600e+00 -1.216018559309783598e+02
-3.995115995115995133e+00 -1.215894978031640221e+02
-3.975579975579975667e+00 -1.215120891799452494e+02
-3.956043956043956200e+00 -1.215497314601605439e+02
-3.936507936507936734e+00 -1.215372589960965968e+02
-3.916971916971917267e+00 -1.215732455904657883e+02
-3.897435897435897800e+00 -1.216474129115556337e+02
-3.877899877899878334e+00 -1.217097651019013114e+02
-3.858363858363858867e+00 -1.216191612711335210e+02
-3.838827838827839400e+00 -1.216403384080642240e+02
-3.819291819291819934e+00 -1.216811054038136604e+02
-3.799755799755800467e+00 -1.216354865802222349e+02
-3.780219780219781001e+00 -1.216513759733765880e+02
-3.760683760683761534e+00 -1.216227977218510432e+02
-3.741147741147742067e+00 -1.215567830958131879e+02
-3.721611721611722601e+00 -1.215611070137091190e+02
-3.702075702075703134e+00 -1.214634277531386886e+02
-3.682539682539683668e+00 -1.215600745269794771e+02
-3.663003663003664201e+00 -1.215461104644965218e+02
-3.643467643467644734e+00 -1.213952159293999387e+02
-3.623931623931625268e+00 -1.213958873799074070e+02
-3.604395604395605801e+00 -1.214301238412807891e+02
-3.584859584859586334e+00 -1.214263473402355658e+02
-3.565323565323566868e+00 -1.214343308886761292e+02
-3.545787545787547401e+00 -1.215449384560487687e+02
-3.526251526251527935e+00 -1.216081998444843748e+02
-3.506715506715508468e+00 -1.215539914959649650e+02
-3.487179487179489001e+00 -1.214538605282007779e+02
-3.467643467643469535e+00 -1.215739659532835617e+02
-3.448107448107450068e+00 -1.215151776808834541e+02
-3.428571428571430602e+00 -1.214829261379281604e+02
-3.409035409035411135e+00 -1.215515482185602139e+02
-3.389499389499391668e+00 -1.214528077788557709e+02
-3.369963369963372202e+00 -1.215399414736087067e+02
-3.350427350427352735e+00 -1.214498353237242299e+02
-3.330891330891333268e+00 -1.215035752912383202e+02
-3.311355311355313802e+00 -1.215619879661072531e+02
-3.291819291819294335e+00 -1.214605956945686955e+02
-3.272283272283274869e+00 -1.213857755694077269e+02
-3.252747252747255402e+00 -1.212815713658244619e+02
-3.233211233211235935e+00 -1.214515991400553361e+02
-3.213675213675216469e+00 -1.215080028527819991e+02
-3.194139194139197002e+00 -1.214489515950479017e+02
-3.174603174603177536e+00 -1.215126168000838760e+02
-3.155067155067158069e+00 -1.215430390139900965e+02
-3.135531135531138602e+00 -1.213695666944612981e+02
-3.115995115995119136e+00 -1.213888806532666536e+02
-3.096459096459099669e+00 -1.214622352535070320e+02
-3.076923076923080203e+00 -1.214309527259813279e+02
-3.057387057387060736e+00 -1.214681302395333518e+02
-3.037851037851041269e+00 -1.214199039179125066e+02
-3.018315018315021803e+00 -1.214479334104278365e+02
-2.998778998779002336e+00 -1.214009209374074061e+02
-2.979242979242975764e+00 -1.214633195945218347e+02
-2.959706959706956297e+00 -1.214717260464121438e+02
-2.940170940170936831e+00 -1.214983828746078132e+02
-2.920634920634917364e+00 -1.215434301606328091e+02
-2.901098901098897898e+00 -1.213829846243061894e+02
-2.881562881562878431e+00 -1.214000420763049135e+02
-2.862026862026858964e+00 -1.214536550032597688e+02
-2.842490842490839498e+00 -1.214643679670183190e+02
-2.822954822954820031e+00 -1.215066175156146073e+02
-2.803418803418800564e+00 -1.213914129331351432e+02
-2.783882783882781098e+00 -1.214026045234729736e+02
-2.764346764346761631e+00 -1.215465635648305351e+02
-2.744810744810742165e+00 -1.215255552298606005e+02
-2.725274725274722698e+00 -1.215080468627259904e+02
-2.705738705738703231e+00 -1.214953811950064164e+02
-2.686202686202683765e+00 -1.215099051583966059e+02
-2.666666666666664298e+00 -1.215225738683990784e+02
-2.647130647130644832e+00 -1.214591571788562874e+02
-2.627594627594625365e+00 -1.214202388120591820e+02
-2.608058608058605898e+00 -1.215258985074566880e+02
-2.588522588522586432e+00 -1.215977279753023055e+02
-2.568986568986566965e+00 -1.216353563229371275e+02
-2.549450549450547499e+00 -1.215286511643500091e+02
-2.529914529914528032e+00 -1.214377227086850155e+02
-2.510378510378508565e+00 -1.214925582982890830e+02
-2.490842490842489099e+00 -1.214020114711771612e+02
-2.471306471306469632e+00 -1.213404299342386281e+02
-2.451770451770450165e+00 -1.212756113260168149e+02
-2.432234432234430699e+00 -1.213324933991353589e+02
-2.412698412698411232e+00 -1.214391866929083221e+02
-2.393162393162391766e+00 -1.214849711980735663e+02
-2.373626373626372299e+00 -1.215789532873899930e+02
-2.354090354090352832e+00 -1.213871032676261308e+02
-2.334554334554333366e+00 -1.213217228035078676e+02
-2.315018315018313899e+00 -1.213806615965263234e+02
-2.295482295482294433e+00 -1.213111793227538584e+02
-2.275946275946274966e+00 -1.213956992953872600e+02
-2.256410256410255499e+00 -1.215881684130481517e+02
-2.236874236874236033e+00 -1.216799486520193625e+02
-2.217338217338216566e+00 -1.215965842259463017e+02
-2.197802197802197099e+00 -1.216784107454668913e+02
-2.178266178266177633e+00 -1.216130788399713651e+02
-2.158730158730158166e+00 -1.216238353637184559e+02
-2.139194139194138700e+00 -1.215959870894338621e+02
-2.119658119658119233e+00 -1.214127410495215713e+02
-2.100122100122099766e+00 -1.213638909899094358e+02
-2.080586080586080300e+00 -1.212968180616867357e+02
-2.061050061050060833e+00 -1.212590504679031085e+02
-2.041514041514041367e+00 -1.212884482173831486e+02
-2.021978021978021900e+00 -1.214689812716642194e+02
-2.002442002442002433e+00 -1.215790797889900148e+02
-1.982905982905982967e+00 -1.215580574513977297e+02
-1.963369963369963500e+00 -1.216407068731108723e+02
-1.943833943833944033e+00 -1.216110567752718765e+02
-1.924297924297924567e+00 -1.215712003941407033e+02
-1.904761904761905100e+00 -1.215624332342903671e+02
-1.885225885225885634e+00 -1.216404400985119878e+02
-1.865689865689866167e+00 -1.216650995864524418e+02
-1.846153846153846700e+00 -1.217076387999234299e+02
-1.826617826617827234e+00 -1.216913216240778439e+02
-1.807081807081807767e+00 -1.216008930325282904e+02
-1.787545787545788301e+00 -1.215789783048360846e+02
-1.768009768009768834e+00 -1.214699662112195711e+02
-1.748473748473749367e+00 -1.215121162766295697e+02
-1.728937728937729901e+00 -1.214610742866126856e+02
-1.709401709401710434e+00 -1.214145374686358423e+02
-1.689865689865690968e+00 -1.215048923662198064e+02
-1.670329670329671501e+00 -1.215831777682491861e+02
-1.650793650793652034e+00 -1.214732242860279854e+02
-1.631257631257632568e+00 -1.214227677265870966e+02
-1.611721611721613101e+00 -1.214594404123103573e+02
-1.592185592185593634e+00 -1.215378270620208525e+02
-1.572649572649574168e+00 -1.215655714214233285e+02
-1.553113553113554701e+00 -1.214794898287675551e+02
-1.533577533577535235e+00 -1.215856909922809450e+02
-1.514041514041515768e+00 -1.215500317358703342e+02
-1.494505494505496301e+00 -1.215176624837703656e+02
-1.474969474969476835e+00 -1.217189453504703067e+02
-1.455433455433457368e+00 -1.216609284177411325e+02
-1.435897435897437902e+00 -1.216085011281571440e+02
-1.416361416361418435e+00 -1.216442643484736550e+02
-1.396825396825398968e+00 -1.215610880845539299e+02
-1.377289377289379502e+00 -1.214618163915536542e+02
-1.357753357753360035e+00 -1.213526195676441830e+02
-1.338217338217340568e+00 -1.214279167745588097e+02
-1.318681318681321102e+00 -1.213540040000951876e+02
-1.299145299145301635e+00 -1.212254955306854498e+02
-1.279609279609282169e+00 -1.212203098265385250e+02
-1.260073260073262702e+00 -1.212679691122584700e+02
-1.240537240537243235e+00 -1.213968254430215552e+02
-1.221001221001223769e+00 -1.212940532163871552e+02
-1.201465201465204302e+00 -1.213266592948727549e+02
-1.181929181929184836e+00 -1.213817969578009297e+02
-1.162393162393165369e+00 -1.213473435797419882e+02
-1.142857142857145902e+00 -1.211539826481117359e+02
-1.123321123321126436e+00 -1.210786870349867854e+02
-1.103785103785106969e+00 -1.211010663139589525e+02
-1.084249084249087502e+00 -1.210280846682134097e+02
-1.064713064713068036e+00 -1.210939280743721014e+02
-1.045177045177048569e+00 -1.211563831900984809e+02
-1.025641025641029103e+00 -1.212535665797849731e+02
-1.006105006105009636e+00 -1.211642744826282296e+02
-9.865689865689830640e-01 -1.211557952250587675e+02
-9.670329670329635974e-01 -1.210683948752795658e+02
-9.474969474969441308e-01 -1.210480149435343975e+02
-9.279609279609246641e-01 -1.211178996851256784e+02
-9.084249084249051975e-01 -1.210536322188515470e+02
-8.888888888888857309e-01 -1.211621396331838980e+02
-8.693528693528662643e-01 -1.211814491718928934e+02
-8.498168498168467977e-01 -1.212172330976832626e+02
-8.302808302808273311e-01 -1.212328138675463549e+02
-8.107448107448078645e-01 -1.211576208665191956e+02
-7.912087912087883979e-01 -1.212497429154594073e+02
-7.716727716727689312e-01 -1.213901550278981460e+02
-7.521367521367494646e-01 -1.214264809223589481e+02
-7.326007326007299980e-01 -1.214071171357668391e+02
-7.130647130647105314e-01 -1.214547449036741398e+02
-6.935286935286910648e-01 -1.214245872761616027e+02
-6.739926739926715982e-01 -1.215023327893069762e+02
-6.544566544566521316e-01 -1.214211089105088917e+02
-6.349206349206326649e-01 -1.212025715081702799e+02
-6.153846153846131983e-01 -1.212328760810637931e+02
-5.958485958485937317e-01 -1.212809570402662160e+02
-5.763125763125742651e-01 -1.213119978881017573e+02
-5.567765567765547985e-01 -1.213503154412216247e+02
-5.372405372405353319e-01 -1.213371183165277785e+02
-5.177045177045158653e-01 -1.214096811420946409e+02
-4.981684981684963986e-01 -1.214928237274128406e+02
-4.786324786324769320e-01 -1.213248752700679916e+02
-4.590964590964574654e-01 -1.212340783494312149e+02
-4.395604395604379988e-01 -1.213159840752334730e+02
-4.200244200244185322e-01 -1.215314719172565248e+02
-4.004884004883990656e-01 -1.215678116139315534e+02
-3.809523809523795990e-01 -1.214983522473550863e+02
-3.614163614163601324e-01 -1.215246949104777059e+02
-3.418803418803406657e-01 -1.216483698608735295e+02
-3.223443223443211991e-01 -1.216679138656967893e+02
-3.028083028083017325e-01 -1.216209540302316583e+02
-2.832722832722822659e-01 -1.216356410708253435e+02
-2.637362637362627993e-01 -1.217904110664537995e+02
-2.442002442002433327e-01 -1.217394898165495363e+02
-2.246642246642238661e-01 -1.216917841908557705e+02
-2.051282051282043994e-01 -1.216738506079309587e+02
-1.855921855921849328e-01 -1.215809404303991101e+02
-1.660561660561654662e-01 -1.215699455070519122e+02
-1.465201465201459996e-01 -1.214721222342323301e+02
-1.269841269841265330e-01 -1.215837678143465723e+02
-1.074481074481070664e-01 -1.215985748815769227e+02
-8.791208791208759976e-02 -1.215482940926812887e+02
-6.837606837606813315e-02 -1.215781604891900400e+02
-4.884004884004866653e-02 -1.216193599515607104e+02
-2.930402930402919992e-02 -1.216801534230455388e+02
-9.768009768009733307e-03 -1.216728309370914474e+02
9.768009768009733307e-03 -1.216298573179069109e+02
2.930402930402919992e-02 -1.215203880349131964e+02
4.884004884004866653e-02 -1.214978123234682670e+02
6.837606837606813315e-02 -1.215349418041297440e+02
8.791208791208759976e-02 -1.214467961034043952e+02
1.074481074481070664e-01 -1.213480321097730439e+02
1.269841269841265330e-01 -1.213240534798318890e+02
1.465201465201459996e-01 -1.213757714122096587e+02
1.660561660561654662e-01 -1.213247223777768795e+02
1.855921855921849328e-01 -1.214247559928511748e+02
2.051282051282043994e-01 -1.213979527268103311e+02
2.246642246642238661e-01 -1.214115453173828598e+02
2.442002442002433327e-01 -1.216352691467650118e+02
2.637362637362627993e-01 -1.217078512133036554e+02
2.832722832722822659e-01 -1.216421298024121853e+02
3.028083028083017325e-01 -1.215477022717229971e+02
3.223443223443211991e-01 -1.215024737604552172e+02
3.418803418803406657e-01 -1.214976812828683421e+02
3.614163614163601324e-01 -1.214219224389766509e+02
3.809523809523795990e-01 -1.213058802649996579e+02
4.004884004883990656e-01 -1.214995445430080565e+02
4.200244200244185322e-01 -1.215793693363831665e+02
4.395604395604379988e-01 -1.214870323909798202e+02
4.590964590964574654e-01 -1.212072762290528374e+02
4.786324786324769320e-01 -1.211639254096218110e+02
4.981684981684963986e-01 -1.212104799140888076e+02
5.177045177045158653e-01 -1.212143755889028398e+02
5.372405372405353319e-01 -1.212782211060209363e+02
5.567765567765547985e-01 -1.212622703132482371e+02
5.763125763125742651e-01 -1.213168561125577298e+02
5.958485958485937317e-01 -1.213004872492428063e+02
6.153846153846131983e-01 -1.213173588661769742e+02
6.349206349206326649e-01 -1.213541918042463124e+02
6.544566544566521316e-01 -1.213639397816371144e+02
6.739926739926715982e-01 -1.213494782056963004e+02
6.935286935286910648e-01 -1.213032823001041436e+02
7.130647130647105314e-01 -1.213237632521239249e+02
7.326007326007299980e-01 -1.214181209828051919e+02
7.521367521367494646e-01 -1.213328317896414035e+02
7.716727716727689312e-01 -1.212694115566450392e+02
7.912087912087883979e-01 -1.213244055022698689e+02
8.107448107448078645e-01 -1.213926548581773091e+02
8.302808302808273311e-01 -1.213672558208737797e+02
8.498168498168467977e-01 -1.214723841663131907e+02
8.693528693528662643e-01 -1.214424480840274470e+02
8.888888888888857309e-01 -1.215168435234296140e+02
9.084249084249051975e-01 -1.216298397637895192e+02
9.279609279609246641e-01 -1.215278388132885539e+02
9.474969474969441308e-01 -1.214888727917790021e+02
9.670329670329635974e-01 -1.213576616546127411e+02
9.865689865689830640e-01 -1.214449001523569223e+02
1.006105006105002531e+00 -1.215322044563062036e+02
1.025641025641029103e+00 -1.214648107092156124e+02
1.045177045177048569e+00 -1.215217596249912333e+02
1.064713064713068036e+00 -1.214525653515301826e+02
1.084249084249087502e+00 -1.213557934129281790e+02
1.103785103785106969e+00 -1.213404510013114503e+02
1.123321123321126436e+00 -1.213954827884278131e+02
1.142857142857145902e+00 -1.213379676222957784e+02
1.162393162393165369e+00 -1.213320162022739908e+02
1.181929181929184836e+00 -1.214478581438159779e+02
1.201465201465204302e+00 -1.215105435142548487e+02
1.221001221001223769e+00 -1.214966555656544358e+02
1.240537240537243235e+00 -1.213846941099957490e+02
1.260073260073262702e+00 -1.214798595444683116e+02
1.279609279609282169e+00 -1.213450169330954225e+02
1.299145299145301635e+00 -1.212757637550265315e+02
1.318681318681321102e+00 -1.212738834143643629e+02
1.338217338217340568e+00 -1.214851350078986201e+02
1.357753357753360035e+00 -1.215775266167212720e+02
1.377289377289379502e+00 -1.215297065773169152e+02
1.396825396825398968e+00 -1.215964975096610914e+02
1.416361416361418435e+00 -1.215216599125908772e+02
1.435897435897437902e+00 -1.215021237257545152e+02
1.455433455433457368e+00 -1.214465186527521894e+02
1.474969474969476835e+00 -1.214687094840893735e+02
1.494505494505496301e+00 -1.214900511936671990e+02
1.514041514041515768e+00 -1.213210095683371321e+02
1.533577533577535235e+00 -1.212925512003508857e+02
1.553113553113554701e+00 -1.213329537694816196e+02
1.572649572649574168e+00 -1.213779935079720076e+02
1.592185592185593634e+00 -1.214214148555365256e+02
1.611721611721613101e+00 -1.213259647947785567e+02
1.631257631257632568e+00 -1.213227751749889052e+02
1.650793650793652034e+00 -1.214151338317772684e+02
1.670329670329671501e+00 -1.215173421996988026e+02
1.689865689865690968e+00 -1.214338363406303642e+02
1.709401709401710434e+00 -1.214569605384320852e+02
1.728937728937729901e+00 -1.213660946925625552e+02
1.748473748473749367e+00 -1.214428466360778458e+02
1.768009768009768834e+00 -1.214085943426824912e+02
1.787545787545788301e+00 -1.214401842229591466e+02
1.807081807081807767e+00 -1.215286181165039778e+02
1.826617826617827234e+00 -1.213998864730109375e+02
1.846153846153846700e+00 -1.215311016005180704e+02
1.865689865689866167e+00 -1.216202261221765326e+02
1.885225885225885634e+00 -1.215292564856470250e+02
1.904761904761905100e+00 -1.213598736863371954e+02
1.924297924297924567e+00 -1.213335944055416604e+02
1.943833943833944033e+00 -1.213640823963219049e+02
1.963369963369963500e+00 -1.214423664311008224e+02
1.982905982905982967e+00 -1.215164800130870617e+02
2.002442002442002433e+00 -1.214874251554637112e+02
2.021978021978021900e+00 -1.214679198258034205e+02
2.041514041514041367e+00 -1.214915523241508168e+02
2.061050061050060833e+00 -1.215845533664332834e+02
2.080586080586080300e+00 -1.215219662261553140e+02
2.100122100122099766e+00 -1.214760584992209260e+02
2.119658119658119233e+00 -1.216095208689955598e+02
2.139194139194138700e+00 -1.216862966994087714e+02
2.158730158730158166e+00 -1.218349473690382183e+02
2.178266178266177633e+00 -1.217410612572138291e+02
2.197802197802197099e+00 -1.217119261125941421e+02
2.217338217338216566e+00 -1.218113717674935259e+02
2.236874236874236033e+00 -1.217343054090470673e+02
2.256410256410255499e+00 -1.218053960447022774e+02
2.275946275946274966e+00 -1.217775907173828500e+02
2.295482295482294433e+00 -1.218220720694544923e+02
2.315018315018313899e+00 -1.218717550814361772e+02
2.334554334554333366e+00 -1.219202619464166730e+02
2.354090354090352832e+00 -1.219229762791629241e+02
2.373626373626372299e+00 -1.219962455605068641e+02
2.393162393162391766e+00 -1.221843983684802879e+02
2.412698412698411232e+00 -1.220769265869166986e+02
2.432234432234430699e+00 -1.220570899700302903e+02
2.451770451770450165e+00 -1.218819048874822073e+02
2.471306471306469632e+00 -1.218167025547362528e+02
2.490842490842489099e+00 -1.219016933732218178e+02
2.510378510378508565e+00 -1.219161951179220580e+02
2.529914529914528032e+00 -1.219892358956646063e+02
2.549450549450547499e+00 -1.219347066329127642e+02
2.568986568986566965e+00 -1.217358344806387720e+02
2.588522588522586432e+00 -1.216845739952433689e+02
2.608058608058605898e+00 -1.217692381399185564e+02
2.627594627594625365e+00 -1.217107602745406183e+02
2.647130647130644832e+00 -1.217805907320050380e+02
2.666666666666664298e+00 -1.217346285941075479e+02
2.686202686202683765e+00 -1.217346117278446940e+02
2.705738705738703231e+00 -1.218681745468409190e+02
2.725274725274722698e+00 -1.218212831602176891e+02
2.744810744810742165e+00 -1.217272845230301073e+02
2.764346764346761631e+00 -1.217100258689215906e+02
2.783882783882781098e+00 -1.219051528469554881e+02
2.803418803418800564e+00 -1.219061838203703587e+02
2.822954822954820031e+00 -1.218350444157900654e+02
2.842490842490839498e+00 -1.217986157232448647e+02
2.862026862026858964e+00 -1.217002798065616673e+02
2.881562881562878431e+00 -1.217715680794331092e+02
2.901098901098897898e+00 -1.217734676505216385e+02
2.920634920634917364e+00 -1.215282879284757485e+02
2.940170940170936831e+00 -1.214477430842002548e+02
2.959706959706956297e+00 -1.215048209441903424e+02
2.979242979242975764e+00 -1.215557564753313926e+02
2.998778998778995231e+00 -1.216303159072454605e+02
3.018315018315021803e+00 -1.215801214315733745e+02
3.037851037851041269e+00 -1.216028785216799690e+02
3.057387057387060736e+00 -1.217200271491968664e+02
3.076923076923080203e+00 -1.217052468080289600e+02
3.096459096459099669e+00 -1.216138560444144900e+02
3.115995115995119136e+00 -1.216833392514791967e+02
3.135531135531138602e+00 -1.216266028580861587e+02
3.155067155067158069e+00 -1.214723153844218615e+02
3.174603174603177536e+00 -1.214354141532931521e+02
3.194139194139197002e+00 -1.214888607862091874e+02
3.213675213675216469e+00 -1.214520515076098803e+02
3.233211233211235935e+00 -1.214527554282968822e+02
3.252747252747255402e+00 -1.213773103678099972e+02
3.272283272283274869e+00 -1.213842803330114464e+02
3.291819291819294335e+00 -1.214790441766182028e+02
3.311355311355313802e+00 -1.214740208482419916e+02
3.330891330891333268e+00 -1.216680981433806039e+02
3.350427350427352735e+00 -1.217450069478470454e+02
3.369963369963372202e+00 -1.216808771219868959e+02
3.389499389499391668e+00 -1.215456386543418574e+02
3.409035409035411135e+00 -1.214687141911235813e+02
3.428571428571430602e+00 -1.215358032270627291e+02
3.448107448107450068e+00 -1.217123502318830504e+02
3.467643467643469535e+00 -1.217518838317964622e+02
3.487179487179489001e+00 -1.217080506421849151e+02
3.506715506715508468e+00 -1.216248454494171085e+02
3.526251526251527935e+00 -1.215459971106662636e+02
3.545787545787547401e+00 -1.215245511010414816e+02
3.565323565323566868e+00 -1.215051567618235993e+02
3.584859584859586334e+00 -1.215686155856184030e+02
3.604395604395605801e+00 -1.216163669751644534e+02
3.623931623931625268e+00 -1.216189402442489040e+02
3.643467643467644734e+00 -1.216287175236517584e+02
3.663003663003664201e+00 -1.216883609893628062e+02
3.682539682539683668e+00 -1.216588174640550903e+02
3.702075702075703134e+00 -1.216229994265021332e+02
3.721611721611722601e+00 -1.216498846165148819e+02
3.741147741147742067e+00 -1.216473097484262809e+02
3.760683760683761534e+00 -1.215678896099226165e+02
3.780219780219781001e+00 -1.216394827969153596e+02
3.799755799755800467e+00 -1.218938466098428535e+02
3.819291819291819934e+00 -1.219349821747947828e+02
3.838827838827839400e+00 -1.218946392127237033e+02
3.858363858363858867e+00 -1.218075004327532724e+02
3.877899877899878334e+00 -1.217266924951365326e+02
3.897435897435897800e+00 -1.218280163829093254e+02
3.916971916971917267e+00 -1.218110987254227098e+02
3.936507936507936734e+00 -1.218482027619180741e+02
3.956043956043956200e+00 -1.218908507174099753e+02
3.975579975579975667e+00 -1.218176348086416851e+02
3.995115995115995133e+00 -1.217415383495597609e+02
4.014652014652014600e+00 -1.217716518689102543e+02
4.034188034188034067e+00 -1.219014167319019748e+02
4.053724053724053533e+00 -1.219145896279336512e+02
4.073260073260073000e+00 -1.218565219812849705e+02
4.092796092796092466e+00 -1.218136663492209806e+02
4.112332112332111933e+00 -1.218033363493756838e+02
4.131868131868131400e+00 -1.218018479089889325e+02
4.151404151404150866e+00 -1.218011559766515148e+02
4.170940170940170333e+00 -1.218048822948885856e+02
4.190476190476189799e+00 -1.218321430455522005e+02
4.210012210012209266e+00 -1.218459737449674662e+02
4.229548229548228733e+00 -1.217954472701112820e+02
4.249084249084248199e+00 -1.217284834558402764e+02
4.268620268620267666e+00 -1.218665912233148561e+02
4.288156288156287133e+00 -1.218879406526186813e+02
4.307692307692306599e+00 -1.217842131276825626e+02
4.327228327228326066e+00 -1.218996041622342688e+02
4.346764346764345532e+00 -1.218782019467886215e+02
4.366300366300364999e+00 -1.217166778335296726e+02
4.385836385836384466e+00 -1.217981084514813404e+02
4.405372405372403932e+00 -1.218257615229448874e+02
4.424908424908423399e+00 -1.218800922782680232e+02
4.444444444444442865e+00 -1.220048756556895171e+02
4.463980463980462332e+00 -1.219340909996426774e+02
4.483516483516481799e+00 -1.218696060736397300e+02
4.503052503052501265e+00 -1.218646010407533993e+02
4.522588522588520732e+00 -1.218008195105746836e+02
4.542124542124540199e+00 -1.217091637621769706e+02
4.561660561660559665e+00 -1.217461299536715700e+02
4.581196581196579132e+00 -1.217932232124268808e+02
4.600732600732598598e+00 -1.217971502577228904e+02
4.620268620268618065e+00 -1.218150030800929216e+02
4.639804639804637532e+00 -1.218388395347678852e+02
4.659340659340656998e+00 -1.217541175834269609e+02
4.678876678876676465e+00 -1.217473536461747017e+02
4.698412698412695931e+00 -1.217109404225070932e+02
4.717948717948715398e+00 -1.217019281357767397e+02
4.737484737484734865e+00 -1.218103015461168468e+02
4.757020757020754331e+00 -1.217628432089688175e+02
4.776556776556773798e+00 -1.216746445406725741e+02
4.796092796092793265e+00 -1.217477395534025533e+02
4.815628815628812731e+00 -1.216831292978086196e+02
4.835164835164832198e+00 -1.216617209051486412e+02
4.854700854700851664e+00 -1.217266056083202130e+02
4.874236874236871131e+00 -1.216147479018228381e+02
4.893772893772890598e+00 -1.215854889036408650e+02
4.913308913308910064e+00 -1.216233961172576272e+02
4.932844932844929531e+00 -1.216211274499272434e+02
4.952380952380948997e+00 -1.216440838059343008e+02
4.971916971916968464e+00 -1.216723361925473341e+02
4.991452991452987931e+00 -1.215776079635905518e+02
5.010989010989007397e+00 -1.215893833705729179e+02
5.030525030525033969e+00 -1.216818791957881558e+02
5.050061050061053436e+00 -1.217056595993646653e+02
5.069597069597072903e+00 -1.216349092149598476e+02
5.089133089133092369e+00 -1.215959270271126371e+02
5.108669108669111836e+00 -1.216674298474541160e+02
5.128205128205131302e+00 -1.217524539992542998e+02
5.147741147741150769e+00 -1.217025557613767859e+02
5.167277167277170236e+00 -1.216739902319705067e+02
5.186813186813189702e+00 -1.216768217768928793e+02
5.206349206349209169e+00 -1.215887306238147403e+02
5.225885225885228635e+00 -1.216013200023679275e+02
5.245421245421248102e+00 -1.217036286765034276e+02
5.264957264957267569e+00 -1.216561567662987073e+02
5.284493284493287035e+00 -1.216292070950088231e+02
5.304029304029306502e+00 -1.216565148258314366e+02
5.323565323565325969e+00 -1.215592626935939506e+02
5.343101343101345435e+00 -1.215947625787846107e+02
5.362637362637364902e+00 -1.216661936202445133e+02
5.382173382173384368e+00 -1.216874774242396882e+02
5.401709401709403835e+00 -1.217662415513629242e+02
5.421245421245423302e+00 -1.217054432896901517e+02
5.440781440781442768e+00 -1.216493809071772603e+02
5.460317460317462235e+00 -1.217409913328862103e+02
5.479853479853481701e+00 -1.217422732311658820e+02
5.499389499389501168e+00 -1.216618302978475015e+02
5.518925518925520635e+00 -1.216495189235506444e+02
5.538461538461540101e+00 -1.216790738429482275e+02
5.557997557997559568e+00 -1.216452973895247567e+02
5.577533577533579034e+00 -1.217256335339062900e+02
5.597069597069598501e+00 -1.217129587150706840e+02
5.616605616605617968e+00 -1.216433866717091661e+02
5.636141636141637434e+00 -1.216484227468636732e+02
5.655677655677656901e+00 -1.214941867301230332e+02
5.675213675213676368e+00 -1.214218569183476717e+02
5.694749694749695834e+00 -1.214308784017150202e+02
5.714285714285715301e+00 -1.214794113573087628e+02
5.733821733821734767e+00 -1.215092920825460823e+02
5.753357753357754234e+00 -1.216173140576603231e+02
5.772893772893773701e+00 -1.217062105488942052e+02
5.792429792429793167e+00 -1.216925701937525872e+02
5.811965811965812634e+00 -1.216630722002581280e+02
5.831501831501832100e+00 -1.216436880411842623e+02
5.851037851037851567e+00 -1.217522779973996450e+02
5.870573870573871034e+00 -1.218609732006513582e+02
5.890109890109890500e+00 -1.218633124694119658e+02
5.909645909645909967e+00 -1.217955619312698730e+02
5.929181929181929434e+00 -1.217223040626547714e+02
5.948717948717948900e+00 -1.217716545095066749e+02
5.968253968253968367e+00 -1.218092922821863624e+02
5.987789987789987833e+00 -1.217180756714828647e+02
6.007326007326007300e+00 -1.216907500399235573e+02
6.026862026862026767e+00 -1.217392509161681602e+02
6.046398046398046233e+00 -1.217283730739442973e+02
6.065934065934065700e+00 -1.217319165820483562e+02
6.085470085470085166e+00 -1.217265374225764276e+02
6.105006105006104633e+00 -1.217394154135216269e+02
6.124542124542124100e+00 -1.218184774961461727e+02
6.144078144078143566e+00 -1.219060977312353486e+02
6.163614163614163033e+00 -1.218812132371803756e+02
6.183150183150182500e+00 -1.218403659471407394e+02
6.202686202686201966e+00 -1.218611996369043737e+02
6.222222222222221433e+00 -1.218305013771975354e+02
6.241758241758240899e+00 -1.218325947401596778e+02
6.261294261294260366e+00 -1.218156892597570504e+02
6.280830280830279833e+00 -1.218328168571397327e+02
6.300366300366299299e+00 -1.219185650734176249e+02
6.319902319902318766e+00 -1.220461236330454540e+02
6.339438339438338232e+00 -1.219660777736689994e+02
6.358974358974357699e+00 -1.220086514200110912e+02
6.378510378510377166e+00 -1.221195273088389968e+02
6.398046398046396632e+00 -1.221433942486586233e+02
6.417582417582416099e+00 -1.221578300002786079e+02
6.437118437118435565e+00 -1.222799557212071022e+02
6.456654456654455032e+00 -1.221769008733464830e+02
6.476190476190474499e+00 -1.221077890861318167e+02
6.495726495726493965e+00 -1.221604271535642283e+02
6.515262515262513432e+00 -1.222839715200854016e+02
6.534798534798532899e+00 -1.224858082445321514e+02
6.554334554334552365e+00 -1.224940027827583719e+02
6.573870573870571832e+00 -1.224878377187540082e+02
6.593406593406591298e+00 -1.224921786288481940e+02
6.612942612942610765e+00 -1.224533990502504963e+02
6.632478632478630232e+00 -1.222949261990736431e+02
6.652014652014649698e+00 -1.221946847795469182e+02
6.671550671550669165e+00 -1.220887360834846334e+02
6.691086691086688631e+00 -1.221016973695733157e+02
6.710622710622708098e+00 -1.221572903898860432e+02
6.730158730158727565e+00 -1.220564847067022924e+02
6.749694749694747031e+00 -1.220778051655017578e+02
6.769230769230766498e+00 -1.220627876432632917e+02
6.788766788766785965e+00 -1.218965740632252448e+02
6.808302808302805431e+00 -1.219645132208222265e+02
6.827838827838824898e+00 -1.219491767057134410e+02
6.847374847374844364e+00 -1.219142876518414340e+02
6.866910866910863831e+00 -1.220177186125334146e+02
6.886446886446883298e+00 -1.220594660013939716e+02
6.905982905982902764e+00 -1.221508654458267529e+02
6.925518925518922231e+00 -1.222024550501748195e+02
6.945054945054941697e+00 -1.221149357420266313e+02
6.964590964590961164e+00 -1.220985863763245902e+02
6.984126984126980631e+00 -1.221025907794361984e+02
7.003663003663000097e+00 -1.220562893158136433e+02
7.023199023199026669e+00 -1.220476298560000998e+02
7.042735042735046136e+00 -1.220763327996646126e+02
7.062271062271065603e+00 -1.221619099749526072e+02
7.081807081807085069e+00 -1.221481589748196654e+02
7.101343101343104536e+00 -1.222163096441228447e+02
7.120879120879124002e+00 -1.221895870368140606e+02
7.140415140415143469e+00 -1.220767428855760670e+02
7.159951159951162936e+00 -1.220713719735143457e+02
7.179487179487182402e+00 -1.218346609863505989e+02
7.199023199023201869e+00 -1.217392442904871359e+02
7.218559218559221335e+00 -1.216231761602953867e+02
7.238095238095240802e+00 -1.215846282225297017e+02
7.257631257631260269e+00 -1.216327454095267342e+02
7.277167277167279735e+00 -1.216055766502005895e+02
7.296703296703299202e+00 -1.216380560961506632e+02
7.316239316239318669e+00 -1.215568959684695614e+02
7.335775335775338135e+00 -1.215327859795811776e+02
7.355311355311357602e+00 -1.216190461884809793e+02
7.374847374847377068e+00 -1.216449635542591636e+02
7.394383394383396535e+00 -1.215713562083108599e+02
7.413919413919416002e+00 -1.216484907145984238e+02
7.433455433455435468e+00 -1.216629884360964695e+02
7.452991452991454935e+00 -1.216093576283488460e+02
7.472527472527474401e+00 -1.215800234488751244e+02
7.492063492063493868e+00 -1.216770615522435008e+02
7.511599511599513335e+00 -1.218072426248991462e+02
7.531135531135532801e+00 -1.217662566726213527e+02
7.550671550671552268e+00 -1.218576246752237466e+02
7.570207570207571734e+00 -1.216912534439046425e+02
7.589743589743591201e+00 -1.216331325950615110e+02
7.609279609279610668e+00 -1.216227665481610245e+02
7.628815628815630134e+00 -1.215743147108282756e+02
7.648351648351649601e+00 -1.216153885933086656e+02
7.667887667887669068e+00 -1.217402107672930924e+02
7.687423687423688534e+00 -1.217720658580024349e+02
7.706959706959708001e+00 -1.218003701031229866e+02
7.726495726495727467e+00 -1.217082282784494680e+02
7.746031746031746934e+00 -1.216211052375266490e+02
7.765567765567766401e+00 -1.216250560320924734e+02
7.785103785103785867e+00 -1.215440989949091630e+02
7.804639804639805334e+00 -1.215480950269276974e+02
7.824175824175824800e+00 -1.216314182137554383e+02
7.843711843711844267e+00 -1.217412103142376907e+02
7.863247863247863734e+00 -1.217427521859212334e+02
7.882783882783883200e+00 -1.217362187830330953e+02
7.902319902319902667e+00 -1.217441712632309816e+02
7.921855921855922134e+00 -1.218214299917696337e+02
7.941391941391941600e+00 -1.217259456256910966e+02
7.960927960927961067e+00 -1.218081470503788637e+02
7.980463980463980533e+00 -1.217493990032673281e+02
8.000000000000000000e+00 -1.216864728619575260e+02
8.019536019536019467e+00 -1.217794750685745555e+02
8.039072039072038933e+00 -1.218356014433476133e+02
8.058608058608058400e+00 -1.220858072840775606e+02
8.078144078144077866e+00 -1.221631215838519182e+02
8.097680097680097333e+00 -1.223121363955723240e+02
8.117216117216116800e+00 -1.222914943349234989e+02
8.136752136752136266e+00 -1.222201514307435133e+02
8.156288156288155733e+00 -1.221928138302781690e+02
8.175824175824175200e+00 -1.220981721068593941e+02
8.195360195360194666e+00 -1.221308163728348148e+02
8.214896214896214133e+00 -1.221779425427877328e+02
8.234432234432233599e+00 -1.221298877372403666e+02
8.253968253968253066e+00 -1.221343498306627140e+02
8.273504273504272533e+00 -1.221030428979604352e+02
8.293040293040291999e+00 -1.219883505530219168e+02
8.312576312576311466e+00 -1.219921720549416193e+02
8.332112332112330932e+00 -1.220764562515333296e+02
8.351648351648350399e+00 -1.220221269365678722e+02
8.371184371184369866e+00 -1.219078376471562422e+02
8.390720390720389332e+00 -1.219313626699478306e+02
8.410256410256408799e+00 -1.219619518776214164e+02
8.429792429792428266e+00 -1.220386512292527357e+02
8.449328449328447732e+00 -1.222166295551625268e+02
8.468864468864467199e+00 -1.220923484047251009e+02
8.488400488400486665e+00 -1.221157501498511238e+02
8.507936507936506132e+00 -1.222369652841551328e+02
8.527472527472525599e+00 -1.222033245090006517e+02
8.547008547008545065e+00 -1.221608319440285015e+02
8.566544566544564532e+00 -1.221361789326960690e+02
8.586080586080583998e+00 -1.220454513242669918e+02
8.605616605616603465e+00 -1.221395127013663426e+02
8.625152625152622932e+00 -1.222253900470184362e+02
8.644688644688642398e+00 -1.221860739093219905e+02
8.664224664224661865e+00 -1.222870746702427880e+02
8.683760683760681331e+00 -1.222594994107933815e+02
8.703296703296700798e+00 -1.223423925086971309e+02
8.722832722832720265e+00 -1.222411574762900841e+02
8.742368742368739731e+00 -1.220940072319028786e+02
8.761904761904759198e+00 -1.220891312983548715e+02
8.781440781440778665e+00 -1.220999446717870001e+02
8.800976800976798131e+00 -1.219916325310780962e+02
8.820512820512817598e+00 -1.220381351036265727e+02
8.840048840048837064e+00 -1.219266323838630370e+02
8.859584859584856531e+00 -1.218264145025742806e+02
8.879120879120875998e+00 -1.219290197327727014e+02
8.898656898656895464e+00 -1.220253249652928105e+02
8.918192918192914931e+00 -1.219572436296108009e+02
8.937728937728934397e+00 -1.219391995480629873e+02
8.957264957264953864e+00 -1.218447398117235849e+02
8.976800976800973331e+00 -1.216270961846642109e+02
8.996336996336992797e+00 -1.216536879353235889e+02
9.015873015873019369e+00 -1.216717878806150850e+02
9.035409035409038836e+00 -1.217123029176296996e+02
9.054945054945058303e+00 -1.217407494259664134e+02
9.074481074481077769e+00 -1.217414401647992861e+02
9.094017094017097236e+00 -1.218153623021704703e+02
9.113553113553116702e+00 -1.218558061378825812e+02
9.133089133089136169e+00 -1.219371434430607621e+02
9.152625152625155636e+00 -1.219687387695807672e+02
9.172161172161175102e+00 -1.220664744250186118e+02
9.191697191697194569e+00 -1.220750229262389297e+02
9.211233211233214035e+00 -1.220334297591765704e+02
9.230769230769233502e+00 -1.220905695961171489e+02
9.250305250305252969e+00 -1.220112475746294791e+02
9.269841269841272435e+00 -1.219653674503163927e+02
9.289377289377291902e+00 -1.219452529504748242e+02
9.308913308913311369e+00 -1.218706786928503192e+02
9.328449328449330835e+00 -1.219551914304601326e+02
9.347985347985350302e+00 -1.220883409306324694e+02
9.367521367521369768e+00 -1.220631435265581644e+02
9.387057387057389235e+00 -1.219758307897593568e+02
9.406593406593408702e+00 -1.220435977596865769e+02
9.426129426129428168e+00 -1.221080359532498960e+02
9.445665445665447635e+00 -1.220302358594495331e+02
9.465201465201467101e+00 -1.221226257347431385e+02
9.484737484737486568e+00 -1.221994412849853120e+02
9.504273504273506035e+00 -1.221103991572118446e+02
9.523809523809525501e+00 -1.220590594968794420e+02
9.543345543345544968e+00 -1.219529718983558695e+02
9.562881562881564435e+00 -1.220184225725481610e+02
9.582417582417583901e+00 -1.220381371712471008e+02
9.601953601953603368e+00 -1.221300481116483638e+02
9.621489621489622834e+00 -1.223601739967762398e+02
9.641025641025642301e+00 -1.224655388022490001e+02
9.660561660561661768e+00 -1.225414941600003544e+02
9.680097680097681234e+00 -1.226685426034276958e+02
9.699633699633700701e+00 -1.227490417213250282e+02
9.719169719169720167e+00 -1.229003335463206952e+02
9.738705738705739634e+00 -1.231509295330239979e+02
9.758241758241759101e+00 -1.232432158090804251e+02
9.777777777777778567e+00 -1.232588291792322082e+02
9.797313797313798034e+00 -1.233863162566113942e+02
9.816849816849817500e+00 -1.235309287753585608e+02
9.836385836385836967e+00 -1.237079094941881152e+02
9.855921855921856434e+00 -1.241823103269595094e+02
9.875457875457875900e+00 -1.243436024215448867e+02
9.894993894993895367e+00 -1.244789038283841194e+02
9.914529914529914834e+00 -1.246256979001382348e+02
9.934065934065934300e+00 -1.248080062399857582e+02
9.953601953601953767e+00 -1.249524641952481261e+02
9.973137973137973233e+00 -1.249714332854651246e+02
9.992673992673992700e+00 -1.251406135709612784e+02
1.001221001221001217e+01 -1.251380492930229877e+02
1.003174603174603163e+01 -1.253294119423511432e+02
1.005128205128205110e+01 -1.253697853811699900e+02
1.007081807081807057e+01 -1.255267373116619609e+02
1.009035409035409003e+01 -1.258383134207363980e+02
1.010989010989010950e+01 -1.261014770159527529e+02
1.012942612942612897e+01 -1.266434849979339390e+02
1.014896214896214843e+01 -1.270037812813611708e+02
1.016849816849816790e+01 -1.274328734683754902e+02
1.018803418803418737e+01 -1.277320323400877555e+02
1.020757020757020683e+01 -1.277751935959367131e+02
1.022710622710622630e+01 -1.281090859899673546e+02
1.024664224664224577e+01 -1.285917203794683701e+02
1.026617826617826523e+01 -1.290371126886988975e+02
1.028571428571428470e+01 -1.291819395620402986e+02
1.030525030525030417e+01 -1.296725973841378163e+02
1.032478632478632363e+01 -1.307890667074250644e+02
1.034432234432234310e+01 -1.315185189647051232e+02
1.036385836385836257e+01 -1.318346832825982631e+02
1.038339438339438203e+01 -1.329002890482829287e+02
1.040293040293040150e+01 -1.353173942432368335e+02
1.042246642246642097e+01 -1.385127287721510072e+02
1.044200244200244043e+01 -1.405671711966125770e+02
1.046153846153845990e+01 -1.405204314484724932e+02
1.048107448107447937e+01 -1.409736836033596319e+02
1.050061050061049883e+01 -1.408069327276353420e+02
1.052014652014651830e+01 -1.411587912806724034e+02
1.053968253968253777e+01 -1.411787515808383375e+02
1.055921855921855723e+01 -1.413299450307321763e+02
1.057875457875457670e+01 -1.412320015514013107e+02
1.059829059829059617e+01 -1.413431963453597575e+02
1.061782661782661563e+01 -1.413061601021313720e+02
1.063736263736263510e+01 -1.413394087796414453e+02
1.065689865689865456e+01 -1.413193833570886397e+02
1.067643467643467403e+01 -1.414881327180958408e+02
1.069597069597069350e+01 -1.414062449990316281e+02
1.071550671550671296e+01 -1.413533578186584521e+02
1.073504273504273243e+01 -1.413927283442003784e+02
1.075457875457875190e+01 -1.414085467428484151e+02
1.077411477411477136e+01 -1.414300278679586995e+02
1.079365079365079083e+01 -1.417208889207388438e+02
1.081318681318681030e+01 -1.418579564011684511e+02
1.083272283272282976e+01 -1.419193863001314639e+02
1.085225885225884923e+01 -1.420833003359074667e+02
1.087179487179486870e+01 -1.421784044845163635e+02
1.089133089133088816e+01 -1.422977001961018857e+02
1.091086691086690763e+01 -1.426931956255486398e+02
1.093040293040292710e+01 -1.427385348618542480e+02
1.094993894993894656e+01 -1.427070002208785979e+02
1.096947496947496603e+01 -1.427945035291707256e+02
1.098901098901098550e+01 -1.430242342751465685e+02
1.100854700854700496e+01 -1.429285979356911298e+02
1.102808302808303154e+01 -1.431557412555659994e+02
1.104761904761905100e+01 -1.431124614812069353e+02
1.106715506715507047e+01 -1.434132929054096905e+02
1.108669108669108994e+01 -1.434027626661080603e+02
1.110622710622710940e+01 -1.432787490085198954e+02
1.112576312576312887e+01 -1.429616179399322391e+02
1.114529914529914834e+01 -1.427967381905133095e+02
1.116483516483516780e+01 -1.425108020345294619e+02
1.118437118437118727e+01 -1.425279649045053247e+02
1.120390720390720674e+01 -1.424708062749401449e+02
1.122344322344322620e+01 -1.427111292642599096e+02
1.124297924297924567e+01 -1.427187218890196050e+02
1.126251526251526514e+01 -1.427591614343000401e+02
1.128205128205128460e+01 -1.426184374557916499e+02
1.130158730158730407e+01 -1.426945590050117687e+02
1.132112332112332354e+01 -1.426411549433840946e+02
1.134065934065934300e+01 -1.427369349280852475e+02
1.136019536019536247e+01 -1.427024403143357461e+02
1.137973137973138194e+01 -1.429069303239345459e+02
1.139926739926740140e+01 -1.428818211874817052e+02
1.141880341880342087e+01 -1.427082422258479255e+02
1.143833943833944033e+01 -1.427301431314685374e+02
1.145787545787545980e+01 -1.429355913689861950e+02
1.147741147741147927e+01 -1.429162359674725451e+02
1.149694749694749873e+01 -1.429926870483473351e+02
1.151648351648351820e+01 -1.430052011847205904e+02
1.153601953601953767e+01 -1.431064311618142142e+02
1.155555555555555713e+01 -1.431759309057067640e+02
1.157509157509157660e+01 -1.433469178603769763e+02
1.159462759462759607e+01 -1.435860514909496715e+02
1.161416361416361553e+01 -1.435671856800335320e+02
1.163369963369963500e+01 -1.433637137527521759e+02
1.165323565323565447e+01 -1.431979809746901537e+02
1.167277167277167393e+01 -1.432940310434954938e+02
1.169230769230769340e+01 -1.433554834104999998e+02
1.171184371184371287e+01 -1.432553790651622023e+02
1.173137973137973233e+01 -1.432639705633793312e+02
1.175091575091575180e+01 -1.431424447126551343e+02
1.177045177045177127e+01 -1.431178533105255326e+02
1.178998778998779073e+01 -1.431574130006108021e+02
1.180952380952381020e+01 -1.430950230751091965e+02
1.182905982905982967e+01 -1.430088263457526523e+02
1.184859584859584913e+01 -1.430714224000686556e+02
1.186813186813186860e+01 -1.430543593352967093e+02
1.188766788766788807e+01 -1.431581486428122503e+02
1.190720390720390753e+01 -1.431762819268691089e+02
1.192673992673992700e+01 -1.431967926613752979e+02
1.194627594627594647e+01 -1.430188924133616695e+02
1.196581196581196593e+01 -1.430041536839515857e+02
1.198534798534798540e+01 -1.430824772421158855e+02
1.200488400488400487e+01 -1.433389234874598515e+02
1.202442002442002433e+01 -1.434415962805268236e+02
1.204395604395604380e+01 -1.437811835042817563e+02
1.206349206349206327e+01 -1.438201126438110009e+02
1.208302808302808273e+01 -1.438108716500804576e+02
1.210256410256410220e+01 -1.436748609662448928e+02
1.212210012210012167e+01 -1.438516839740129001e+02
1.214163614163614113e+01 -1.438808657890696452e+02
1.216117216117216060e+01 -1.440874912031032977e+02
1.218070818070818007e+01 -1.440400167710249093e+02
1.220024420024419953e+01 -1.440886042093175661e+02
1.221978021978021900e+01 -1.436999451856194128e+02
1.223931623931623847e+01 -1.437389235518115811e+02
1.225885225885225793e+01 -1.437203830429764935e+02
1.227838827838827740e+01 -1.438011973874336320e+02
1.229792429792429687e+01 -1.439856195591640073e+02
1.231746031746031633e+01 -1.440285161194983061e+02
1.233699633699633580e+01 -1.441236431970167473e+02
1.235653235653235527e+01 -1.441756150219549397e+02
1.237606837606837473e+01 -1.439615098219568665e+02
1.239560439560439420e+01 -1.439082125572814732e+02
1.241514041514041367e+01 -1.438257261815219010e+02
1.243467643467643313e+01 -1.437722796206268185e+02
1.245421245421245260e+01 -1.438086507912852312e+02
1.247374847374847207e+01 -1.438379923818070267e+02
1.249328449328449153e+01 -1.438726142706590849e+02
1.251282051282051100e+01 -1.441038512381031751e+02
1.253235653235653047e+01 -1.442987149227432155e+02
1.255189255189254993e+01 -1.443492155737025087e+02
1.257142857142856940e+01 -1.443471553543763264e+02
1.259096459096458887e+01 -1.443962953381540046e+02
1.261050061050060833e+01 -1.442898463600291166e+02
1.263003663003662780e+01 -1.444034999364378677e+02
1.264957264957264726e+01 -1.442881783779853606e+02
1.266910866910866673e+01 -1.442829821399251387e+02
1.268864468864468620e+01 -1.440499730738875996e+02
1.270818070818070566e+01 -1.441181137309477265e+02
1.272771672771672513e+01 -1.440455704332642597e+02
1.274725274725274460e+01 -1.440247661270250035e+02
1.276678876678876406e+01 -1.440255980068377255e+02
1.278632478632478353e+01 -1.440262813569588900e+02
1.280586080586080300e+01 -1.440355227783437044e+02
1.282539682539682246e+01 -1.442277046144414214e+02
1.284493284493284193e+01 -1.442645551684547627e+02
1.286446886446886140e+01 -1.440668588686297085e+02
1.288400488400488086e+01 -1.438995907243715067e+02
1.290354090354090033e+01 -1.439528722534137444e+02
1.292307692307691980e+01 -1.440852692144189575e+02
1.294261294261293926e+01 -1.441883078750597065e+02
1.296214896214895873e+01 -1.440723039887893435e+02
1.298168498168497820e+01 -1.442018908489888815e+02
1.300122100122099766e+01 -1.441517245420564279e+02
1.302075702075702424e+01 -1.441443802044804272e+02
1.304029304029304370e+01 -1.440541015957432762e+02
1.305982905982906317e+01 -1.441304954760945520e+02
1.307936507936508264e+01 -1.439080271091873158e+02
1.309890109890110210e+01 -1.441842176826800994e+02
1.311843711843712157e+01 -1.442430032685599031e+02
1.313797313797314104e+01 -1.443121324354368653e+02
1.315750915750916050e+01 -1.441673891316824552e+02
1.317704517704517997e+01 -1.441529323184653890e+02
1.319658119658119944e+01 -1.441127078265411399e+02
1.321611721611721890e+01 -1.440427723984341810e+02
1.323565323565323837e+01 -1.440182532185487503e+02
1.325518925518925784e+01 -1.440304388138507363e+02
1.327472527472527730e+01 -1.440166342886992652e+02
1.329426129426129677e+01 -1.440721813694216564e+02
1.331379731379731624e+01 -1.438979959443612984e+02
1.333333333333333570e+01 -1.438389965781993283e+02
1.335286935286935517e+01 -1.437617800098171017e+02
1.337240537240537464e+01 -1.436293678826224038e+02
1.339194139194139410e+01 -1.433992474934236725e+02
1.341147741147741357e+01 -1.434410751805916959e+02
1.343101343101343303e+01 -1.434200258009154538e+02
1.345054945054945250e+01 -1.433401096694060186e+02
1.347008547008547197e+01 -1.433648060418260002e+02
1.348962148962149143e+01 -1.433431377148008039e+02
1.350915750915751090e+01 -1.431892459953784282e+02
1.352869352869353037e+01 -1.432488393874076849e+02
1.354822954822954983e+01 -1.432457370283100602e+02
1.356776556776556930e+01 -1.434802225140622340e+02
1.358730158730158877e+01 -1.435561039947810684e+02
1.360683760683760823e+01 -1.436266961862836240e+02
1.362637362637362770e+01 -1.436914427235496703e+02
1.364590964590964717e+01 -1.436713056315464598e+02
1.366544566544566663e+01 -1.436338388139859603e+02
1.368498168498168610e+01 -1.436190192612568808e+02
1.370451770451770557e+01 -1.436572610315515988e+02
1.372405372405372503e+01 -1.437891927126269707e+02
1.374358974358974450e+01 -1.439559625387559265e+02
1.376312576312576397e+01 -1.441757463940637081e+02
1.378266178266178343e+01 -1.441899407861740769e+02
1.380219780219780290e+01 -1.441980963262083435e+02
1.382173382173382237e+01 -1.442189899768484622e+02
1.384126984126984183e+01 -1.444651581984493589e+02
1.386080586080586130e+01 -1.443587425452646471e+02
1.388034188034188077e+01 -1.444054714577052607e+02
1.389987789987790023e+01 -1.441178772986754097e+02
1.391941391941391970e+01 -1.440059673538194431e+02
1.393894993894993917e+01 -1.439600096977192152e+02
1.395848595848595863e+01 -1.440974919748199738e+02
1.397802197802197810e+01 -1.441671340445720091e+02
1.399755799755799757e+01 -1.438935305385021763e+02
1.401709401709401703e+01 -1.438342563167745141e+02
1.403663003663003650e+01 -1.436888283886198678e+02
1.405616605616605597e+01 -1.436671074603968918e+02
1.407570207570207543e+01 -1.437368978754966236e+02
1.409523809523809490e+01 -1.436429258354238243e+02
1.411477411477411437e+01 -1.434954003667371580e+02
1.413431013431013383e+01 -1.436771651550020863e+02
1.415384615384615330e+01 -1.436120758874339458e+02
1.417338217338217277e+01 -1.435032441584011167e+02
1.419291819291819223e+01 -1.435861445390127926e+02
1.421245421245421170e+01 -1.436638210323768021e+02
1.423199023199023117e+01 -1.437239053660354955e+02
1.425152625152625063e+01 -1.438530806383914467e+02
1.427106227106227010e+01 -1.441152402772677874e+02
1.429059829059828957e+01 -1.441317374279162493e+02
1.431013431013430903e+01 -1.440976294653748084e+02
1.432967032967032850e+01 -1.442370898368370149e+02
1.434920634920634797e+01 -1.442228564507963142e+02
1.436874236874236743e+01 -1.443113020071106689e+02
1.438827838827838690e+01 -1.445751851754074551e+02
1.440781440781440637e+01 -1.446159691380849495e+02
1.442735042735042583e+01 -1.445835636943639031e+02
1.444688644688644530e+01 -1.445885516714630796e+02
1.446642246642246477e+01 -1.444992751290696447e+02
1.448595848595848423e+01 -1.445051951405644104e+02
1.450549450549450370e+01 -1.445136804752447119e+02
1.452503052503052317e+01 -1.444867283267297182e+02
1.454456654456654263e+01 -1.444131751435636488e+02
1.456410256410256210e+01 -1.442682679323629884e+02
1.458363858363858157e+01 -1.440688254898231264e+02
1.460317460317460103e+01 -1.440556777988356600e+02
1.462271062271062050e+01 -1.440011749562519299e+02
1.464224664224663996e+01 -1.439984167477964832e+02
1.466178266178265943e+01 -1.439732900571577261e+02
1.468131868131867890e+01 -1.438473594747096058e+02
1.470085470085469836e+01 -1.435782431653584581e+02
1.472039072039071783e+01 -1.435251148993922925e+02
1.473992673992673730e+01 -1.435363816653290314e+02
1.475946275946275676e+01 -1.435387615374787913e+02
1.477899877899877623e+01 -1.437183627028900901e+02
1.479853479853479570e+01 -1.438573005601909358e+02
1.481807081807081516e+01 -1.439135640773065177e+02
1.483760683760683463e+01 -1.440431234879218607e+02
1.485714285714285410e+01 -1.441040309909712107e+02
1.487667887667887356e+01 -1.443223190553366919e+02
1.489621489621489303e+01 -1.443758165972423342e+02
1.491575091575091250e+01 -1.447343968423063814e+02
1.493528693528693196e+01 -1.447437687755948161e+02
1.495482295482295143e+01 -1.447644800037407435e+02
1.497435897435897090e+01 -1.449640478987172116e+02
1.499389499389499036e+01 -1.452252474735005876e+02
1.501343101343101694e+01 -1.452020850020063563e+02
1.503296703296703640e+01 -1.452764375119660372e+02
1.505250305250305587e+01 -1.451658136426227088e+02
1.507203907203907534e+01 -1.452942817600575438e+02
1.509157509157509480e+01 -1.452272260804733151e+02
1.511111111111111427e+01 -1.451902234164188314e+02
1.513064713064713374e+01 -1.452260895639399223e+02
1.515018315018315320e+01 -1.451545564892581126e+02
1.516971916971917267e+01 -1.451388895962901699e+02
1.518925518925519214e+01 -1.451980047671797251e+02
1.520879120879121160e+01 -1.448867039667805727e+02
1.522832722832723107e+01 -1.449273592781294155e+02
1.524786324786325054e+01 -1.448548817998822074e+02
1.526739926739927000e+01 -1.448128464729409188e+02
1.528693528693528947e+01 -1.447357137625492669e+02
1.530647130647130894e+01 -1.446405854034719596e+02
1.532600732600732840e+01 -1.446786005192793141e+02
1.534554334554334787e+01 -1.448197002769979633e+02
1.536507936507936734e+01 -1.447898417208365345e+02
1.538461538461538680e+01 -1.447755221158601842e+02
1.540415140415140627e+01 -1.448318257374285452e+02
1.542368742368742573e+01 -1.449746240340426198e+02
1.544322344322344520e+01 -1.451777965080614763e+02
1.546275946275946467e+01 -1.454894233194803519e+02
1.548229548229548413e+01 -1.455138324735874846e+02
1.550183150183150360e+01 -1.456351700023222975e+02
1.552136752136752307e+01 -1.454939124033293467e+02
1.554090354090354253e+01 -1.454840400330646162e+02
1.556043956043956200e+01 -1.456703316901906362e+02
1.557997557997558147e+01 -1.461836421871013840e+02
1.559951159951160093e+01 -1.461393705370982730e+02
1.561904761904762040e+01 -1.462620071845968823e+02
1.563858363858363987e+01 -1.461228320486715688e+02
1.565811965811965933e+01 -1.460883488820043681e+02
1.567765567765567880e+01 -1.461193511358586079e+02
1.569719169719169827e+01 -1.457448426654456171e+02
1.571672771672771773e+01 -1.454667964849133739e+02
1.573626373626373720e+01 -1.454546165193077343e+02
1.575579975579975667e+01 -1.454597768568347931e+02
1.577533577533577613e+01 -1.455400316056611416e+02
1.579487179487179560e+01 -1.454887032607776405e+02
1.581440781440781507e+01 -1.452880348161575341e+02
1.583394383394383453e+01 -1.450482229988971881e+02
1.585347985347985400e+01 -1.451288300449149347e+02
1.587301587301587347e+01 -1.450724898909839737e+02
1.589255189255189293e+01 -1.450381185707462350e+02
1.591208791208791240e+01 -1.450961798783795302e+02
1.593162393162393187e+01 -1.453687268897289755e+02
1.595115995115995133e+01 -1.452561034925982426e+02
1.597069597069597080e+01 -1.452596427319378165e+02
1.599023199023199027e+01 -1.450728285517668326e+02
1.600976800976800973e+01 -1.450710962484522213e+02
1.602930402930402920e+01 -1.450220432173988172e+02
1.604884004884004867e+01 -1.450311924656228655e+02
1.606837606837606813e+01 -1.450116936292162677e+02
1.608791208791208760e+01 -1.452413061316545679e+02
1.610744810744810707e+01 -1.451850243955170754e+02
1.612698412698412653e+01 -1.451580527189981638e+02
1.614652014652014600e+01 -1.452160005322392635e+02
1.616605616605616547e+01 -1.452167090221600176e+02
1.618559218559218493e+01 -1.451510645880923960e+02
1.620512820512820440e+01 -1.452006877749608122e+02
1.622466422466422387e+01 -1.450790824790997533e+02
1.624420024420024333e+01 -1.451177413709981465e+02
1.626373626373626280e+01 -1.450402300850403208e+02
1.628327228327228227e+01 -1.450210934287497082e+02
1.630280830280830173e+01 -1.448873509496426664e+02
1.632234432234432120e+01 -1.448216942537241323e+02
1.634188034188034067e+01 -1.448152359640497480e+02
1.636141636141636013e+01 -1.448152013154228541e+02
1.638095238095237960e+01 -1.447677325013971199e+02
1.640048840048839907e+01 -1.447584663202608795e+02
1.642002442002441853e+01 -1.448323676214997704e+02
1.643956043956043800e+01 -1.446699179334809173e+02
1.645909645909645747e+01 -1.445421273562694182e+02
1.647863247863247693e+01 -1.446221977264119403e+02
1.649816849816849640e+01 -1.445355175048549938e+02
1.651770451770451587e+01 -1.446330651980642585e+02
1.653724053724053533e+01 -1.446958209508038067e+02
1.655677655677655480e+01 -1.446619604798484602e+02
1.657631257631257427e+01 -1.447901740052844843e+02
1.659584859584859373e+01 -1.449947813132800150e+02
1.661538461538461320e+01 -1.449445924610132295e+02
1.663492063492063266e+01 -1.449122919952901043e+02
1.665445665445665213e+01 -1.448454917000522073e+02
1.667399267399267160e+01 -1.448166324119505930e+02
1.669352869352869106e+01 -1.450486639398825730e+02
1.671306471306471053e+01 -1.452940846287653471e+02
1.673260073260073000e+01 -1.452868503410891776e+02
1.675213675213674946e+01 -1.452318043660903015e+02
1.677167277167276893e+01 -1.447650351901263548e+02
1.679120879120878840e+01 -1.446462303391561761e+02
1.681074481074480786e+01 -1.446306031444632652e+02
1.683028083028082733e+01 -1.446866189746803570e+02
1.684981684981684680e+01 -1.447359582615172542e+02
1.686935286935286626e+01 -1.449369941995780948e+02
1.688888888888888573e+01 -1.449014677922950511e+02
1.690842490842490520e+01 -1.449307850643820075e+02
1.692796092796092466e+01 -1.450010809107337764e+02
1.694749694749694413e+01 -1.449353081828759287e+02
1.696703296703296360e+01 -1.448518636527656440e+02
1.698656898656898306e+01 -1.449264307094817354e+02
1.700610500610500253e+01 -1.450574062782098963e+02
1.702564102564102910e+01 -1.450621477539654620e+02
1.704517704517704857e+01 -1.451258161888665938e+02
1.706471306471306804e+01 -1.453806353478505855e+02
1.708424908424908750e+01 -1.452485543382575202e+02
1.710378510378510697e+01 -1.451589744259586894e+02
1.712332112332112644e+01 -1.450708339727917746e+02
1.714285714285714590e+01 -1.451761791650742737e+02
1.716239316239316537e+01 -1.451641367265434042e+02
1.718192918192918484e+01 -1.452246748332383390e+02
1.720146520146520430e+01 -1.452895661215950156e+02
1.722100122100122377e+01 -1.452943523083115736e+02
1.724053724053724324e+01 -1.451803803427225432e+02
1.726007326007326270e+01 -1.452508001163458289e+02
1.727960927960928217e+01 -1.453393918125420043e+02
1.729914529914530164e+01 -1.451684922159418818e+02
1.731868131868132110e+01 -1.453441454591143440e+02
1.733821733821734057e+01 -1.454926926914257024e+02
1.735775335775336004e+01 -1.453372866930462521e+02
1.737728937728937950e+01 -1.452935898626608946e+02
1.739682539682539897e+01 -1.452812769514561353e+02
1.741636141636141843e+01 -1.453353575945933471e+02
1.743589743589743790e+01 -1.452644370046751305e+02
1.745543345543345737e+01 -1.453394359318396880e+02
1.747496947496947683e+01 -1.451270425421047605e+02
1.749450549450549630e+01 -1.451003130836742514e+02
1.751404151404151577e+01 -1.451943028793820361e+02
1.753357753357753523e+01 -1.452546489650060551e+02
1.755311355311355470e+01 -1.452659767056571809e+02
1.757264957264957417e+01 -1.452337011797837363e+02
1.759218559218559363e+01 -1.451399887758361444e+02
1.761172161172161310e+01 -1.447881526457074131e+02
1.763125763125763257e+01 -1.448395679657037647e+02
1.765079365079365203e+01 -1.453258105449340860e+02
1.767032967032967150e+01 -1.454935125084666936e+02
1.768986568986569097e+01 -1.455499888234188575e+02
1.770940170940171043e+01 -1.456546483885258851e+02
1.772893772893772990e+01 -1.455786491173543311e+02
1.774847374847374937e+01 -1.455755105441713795e+02
1.776800976800976883e+01 -1.456214877883781753e+02
1.778754578754578830e+01 -1.456929401287457040e+02
1.780708180708180777e+01 -1.456756855347636588e+02
1.782661782661782723e+01 -1.458763620358195965e+02
1.784615384615384670e+01 -1.460669147849349372e+02
1.786568986568986617e+01 -1.459898875342492488e+02
1.788522588522588563e+01 -1.460152872475209733e+02
1.790476190476190510e+01 -1.460106968846835969e+02
1.792429792429792457e+01 -1.461044287036303047e+02
1.794383394383394403e+01 -1.460791427150574293e+02
1.796336996336996350e+01 -1.462308301642979416e+02
1.798290598290598297e+01 -1.464911088554471235e+02
1.800244200244200243e+01 -1.466207662488446601e+02
1.802197802197802190e+01 -1.463894224882097888e+02
1.804151404151404137e+01 -1.461036171519918412e+02
1.806105006105006083e+01 -1.461879791177163099e+02
1.808058608058608030e+01 -1.462223105608789524e+02
1.810012210012209977e+01 -1.462045232473413705e+02
1.811965811965811923e+01 -1.462931856882312047e+02
1.813919413919413870e+01 -1.461871754616443297e+02
1.815873015873015817e+01 -1.462469488147288530e+02
1.817826617826617763e+01 -1.463066257431307520e+02
1.819780219780219710e+01 -1.462050283873865340e+02
1.821733821733821657e+01 -1.461638234971144641e+02
1.823687423687423603e+01 -1.463113966088685629e+02
1.825641025641025550e+01 -1.465019152588269264e+02
1.827594627594627497e+01 -1.462379539729261637e+02
1.829548229548229443e+01 -1.463128710898458849e+02
1.831501831501831390e+01 -1.464054912445337777e+02
1.833455433455433337e+01 -1.463811929988619625e+02
1.835409035409035283e+01 -1.466830354616983811e+02
1.837362637362637230e+01 -1.467963784989549936e+02
1.839316239316239177e+01 -1.468190123968790601e+02
1.841269841269841123e+01 -1.468354964246958332e+02
1.843223443223443070e+01 -1.469523045399133707e+02
1.845177045177045017e+01 -1.469880993212633484e+02
1.847130647130646963e+01 -1.469769822107862183e+02
1.849084249084248910e+01 -1.474399062683823445e+02
1.851037851037850857e+01 -1.474699713487510451e+02
1.852991452991452803e+01 -1.473580166693161573e+02
1.854945054945054750e+01 -1.471755013233521083e+02
1.856898656898656697e+01 -1.471787132720929208e+02
1.858852258852258643e+01 -1.470637092265920103e+02
1.860805860805860590e+01 -1.471308488043532634e+02
1.862759462759462536e+01 -1.471825348038760524e+02
1.864713064713064483e+01 -1.471649884864311559e+02
1.866666666666666430e+01 -1.472453526064986420e+02
1.868620268620268376e+01 -1.472632746160460897e+02
1.870573870573870323e+01 -1.471647183290749865e+02
1.872527472527472270e+01 -1.471594688257593759e+02
1.874481074481074216e+01 -1.472725002291340104e+02
1.876434676434676163e+01 -1.472420234627560944e+02
1.878388278388278110e+01 -1.471661773425425679e+02
1.880341880341880056e+01 -1.470226777403985921e+02
1.882295482295482003e+01 -1.468175385027027176e+02
1.884249084249083950e+01 -1.468028630249727655e+02
1.886202686202685896e+01 -1.467907302879517317e+02
1.888156288156287843e+01 -1.467713898395700483e+02
1.890109890109889790e+01 -1.470410942871689315e+02
1.892063492063491736e+01 -1.474047070236236152e+02
1.894017094017093683e+01 -1.473643179940530104e+02
1.895970695970695630e+01 -1.473875995260365244e+02
1.897924297924297576e+01 -1.473736092623990430e+02
1.899877899877899523e+01 -1.473517041012046604e+02
1.901831501831502180e+01 -1.474707005440317289e+02
1.903785103785104127e+01 -1.475411417732385928e+02
1.905738705738706074e+01 -1.477551531550254822e+02
1.907692307692308020e+01 -1.479199696963945883e+02
1.909645909645909967e+01 -1.480158883294866996e+02
1.911599511599511914e+01 -1.481025367762537712e+02
1.913553113553113860e+01 -1.481836878866316738e+02
1.915506715506715807e+01 -1.485629054337099149e+02
1.917460317460317754e+01 -1.485056675187314283e+02
1.919413919413919700e+01 -1.486400587053997526e+02
1.921367521367521647e+01 -1.488869265445387953e+02
1.923321123321123594e+01 -1.488501089692307744e+02
1.925274725274725540e+01 -1.487657361244463345e+02
1.927228327228327487e+01 -1.488243548022026630e+02
1.929181929181929434e+01 -1.488088307979976150e+02
1.931135531135531380e+01 -1.487312072070281488e+02
1.933089133089133327e+01 -1.485926019738297725e+02
1.935042735042735274e+01 -1.487243939272108832e+02
1.936996336996337220e+01 -1.488826953283969203e+02
1.938949938949939167e+01 -1.489381104537041551e+02
1.940903540903541113e+01 -1.490958656741825621e+02
1.942857142857143060e+01 -1.491278833235848822e+02
1.944810744810745007e+01 -1.486684380664156038e+02
1.946764346764346953e+01 -1.486425372077524116e+02
1.948717948717948900e+01 -1.486832489470121743e+02
1.950671550671550847e+01 -1.486843930831961984e+02
1.952625152625152793e+01 -1.487145475771375231e+02
1.954578754578754740e+01 -1.486671930298486473e+02
1.956532356532356687e+01 -1.486699832749204404e+02
1.958485958485958633e+01 -1.487968173631167019e+02
1.960439560439560580e+01 -1.488350104820436854e+02
1.962393162393162527e+01 -1.487954709525921544e+02
1.964346764346764473e+01 -1.488449287899476019e+02
1.966300366300366420e+01 -1.489683646522030358e+02
1.968253968253968367e+01 -1.491895594938633849e+02
1.970207570207570313e+01 -1.496361599766140102e+02
1.972161172161172260e+01 -1.496774245084629058e+02
1.974114774114774207e+01 -1.496485692331021937e+02
1.976068376068376153e+01 -1.494663995906814193e+02
1.978021978021978100e+01 -1.494602351063704191e+02
1.979975579975580047e+01 -1.494947947256009684e+02
1.981929181929181993e+01 -1.496003107526001656e+02
1.983882783882783940e+01 -1.495891448118866833e+02
1.985836385836385887e+01 -1.494808456563767436e+02
1.987789987789987833e+01 -1.496032761648951066e+02
1.989743589743589780e+01 -1.495995625257742176e+02
1.991697191697191727e+01 -1.493670493766809386e+02
1.993650793650793673e+01 -1.491820514902238983e+02
1.995604395604395620e+01 -1.489025143246049083e+02
1.997557997557997567e+01 -1.488995781310358097e+02
1.999511599511599513e+01 -1.488198174373181928e+02
2.001465201465201460e+01 -1.488365586433241390e+02
2.003418803418803407e+01 -1.488222046967661640e+02
2.005372405372405353e+01 -1.488925701509756720e+02
2.007326007326007300e+01 -1.488297143338539001e+02
2.009279609279609247e+01 -1.488003300262313360e+02
2.011233211233211193e+01 -1.489020995774481548e+02
2.013186813186813140e+01 -1.490821020547929550e+02
2.015140415140415087e+01 -1.490777640947916325e+02
2.017094017094017033e+01 -1.490394032448086818e+02
2.019047619047618980e+01 -1.490548533249688603e+02
2.021001221001220927e+01 -1.493494847818038238e+02
2.022954822954822873e+01 -1.494194259539562495e+02
2.024908424908424820e+01 -1.493953263463147891e+02
2.026862026862026767e+01 -1.493585631416248702e+02
2.028815628815628713e+01 -1.494847672221247024e+02
2.030769230769230660e+01 -1.495941044957085353e+02
2.032722832722832607e+01 -1.501581558215730183e+02
2.034676434676434553e+01 -1.504452315058871648e+02
2.036630036630036500e+01 -1.504779593873121257e+02
2.038583638583638447e+01 -1.501748111141442052e+02
2.040537240537240393e+01 -1.500762413191727092e+02
2.042490842490842340e+01 -1.499725424758393615e+02
2.044444444444444287e+01 -1.499889319099887359e+02
2.046398046398046233e+01 -1.498904702954205845e+02
2.048351648351648180e+01 -1.498859537147443177e+02
2.050305250305250127e+01 -1.499068736234957839e+02
2.052258852258852073e+01 -1.499580152333151659e+02
2.054212454212454020e+01 -1.498105360096270147e+02
2.056166056166055967e+01 -1.498485795959190909e+02
2.058119658119657913e+01 -1.497547149102044273e+02
2.060073260073259860e+01 -1.497177485759032720e+02
2.062026862026861806e+01 -1.497223393750770128e+02
2.063980463980463753e+01 -1.498175044343065281e+02
2.065934065934065700e+01 -1.497998746369629259e+02
2.067887667887667646e+01 -1.498552111314128581e+02
2.069841269841269593e+01 -1.498754806937479600e+02
2.071794871794871540e+01 -1.498382344722346886e+02
2.073748473748473486e+01 -1.498907950237946523e+02
2.075702075702075433e+01 -1.498964773985398438e+02
2.077655677655677380e+01 -1.497318242669523158e+02
2.079609279609279326e+01 -1.499713494332820574e+02
2.081562881562881273e+01 -1.501076966230154426e+02
2.083516483516483220e+01 -1.504001324404663649e+02
2.085470085470085166e+01 -1.500874883172808154e+02
2.087423687423687113e+01 -1.501633558954075056e+02
2.089377289377289060e+01 -1.501266260909599453e+02
2.091330891330891006e+01 -1.502186437029646697e+02
2.093284493284492953e+01 -1.501522900878930784e+02
2.095238095238094900e+01 -1.503023692392208090e+02
2.097191697191696846e+01 -1.502551911210577487e+02
2.099145299145298793e+01 -1.502329821070282208e+02
2.101098901098900740e+01 -1.502043091104816313e+02
2.103052503052503397e+01 -1.501849334226156145e+02
2.105006105006105344e+01 -1.501722176411644796e+02
2.106959706959707290e+01 -1.502518893319032429e+02
2.108913308913309237e+01 -1.498243553447185548e+02
2.110866910866911184e+01 -1.495467870882218051e+02
2.112820512820513130e+01 -1.496092696731249134e+02
2.114774114774115077e+01 -1.495958115451999788e+02
2.116727716727717024e+01 -1.495999266688891396e+02
2.118681318681318970e+01 -1.498381352092700922e+02
2.120634920634920917e+01 -1.497186955657474243e+02
2.122588522588522864e+01 -1.497535426701156496e+02
2.124542124542124810e+01 -1.495846901941820590e+02
2.126495726495726757e+01 -1.497435573708548020e+02
2.128449328449328704e+01 -1.498501852088203350e+02
2.130402930402930650e+01 -1.500407336656280677e+02
2.132356532356532597e+01 -1.499351818353278816e+02
2.134310134310134544e+01 -1.498906100323328019e+02
2.136263736263736490e+01 -1.497792941690929638e+02
2.138217338217338437e+01 -1.496206454749838883e+02
2.140170940170940383e+01 -1.495893736701350463e+02
2.142124542124542330e+01 -1.497131712028887023e+02
2.144078144078144277e+01 -1.497009464631624951e+02
2.146031746031746223e+01 -1.497941452832981781e+02
2.147985347985348170e+01 -1.497692693582263246e+02
2.149938949938950117e+01 -1.498630149241976994e+02
2.151892551892552063e+01 -1.499893801703115628e+02
2.153846153846154010e+01 -1.500056295308513938e+02
2.155799755799755957e+01 -1.499086879054410701e+02
2.157753357753357903e+01 -1.498811672508602442e+02
2.159706959706959850e+01 -1.498543268370859209e+02
2.161660561660561797e+01 -1.499356666001010296e+02
2.163614163614163743e+01 -1.499334837010079582e+02
2.165567765567765690e+01 -1.501324241309805814e+02
2.167521367521367637e+01 -1.501196534447752242e+02
2.169474969474969583e+01 -1.500785938198587814e+02
2.171428571428571530e+01 -1.501595278448396300e+02
2.173382173382173477e+01 -1.503778148873417422e+02
2.175335775335775423e+01 -1.504283364012661934e+02
2.177289377289377370e+01 -1.504859681382811800e+02
2.179242979242979317e+01 -1.504943279492015336e+02
2.181196581196581263e+01 -1.505348300395824310e+02
2.183150183150183210e+01 -1.506032590072504718e+02
2.185103785103785157e+01 -1.506446935068302366e+02
2.187057387057387103e+01 -1.506779381638964139e+02
2.189010989010989050e+01 -1.507142843097411742e+02
2.190964590964590997e+01 -1.505906799317793059e+02
2.192918192918192943e+01 -1.505924592421587818e+02
2.194871794871794890e+01 -1.505727668561992232e+02
2.196825396825396837e+01 -1.508653395533120829e+02
2.198778998778998783e+01 -1.511772376037322658e+02
2.200732600732600730e+01 -1.510642808081940700e+02
2.202686202686202677e+01 -1.511653360436919513e+02
2.204639804639804623e+01 -1.511065599660489340e+02
2.206593406593406570e+01 -1.508844952248105074e+02
2.208547008547008517e+01 -1.508820375972657075e+02
2.210500610500610463e+01 -1.507798399977970405e+02
2.212454212454212410e+01 -1.509963946321917660e+02
2.214407814407814357e+01 -1.511111808160667067e+02
2.216361416361416303e+01 -1.510914284095437097e+02
2.218315018315018250e+01 -1.510655699677913049e+02
2.220268620268620197e+01 -1.511135460873955196e+02
2.222222222222222143e+01 -1.512830770014882660e+02
2.224175824175824090e+01 -1.513022159464761103e+02
2.226129426129426037e+01 -1.514593018768266859e+02
2.228083028083027983e+01 -1.511164961838242959e+02
2.230036630036629930e+01 -1.511359677678860862e+02
2.231990231990231877e+01 -1.510131172977357039e+02
2.233943833943833823e+01 -1.509311103582956548e+02
2.235897435897435770e+01 -1.510190705575437278e+02
2.237851037851037717e+01 -1.510069869761502446e+02
2.239804639804639663e+01 -1.507630969163311079e+02
2.241758241758241610e+01 -1.504896323117347094e+02
2.243711843711843557e+01 -1.502232139344131099e+02
2.245665445665445503e+01 -1.501355397211778779e+02
2.247619047619047450e+01 -1.502263623720771761e+02
2.249572649572649397e+01 -1.502811426415458413e+02
2.251526251526251343e+01 -1.502980778577577041e+02
2.253479853479853290e+01 -1.504119053160070223e+02
2.255433455433455237e+01 -1.504685880458750944e+02
2.257387057387057183e+01 -1.505981533159421701e+02
2.259340659340659130e+01 -1.505703371952284328e+02
2.261294261294261077e+01 -1.506707840323742005e+02
2.263247863247863023e+01 -1.506573046794175639e+02
2.265201465201464970e+01 -1.505789452465645013e+02
2.267155067155066916e+01 -1.505691284645387213e+02
2.269108669108668863e+01 -1.505917557661714454e+02
2.271062271062270810e+01 -1.504575207392330753e+02
2.273015873015872756e+01 -1.505273162241962268e+02
2.274969474969474703e+01 -1.504340349429701291e+02
2.276923076923076650e+01 -1.503651621518451122e+02
2.278876678876678596e+01 -1.504195129821860917e+02
2.280830280830280543e+01 -1.504824185730423096e+02
2.282783882783882490e+01 -1.505209611388390272e+02
2.284737484737484436e+01 -1.506969648174209624e+02
2.286691086691086383e+01 -1.506742271163674047e+02
2.288644688644688330e+01 -1.507612379276429522e+02
2.290598290598290276e+01 -1.507840627250644729e+02
2.292551892551892223e+01 -1.508844424891333063e+02
2.294505494505494170e+01 -1.510738022259062916e+02
2.296459096459096116e+01 -1.512472024007288667e+02
2.298412698412698063e+01 -1.510220151570978260e+02
2.300366300366300010e+01 -1.508100108155179839e+02
2.302319902319902667e+01 -1.507564151396281602e+02
2.304273504273504614e+01 -1.507663191541808203e+02
2.306227106227106560e+01 -1.508036680475165952e+02
2.308180708180708507e+01 -1.508876269593880011e+02
2.310134310134310454e+01 -1.509319117374626558e+02
2.312087912087912400e+01 -1.510830088981615518e+02
2.314041514041514347e+01 -1.511649174048878876e+02
2.315995115995116294e+01 -1.514473416730108397e+02
2.317948717948718240e+01 -1.513738678421111672e+02
2.319902319902320187e+01 -1.515242913071610076e+02
2.321855921855922134e+01 -1.515968204637969450e+02
2.323809523809524080e+01 -1.514882312534043933e+02
2.325763125763126027e+01 -1.514643017097327800e+02
2.327716727716727974e+01 -1.518023444108029878e+02
2.329670329670329920e+01 -1.521300667521788057e+02
2.331623931623931867e+01 -1.526334383975616333e+02
2.333577533577533814e+01 -1.528329846635222680e+02
2.335531135531135760e+01 -1.527853189059945009e+02
2.337484737484737707e+01 -1.526722998167199421e+02
2.339438339438339653e+01 -1.527071874580162500e+02
2.341391941391941600e+01 -1.526873942720261823e+02
2.343345543345543547e+01 -1.526528606983384577e+02
2.345299145299145493e+01 -1.526007294549138464e+02
2.347252747252747440e+01 -1.526541586537558146e+02
2.349206349206349387e+01 -1.526433120721310956e+02
2.351159951159951333e+01 -1.526666163626653372e+02
2.353113553113553280e+01 -1.527627924256285610e+02
2.355067155067155227e+01 -1.527921452818916350e+02
2.357020757020757173e+01 -1.527306099801061805e+02
2.358974358974359120e+01 -1.529866097227856017e+02
2.360927960927961067e+01 -1.529268987545354435e+02
2.362881562881563013e+01 -1.530168114981625820e+02
2.364835164835164960e+01 -1.530643743858723838e+02
2.366788766788766907e+01 -1.531201224460114645e+02
2.368742368742368853e+01 -1.531976199224122297e+02
2.370695970695970800e+01 -1.532182692654774598e+02
2.372649572649572747e+01 -1.532030697017839884e+02
2.374603174603174693e+01 -1.533196893879319020e+02
2.376556776556776640e+01 -1.533695112111522292e+02
2.378510378510378587e+01 -1.533119836352945526e+02
2.380463980463980533e+01 -1.532547484712978587e+02
2.382417582417582480e+01 -1.532759343016200262e+02
2.384371184371184427e+01 -1.532271457498073630e+02
2.386324786324786373e+01 -1.537406033495597626e+02
2.388278388278388320e+01 -1.541914013696380721e+02
2.390231990231990267e+01 -1.543354793313144171e+02
2.392185592185592213e+01 -1.542929813802543038e+02
2.394139194139194160e+01 -1.542765650117154337e+02
2.396092796092796107e+01 -1.543204493188211757e+02
2.398046398046398053e+01 -1.543212587516502481e+02
2.400000000000000000e+01 -1.543332837205309716e+02
2.401953601953601947e+01 -1.543921300479103422e+02
2.403907203907203893e+01 -1.545962526799219745e+02
2.405860805860805840e+01 -1.547197255244128655e+02
2.407814407814407787e+01 -1.546545019533297420e+02
2.409768009768009733e+01 -1.546543902971505418e+02
2.411721611721611680e+01 -1.548730710120402421e+02
2.413675213675213627e+01 -1.550284695991331319e+02
2.415628815628815573e+01 -1.549322004660545815e+02
2.417582417582417520e+01 -1.550415755869334475e+02
2.419536019536019467e+01 -1.552380612101266593e+02
2.421489621489621413e+01 -1.551556283845194457e+02
2.423443223443223360e+01 -1.549380991427905769e+02
2.425396825396825307e+01 -1.550332144407558701e+02
2.427350427350427253e+01 -1.551322088473675649e+02
2.429304029304029200e+01 -1.551162150440444805e+02
2.431257631257631147e+01 -1.551367938749547193e+02
2.433211233211233093e+01 -1.552619461208332154e+02
2.435164835164835040e+01 -1.552550770146636694e+02
2.437118437118436987e+01 -1.552856166531705355e+02
2.439072039072038933e+01 -1.553590384816688470e+02
2.441025641025640880e+01 -1.554571757350478549e+02
2.442979242979242827e+01 -1.555058753964076175e+02
2.444932844932844773e+01 -1.556995051608091387e+02
2.446886446886446720e+01 -1.556829548678607580e+02
2.448840048840048667e+01 -1.556951514654970197e+02
2.450793650793650613e+01 -1.552907362059145839e+02
2.452747252747252560e+01 -1.552964653097569112e+02
2.454700854700854507e+01 -1.553250186516709448e+02
2.456654456654456453e+01 -1.552720340367246195e+02
2.458608058608058400e+01 -1.552884652456235131e+02
2.460561660561660347e+01 -1.553259629068437846e+02
2.462515262515262293e+01 -1.554298316392857942e+02
2.464468864468864240e+01 -1.554577963309485256e+02
2.466422466422466186e+01 -1.554793197565716412e+02
2.468376068376068133e+01 -1.555052287501707156e+02
2.470329670329670080e+01 -1.555728890884652174e+02
2.472283272283272026e+01 -1.555436887448109360e+02
2.474236874236873973e+01 -1.553933837905806286e+02
2.476190476190475920e+01 -1.553987265899585850e+02
2.478144078144077866e+01 -1.554630773282301277e+02
2.480097680097679813e+01 -1.555359618479184860e+02
2.482051282051281760e+01 -1.556154367079025747e+02
2.484004884004883706e+01 -1.555992943810528288e+02
2.485958485958485653e+01 -1.555973057254167031e+02
2.487912087912087600e+01 -1.555939147405262020e+02
2.489865689865689546e+01 -1.556030243137719253e+02
2.491819291819291493e+01 -1.556609045270301408e+02
2.493772893772893440e+01 -1.555058135268645003e+02
2.495726495726495386e+01 -1.551222852857439705e+02
2.497680097680097333e+01 -1.549220695920653554e+02
2.499633699633699280e+01 -1.549164764676520747e+02
2.501587301587301226e+01 -1.548708261503698225e+02
2.503540903540903173e+01 -1.548844908989524640e+02
2.505494505494505120e+01 -1.548497579958661845e+02
2.507448107448107066e+01 -1.547546792306320071e+02
2.509401709401709013e+01 -1.548477089682504868e+02
2.511355311355310960e+01 -1.551362185286274382e+02
2.513308913308912906e+01 -1.552751507186793560e+02
2.515262515262514853e+01 -1.552167557782020708e+02
2.517216117216116800e+01 -1.551092463990148076e+02
2.519169719169718746e+01 -1.550890686333846133e+02
2.521123321123320693e+01 -1.550746071830214703e+02
2.523076923076922640e+01 -1.549916705613273677e+02
2.525030525030524586e+01 -1.549329735417839800e+02
2.526984126984126533e+01 -1.549402073099179518e+02
2.528937728937728480e+01 -1.548467088324437384e+02
2.530891330891330426e+01 -1.547541887352005574e+02
2.532844932844932373e+01 -1.547995855904037228e+02
2.534798534798534320e+01 -1.547626370402986140e+02
2.536752136752136266e+01 -1.548993573107005091e+02
2.538705738705738213e+01 -1.554085024160813475e+02
2.540659340659340160e+01 -1.555042553273972601e+02
2.542612942612942106e+01 -1.556034979378007392e+02
2.544566544566544053e+01 -1.554306740785515331e+02
2.546520146520146000e+01 -1.552116091190407019e+02
2.548473748473747946e+01 -1.552797037534202218e+02
2.550427350427349893e+01 -1.553125802889220495e+02
2.552380952380951840e+01 -1.553211789067157440e+02
2.554334554334553786e+01 -1.552954761777532724e+02
2.556288156288155733e+01 -1.553437778088632513e+02
2.558241758241757680e+01 -1.552883944435789658e+02
2.560195360195359626e+01 -1.554234431431405881e+02
2.562148962148961573e+01 -1.556836038953865113e+02
2.564102564102563520e+01 -1.558121716953299938e+02
2.566056166056165466e+01 -1.558203533730034565e+02
2.568009768009767413e+01 -1.559395937933832101e+02
2.569963369963369360e+01 -1.559099331601065046e+02
2.571916971916971306e+01 -1.559592077932839800e+02
2.573870573870573253e+01 -1.559536701299626031e+02
2.575824175824175200e+01 -1.558477589628889746e+02
2.577777777777777146e+01 -1.556873978074376623e+02
2.579731379731379093e+01 -1.556330274974459940e+02
2.581684981684981040e+01 -1.557297426853509137e+02
2.583638583638582986e+01 -1.562005683411664165e+02
2.585592185592184933e+01 -1.563050820690779119e+02
2.587545787545786879e+01 -1.563237827016365884e+02
2.589499389499388826e+01 -1.563327761719568798e+02
2.591452991452990773e+01 -1.564165746930632679e+02
2.593406593406592719e+01 -1.564847986971216756e+02
2.595360195360194666e+01 -1.565815049045466480e+02
2.597313797313796613e+01 -1.565664303894922398e+02
2.599267399267398559e+01 -1.565319450312227900e+02
2.601221001221000506e+01 -1.563974451923877211e+02
2.603174603174603874e+01 -1.564528450729000326e+02
2.605128205128205821e+01 -1.566499755297669765e+02
2.607081807081807767e+01 -1.567299148538422173e+02
2.609035409035409714e+01 -1.566810119518158047e+02
2.610989010989011661e+01 -1.566774513198045042e+02
2.612942612942613607e+01 -1.563757153202162442e+02
2.614896214896215554e+01 -1.563083685775192748e+02
2.616849816849817500e+01 -1.563058784089519122e+02
2.618803418803419447e+01 -1.563085841401542666e+02
2.620757020757021394e+01 -1.563125222891253543e+02
2.622710622710623340e+01 -1.563603360087987539e+02
2.624664224664225287e+01 -1.563961445177266683e+02
2.626617826617827234e+01 -1.564130355188485737e+02
2.628571428571429180e+01 -1.564282954814584059e+02
2.630525030525031127e+01 -1.564455072991894440e+02
2.632478632478633074e+01 -1.567295505260576363e+02
2.634432234432235020e+01 -1.570051021360979178e+02
2.636385836385836967e+01 -1.568049832360773337e+02
2.638339438339438914e+01 -1.568901562355294743e+02
2.640293040293040860e+01 -1.568158461429254658e+02
2.642246642246642807e+01 -1.569729602592432229e+02
2.644200244200244754e+01 -1.568181518833247594e+02
2.646153846153846700e+01 -1.567589958748600907e+02
2.648107448107448647e+01 -1.567820539638164803e+02
2.650061050061050594e+01 -1.567614165428571482e+02
2.652014652014652540e+01 -1.566861029756361461e+02
2.653968253968254487e+01 -1.565512344249619332e+02
2.655921855921856434e+01 -1.565400993130973291e+02
2.657875457875458380e+01 -1.565371168968499376e+02
2.659829059829060327e+01 -1.565343641503409629e+02
2.661782661782662274e+01 -1.564910685884435395e+02
2.663736263736264220e+01 -1.566017742553790413e+02
2.665689865689866167e+01 -1.567939599821648358e+02
2.667643467643468114e+01 -1.568310118048715935e+02
2.669597069597070060e+01 -1.569945981150797536e+02
2.671550671550672007e+01 -1.571018616269027746e+02
2.673504273504273954e+01 -1.573862777572263951e+02
2.675457875457875900e+01 -1.572162138306854331e+02
2.677411477411477847e+01 -1.571342677819783091e+02
2.679365079365079794e+01 -1.571747693649442965e+02
2.681318681318681740e+01 -1.571919693208303386e+02
2.683272283272283687e+01 -1.571301455735786590e+02
2.685225885225885634e+01 -1.569520534276581714e+02
2.687179487179487580e+01 -1.569902591456359460e+02
2.689133089133089527e+01 -1.570847788067674742e+02
2.691086691086691474e+01 -1.569903340912457850e+02
2.693040293040293420e+01 -1.570023561558373046e+02
2.694993894993895367e+01 -1.569933122700039405e+02
2.696947496947497314e+01 -1.569702805078059100e+02
2.698901098901099260e+01 -1.570996239971438513e+02
2.700854700854701207e+01 -1.574471422435726140e+02
2.702808302808303154e+01 -1.575604536913497782e+02
2.704761904761905100e+01 -1.577139082730036534e+02
2.706715506715507047e+01 -1.579325630908697065e+02
2.708669108669108994e+01 -1.578102645892257954e+02
2.710622710622710940e+01 -1.578052979215154039e+02
2.712576312576312887e+01 -1.576111427557129332e+02
2.714529914529914834e+01 -1.576280232086381830e+02
2.716483516483516780e+01 -1.576406517508418119e+02
2.718437118437118727e+01 -1.576530717793982035e+02
2.720390720390720674e+01 -1.574900449691329527e+02
2.722344322344322620e+01 -1.575671230869153021e+02
2.724297924297924567e+01 -1.575958059685490582e+02
2.726251526251526514e+01 -1.576355481400839835e+02
2.728205128205128460e+01 -1.577084144985158218e+02
2.730158730158730407e+01 -1.577348083065322157e+02
2.732112332112332354e+01 -1.579618857110278611e+02
2.734065934065934300e+01 -1.581669545823035321e+02
2.736019536019536247e+01 -1.581087804454006402e+02
2.737973137973138194e+01 -1.581359555086301043e+02
2.739926739926740140e+01 -1.582022212462140942e+02
2.741880341880342087e+01 -1.582908972756066532e+02
2.743833943833944033e+01 -1.581318731116087122e+02
2.745787545787545980e+01 -1.581371712266117129e+02
2.747741147741147927e+01 -1.579153731214143193e+02
2.749694749694749873e+01 -1.579664924058718043e+02
2.751648351648351820e+01 -1.575812933833059333e+02
2.753601953601953767e+01 -1.575493743575871974e+02
2.755555555555555713e+01 -1.575323475866397018e+02
2.757509157509157660e+01 -1.576131668166074746e+02
2.759462759462759607e+01 -1.576208986841317881e+02
2.761416361416361553e+01 -1.576016754401893820e+02
2.763369963369963500e+01 -1.577682972657312916e+02
2.765323565323565447e+01 -1.578299458547510028e+02
2.767277167277167393e+01 -1.577306241874944988e+02
2.769230769230769340e+01 -1.576779600187518611e+02
2.771184371184371287e+01 -1.576019973369246827e+02
2.773137973137973233e+01 -1.578566965780837563e+02
2.775091575091575180e+01 -1.577163875771391019e+02
2.777045177045177127e+01 -1.577218309797415259e+02
2.778998778998779073e+01 -1.575421590604856306e+02
2.780952380952381020e+01 -1.575652208525336846e+02
2.782905982905982967e+01 -1.573738480441920444e+02
2.784859584859584913e+01 -1.574997904671008371e+02
2.786813186813186860e+01 -1.573341825336796944e+02
2.788766788766788807e+01 -1.574520170519066369e+02
2.790720390720390753e+01 -1.572921337264182853e+02
2.792673992673992700e+01 -1.573155601474314551e+02
2.794627594627594647e+01 -1.571846159099824831e+02
2.796581196581196593e+01 -1.572595579333939497e+02
2.798534798534798540e+01 -1.571728999519003480e+02
2.800488400488400487e+01 -1.573316712503313965e+02
2.802442002442002433e+01 -1.570867997488522292e+02
2.804395604395604380e+01 -1.571417709001107994e+02
2.806349206349206327e+01 -1.570196236056008274e+02
2.808302808302808273e+01 -1.572027928791916906e+02
2.810256410256410220e+01 -1.570318530140048381e+02
2.812210012210012167e+01 -1.571256615034321271e+02
2.814163614163614113e+01 -1.570893719197836447e+02
2.816117216117216060e+01 -1.570602944224733051e+02
2.818070818070818007e+01 -1.569466709551799966e+02
2.820024420024419953e+01 -1.569017541675100631e+02
2.821978021978021900e+01 -1.568054428053257823e+02
2.823931623931623847e+01 -1.568502063476164494e+02
2.825885225885225793e+01 -1.567496690630533180e+02
2.827838827838827740e+01 -1.567682990914614152e+02
2.829792429792429687e+01 -1.567795440914082690e+02
2.831746031746031633e+01 -1.569005218656425598e+02
2.833699633699633580e+01 -1.568630133287790045e+02
2.835653235653235527e+01 -1.570531047300615626e+02
2.837606837606837473e+01 -1.569176427041388138e+02
2.839560439560439420e+01 -1.572286653199704460e+02
2.841514041514041367e+01 -1.571979143755429220e+02
2.843467643467643313e+01 -1.572503505659611562e+02
2.845421245421245260e+01 -1.571078048256269994e+02
2.847374847374847207e+01 -1.571442084126614702e+02
2.849328449328449153e+01 -1.571406551945622141e+02
2.851282051282051100e+01 -1.571690170718113677e+02
2.853235653235653047e+01 -1.571889063143320868e+02
2.855189255189254993e+01 -1.572798907452502704e+02
2.857142857142856940e+01 -1.571220566441370750e+02
2.859096459096458887e+01 -1.572294893303190406e+02
2.861050061050060833e+01 -1.570169403238427606e+02
2.863003663003662780e+01 -1.571405078934208461e+02
2.864957264957264726e+01 -1.569515790570216041e+02
2.866910866910866673e+01 -1.571308987727002489e+02
2.868864468864468620e+01 -1.570636055676107219e+02
2.870818070818070566e+01 -1.571604481997421772e+02
2.872771672771672513e+01 -1.570730776060100311e+02
2.874725274725274460e+01 -1.572492775302065127e+02
2.876678876678876406e+01 -1.571846871630298210e+02
2.878632478632478353e+01 -1.573062062256779541e+02
2.880586080586080300e+01 -1.571453258536320163e+02
2.882539682539682246e+01 -1.573077701757999307e+02
2.884493284493284193e+01 -1.570885244117086188e+02
2.886446886446886140e+01 -1.571306322430328066e+02
2.888400488400488086e+01 -1.570011884337816639e+02
2.890354090354090033e+01 -1.570980746335398806e+02
2.892307692307691980e+01 -1.570859686379621394e+02
2.894261294261293926e+01 -1.572235297533404434e+02
2.896214896214895873e+01 -1.572157857647169692e+02
2.898168498168497820e+01 -1.572947089808976955e+02
2.900122100122099766e+01 -1.572734045997971180e+02
2.902075702075701713e+01 -1.573529635242216216e+02
2.904029304029303660e+01 -1.573139714885810747e+02
2.905982905982905606e+01 -1.573984595366754888e+02
2.907936507936507553e+01 -1.572178584128137686e+02
2.909890109890109500e+01 -1.572923101351776438e+02
2.911843711843711446e+01 -1.571881610490452488e+02
2.913797313797313393e+01 -1.572340763701393485e+02
2.915750915750915340e+01 -1.571739925085592233e+02
2.917704517704517286e+01 -1.572271590963268011e+02
2.919658119658119233e+01 -1.571038944955923853e+02
2.921611721611721180e+01 -1.570776431640058775e+02
2.923565323565323126e+01 -1.570193838335695204e+02
2.925518925518925073e+01 -1.570515031810321034e+02
2.927472527472527020e+01 -1.570728387211991333e+02
2.929426129426128966e+01 -1.570772049927334137e+02
2.931379731379730913e+01 -1.570554035553674055e+02
2.933333333333332860e+01 -1.571493294115763035e+02
2.935286935286934806e+01 -1.571162815874760383e+02
2.937240537240536753e+01 -1.571226666424296639e+02
2.939194139194138700e+01 -1.570172138636684451e+02
2.941147741147740646e+01 -1.571258247991892745e+02
2.943101343101342593e+01 -1.569826238044248328e+02
2.945054945054944540e+01 -1.570930216571750293e+02
2.947008547008546486e+01 -1.570896688442867912e+02
2.948962148962148433e+01 -1.571297518512381544e+02
2.950915750915750380e+01 -1.570284095067451915e+02
2.952869352869352326e+01 -1.572348569024217397e+02
2.954822954822954273e+01 -1.573147114153841244e+02
2.956776556776556220e+01 -1.573909800977526459e+02
2.958730158730158166e+01 -1.574769715491900968e+02
2.960683760683760113e+01 -1.575076917172207800e+02
2.962637362637362060e+01 -1.574389001532348118e+02
2.964590964590964006e+01 -1.574867359599535916e+02
2.966544566544565953e+01 -1.574444117736942701e+02
2.968498168498167900e+01 -1.575693013281414494e+02
2.970451770451769846e+01 -1.575495448318418994e+02
2.972405372405371793e+01 -1.578101170696625388e+02
2.974358974358973740e+01 -1.578836462531991174e+02
2.976312576312575686e+01 -1.580243073588825382e+02
2.978266178266177633e+01 -1.580828154591177395e+02
2.980219780219779580e+01 -1.580169343520312282e+02
2.982173382173381526e+01 -1.580770700928360100e+02
2.984126984126983473e+01 -1.580684686841019584e+02
2.986080586080585419e+01 -1.579863339254643222e+02
2.988034188034187366e+01 -1.580672058999018645e+02
2.989987789987789313e+01 -1.579545539676083195e+02
2.991941391941391259e+01 -1.579520560925332688e+02
2.993894993894993206e+01 -1.579451033049617195e+02
2.995848595848595153e+01 -1.582207923318782434e+02
2.997802197802197099e+01 -1.581729296452416520e+02
2.999755799755799046e+01 -1.581921180569897558e+02
3.001709401709402414e+01 -1.582119080197224719e+02
3.003663003663004361e+01 -1.581886365398275984e+02
3.005616605616606307e+01 -1.581787776490185706e+02
3.007570207570208254e+01 -1.582402109861724000e+02
3.009523809523810201e+01 -1.582425531469773432e+02
3.011477411477412147e+01 -1.581532874733198071e+02
3.013431013431014094e+01 -1.582359801005468398e+02
3.015384615384616041e+01 -1.580827597133385893e+02
3.017338217338217987e+01 -1.580807301915559435e+02
3.019291819291819934e+01 -1.579979036095336369e+02
3.021245421245421880e+01 -1.580215714689790047e+02
3.023199023199023827e+01 -1.580206774458154086e+02
3.025152625152625774e+01 -1.579970777136884976e+02
3.027106227106227720e+01 -1.580430268890786465e+02
3.029059829059829667e+01 -1.580386098831469610e+02
3.031013431013431614e+01 -1.581946173002255307e+02
3.032967032967033560e+01 -1.582105276719421454e+02
3.034920634920635507e+01 -1.581364979793475243e+02
3.036874236874237454e+01 -1.583196374178560006e+02
3.038827838827839400e+01 -1.582489284462300532e+02
3.040781440781441347e+01 -1.583393773940527467e+02
3.042735042735043294e+01 -1.582959285548082562e+02
3.044688644688645240e+01 -1.582572335614719634e+02
3.046642246642247187e+01 -1.581755882533528563e+02
3.048595848595849134e+01 -1.582065083145416224e+02
3.050549450549451080e+01 -1.582357750626333939e+02
3.052503052503053027e+01 -1.581717094070847338e+02
3.054456654456654974e+01 -1.580707147903343071e+02
3.056410256410256920e+01 -1.580969311866131761e+02
3.058363858363858867e+01 -1.578573073418370996e+02
3.060317460317460814e+01 -1.578970073926014663e+02
3.062271062271062760e+01 -1.578829717591316353e+02
3.064224664224664707e+01 -1.578628346724492815e+02
3.066178266178266654e+01 -1.578682716921461804e+02
3.068131868131868600e+01 -1.579312386283845342e+02
3.070085470085470547e+01 -1.578000966219480858e+02
3.072039072039072494e+01 -1.578121186431299350e+02
3.073992673992674440e+01 -1.577647698542975832e+02
3.075946275946276387e+01 -1.578163032431787087e+02
3.077899877899878334e+01 -1.578999768210512684e+02
3.079853479853480280e+01 -1.579617286766393818e+02
3.081807081807082227e+01 -1.579672135026030446e+02
3.083760683760684174e+01 -1.579366218498850287e+02
3.085714285714286120e+01 -1.579368936863546935e+02
3.087667887667888067e+01 -1.579929880516181129e+02
3.089621489621490014e+01 -1.578460458025307389e+02
3.091575091575091960e+01 -1.579431238649675890e+02
3.093528693528693907e+01 -1.578016571718393664e+02
3.095482295482295854e+01 -1.578894062082769096e+02
3.097435897435897800e+01 -1.578452272680407873e+02
3.099389499389499747e+01 -1.579772113172930972e+02
3.101343101343101694e+01 -1.578790015244902349e+02
3.103296703296703640e+01 -1.580495628794710399e+02
3.105250305250305587e+01 -1.578887319496160728e+02
3.107203907203907534e+01 -1.579144703311477258e+02
3.109157509157509480e+01 -1.578612683970534079e+02
3.111111111111111427e+01 -1.579584723369413553e+02
3.113064713064713374e+01 -1.579052415071053588e+02
3.115018315018315320e+01 -1.579478657472594136e+02
3.116971916971917267e+01 -1.577720103306897386e+02
3.118925518925519214e+01 -1.577790003133515029e+02
3.120879120879121160e+01 -1.576370888402237540e+02
3.122832722832723107e+01 -1.577646596094031963e+02
3.124786324786325054e+01 -1.576988070316481014e+02
3.126739926739927000e+01 -1.578624259382792445e+02
3.128693528693528947e+01 -1.578276949764027677e+02
3.130647130647130894e+01 -1.578394953583624556e+02
3.132600732600732840e+01 -1.576489249815267897e+02
3.134554334554334787e+01 -1.577871658206976804e+02
3.136507936507936734e+01 -1.576844365427795935e+02
3.138461538461538680e+01 -1.576827216471814666e+02
3.140415140415140627e+01 -1.576446949364584782e+02
3.142368742368742573e+01 -1.577844780770844864e+02
3.144322344322344520e+01 -1.577375705344197740e+02
3.146275946275946467e+01 -1.579948563708929328e+02
3.148229548229548413e+01 -1.578434588958356812e+02
3.150183150183150360e+01 -1.579044148146063833e+02
3.152136752136752307e+01 -1.578051956746553515e+02
3.154090354090354253e+01 -1.579144950974655899e+02
3.156043956043956200e+01 -1.577601002802314270e+02
3.157997557997558147e+01 -1.578713041448041281e+02
3.159951159951160093e+01 -1.578368792782720789e+02
3.161904761904762040e+01 -1.580422301936843894e+02
3.163858363858363987e+01 -1.578918843917615220e+02
3.165811965811965933e+01 -1.579379006669934711e+02
3.167765567765567880e+01 -1.578253607066505708e+02
3.169719169719169827e+01 -1.578439765222171047e+02
3.171672771672771773e+01 -1.577645007332155274e+02
3.173626373626373720e+01 -1.578262674169930051e+02
3.175579975579975667e+01 -1.577639911300196900e+02
3.177533577533577613e+01 -1.579366664600825345e+02
3.179487179487179560e+01 -1.578509896222020643e+02
3.181440781440781507e+01 -1.580407954422009880e+02
3.183394383394383453e+01 -1.579689867717085576e+02
3.185347985347985400e+01 -1.581306976361048271e+02
3.187301587301587347e+01 -1.580324441877339723e+02
3.189255189255189293e+01 -1.581208913729628591e+02
3.191208791208791240e+01 -1.580292768955973202e+02
3.193162393162393187e+01 -1.582722993967481102e+02
3.195115995115995133e+01 -1.582613781639120702e+02
3.197069597069597080e+01 -1.583142804263852668e+02
3.199023199023199027e+01 -1.582146640527946033e+02
3.200976800976800973e+01 -1.582986837632507502e+02
3.202930402930402920e+01 -1.581736865236009635e+02
3.204884004884004867e+01 -1.584063915703654857e+02
3.206837606837606813e+01 -1.582403936250196352e+02
3.208791208791208760e+01 -1.585052352357623136e+02
3.210744810744810707e+01 -1.582853587113963840e+02
3.212698412698412653e+01 -1.583479612036319111e+02
3.214652014652014600e+01 -1.582483942785817703e+02
3.216605616605616547e+01 -1.582601839312756056e+02
3.218559218559218493e+01 -1.581195857181886595e+02
3.220512820512820440e+01 -1.583650141065679122e+02
3.222466422466422387e+01 -1.582042895899396058e+02
3.224420024420024333e+01 -1.583500883398017436e+02
3.226373626373626280e+01 -1.582055187243913394e+02
3.228327228327228227e+01 -1.582968696134039703e+02
3.230280830280830173e+01 -1.580241335396771092e+02
3.232234432234432120e+01 -1.580887537887167582e+02
3.234188034188034067e+01 -1.579571874214455534e+02
3.236141636141636013e+01 -1.580214044968031146e+02
3.238095238095237960e+01 -1.579383718838996629e+02
3.240048840048839907e+01 -1.581062393743625023e+02
3.242002442002441853e+01 -1.579861355426697003e+02
3.243956043956043800e+01 -1.581722883550059748e+02
3.245909645909645747e+01 -1.581570662885499416e+02
3.247863247863247693e+01 -1.582160700765432466e+02
3.249816849816849640e+01 -1.581006592042217278e+02
3.251770451770451587e+01 -1.582314740404420945e+02
3.253724053724053533e+01 -1.578838609823285992e+02
3.255677655677655480e+01 -1.580289871329041205e+02
3.257631257631257427e+01 -1.578603032156497648e+02
3.259584859584859373e+01 -1.579506504470375887e+02
3.261538461538461320e+01 -1.579113499679175163e+02
3.263492063492063266e+01 -1.579906256469164987e+02
3.265445665445665213e+01 -1.578465618204406269e+02
3.267399267399267160e+01 -1.578711312062843604e+02
3.269352869352869106e+01 -1.577953850174795321e+02
3.271306471306471053e+01 -1.578393382208782896e+02
3.273260073260073000e+01 -1.577306141587924913e+02
3.275213675213674946e+01 -1.578178898941370392e+02
3.277167277167276893e+01 -1.577708746932133863e+02
3.279120879120878840e+01 -1.577947774410635020e+02
3.281074481074480786e+01 -1.577151393142821121e+02
3.283028083028082733e+01 -1.577703905994312663e+02
3.284981684981684680e+01 -1.576562622597027996e+02
3.286935286935286626e+01 -1.576732977262200563e+02
3.288888888888888573e+01 -1.576443012312153087e+02
3.290842490842490520e+01 -1.577479457953335782e+02
3.292796092796092466e+01 -1.576348114376328340e+02
3.294749694749694413e+01 -1.577800030263442750e+02
3.296703296703296360e+01 -1.576451874938676099e+02
3.298656898656898306e+01 -1.577993264921618106e+02
3.300610500610500253e+01 -1.577459675867979172e+02
3.302564102564102200e+01 -1.578246144667202771e+02
3.304517704517704146e+01 -1.577481505584000843e+02
3.306471306471306093e+01 -1.578773569061921194e+02
3.308424908424908040e+01 -1.578622332692766577e+02
3.310378510378509986e+01 -1.579828910217503619e+02
3.312332112332111933e+01 -1.579087800743765229e+02
3.314285714285713880e+01 -1.580261019866412369e+02
3.316239316239315826e+01 -1.580510100953299570e+02
3.318192918192917773e+01 -1.583464544751533936e+02
3.320146520146519720e+01 -1.582256320359439599e+02
3.322100122100121666e+01 -1.583268055935287748e+02
3.324053724053723613e+01 -1.582380221899593380e+02
3.326007326007325560e+01 -1.582775000805031311e+02
3.327960927960927506e+01 -1.581414265381572477e+02
3.329914529914529453e+01 -1.582053194630445034e+02
3.331868131868131400e+01 -1.580526595825398033e+02
3.333821733821733346e+01 -1.579793544634501643e+02
3.335775335775335293e+01 -1.579049047292923262e+02
3.337728937728937240e+01 -1.579727548647109074e+02
3.339682539682539186e+01 -1.579349457143864583e+02
3.341636141636141133e+01 -1.582208808042597354e+02
3.343589743589743080e+01 -1.581514655042772972e+02
3.345543345543345026e+01 -1.582883681021623943e+02
3.347496947496946973e+01 -1.582295356933316839e+02
3.349450549450548920e+01 -1.582267310067060180e+02
3.351404151404150866e+01 -1.582291445835743673e+02
3.353357753357752813e+01 -1.583526737392440964e+02
3.355311355311354760e+01 -1.583432337997057857e+02
3.357264957264956706e+01 -1.583859435186803069e+02
3.359218559218558653e+01 -1.583453376915742865e+02
3.361172161172160600e+01 -1.583698680449109588e+02
3.363125763125762546e+01 -1.583032011833393824e+02
3.365079365079364493e+01 -1.583451050221752894e+02
3.367032967032966440e+01 -1.583624186286231179e+02
3.368986568986568386e+01 -1.584304794664029146e+02
3.370940170940170333e+01 -1.584139323280394365e+02
3.372893772893772280e+01 -1.584912993296671573e+02
3.374847374847374226e+01 -1.585010143113663332e+02
3.376800976800976173e+01 -1.585249433360845615e+02
3.378754578754578120e+01 -1.584562314303436779e+02
3.380708180708180066e+01 -1.584355323740521726e+02
3.382661782661782013e+01 -1.584262184768059285e+02
3.384615384615383959e+01 -1.585238783135367271e+02
3.386568986568985906e+01 -1.585864014911830395e+02
3.388522588522587853e+01 -1.586263517083067143e+02
3.390476190476189799e+01 -1.586196142552167885e+02
3.392429792429791746e+01 -1.586644184485367362e+02
3.394383394383393693e+01 -1.586588737236679947e+02
3.396336996336995639e+01 -1.587017845942256429e+02
3.398290598290597586e+01 -1.585902580040726946e+02
3.400244200244199533e+01 -1.586107898882329721e+02
3.402197802197802901e+01 -1.585716869954443951e+02
3.404151404151404847e+01 -1.585633330463361119e+02
3.406105006105006794e+01 -1.584908937933067534e+02
3.408058608058608741e+01 -1.585701375386962582e+02
3.410012210012210687e+01 -1.585865841900718465e+02
3.411965811965812634e+01 -1.587348468323076816e+02
3.413919413919414581e+01 -1.587126665650125403e+02
3.415873015873016527e+01 -1.588271902010430949e+02
3.417826617826618474e+01 -1.587945053387409189e+02
3.419780219780220420e+01 -1.588824494336037105e+02
3.421733821733822367e+01 -1.589783616217782196e+02
3.423687423687424314e+01 -1.589824497709142008e+02
3.425641025641026260e+01 -1.589840877413820408e+02
3.427594627594628207e+01 -1.589543267283121679e+02
3.429548229548230154e+01 -1.589602909692383150e+02
3.431501831501832100e+01 -1.589393042243930552e+02
3.433455433455434047e+01 -1.590117899765112668e+02
3.435409035409035994e+01 -1.591228670675758110e+02
3.437362637362637940e+01 -1.591717330114400113e+02
3.439316239316239887e+01 -1.590514639939754318e+02
3.441269841269841834e+01 -1.590670744505602556e+02
3.443223443223443780e+01 -1.590826815927705411e+02
3.445177045177045727e+01 -1.589915968786741303e+02
3.447130647130647674e+01 -1.588668368498599364e+02
3.449084249084249620e+01 -1.589739753254123968e+02
3.451037851037851567e+01 -1.590162143434785662e+02
3.452991452991453514e+01 -1.591136506118247951e+02
3.454945054945055460e+01 -1.591014945632097692e+02
3.456898656898657407e+01 -1.590064205741241494e+02
3.458852258852259354e+01 -1.589178695938865360e+02
3.460805860805861300e+01 -1.590091325830943845e+02
3.462759462759463247e+01 -1.590050555020901015e+02
3.464713064713065194e+01 -1.590006626854779199e+02
3.466666666666667140e+01 -1.589348274180094620e+02
3.468620268620269087e+01 -1.590705540643332085e+02
3.470573870573871034e+01 -1.589135257008076110e+02
3.472527472527472980e+01 -1.589563638636521148e+02
3.474481074481074927e+01 -1.589095550965318751e+02
3.476434676434676874e+01 -1.589914863745872537e+02
3.478388278388278820e+01 -1.589925023104360946e+02
3.480341880341880767e+01 -1.590680333188748534e+02
3.482295482295482714e+01 -1.591050729750528774e+02
3.484249084249084660e+01 -1.590886466213853510e+02
3.486202686202686607e+01 -1.591428670652235269e+02
3.488156288156288554e+01 -1.591625807758689461e+02
3.490109890109890500e+01 -1.591818116386386635e+02
3.492063492063492447e+01 -1.592281609297789373e+02
3.494017094017094394e+01 -1.592706980706396109e+02
3.495970695970696340e+01 -1.593293510882549811e+02
3.497924297924298287e+01 -1.592528723854920543e+02
3.499877899877900234e+01 -1.592843816585413492e+02
3.501831501831502180e+01 -1.593135661096548574e+02
3.503785103785104127e+01 -1.592816186417436199e+02
3.505738705738706074e+01 -1.592521669564023910e+02
3.507692307692308020e+01 -1.593335479285416341e+02
3.509645909645909967e+01 -1.592069655226942757e+02
3.511599511599511914e+01 -1.593027062315512694e+02
3.513553113553113860e+01 -1.592644030448633714e+02
3.515506715506715807e+01 -1.593046198873843764e+02
3.517460317460317754e+01 -1.591778023874433075e+02
3.519413919413919700e+01 -1.591967206433232604e+02
3.521367521367521647e+01 -1.590818678747537263e+02
3.523321123321123594e+01 -1.590683099310695070e+02
3.525274725274725540e+01 -1.589836784932015235e+02
3.527228327228327487e+01 -1.591536904191021620e+02
3.529181929181929434e+01 -1.590605787229002601e+02
3.531135531135531380e+01 -1.591460805510451451e+02
3.533089133089133327e+01 -1.591781248212784874e+02
3.535042735042735274e+01 -1.594032879317952620e+02
3.536996336996337220e+01 -1.592362617946163823e+02
3.538949938949939167e+01 -1.592156042085538274e+02
3.540903540903541113e+01 -1.591295132446796856e+02
3.542857142857143060e+01 -1.592023518237862731e+02
3.544810744810745007e+01 -1.592444067779278498e+02
3.546764346764346953e+01 -1.593722244757588271e+02
3.548717948717948900e+01 -1.592792157037263223e+02
3.550671550671550847e+01 -1.593489878277569858e+02
3.552625152625152793e+01 -1.591851520444647576e+02
3.554578754578754740e+01 -1.594148035061937208e+02
3.556532356532356687e+01 -1.592438587045022587e+02
3.558485958485958633e+01 -1.594638151066478144e+02
3.560439560439560580e+01 -1.594047119494300659e+02
3.562393162393162527e+01 -1.594671062132555335e+02
3.564346764346764473e+01 -1.593056887518953886e+02
3.566300366300366420e+01 -1.593416657826425933e+02
3.568253968253968367e+01 -1.593240259269725527e+02
3.570207570207570313e+01 -1.593364997759686332e+02
3.572161172161172260e+01 -1.593032574042162821e+02
3.574114774114774207e+01 -1.593936566940338366e+02
3.576068376068376153e+01 -1.592658804580260892e+02
3.578021978021978100e+01 -1.593624788378635913e+02
3.579975579975580047e+01 -1.591875988342739277e+02
3.581929181929181993e+01 -1.592418195926475448e+02
3.583882783882783940e+01 -1.591435302433860670e+02
3.585836385836385887e+01 -1.592253012376813786e+02
3.587789987789987833e+01 -1.590671348115223509e+02
3.589743589743589780e+01 -1.591088756683639076e+02
3.591697191697191727e+01 -1.590601086804799138e+02
3.593650793650793673e+01 -1.591959227140876862e+02
3.595604395604395620e+01 -1.590804684592559113e+02
3.597557997557997567e+01 -1.592293938364815062e+02
3.599511599511599513e+01 -1.591778800232549713e+02
3.601465201465201460e+01 -1.593136724135038094e+02
3.603418803418803407e+01 -1.592855148826005234e+02
3.605372405372405353e+01 -1.594836348300839290e+02
3.607326007326007300e+01 -1.594689975823153532e+02
3.609279609279609247e+01 -1.596220009618290305e+02
3.611233211233211193e+01 -1.595303166391952914e+02
3.613186813186813140e+01 -1.597185557512317473e+02
3.615140415140415087e+01 -1.596497324421569317e+02
3.617094017094017033e+01 -1.598600014358084138e+02
3.619047619047618980e+01 -1.598175338643208647e+02
3.621001221001220927e+01 -1.599222199222708127e+02
3.622954822954822873e+01 -1.597398637008019762e+02
3.624908424908424820e+01 -1.599598874240317343e+02
3.626862026862026767e+01 -1.598648193493448559e+02
3.628815628815628713e+01 -1.599998986914439172e+02
3.630769230769230660e+01 -1.598675541346411251e+02
3.632722832722832607e+01 -1.599690184690618935e+02
3.634676434676434553e+01 -1.599358890423388573e+02
3.636630036630036500e+01 -1.600543767417104277e+02
3.638583638583638447e+01 -1.599731797175754764e+02
3.640537240537240393e+01 -1.602134407827306291e+02
3.642490842490842340e+01 -1.600894271911196824e+02
3.644444444444444287e+01 -1.603593779343225094e+02
3.646398046398046233e+01 -1.602352184936272295e+02
3.648351648351648180e+01 -1.604200535135634027e+02
3.650305250305250127e+01 -1.602716495635910121e+02
3.652258852258852073e+01 -1.604813157502339038e+02
3.654212454212454020e+01 -1.603802081559574617e+02
3.656166056166055967e+01 -1.604052887948801072e+02
3.658119658119657913e+01 -1.603458766900216403e+02
3.660073260073259860e+01 -1.604496585558266588e+02
3.662026862026861806e+01 -1.604020788527429602e+02
3.663980463980463753e+01 -1.606380937361320207e+02
3.665934065934065700e+01 -1.604697959112075978e+02
3.667887667887667646e+01 -1.606863568500800170e+02
3.669841269841269593e+01 -1.606281382912558513e+02
3.671794871794871540e+01 -1.607885804247429462e+02
3.673748473748473486e+01 -1.607445818922481067e+02
3.675702075702075433e+01 -1.609975972478108304e+02
3.677655677655677380e+01 -1.609543565453467124e+02
3.679609279609279326e+01 -1.611216590383211837e+02
3.681562881562881273e+01 -1.610527587332867938e+02
3.683516483516483220e+01 -1.612886219135644978e+02
3.685470085470085166e+01 -1.612825944461858114e+02
3.687423687423687113e+01 -1.613884632135318213e+02
3.689377289377289060e+01 -1.612868080658460599e+02
3.691330891330891006e+01 -1.614648044670871911e+02
3.693284493284492953e+01 -1.613495964670738090e+02
3.695238095238094900e+01 -1.615592901714847471e+02
3.697191697191696846e+01 -1.614946352894655774e+02
3.699145299145298793e+01 -1.617255442779425323e+02
3.701098901098900740e+01 -1.616520043225708037e+02
3.703052503052502686e+01 -1.617856707071055951e+02
3.705006105006104633e+01 -1.616089844098590333e+02
3.706959706959706580e+01 -1.616221445727934451e+02
3.708913308913308526e+01 -1.616464757341200027e+02
3.710866910866910473e+01 -1.619342737114770898e+02
3.712820512820512420e+01 -1.618579798818280437e+02
3.714774114774114366e+01 -1.621835465402088516e+02
3.716727716727716313e+01 -1.620588700577472991e+02
3.718681318681318260e+01 -1.622800279108616621e+02
3.720634920634920206e+01 -1.621245861446890331e+02
3.722588522588522153e+01 -1.622407254887227737e+02
3.724542124542124100e+01 -1.621521242000706309e+02
3.726495726495726046e+01 -1.622812844757162907e+02
3.728449328449327993e+01 -1.622880256295360084e+02
3.730402930402929940e+01 -1.624583555044040963e+02
3.732356532356531886e+01 -1.624105514709465581e+02
3.734310134310133833e+01 -1.625973903279426622e+02
3.736263736263735780e+01 -1.625085643839419163e+02
3.738217338217337726e+01 -1.627599649494850098e+02
3.740170940170939673e+01 -1.626522239713905265e+02
3.742124542124541620e+01 -1.628269493009059943e+02
3.744078144078143566e+01 -1.627623096865510206e+02
3.746031746031745513e+01 -1.629017042225199816e+02
3.747985347985347460e+01 -1.627885309319216276e+02
3.749938949938949406e+01 -1.628139594093360358e+02
3.751892551892551353e+01 -1.628528316717848270e+02
3.753846153846153300e+01 -1.632539287914047463e+02
3.755799755799755246e+01 -1.633131152326914730e+02
3.757753357753357193e+01 -1.634719048226888560e+02
3.759706959706959140e+01 -1.634310839592202740e+02
3.761660561660561086e+01 -1.635852302801207543e+02
3.763614163614163033e+01 -1.635414065861955919e+02
3.765567765567764980e+01 -1.636731250906983632e+02
3.767521367521366926e+01 -1.636327568424086110e+02
3.769474969474968873e+01 -1.637897549739990382e+02
3.771428571428570820e+01 -1.636477121247618527e+02
3.773382173382172766e+01 -1.637236355783690840e+02
3.775335775335774713e+01 -1.634560197944299205e+02
3.777289377289376660e+01 -1.636158507551543551e+02
3.779242979242978606e+01 -1.633415500195584400e+02
3.781196581196580553e+01 -1.635549374699668590e+02
3.783150183150182500e+01 -1.634049219763176666e+02
3.785103785103784446e+01 -1.634446674511977733e+02
3.787057387057386393e+01 -1.632364435047549307e+02
3.789010989010988339e+01 -1.632438708937478395e+02
3.790964590964590286e+01 -1.631751981670384737e+02
3.792918192918192233e+01 -1.633812218218713497e+02
3.794871794871794179e+01 -1.633997809007886417e+02
3.796825396825396126e+01 -1.634321407244006252e+02
3.798778998778998073e+01 -1.633237861058631495e+02
3.800732600732600019e+01 -1.634216112046819944e+02
3.802686202686203387e+01 -1.633443837836529156e+02
3.804639804639805334e+01 -1.635351627058632289e+02
3.806593406593407281e+01 -1.633879179224614973e+02
3.808547008547009227e+01 -1.636137993335817953e+02
3.810500610500611174e+01 -1.633715262814516507e+02
3.812454212454213121e+01 -1.633612585314534442e+02
3.814407814407815067e+01 -1.634203355061098932e+02
3.816361416361417014e+01 -1.633907801852959096e+02
3.818315018315018960e+01 -1.632176930146229381e+02
3.820268620268620907e+01 -1.632020988341681118e+02
3.822222222222222854e+01 -1.631459946110441876e+02
3.824175824175824800e+01 -1.632397700884323513e+02
3.826129426129426747e+01 -1.630715475813678950e+02
3.828083028083028694e+01 -1.631550052641830746e+02
3.830036630036630640e+01 -1.630258350502517715e+02
3.831990231990232587e+01 -1.630206446862282519e+02
3.833943833943834534e+01 -1.629508793064369456e+02
3.835897435897436480e+01 -1.629884165327956396e+02
3.837851037851038427e+01 -1.630535415775776471e+02
3.839804639804640374e+01 -1.629981656613486223e+02
3.841758241758242320e+01 -1.629549441585207603e+02
3.843711843711844267e+01 -1.629546883672576882e+02
3.845665445665446214e+01 -1.628614240838274156e+02
3.847619047619048160e+01 -1.628943322987343834e+02
3.849572649572650107e+01 -1.628536677301827922e+02
3.851526251526252054e+01 -1.629072131615889134e+02
3.853479853479854000e+01 -1.628435107283598882e+02
3.855433455433455947e+01 -1.628904740440360115e+02
3.857387057387057894e+01 -1.627745519757396835e+02
3.859340659340659840e+01 -1.628327013616703027e+02
3.861294261294261787e+01 -1.627984584070329959e+02
3.863247863247863734e+01 -1.630029131140522622e+02
3.865201465201465680e+01 -1.628762530180298711e+02
3.867155067155067627e+01 -1.630041803471621904e+02
3.869108669108669574e+01 -1.630010501091418007e+02
3.871062271062271520e+01 -1.631667146367950920e+02
3.873015873015873467e+01 -1.631097411461590809e+02
3.874969474969475414e+01 -1.632734489323479750e+02
3.876923076923077360e+01 -1.632188876230961512e+02
3.878876678876679307e+01 -1.630987890353717944e+02
3.880830280830281254e+01 -1.631258775833507002e+02
3.882783882783883200e+01 -1.630976657680469657e+02
3.884737484737485147e+01 -1.631173435638489195e+02
3.886691086691087094e+01 -1.631949681401524685e+02
3.888644688644689040e+01 -1.631791562066934489e+02
3.890598290598290987e+01 -1.632248351310265662e+02
3.892551892551892934e+01 -1.631780245820718278e+02
3.894505494505494880e+01 -1.632893262092270277e+02
3.896459096459096827e+01 -1.632599411536322123e+02
3.898412698412698774e+01 -1.635321940924764306e+02
3.900366300366300720e+01 -1.635943455840182708e+02
3.902319902319902667e+01 -1.636167854678096774e+02
3.904273504273504614e+01 -1.635862193734116943e+02
3.906227106227106560e+01 -1.637677902291352439e+02
3.908180708180708507e+01 -1.636866851739873709e+02
3.910134310134310454e+01 -1.636636470226758888e+02
3.912087912087912400e+01 -1.635572663006658729e+02
3.914041514041514347e+01 -1.636464852465697959e+02
3.915995115995116294e+01 -1.636861226408412904e+02
3.917948717948718240e+01 -1.638061172756962947e+02
3.919902319902320187e+01 -1.638977405565015317e+02
3.921855921855922134e+01 -1.639834323061996884e+02
3.923809523809524080e+01 -1.639438212725204096e+02
3.925763125763126027e+01 -1.638101329434879858e+02
3.927716727716727974e+01 -1.638831372457450186e+02
3.929670329670329920e+01 -1.639210301583022726e+02
3.931623931623931867e+01 -1.638465396331196757e+02
3.933577533577533814e+01 -1.638803643292127106e+02
3.935531135531135760e+01 -1.639173994334707345e+02
3.937484737484737707e+01 -1.638871314648069699e+02
3.939438339438339653e+01 -1.638116878901294911e+02
3.941391941391941600e+01 -1.637200843538657580e+02
3.943345543345543547e+01 -1.636480155946147761e+02
3.945299145299145493e+01 -1.636254218636886719e+02
3.947252747252747440e+01 -1.636932805906653812e+02
3.949206349206349387e+01 -1.637225967479684812e+02
3.951159951159951333e+01 -1.636442503383412657e+02
3.953113553113553280e+01 -1.637089114588017935e+02
3.955067155067155227e+01 -1.638140821686040454e+02
3.957020757020757173e+01 -1.637602872689590754e+02
3.958974358974359120e+01 -1.637497993300082726e+02
3.960927960927961067e+01 -1.637393366577660174e+02
3.962881562881563013e+01 -1.637288991307837591e+02
3.964835164835164960e+01 -1.637184866284864029e+02
3.966788766788766907e+01 -1.637080990311642097e+02
3.968742368742368853e+01 -1.636977362199641846e+02
3.970695970695970800e+01 -1.636873980768822889e+02
3.972649572649572747e+01 -1.636770844847550279e+02
3.974603174603174693e+01 -1.636667953272517479e+02
3.976556776556776640e+01 -1.636565304888665935e+02
3.978510378510378587e+01 -1.636462898549109184e+02
3.980463980463980533e+01 -1.636360733115052426e+02
3.982417582417582480e+01 -1.636258807455722035e+02
3.984371184371184427e+01 -1.636157120448283990e+02
3.986324786324786373e+01 -1.636055670977775662e+02
3.988278388278388320e+01 -1.635954457937027939e+02
3.990231990231990267e+01 -1.635853480226595593e+02
3.992185592185592213e+01 -1.635752736754684520e+02
3.994139194139194160e+01 -1.635652226437079548e+02
3.996092796092796107e+01 -1.635551948197078218e+02
3.998046398046398053e+01 -1.635451900965417167e+02
4.000000000000000000e+01 -1.635352083680206476e+02


==> fig/data/nn_ch4_nh34_yTestLinCancFFT.dat <==
-4.000000000000000000e+01 -1.656369017745023484e+02
-3.998046398046398053e+01 -1.656520532770730654e+02
-3.996092796092796107e+01 -1.656672578247519709e+02
-3.994139194139194160e+01 -1.656825157902640058e+02
-3.992185592185592213e+01 -1.656978275502766280e+02
-3.990231990231990267e+01 -1.657131934854552355e+02
-3.988278388278388320e+01 -1.657286139805201231e+02
-3.986324786324786373e+01 -1.657440894243044056e+02
-3.984371184371184427e+01 -1.657596202098126525e+02
-3.982417582417582480e+01 -1.657752067342808289e+02
-3.980463980463980533e+01 -1.657908493992372314e+02
-3.978510378510378587e+01 -1.658065486105647892e+02
-3.976556776556776640e+01 -1.658223047785638471e+02
-3.974603174603174693e+01 -1.658381183180167966e+02
-3.972649572649572747e+01 -1.658539896482535880e+02
-3.970695970695970800e+01 -1.658699191932183226e+02
-3.968742368742368853e+01 -1.658859073815372369e+02
-3.966788766788766907e+01 -1.659019546465880239e+02
-3.964835164835164960e+01 -1.659180614265700910e+02
-3.962881562881563013e+01 -1.659342281645766377e+02
-3.960927960927961067e+01 -1.659504553086675571e+02
-3.958974358974359120e+01 -1.659667433119441000e+02
-3.957020757020757173e+01 -1.659830926326246470e+02
-3.955067155067155227e+01 -1.660317473927769925e+02
-3.953113553113553280e+01 -1.659263326185346159e+02
-3.951159951159951333e+01 -1.660699782288682798e+02
-3.949206349206349387e+01 -1.661165064274638326e+02
-3.947252747252747440e+01 -1.660463574054942910e+02
-3.945299145299145493e+01 -1.660821246766157060e+02
-3.943345543345543547e+01 -1.661963181583547851e+02
-3.941391941391941600e+01 -1.662757516160952775e+02
-3.939438339438339653e+01 -1.662930450711638457e+02
-3.937484737484737707e+01 -1.660025035310263206e+02
-3.935531135531135760e+01 -1.658510365730692797e+02
-3.933577533577533814e+01 -1.659501403395337888e+02
-3.931623931623931867e+01 -1.658632340167474126e+02
-3.929670329670329920e+01 -1.658095947245134312e+02
-3.927716727716727974e+01 -1.657328641677078451e+02
-3.925763125763126027e+01 -1.657544223077430843e+02
-3.923809523809524080e+01 -1.656974816174809462e+02
-3.921855921855922134e+01 -1.654336906866258516e+02
-3.919902319902320187e+01 -1.654333451154134593e+02
-3.917948717948718240e+01 -1.654014131442155531e+02
-3.915995115995116294e+01 -1.654465524602192943e+02
-3.914041514041514347e+01 -1.655993022212001904e+02
-3.912087912087912400e+01 -1.656135433138201734e+02
-3.910134310134310454e+01 -1.657005721111856360e+02
-3.908180708180708507e+01 -1.655854097134964320e+02
-3.906227106227106560e+01 -1.654815081593393984e+02
-3.904273504273504614e+01 -1.654568817406542109e+02
-3.902319902319902667e+01 -1.651890615470859416e+02
-3.900366300366300720e+01 -1.652466995603406303e+02
-3.898412698412698774e+01 -1.653252363187732215e+02
-3.896459096459096116e+01 -1.653068800269008705e+02
-3.894505494505494170e+01 -1.653273996675275157e+02
-3.892551892551892223e+01 -1.652907164620945650e+02
-3.890598290598290276e+01 -1.651472042153790767e+02
-3.888644688644688330e+01 -1.650349988664893317e+02
-3.886691086691086383e+01 -1.650594755644720806e+02
-3.884737484737484436e+01 -1.649351843125445782e+02
-3.882783882783882490e+01 -1.649452990435047468e+02
-3.880830280830280543e+01 -1.649105437399455809e+02
-3.878876678876678596e+01 -1.649050782757259412e+02
-3.876923076923076650e+01 -1.650053857997395426e+02
-3.874969474969474703e+01 -1.648073762067179189e+02
-3.873015873015872756e+01 -1.649448808284202528e+02
-3.871062271062270810e+01 -1.649257113871227034e+02
-3.869108669108668863e+01 -1.648926958908729148e+02
-3.867155067155066916e+01 -1.649142212286463689e+02
-3.865201465201464970e+01 -1.649341614616561174e+02
-3.863247863247863023e+01 -1.649169589505480360e+02
-3.861294261294261077e+01 -1.649468294388765912e+02
-3.859340659340659130e+01 -1.649240613367794595e+02
-3.857387057387057183e+01 -1.647895112767828607e+02
-3.855433455433455237e+01 -1.647549632313037193e+02
-3.853479853479853290e+01 -1.645672685119528467e+02
-3.851526251526251343e+01 -1.645766842392080491e+02
-3.849572649572649397e+01 -1.646348258869795700e+02
-3.847619047619047450e+01 -1.647774514961151056e+02
-3.845665445665445503e+01 -1.647144639919867188e+02
-3.843711843711843557e+01 -1.647621008751186196e+02
-3.841758241758241610e+01 -1.645787772107439366e+02
-3.839804639804639663e+01 -1.646444709624618099e+02
-3.837851037851037717e+01 -1.645432474163391134e+02
-3.835897435897435770e+01 -1.644562843262348224e+02
-3.833943833943833823e+01 -1.645215151275530729e+02
-3.831990231990231877e+01 -1.645374352283076860e+02
-3.830036630036629930e+01 -1.643230866909241286e+02
-3.828083028083027983e+01 -1.642888145225965104e+02
-3.826129426129426037e+01 -1.642719933889277968e+02
-3.824175824175824090e+01 -1.642367990773493318e+02
-3.822222222222222143e+01 -1.642516277529663853e+02
-3.820268620268620197e+01 -1.643800889730248969e+02
-3.818315018315018250e+01 -1.645148299753486754e+02
-3.816361416361416303e+01 -1.646054489662433866e+02
-3.814407814407814357e+01 -1.646316493603328297e+02
-3.812454212454212410e+01 -1.647121728696999412e+02
-3.810500610500610463e+01 -1.646542113758771393e+02
-3.808547008547008517e+01 -1.646133993749582203e+02
-3.806593406593406570e+01 -1.645807154645351318e+02
-3.804639804639804623e+01 -1.645515133921088875e+02
-3.802686202686202677e+01 -1.645415056260571589e+02
-3.800732600732600730e+01 -1.646525953901494006e+02
-3.798778998778998783e+01 -1.645230163942401305e+02
-3.796825396825396837e+01 -1.645799640546624403e+02
-3.794871794871794890e+01 -1.645850948423704949e+02
-3.792918192918192943e+01 -1.646344983983940438e+02
-3.790964590964590997e+01 -1.645895180102357358e+02
-3.789010989010989050e+01 -1.644717118884875333e+02
-3.787057387057387103e+01 -1.645473617995029372e+02
-3.785103785103785157e+01 -1.644523617593582969e+02
-3.783150183150183210e+01 -1.644935970151254594e+02
-3.781196581196581263e+01 -1.644889248106517812e+02
-3.779242979242979317e+01 -1.642938537005684623e+02
-3.777289377289377370e+01 -1.643418552225013229e+02
-3.775335775335775423e+01 -1.643219476734405760e+02
-3.773382173382173477e+01 -1.644365498761371498e+02
-3.771428571428571530e+01 -1.644498118412553538e+02
-3.769474969474969583e+01 -1.645655865188122107e+02
-3.767521367521367637e+01 -1.645564923812508482e+02
-3.765567765567765690e+01 -1.646391508382836264e+02
-3.763614163614163743e+01 -1.646419938028810748e+02
-3.761660561660561797e+01 -1.647884029688872261e+02
-3.759706959706959850e+01 -1.646659748665096572e+02
-3.757753357753357903e+01 -1.646751713133373585e+02
-3.755799755799755957e+01 -1.646473343110619112e+02
-3.753846153846154010e+01 -1.648445918772239907e+02
-3.751892551892552063e+01 -1.648833317064739390e+02
-3.749938949938950117e+01 -1.649743415755227716e+02
-3.747985347985348170e+01 -1.650667481923469495e+02
-3.746031746031746223e+01 -1.651235955641317048e+02
-3.744078144078144277e+01 -1.651333342170331093e+02
-3.742124542124542330e+01 -1.654188948277955546e+02
-3.740170940170940383e+01 -1.654923347819346020e+02
-3.738217338217338437e+01 -1.654514765653074448e+02
-3.736263736263736490e+01 -1.653974081330263175e+02
-3.734310134310134544e+01 -1.654062897869538347e+02
-3.732356532356532597e+01 -1.654029426978168260e+02
-3.730402930402930650e+01 -1.653512345419258622e+02
-3.728449328449328704e+01 -1.653764599511864901e+02
-3.726495726495726757e+01 -1.655821405017147754e+02
-3.724542124542124810e+01 -1.655666519162591328e+02
-3.722588522588522864e+01 -1.655540816955264916e+02
-3.720634920634920917e+01 -1.655285761697529665e+02
-3.718681318681318970e+01 -1.654987545560908018e+02
-3.716727716727717024e+01 -1.656488775199339898e+02
-3.714774114774115077e+01 -1.657920433641991735e+02
-3.712820512820513130e+01 -1.657593284902481230e+02
-3.710866910866911184e+01 -1.658987090653936320e+02
-3.708913308913309237e+01 -1.659660409642995376e+02
-3.706959706959707290e+01 -1.657930995868798618e+02
-3.705006105006104633e+01 -1.657295913598789809e+02
-3.703052503052502686e+01 -1.658261906332108424e+02
-3.701098901098900740e+01 -1.660446209819116632e+02
-3.699145299145298793e+01 -1.661129958329411522e+02
-3.697191697191696846e+01 -1.662432202328426172e+02
-3.695238095238094900e+01 -1.661421406478240783e+02
-3.693284493284492953e+01 -1.659759591101785645e+02
-3.691330891330891006e+01 -1.661468835718386288e+02
-3.689377289377289060e+01 -1.661043296747067188e+02
-3.687423687423687113e+01 -1.661086357483289362e+02
-3.685470085470085166e+01 -1.661247839756969995e+02
-3.683516483516483220e+01 -1.662326830764749843e+02
-3.681562881562881273e+01 -1.661734870079254165e+02
-3.679609279609279326e+01 -1.660267943742421437e+02
-3.677655677655677380e+01 -1.661548512697857234e+02
-3.675702075702075433e+01 -1.662223794775688930e+02
-3.673748473748473486e+01 -1.662771960388892580e+02
-3.671794871794871540e+01 -1.664072703119640551e+02
-3.669841269841269593e+01 -1.664848446641250348e+02
-3.667887667887667646e+01 -1.665246242880430714e+02
-3.665934065934065700e+01 -1.663363124857954745e+02
-3.663980463980463753e+01 -1.660758929333059086e+02
-3.662026862026861806e+01 -1.660946545733563369e+02
-3.660073260073259860e+01 -1.657580864780436798e+02
-3.658119658119657913e+01 -1.656935395930394179e+02
-3.656166056166055967e+01 -1.656641186927192280e+02
-3.654212454212454020e+01 -1.655831374373212554e+02
-3.652258852258852073e+01 -1.655959576156269577e+02
-3.650305250305250127e+01 -1.656518306497735580e+02
-3.648351648351648180e+01 -1.657310948810522007e+02
-3.646398046398046233e+01 -1.657040324069757560e+02
-3.644444444444444287e+01 -1.656875735996697472e+02
-3.642490842490842340e+01 -1.657296741675216651e+02
-3.640537240537240393e+01 -1.657625497893990882e+02
-3.638583638583638447e+01 -1.657296348362566789e+02
-3.636630036630036500e+01 -1.656511769579165900e+02
-3.634676434676434553e+01 -1.657853871584779597e+02
-3.632722832722832607e+01 -1.658704184153202448e+02
-3.630769230769230660e+01 -1.660363015713418235e+02
-3.628815628815628713e+01 -1.659633013292689441e+02
-3.626862026862026767e+01 -1.656899495239594273e+02
-3.624908424908424820e+01 -1.656486907900136316e+02
-3.622954822954822873e+01 -1.655849569142675932e+02
-3.621001221001220927e+01 -1.654331593741273423e+02
-3.619047619047618980e+01 -1.656196548328435938e+02
-3.617094017094017033e+01 -1.654466269793834954e+02
-3.615140415140415087e+01 -1.654266972097564974e+02
-3.613186813186813140e+01 -1.654286833186386048e+02
-3.611233211233211193e+01 -1.654797826482603682e+02
-3.609279609279609247e+01 -1.654509325924497887e+02
-3.607326007326007300e+01 -1.654985981414495768e+02
-3.605372405372405353e+01 -1.657038943375358713e+02
-3.603418803418803407e+01 -1.658423245115425004e+02
-3.601465201465201460e+01 -1.657863307553432151e+02
-3.599511599511599513e+01 -1.658547807535957190e+02
-3.597557997557997567e+01 -1.658557539969902450e+02
-3.595604395604395620e+01 -1.658794379443242235e+02
-3.593650793650793673e+01 -1.659563550003996966e+02
-3.591697191697191727e+01 -1.660884978341025544e+02
-3.589743589743589780e+01 -1.657584669642500614e+02
-3.587789987789987833e+01 -1.656967139591195064e+02
-3.585836385836385887e+01 -1.657069758232337335e+02
-3.583882783882783940e+01 -1.657630201700817452e+02
-3.581929181929181993e+01 -1.654966664446863547e+02
-3.579975579975580047e+01 -1.652914829930861060e+02
-3.578021978021978100e+01 -1.654956789263162591e+02
-3.576068376068376153e+01 -1.655072542248386753e+02
-3.574114774114774207e+01 -1.654490267498820231e+02
-3.572161172161172260e+01 -1.658005675950474824e+02
-3.570207570207570313e+01 -1.659050088355195669e+02
-3.568253968253968367e+01 -1.659803290178858504e+02
-3.566300366300366420e+01 -1.659437035227313118e+02
-3.564346764346764473e+01 -1.659088012606136715e+02
-3.562393162393162527e+01 -1.658092443006977419e+02
-3.560439560439560580e+01 -1.655451539484677426e+02
-3.558485958485958633e+01 -1.655668413565528567e+02
-3.556532356532356687e+01 -1.655557817363680897e+02
-3.554578754578754740e+01 -1.655315175030510204e+02
-3.552625152625152793e+01 -1.653905320306871545e+02
-3.550671550671550847e+01 -1.653726678338356351e+02
-3.548717948717948900e+01 -1.652853127786498817e+02
-3.546764346764346953e+01 -1.650242275198567938e+02
-3.544810744810745007e+01 -1.650075573845705890e+02
-3.542857142857143060e+01 -1.649331231338301507e+02
-3.540903540903541113e+01 -1.648251956605544422e+02
-3.538949938949939167e+01 -1.649743021115218653e+02
-3.536996336996337220e+01 -1.649782615608255298e+02
-3.535042735042735274e+01 -1.649891676431909389e+02
-3.533089133089133327e+01 -1.651446972288994743e+02
-3.531135531135531380e+01 -1.650261267783617427e+02
-3.529181929181929434e+01 -1.651927999419634716e+02
-3.527228327228327487e+01 -1.652117440545234217e+02
-3.525274725274725540e+01 -1.652050265129054765e+02
-3.523321123321123594e+01 -1.652093499585118934e+02
-3.521367521367521647e+01 -1.651212233857782508e+02
-3.519413919413919700e+01 -1.647654703020270688e+02
-3.517460317460317754e+01 -1.645626643485539660e+02
-3.515506715506715807e+01 -1.645598859554965259e+02
-3.513553113553113860e+01 -1.645407245828119471e+02
-3.511599511599511914e+01 -1.645928796678634285e+02
-3.509645909645909967e+01 -1.644350897316540738e+02
-3.507692307692308020e+01 -1.642812546673717975e+02
-3.505738705738706074e+01 -1.642580028362335156e+02
-3.503785103785104127e+01 -1.641325400020329823e+02
-3.501831501831502180e+01 -1.642131218643011721e+02
-3.499877899877900234e+01 -1.642427415574555312e+02
-3.497924297924298287e+01 -1.641452474813804656e+02
-3.495970695970696340e+01 -1.640204656271436647e+02
-3.494017094017094394e+01 -1.641910950290676681e+02
-3.492063492063492447e+01 -1.643153760066860229e+02
-3.490109890109890500e+01 -1.641166648181074379e+02
-3.488156288156288554e+01 -1.642700794028810378e+02
-3.486202686202685896e+01 -1.643233123782397058e+02
-3.484249084249083950e+01 -1.643584600188833917e+02
-3.482295482295482003e+01 -1.642780946422495845e+02
-3.480341880341880056e+01 -1.641395091619866662e+02
-3.478388278388278110e+01 -1.642691489698735836e+02
-3.476434676434676163e+01 -1.642381274029045244e+02
-3.474481074481074216e+01 -1.642852611625150132e+02
-3.472527472527472270e+01 -1.644585414563060226e+02
-3.470573870573870323e+01 -1.644655595190922668e+02
-3.468620268620268376e+01 -1.644619361743383195e+02
-3.466666666666666430e+01 -1.644688497347597149e+02
-3.464713064713064483e+01 -1.645333057711951312e+02
-3.462759462759462536e+01 -1.645787849181651268e+02
-3.460805860805860590e+01 -1.647301816574206157e+02
-3.458852258852258643e+01 -1.649400317692596332e+02
-3.456898656898656697e+01 -1.649639002394147838e+02
-3.454945054945054750e+01 -1.650481411432024004e+02
-3.452991452991452803e+01 -1.651874187861631356e+02
-3.451037851037850857e+01 -1.652662588006828628e+02
-3.449084249084248910e+01 -1.653265824038497556e+02
-3.447130647130646963e+01 -1.653756706549320938e+02
-3.445177045177045017e+01 -1.653526800634991218e+02
-3.443223443223443070e+01 -1.653557767740211375e+02
-3.441269841269841123e+01 -1.652331998054549445e+02
-3.439316239316239177e+01 -1.652058245138851760e+02
-3.437362637362637230e+01 -1.652420553147755129e+02
-3.435409035409035283e+01 -1.651784687214941982e+02
-3.433455433455433337e+01 -1.652318323838160268e+02
-3.431501831501831390e+01 -1.655346995042197022e+02
-3.429548229548229443e+01 -1.657623499306124870e+02
-3.427594627594627497e+01 -1.656186706025236788e+02
-3.425641025641025550e+01 -1.656014293788211944e+02
-3.423687423687423603e+01 -1.655984891238249475e+02
-3.421733821733821657e+01 -1.657893517231496503e+02
-3.419780219780219710e+01 -1.659792659297148134e+02
-3.417826617826617763e+01 -1.659121606366510093e+02
-3.415873015873015817e+01 -1.660564932133553100e+02
-3.413919413919413870e+01 -1.657876789220824776e+02
-3.411965811965811923e+01 -1.656160606566134561e+02
-3.410012210012209977e+01 -1.657257653883830244e+02
-3.408058608058608030e+01 -1.659128562335798733e+02
-3.406105006105006083e+01 -1.658224861699594328e+02
-3.404151404151404137e+01 -1.659113465268913217e+02
-3.402197802197802190e+01 -1.660769501694164205e+02
-3.400244200244200243e+01 -1.659812325353799451e+02
-3.398290598290598297e+01 -1.659425717237269566e+02
-3.396336996336996350e+01 -1.657893147093160735e+02
-3.394383394383394403e+01 -1.659675895188102857e+02
-3.392429792429792457e+01 -1.657366708730876326e+02
-3.390476190476190510e+01 -1.655526529020598048e+02
-3.388522588522588563e+01 -1.656361304657572191e+02
-3.386568986568986617e+01 -1.656502105680209240e+02
-3.384615384615384670e+01 -1.656227685237367950e+02
-3.382661782661782723e+01 -1.656447501036391827e+02
-3.380708180708180777e+01 -1.656412198933657010e+02
-3.378754578754578830e+01 -1.656354145455744913e+02
-3.376800976800976883e+01 -1.656030851488937969e+02
-3.374847374847374937e+01 -1.654914482345462545e+02
-3.372893772893772990e+01 -1.655132649407457279e+02
-3.370940170940171043e+01 -1.653785532350954668e+02
-3.368986568986569097e+01 -1.652762317709400008e+02
-3.367032967032967150e+01 -1.652503254043995469e+02
-3.365079365079365203e+01 -1.650978168267858166e+02
-3.363125763125763257e+01 -1.650352506089922144e+02
-3.361172161172161310e+01 -1.650003378147061426e+02
-3.359218559218559363e+01 -1.649113829438384471e+02
-3.357264957264957417e+01 -1.649046394890702061e+02
-3.355311355311355470e+01 -1.649243013278410217e+02
-3.353357753357753523e+01 -1.649627320556349730e+02
-3.351404151404151577e+01 -1.649454699049988449e+02
-3.349450549450549630e+01 -1.648396863985847176e+02
-3.347496947496947683e+01 -1.644225739059095872e+02
-3.345543345543345737e+01 -1.644112581615517854e+02
-3.343589743589743790e+01 -1.645052568034836042e+02
-3.341636141636141843e+01 -1.645370138902710551e+02
-3.339682539682539897e+01 -1.646250813304131100e+02
-3.337728937728937950e+01 -1.647358543433143723e+02
-3.335775335775336004e+01 -1.646418539750461605e+02
-3.333821733821734057e+01 -1.645979968234060493e+02
-3.331868131868132110e+01 -1.645941389766783232e+02
-3.329914529914530164e+01 -1.646363575130669687e+02
-3.327960927960928217e+01 -1.647281736686584850e+02
-3.326007326007326270e+01 -1.650530518089153134e+02
-3.324053724053724324e+01 -1.652621088249999559e+02
-3.322100122100122377e+01 -1.652952840360293578e+02
-3.320146520146520430e+01 -1.652010960402353135e+02
-3.318192918192918484e+01 -1.652251168347947896e+02
-3.316239316239316537e+01 -1.652343152810781817e+02
-3.314285714285714590e+01 -1.652757945215224140e+02
-3.312332112332111933e+01 -1.653849842624325106e+02
-3.310378510378509986e+01 -1.654327456926361322e+02
-3.308424908424908040e+01 -1.655770542083891712e+02
-3.306471306471306093e+01 -1.655855625801959548e+02
-3.304517704517704146e+01 -1.659889208439170432e+02
-3.302564102564102200e+01 -1.661896278556575623e+02
-3.300610500610500253e+01 -1.661187029779216573e+02
-3.298656898656898306e+01 -1.660931533421384643e+02
-3.296703296703296360e+01 -1.661707858256582142e+02
-3.294749694749694413e+01 -1.661967779973882386e+02
-3.292796092796092466e+01 -1.661771183385635595e+02
-3.290842490842490520e+01 -1.660627170223287692e+02
-3.288888888888888573e+01 -1.661514468436108700e+02
-3.286935286935286626e+01 -1.663260304035695469e+02
-3.284981684981684680e+01 -1.663244902067274040e+02
-3.283028083028082733e+01 -1.665550677318293253e+02
-3.281074481074480786e+01 -1.666374777817105723e+02
-3.279120879120878840e+01 -1.664340866919326345e+02
-3.277167277167276893e+01 -1.664900159475545820e+02
-3.275213675213674946e+01 -1.666190473828936831e+02
-3.273260073260073000e+01 -1.664393917878873026e+02
-3.271306471306471053e+01 -1.664852796926641076e+02
-3.269352869352869106e+01 -1.664660872074023530e+02
-3.267399267399267160e+01 -1.663496572348344955e+02
-3.265445665445665213e+01 -1.665347069931909800e+02
-3.263492063492063266e+01 -1.665216557940346433e+02
-3.261538461538461320e+01 -1.667274683914612865e+02
-3.259584859584859373e+01 -1.675979349261666300e+02
-3.257631257631257427e+01 -1.674571600131542368e+02
-3.255677655677655480e+01 -1.671159785286090766e+02
-3.253724053724053533e+01 -1.670059125012340360e+02
-3.251770451770451587e+01 -1.669600855677244908e+02
-3.249816849816849640e+01 -1.666733431047083798e+02
-3.247863247863247693e+01 -1.664723534391575299e+02
-3.245909645909645747e+01 -1.664457387159227153e+02
-3.243956043956043800e+01 -1.664374122820136392e+02
-3.242002442002441853e+01 -1.662109885381359504e+02
-3.240048840048839907e+01 -1.661421685476241805e+02
-3.238095238095237960e+01 -1.660561151700848654e+02
-3.236141636141636013e+01 -1.654651125169457941e+02
-3.234188034188034067e+01 -1.653260077439040572e+02
-3.232234432234432120e+01 -1.654256559729180935e+02
-3.230280830280830173e+01 -1.654353154634954137e+02
-3.228327228327228227e+01 -1.652875949965218183e+02
-3.226373626373626280e+01 -1.652681220018293970e+02
-3.224420024420024333e+01 -1.649109388081473639e+02
-3.222466422466422387e+01 -1.648987585595031931e+02
-3.220512820512820440e+01 -1.646246096043888087e+02
-3.218559218559218493e+01 -1.644892716365501997e+02
-3.216605616605616547e+01 -1.645156477868430329e+02
-3.214652014652014600e+01 -1.644932482194078034e+02
-3.212698412698412653e+01 -1.644946044425729497e+02
-3.210744810744810707e+01 -1.645272718885742620e+02
-3.208791208791208760e+01 -1.643157192193234266e+02
-3.206837606837606813e+01 -1.642369308504393075e+02
-3.204884004884004867e+01 -1.641887007514550589e+02
-3.202930402930402920e+01 -1.641966083215814649e+02
-3.200976800976800973e+01 -1.641726960005951810e+02
-3.199023199023199027e+01 -1.640293152619565262e+02
-3.197069597069597080e+01 -1.640097843546272998e+02
-3.195115995115995133e+01 -1.640005031638686717e+02
-3.193162393162393187e+01 -1.640378891576844467e+02
-3.191208791208791240e+01 -1.641363802933557281e+02
-3.189255189255189293e+01 -1.642487517669062242e+02
-3.187301587301587347e+01 -1.642501250746596781e+02
-3.185347985347985400e+01 -1.643812300244092626e+02
-3.183394383394383453e+01 -1.643634488006527477e+02
-3.181440781440781507e+01 -1.641693553278409752e+02
-3.179487179487179560e+01 -1.642742748210951902e+02
-3.177533577533577613e+01 -1.643169021116832766e+02
-3.175579975579975667e+01 -1.643633144871990339e+02
-3.173626373626373720e+01 -1.642316562685138592e+02
-3.171672771672771773e+01 -1.641214867920177483e+02
-3.169719169719169827e+01 -1.642772295348245848e+02
-3.167765567765567880e+01 -1.644309385550169509e+02
-3.165811965811965933e+01 -1.644216599477255727e+02
-3.163858363858363987e+01 -1.644140658550795990e+02
-3.161904761904762040e+01 -1.644431920563251026e+02
-3.159951159951160093e+01 -1.646086328216866832e+02
-3.157997557997558147e+01 -1.646476575308271322e+02
-3.156043956043956200e+01 -1.645956850383181802e+02
-3.154090354090354253e+01 -1.647873919440665418e+02
-3.152136752136752307e+01 -1.647989369275974809e+02
-3.150183150183150360e+01 -1.649244570230954139e+02
-3.148229548229548413e+01 -1.653433680414956370e+02
-3.146275946275946467e+01 -1.654832250889365355e+02
-3.144322344322344520e+01 -1.652638422406501206e+02
-3.142368742368742573e+01 -1.651795201952611762e+02
-3.140415140415140627e+01 -1.652889006142794983e+02
-3.138461538461538680e+01 -1.651506126446155349e+02
-3.136507936507936734e+01 -1.655339515596322144e+02
-3.134554334554334787e+01 -1.653646566613974755e+02
-3.132600732600732840e+01 -1.655259344806896422e+02
-3.130647130647130894e+01 -1.656197611633951396e+02
-3.128693528693528947e+01 -1.655465027876016961e+02
-3.126739926739927000e+01 -1.655767094921539524e+02
-3.124786324786324698e+01 -1.656402331067329499e+02
-3.122832722832722752e+01 -1.656105917952886841e+02
-3.120879120879120805e+01 -1.658058515892505795e+02
-3.118925518925518858e+01 -1.657303375644397931e+02
-3.116971916971916912e+01 -1.657034997168372286e+02
-3.115018315018314965e+01 -1.658468967774945497e+02
-3.113064713064713018e+01 -1.657373761724365977e+02
-3.111111111111111072e+01 -1.658515687631936544e+02
-3.109157509157509125e+01 -1.657007955005465476e+02
-3.107203907203907178e+01 -1.649166843254910759e+02
-3.105250305250305232e+01 -1.646499129434699000e+02
-3.103296703296703285e+01 -1.645894300467714402e+02
-3.101343101343101338e+01 -1.644180325908838824e+02
-3.099389499389499392e+01 -1.643441070222562530e+02
-3.097435897435897445e+01 -1.642603401915477548e+02
-3.095482295482295498e+01 -1.643586736804949169e+02
-3.093528693528693552e+01 -1.645872023976527316e+02
-3.091575091575091605e+01 -1.646515050097906965e+02
-3.089621489621489658e+01 -1.646153911874536675e+02
-3.087667887667887712e+01 -1.645064726129641599e+02
-3.085714285714285765e+01 -1.645390522768271353e+02
-3.083760683760683818e+01 -1.646541750275870015e+02
-3.081807081807081872e+01 -1.646024407914973438e+02
-3.079853479853479925e+01 -1.646335540982741747e+02
-3.077899877899877978e+01 -1.646444819567525713e+02
-3.075946275946276032e+01 -1.645980415636333589e+02
-3.073992673992673730e+01 -1.647066051662074244e+02
-3.072039072039071783e+01 -1.647200761109619407e+02
-3.070085470085469836e+01 -1.647165114303394944e+02
-3.068131868131867890e+01 -1.647905051849504048e+02
-3.066178266178265943e+01 -1.647534116019222949e+02
-3.064224664224663996e+01 -1.648230033557639729e+02
-3.062271062271062050e+01 -1.648190549004306149e+02
-3.060317460317460103e+01 -1.647791653246067085e+02
-3.058363858363858157e+01 -1.645703737958485249e+02
-3.056410256410256210e+01 -1.647173348552280459e+02
-3.054456654456654263e+01 -1.648458592810426353e+02
-3.052503052503052317e+01 -1.647653040168919176e+02
-3.050549450549450370e+01 -1.648697214098147867e+02
-3.048595848595848423e+01 -1.648051981515822035e+02
-3.046642246642246477e+01 -1.647174723494499915e+02
-3.044688644688644530e+01 -1.647734723123407719e+02
-3.042735042735042583e+01 -1.648230218879367897e+02
-3.040781440781440637e+01 -1.648217515637366546e+02
-3.038827838827838690e+01 -1.647318010104729069e+02
-3.036874236874236743e+01 -1.645655803584205046e+02
-3.034920634920634797e+01 -1.645942890248857680e+02
-3.032967032967032850e+01 -1.644644058606245949e+02
-3.031013431013430903e+01 -1.643511980465567319e+02
-3.029059829059828957e+01 -1.643982827274971328e+02
-3.027106227106227010e+01 -1.644010190532667934e+02
-3.025152625152625063e+01 -1.644986718161638066e+02
-3.023199023199023117e+01 -1.645570684309115279e+02
-3.021245421245421170e+01 -1.646303671392103070e+02
-3.019291819291819223e+01 -1.652134849760606983e+02
-3.017338217338217277e+01 -1.654358325753956933e+02
-3.015384615384615330e+01 -1.652696101488503189e+02
-3.013431013431013383e+01 -1.651758074542306360e+02
-3.011477411477411437e+01 -1.652506222658780075e+02
-3.009523809523809490e+01 -1.651542365144396172e+02
-3.007570207570207543e+01 -1.650868683989058638e+02
-3.005616605616605597e+01 -1.648783683305343288e+02
-3.003663003663003650e+01 -1.648455825859428501e+02
-3.001709401709401703e+01 -1.648054725159346958e+02
-2.999755799755799757e+01 -1.648739370247836007e+02
-2.997802197802197810e+01 -1.649856834294474766e+02
-2.995848595848595863e+01 -1.650043447106711199e+02
-2.993894993894993917e+01 -1.649612171359173090e+02
-2.991941391941391970e+01 -1.649524332905112942e+02
-2.989987789987790023e+01 -1.649897285572822625e+02
-2.988034188034188077e+01 -1.649677479378422902e+02
-2.986080586080586130e+01 -1.648047227702515727e+02
-2.984126984126984183e+01 -1.647542108837438377e+02
-2.982173382173382237e+01 -1.647865425506956001e+02
-2.980219780219780290e+01 -1.647363924945298095e+02
-2.978266178266178343e+01 -1.645245149744645801e+02
-2.976312576312576397e+01 -1.644363712858839506e+02
-2.974358974358974450e+01 -1.642830130983057586e+02
-2.972405372405372503e+01 -1.642149533784593700e+02
-2.970451770451770557e+01 -1.643877388085014957e+02
-2.968498168498168610e+01 -1.641655895194521975e+02
-2.966544566544566663e+01 -1.640464854730839193e+02
-2.964590964590964717e+01 -1.640657487589421635e+02
-2.962637362637362770e+01 -1.640394740832992682e+02
-2.960683760683760823e+01 -1.640492513963448005e+02
-2.958730158730158877e+01 -1.641993894346001355e+02
-2.956776556776556930e+01 -1.640917721281103923e+02
-2.954822954822954983e+01 -1.639527578505641543e+02
-2.952869352869353037e+01 -1.639692721410039553e+02
-2.950915750915751090e+01 -1.640021508402194854e+02
-2.948962148962149143e+01 -1.641336649991043259e+02
-2.947008547008547197e+01 -1.639829154370602566e+02
-2.945054945054945250e+01 -1.639046698974739797e+02
-2.943101343101343303e+01 -1.639666922382772327e+02
-2.941147741147741357e+01 -1.637500643544446461e+02
-2.939194139194139410e+01 -1.637469422028885901e+02
-2.937240537240537464e+01 -1.635876442726059281e+02
-2.935286935286935517e+01 -1.635993370570055845e+02
-2.933333333333333570e+01 -1.634285387998187105e+02
-2.931379731379731624e+01 -1.633368113953286809e+02
-2.929426129426129677e+01 -1.633906797677200018e+02
-2.927472527472527730e+01 -1.633977643479127551e+02
-2.925518925518925784e+01 -1.632797023066752047e+02
-2.923565323565323482e+01 -1.631658434635517665e+02
-2.921611721611721535e+01 -1.632553748987741074e+02
-2.919658119658119588e+01 -1.632989717118934152e+02
-2.917704517704517642e+01 -1.634258935650143201e+02
-2.915750915750915695e+01 -1.634128320773195924e+02
-2.913797313797313748e+01 -1.634181119743437876e+02
-2.911843711843711802e+01 -1.632444561196922450e+02
-2.909890109890109855e+01 -1.628899475562342900e+02
-2.907936507936507908e+01 -1.625819657276049668e+02
-2.905982905982905962e+01 -1.625852914631377359e+02
-2.904029304029304015e+01 -1.625510642005838804e+02
-2.902075702075702068e+01 -1.624812206167112265e+02
-2.900122100122100122e+01 -1.625627960224850028e+02
-2.898168498168498175e+01 -1.626519311075470000e+02
-2.896214896214896228e+01 -1.626650368661724144e+02
-2.894261294261294282e+01 -1.626494962470566179e+02
-2.892307692307692335e+01 -1.626153924983380250e+02
-2.890354090354090388e+01 -1.625910159009308416e+02
-2.888400488400488442e+01 -1.625844084456356882e+02
-2.886446886446886495e+01 -1.626019474657247770e+02
-2.884493284493284548e+01 -1.626953451545103349e+02
-2.882539682539682602e+01 -1.627022988988014731e+02
-2.880586080586080655e+01 -1.627462849284904678e+02
-2.878632478632478708e+01 -1.626227791656357340e+02
-2.876678876678876762e+01 -1.626497357152928487e+02
-2.874725274725274815e+01 -1.626481818216129511e+02
-2.872771672771672513e+01 -1.625548708070476494e+02
-2.870818070818070566e+01 -1.625815600525451146e+02
-2.868864468864468620e+01 -1.626411663236307277e+02
-2.866910866910866673e+01 -1.627387095636123036e+02
-2.864957264957264726e+01 -1.625466920430306743e+02
-2.863003663003662780e+01 -1.623793137995141933e+02
-2.861050061050060833e+01 -1.623275168174471332e+02
-2.859096459096458887e+01 -1.619712291113873732e+02
-2.857142857142856940e+01 -1.620020079756425275e+02
-2.855189255189254993e+01 -1.618940051316814674e+02
-2.853235653235653047e+01 -1.618816432649445574e+02
-2.851282051282051100e+01 -1.618287972948131141e+02
-2.849328449328449153e+01 -1.616591727265735301e+02
-2.847374847374847207e+01 -1.615133272030820422e+02
-2.845421245421245260e+01 -1.616545846204671761e+02
-2.843467643467643313e+01 -1.617308527280756039e+02
-2.841514041514041367e+01 -1.617098748218441244e+02
-2.839560439560439420e+01 -1.618193173462447589e+02
-2.837606837606837473e+01 -1.619651143381946383e+02
-2.835653235653235527e+01 -1.620400384131709188e+02
-2.833699633699633580e+01 -1.619711715354914361e+02
-2.831746031746031633e+01 -1.617825942333945761e+02
-2.829792429792429687e+01 -1.616587597345353515e+02
-2.827838827838827740e+01 -1.614751467827677800e+02
-2.825885225885225793e+01 -1.614711264274972109e+02
-2.823931623931623847e+01 -1.615805715166186189e+02
-2.821978021978021900e+01 -1.617508279106728253e+02
-2.820024420024419953e+01 -1.616777599309240827e+02
-2.818070818070818007e+01 -1.614738723714472712e+02
-2.816117216117216060e+01 -1.613246670079792580e+02
-2.814163614163614113e+01 -1.613501144807615617e+02
-2.812210012210012167e+01 -1.610029382938247409e+02
-2.810256410256410220e+01 -1.607770312971068734e+02
-2.808302808302808273e+01 -1.607557802112570471e+02
-2.806349206349206327e+01 -1.607472049565088241e+02
-2.804395604395604380e+01 -1.607640206299858221e+02
-2.802442002442002433e+01 -1.608332532865061637e+02
-2.800488400488400487e+01 -1.608784151544066390e+02
-2.798534798534798540e+01 -1.608895253497186104e+02
-2.796581196581196593e+01 -1.608889450071793874e+02
-2.794627594627594647e+01 -1.608754307879911494e+02
-2.792673992673992700e+01 -1.609639506506952671e+02
-2.790720390720390753e+01 -1.608785606289694954e+02
-2.788766788766788807e+01 -1.606302412001656990e+02
-2.786813186813186860e+01 -1.604839243402191187e+02
-2.784859584859584913e+01 -1.599863235475314696e+02
-2.782905982905982967e+01 -1.598385356185881108e+02
-2.780952380952381020e+01 -1.598502615345238382e+02
-2.778998778998779073e+01 -1.598542521453673544e+02
-2.777045177045177127e+01 -1.597487810675237938e+02
-2.775091575091575180e+01 -1.596227483352540162e+02
-2.773137973137973233e+01 -1.596001800498881948e+02
-2.771184371184371287e+01 -1.598420642711346034e+02
-2.769230769230769340e+01 -1.597421746555037032e+02
-2.767277167277167393e+01 -1.597969923774033703e+02
-2.765323565323565447e+01 -1.598857899199805672e+02
-2.763369963369963500e+01 -1.598578041248362638e+02
-2.761416361416361553e+01 -1.598315259922423763e+02
-2.759462759462759607e+01 -1.597655118423419935e+02
-2.757509157509157660e+01 -1.596915335766555586e+02
-2.755555555555555713e+01 -1.597137267048890976e+02
-2.753601953601953767e+01 -1.595839981583480665e+02
-2.751648351648351820e+01 -1.594491790302678282e+02
-2.749694749694749873e+01 -1.594760042632454997e+02
-2.747741147741147927e+01 -1.593950309870135129e+02
-2.745787545787545980e+01 -1.593836133581261265e+02
-2.743833943833944033e+01 -1.594927581410318282e+02
-2.741880341880342087e+01 -1.595053234747281294e+02
-2.739926739926740140e+01 -1.596218754433687366e+02
-2.737973137973138194e+01 -1.595347505577856850e+02
-2.736019536019536247e+01 -1.592708677585650321e+02
-2.734065934065934300e+01 -1.590373023330714375e+02
-2.732112332112332354e+01 -1.590591257594332149e+02
-2.730158730158730407e+01 -1.591115622022358593e+02
-2.728205128205128460e+01 -1.590566599844614757e+02
-2.726251526251526514e+01 -1.590131991611499132e+02
-2.724297924297924212e+01 -1.592111300005171017e+02
-2.722344322344322265e+01 -1.592207293739168392e+02
-2.720390720390720318e+01 -1.590742202982766855e+02
-2.718437118437118372e+01 -1.588718354326285009e+02
-2.716483516483516425e+01 -1.587429064582046294e+02
-2.714529914529914478e+01 -1.587547428584422846e+02
-2.712576312576312532e+01 -1.586115910381855372e+02
-2.710622710622710585e+01 -1.585598641826029791e+02
-2.708669108669108638e+01 -1.584702783702957731e+02
-2.706715506715506692e+01 -1.584363514838613582e+02
-2.704761904761904745e+01 -1.583055685866918907e+02
-2.702808302808302798e+01 -1.584144638466059121e+02
-2.700854700854700852e+01 -1.585308119008241761e+02
-2.698901098901098905e+01 -1.585643534850556478e+02
-2.696947496947496958e+01 -1.589225051889096676e+02
-2.694993894993895012e+01 -1.590476977891497938e+02
-2.693040293040293065e+01 -1.590581830308099711e+02
-2.691086691086691118e+01 -1.589948424733581760e+02
-2.689133089133089172e+01 -1.591445594238254557e+02
-2.687179487179487225e+01 -1.593159976668929403e+02
-2.685225885225885278e+01 -1.593433234143538755e+02
-2.683272283272283332e+01 -1.592240059718909322e+02
-2.681318681318681385e+01 -1.591335138351937246e+02
-2.679365079365079438e+01 -1.590914093963619962e+02
-2.677411477411477492e+01 -1.589259223236838920e+02
-2.675457875457875545e+01 -1.589536313187498138e+02
-2.673504273504273243e+01 -1.590219862781563336e+02
-2.671550671550671296e+01 -1.591576037590691612e+02
-2.669597069597069350e+01 -1.591681698778139094e+02
-2.667643467643467403e+01 -1.591737456455428514e+02
-2.665689865689865456e+01 -1.591253458917109072e+02
-2.663736263736263510e+01 -1.592220303186476542e+02
-2.661782661782661563e+01 -1.591439898397782713e+02
-2.659829059829059617e+01 -1.591182166374142355e+02
-2.657875457875457670e+01 -1.591793945884652146e+02
-2.655921855921855723e+01 -1.590960492015764203e+02
-2.653968253968253777e+01 -1.589706886114530562e+02
-2.652014652014651830e+01 -1.589819524430035074e+02
-2.650061050061049883e+01 -1.589445235729109527e+02
-2.648107448107447937e+01 -1.590959893742831071e+02
-2.646153846153845990e+01 -1.592108672506938660e+02
-2.644200244200244043e+01 -1.591090470793177474e+02
-2.642246642246642097e+01 -1.587192046661194524e+02
-2.640293040293040150e+01 -1.585710173901397297e+02
-2.638339438339438203e+01 -1.583750006227577671e+02
-2.636385836385836257e+01 -1.582252594181684628e+02
-2.634432234432234310e+01 -1.583195814586205188e+02
-2.632478632478632363e+01 -1.583012598927213617e+02
-2.630525030525030417e+01 -1.583758849340483721e+02
-2.628571428571428470e+01 -1.584143657231480802e+02
-2.626617826617826523e+01 -1.584223638773016773e+02
-2.624664224664224577e+01 -1.583917182356925935e+02
-2.622710622710622630e+01 -1.582544694707926851e+02
-2.620757020757020683e+01 -1.582800478425592132e+02
-2.618803418803418737e+01 -1.582933876776058639e+02
-2.616849816849816790e+01 -1.584246688664256624e+02
-2.614896214896214843e+01 -1.583307270103910298e+02
-2.612942612942612897e+01 -1.582172306870783132e+02
-2.610989010989010950e+01 -1.582867866417811058e+02
-2.609035409035409003e+01 -1.582386276474954627e+02
-2.607081807081807057e+01 -1.582217186826644308e+02
-2.605128205128205110e+01 -1.581921331939596485e+02
-2.603174603174603163e+01 -1.581940616079331221e+02
-2.601221001221001217e+01 -1.582201682781412160e+02
-2.599267399267399270e+01 -1.582196225714229456e+02
-2.597313797313797323e+01 -1.581981222738353949e+02
-2.595360195360195377e+01 -1.583029803400195590e+02
-2.593406593406593430e+01 -1.584053895096721192e+02
-2.591452991452991483e+01 -1.582870053746885048e+02
-2.589499389499389537e+01 -1.582431487622941120e+02
-2.587545787545787590e+01 -1.579988413734514552e+02
-2.585592185592185643e+01 -1.579524882066603482e+02
-2.583638583638583697e+01 -1.579485806645085688e+02
-2.581684981684981750e+01 -1.579593861848772747e+02
-2.579731379731379803e+01 -1.579390270858051508e+02
-2.577777777777777857e+01 -1.580399513843164812e+02
-2.575824175824175910e+01 -1.580439616069475903e+02
-2.573870573870573963e+01 -1.581019556034025015e+02
-2.571916971916972017e+01 -1.580642895859126611e+02
-2.569963369963370070e+01 -1.579815784313854863e+02
-2.568009768009768123e+01 -1.580289954944303759e+02
-2.566056166056166177e+01 -1.581489595387068050e+02
-2.564102564102564230e+01 -1.581477897815303777e+02
-2.562148962148962283e+01 -1.581775862643763446e+02
-2.560195360195360337e+01 -1.579804166717730425e+02
-2.558241758241758390e+01 -1.579828491559530619e+02
-2.556288156288156443e+01 -1.581384634754213039e+02
-2.554334554334554497e+01 -1.582853761835442867e+02
-2.552380952380952550e+01 -1.584765985804319826e+02
-2.550427350427350603e+01 -1.586236209466678133e+02
-2.548473748473748657e+01 -1.587787960040700739e+02
-2.546520146520146710e+01 -1.586312959975316801e+02
-2.544566544566544763e+01 -1.583627740082312698e+02
-2.542612942612942817e+01 -1.583797030470003335e+02
-2.540659340659340870e+01 -1.582921980903204258e+02
-2.538705738705738923e+01 -1.576654017259892271e+02
-2.536752136752136977e+01 -1.575231820231289532e+02
-2.534798534798535030e+01 -1.576946102611626657e+02
-2.532844932844933084e+01 -1.576848312807865966e+02
-2.530891330891331137e+01 -1.573496829510435759e+02
-2.528937728937729190e+01 -1.569622344296729466e+02
-2.526984126984127244e+01 -1.569082021865704064e+02
-2.525030525030525297e+01 -1.569954923946969245e+02
-2.523076923076922995e+01 -1.569972552375524515e+02
-2.521123321123321048e+01 -1.570474122044421676e+02
-2.519169719169719102e+01 -1.570557238576007251e+02
-2.517216117216117155e+01 -1.570416049687551379e+02
-2.515262515262515208e+01 -1.569421778332821020e+02
-2.513308913308913262e+01 -1.566460329213331306e+02
-2.511355311355311315e+01 -1.565272071857025367e+02
-2.509401709401709368e+01 -1.565254983024607611e+02
-2.507448107448107422e+01 -1.565006872814304870e+02
-2.505494505494505475e+01 -1.565586245774460679e+02
-2.503540903540903528e+01 -1.566574098152978252e+02
-2.501587301587301582e+01 -1.566618560413434693e+02
-2.499633699633699635e+01 -1.568052421948933954e+02
-2.497680097680097688e+01 -1.568545644603173912e+02
-2.495726495726495742e+01 -1.565368683056915984e+02
-2.493772893772893795e+01 -1.563298881147533734e+02
-2.491819291819291848e+01 -1.561395435075288560e+02
-2.489865689865689902e+01 -1.558697604142798525e+02
-2.487912087912087955e+01 -1.558167813318228241e+02
-2.485958485958486008e+01 -1.557736596947055716e+02
-2.484004884004884062e+01 -1.558463826269027948e+02
-2.482051282051282115e+01 -1.557686736137401056e+02
-2.480097680097680168e+01 -1.556493488856852991e+02
-2.478144078144078222e+01 -1.555956369471758194e+02
-2.476190476190476275e+01 -1.555259708907923653e+02
-2.474236874236873973e+01 -1.555389066286713842e+02
-2.472283272283272026e+01 -1.556360671532178230e+02
-2.470329670329670080e+01 -1.555851714048158669e+02
-2.468376068376068133e+01 -1.554968404694283493e+02
-2.466422466422466186e+01 -1.556000169850935606e+02
-2.464468864468864240e+01 -1.556196204809278925e+02
-2.462515262515262293e+01 -1.556233021983976244e+02
-2.460561660561660347e+01 -1.556280402987649722e+02
-2.458608058608058400e+01 -1.556100490645633556e+02
-2.456654456654456453e+01 -1.557430468235305625e+02
-2.454700854700854507e+01 -1.555110491579008851e+02
-2.452747252747252560e+01 -1.553678762074814870e+02
-2.450793650793650613e+01 -1.557150149470402312e+02
-2.448840048840048667e+01 -1.557329342752736352e+02
-2.446886446886446720e+01 -1.554145515658967440e+02
-2.444932844932844773e+01 -1.553934770085533899e+02
-2.442979242979242827e+01 -1.554426101052818012e+02
-2.441025641025640880e+01 -1.555487363073526978e+02
-2.439072039072038933e+01 -1.555706746351181664e+02
-2.437118437118436987e+01 -1.555147322357378528e+02
-2.435164835164835040e+01 -1.555115945856888970e+02
-2.433211233211233093e+01 -1.554975601065577564e+02
-2.431257631257631147e+01 -1.554392806211037339e+02
-2.429304029304029200e+01 -1.554585048087464827e+02
-2.427350427350427253e+01 -1.554849482271425245e+02
-2.425396825396825307e+01 -1.554743457333522656e+02
-2.423443223443223360e+01 -1.552402370284439144e+02
-2.421489621489621413e+01 -1.551355441513018150e+02
-2.419536019536019467e+01 -1.551232275614076173e+02
-2.417582417582417520e+01 -1.550415513654502035e+02
-2.415628815628815573e+01 -1.550690810127572092e+02
-2.413675213675213627e+01 -1.550896628782537903e+02
-2.411721611721611680e+01 -1.549931864193447382e+02
-2.409768009768009733e+01 -1.548563281512738570e+02
-2.407814407814407787e+01 -1.548353180718475244e+02
-2.405860805860805840e+01 -1.547771774763292001e+02
-2.403907203907203893e+01 -1.548285661824296540e+02
-2.401953601953601947e+01 -1.550472375691717559e+02
-2.400000000000000000e+01 -1.550701927333155652e+02
-2.398046398046398053e+01 -1.550460025549917873e+02
-2.396092796092796107e+01 -1.547537855616285469e+02
-2.394139194139194160e+01 -1.546413267189856242e+02
-2.392185592185592213e+01 -1.547171076344798166e+02
-2.390231990231990267e+01 -1.544666105568850298e+02
-2.388278388278388320e+01 -1.544026476064258873e+02
-2.386324786324786373e+01 -1.544245243218645669e+02
-2.384371184371184427e+01 -1.543996368906683472e+02
-2.382417582417582480e+01 -1.542862968554774170e+02
-2.380463980463980533e+01 -1.543189231784653828e+02
-2.378510378510378587e+01 -1.543381468547840711e+02
-2.376556776556776640e+01 -1.543590764985025601e+02
-2.374603174603174693e+01 -1.542745070283089319e+02
-2.372649572649572747e+01 -1.541657575960653617e+02
-2.370695970695970800e+01 -1.541355142575401089e+02
-2.368742368742368853e+01 -1.536843817548139555e+02
-2.366788766788766907e+01 -1.534404651785115732e+02
-2.364835164835164960e+01 -1.535166753846570202e+02
-2.362881562881563013e+01 -1.535090434708945679e+02
-2.360927960927961067e+01 -1.535694367147542607e+02
-2.358974358974359120e+01 -1.536138608509992025e+02
-2.357020757020757173e+01 -1.535704298723061356e+02
-2.355067155067155227e+01 -1.536484035426421144e+02
-2.353113553113553280e+01 -1.537278920791894450e+02
-2.351159951159951333e+01 -1.536829002659962100e+02
-2.349206349206349032e+01 -1.536017707696782963e+02
-2.347252747252747085e+01 -1.534333903370598478e+02
-2.345299145299145138e+01 -1.533793160498967438e+02
-2.343345543345543192e+01 -1.534119768559839088e+02
-2.341391941391941245e+01 -1.533662058563220683e+02
-2.339438339438339298e+01 -1.533831397001637527e+02
-2.337484737484737352e+01 -1.534565644004529759e+02
-2.335531135531135405e+01 -1.534878941564794559e+02
-2.333577533577533458e+01 -1.534706555110250576e+02
-2.331623931623931512e+01 -1.534016695377777637e+02
-2.329670329670329565e+01 -1.533890639139595748e+02
-2.327716727716727618e+01 -1.532924749091005765e+02
-2.325763125763125672e+01 -1.532938415264567027e+02
-2.323809523809523725e+01 -1.533771739953141662e+02
-2.321855921855921778e+01 -1.534813110996125545e+02
-2.319902319902319832e+01 -1.536480810714797940e+02
-2.317948717948717885e+01 -1.538134487062026778e+02
-2.315995115995115938e+01 -1.538528423805218495e+02
-2.314041514041513992e+01 -1.538242605480680254e+02
-2.312087912087912045e+01 -1.537775199924879246e+02
-2.310134310134310098e+01 -1.537694330359657613e+02
-2.308180708180708152e+01 -1.538416303098859998e+02
-2.306227106227106205e+01 -1.538365556496331124e+02
-2.304273504273504258e+01 -1.537258803422798508e+02
-2.302319902319902312e+01 -1.538652483500951291e+02
-2.300366300366300365e+01 -1.538697627099276417e+02
-2.298412698412698418e+01 -1.537609265990656127e+02
-2.296459096459096472e+01 -1.537763583516389190e+02
-2.294505494505494525e+01 -1.539142556645019511e+02
-2.292551892551892578e+01 -1.536977096600585924e+02
-2.290598290598290632e+01 -1.536046805830964104e+02
-2.288644688644688685e+01 -1.535337096525995833e+02
-2.286691086691086738e+01 -1.534895694253938245e+02
-2.284737484737484792e+01 -1.534314515107038233e+02
-2.282783882783882845e+01 -1.532758436703935843e+02
-2.280830280830280898e+01 -1.536464782218178868e+02
-2.278876678876678952e+01 -1.539973820051905591e+02
-2.276923076923077005e+01 -1.539707144372991934e+02
-2.274969474969475058e+01 -1.539684502173865894e+02
-2.273015873015873112e+01 -1.539835326102452200e+02
-2.271062271062271165e+01 -1.541154777816837509e+02
-2.269108669108669218e+01 -1.541727486144598629e+02
-2.267155067155067272e+01 -1.541768079059535808e+02
-2.265201465201465325e+01 -1.541397175324773343e+02
-2.263247863247863378e+01 -1.542383461269777740e+02
-2.261294261294261432e+01 -1.538501137941283332e+02
-2.259340659340659485e+01 -1.528528864438935102e+02
-2.257387057387057538e+01 -1.524348821207260585e+02
-2.255433455433455592e+01 -1.522974791307631222e+02
-2.253479853479853645e+01 -1.523126102034125893e+02
-2.251526251526251698e+01 -1.521882645165778740e+02
-2.249572649572649397e+01 -1.519820240161765241e+02
-2.247619047619047450e+01 -1.520168752705958184e+02
-2.245665445665445503e+01 -1.520635787217505595e+02
-2.243711843711843557e+01 -1.521029437327725304e+02
-2.241758241758241610e+01 -1.521332006451025336e+02
-2.239804639804639663e+01 -1.520353176879354180e+02
-2.237851037851037717e+01 -1.518388649734082492e+02
-2.235897435897435770e+01 -1.517565224767674010e+02
-2.233943833943833823e+01 -1.517564986513659449e+02
-2.231990231990231877e+01 -1.517531275508245301e+02
-2.230036630036629930e+01 -1.517503910668971230e+02
-2.228083028083027983e+01 -1.517434248320276993e+02
-2.226129426129426037e+01 -1.517506397014477955e+02
-2.224175824175824090e+01 -1.517520323404359317e+02
-2.222222222222222143e+01 -1.516746045960945253e+02
-2.220268620268620197e+01 -1.517402306894818480e+02
-2.218315018315018250e+01 -1.518516950868525441e+02
-2.216361416361416303e+01 -1.519353561463605615e+02
-2.214407814407814357e+01 -1.519496647398343043e+02
-2.212454212454212410e+01 -1.519229108755835114e+02
-2.210500610500610463e+01 -1.519741397829668585e+02
-2.208547008547008517e+01 -1.519879233756550434e+02
-2.206593406593406570e+01 -1.518762968887747320e+02
-2.204639804639804623e+01 -1.519547865873976491e+02
-2.202686202686202677e+01 -1.519637661835217273e+02
-2.200732600732600730e+01 -1.516695334985902548e+02
-2.198778998778998783e+01 -1.515348751139206911e+02
-2.196825396825396837e+01 -1.514477810427041504e+02
-2.194871794871794890e+01 -1.512673172518019840e+02
-2.192918192918192943e+01 -1.510383055064548898e+02
-2.190964590964590997e+01 -1.509889963437739766e+02
-2.189010989010989050e+01 -1.509571500651487099e+02
-2.187057387057387103e+01 -1.508785968662602386e+02
-2.185103785103785157e+01 -1.508746010482686302e+02
-2.183150183150183210e+01 -1.507790843430414895e+02
-2.181196581196581263e+01 -1.507309663327319242e+02
-2.179242979242979317e+01 -1.507286746455416164e+02
-2.177289377289377370e+01 -1.506819002341383111e+02
-2.175335775335775423e+01 -1.506491735300610344e+02
-2.173382173382173477e+01 -1.508880092170302021e+02
-2.171428571428571530e+01 -1.515203444896002054e+02
-2.169474969474969583e+01 -1.518231459491639725e+02
-2.167521367521367637e+01 -1.518123324415063848e+02
-2.165567765567765690e+01 -1.516075221842708061e+02
-2.163614163614163743e+01 -1.515785210585889047e+02
-2.161660561660561797e+01 -1.514697157419569749e+02
-2.159706959706959850e+01 -1.514292692035397465e+02
-2.157753357753357903e+01 -1.513345863258185773e+02
-2.155799755799755957e+01 -1.510327103487873615e+02
-2.153846153846154010e+01 -1.509916955274749739e+02
-2.151892551892552063e+01 -1.511066800243427224e+02
-2.149938949938950117e+01 -1.512531326879722258e+02
-2.147985347985347815e+01 -1.512397628077555964e+02
-2.146031746031745868e+01 -1.511689990288111289e+02
-2.144078144078143922e+01 -1.511204627816516677e+02
-2.142124542124541975e+01 -1.509718331778796596e+02
-2.140170940170940028e+01 -1.509177448472082119e+02
-2.138217338217338082e+01 -1.508105556631846298e+02
-2.136263736263736135e+01 -1.506022290894797209e+02
-2.134310134310134188e+01 -1.506486915328438556e+02
-2.132356532356532242e+01 -1.505887638538263502e+02
-2.130402930402930295e+01 -1.504204539559707996e+02
-2.128449328449328348e+01 -1.502992032510701108e+02
-2.126495726495726402e+01 -1.503314890067789236e+02
-2.124542124542124455e+01 -1.502851679689734397e+02
-2.122588522588522508e+01 -1.502233177696074904e+02
-2.120634920634920562e+01 -1.502329053875383238e+02
-2.118681318681318615e+01 -1.502556638628596204e+02
-2.116727716727716668e+01 -1.502514783414802366e+02
-2.114774114774114722e+01 -1.502872873013124035e+02
-2.112820512820512775e+01 -1.503706107209449669e+02
-2.110866910866910828e+01 -1.502321569577881917e+02
-2.108913308913308882e+01 -1.501309593057225698e+02
-2.106959706959706935e+01 -1.503245939666311983e+02
-2.105006105006104988e+01 -1.505345727212305746e+02
-2.103052503052503042e+01 -1.505942231456513696e+02
-2.101098901098901095e+01 -1.506325247577249229e+02
-2.099145299145299148e+01 -1.506927519948304734e+02
-2.097191697191697202e+01 -1.506575671130146645e+02
-2.095238095238095255e+01 -1.506682610322107507e+02
-2.093284493284493308e+01 -1.505730444502032128e+02
-2.091330891330891362e+01 -1.505158910183270109e+02
-2.089377289377289415e+01 -1.505111863461453936e+02
-2.087423687423687468e+01 -1.505052706623943664e+02
-2.085470085470085522e+01 -1.504933854193451452e+02
-2.083516483516483575e+01 -1.505305915910675481e+02
-2.081562881562881628e+01 -1.505352520226426236e+02
-2.079609279609279682e+01 -1.504744816863970129e+02
-2.077655677655677735e+01 -1.503365775760563565e+02
-2.075702075702075788e+01 -1.502352572006765570e+02
-2.073748473748473842e+01 -1.504541089524973643e+02
-2.071794871794871895e+01 -1.503439975616923903e+02
-2.069841269841269948e+01 -1.502441983768057696e+02
-2.067887667887668002e+01 -1.504730771770269655e+02
-2.065934065934066055e+01 -1.504580603575872999e+02
-2.063980463980464108e+01 -1.504672560472274938e+02
-2.062026862026862162e+01 -1.502736089771677541e+02
-2.060073260073260215e+01 -1.502476966734830626e+02
-2.058119658119658268e+01 -1.502612107802880530e+02
-2.056166056166056322e+01 -1.501939687400862908e+02
-2.054212454212454375e+01 -1.502164338441713198e+02
-2.052258852258852428e+01 -1.500595078360072137e+02
-2.050305250305250482e+01 -1.501470165350280581e+02
-2.048351648351648180e+01 -1.502101068725816049e+02
-2.046398046398046233e+01 -1.501638222173151860e+02
-2.044444444444444287e+01 -1.502311304515804977e+02
-2.042490842490842340e+01 -1.503592917147102241e+02
-2.040537240537240393e+01 -1.503505266216619702e+02
-2.038583638583638447e+01 -1.502596999621901261e+02
-2.036630036630036500e+01 -1.503642420592736926e+02
-2.034676434676434553e+01 -1.502645092402017610e+02
-2.032722832722832607e+01 -1.499981774563387091e+02
-2.030769230769230660e+01 -1.499372523722655046e+02
-2.028815628815628713e+01 -1.499859738730410470e+02
-2.026862026862026767e+01 -1.499574203796987319e+02
-2.024908424908424820e+01 -1.499953953605300967e+02
-2.022954822954822873e+01 -1.499705360999927848e+02
-2.021001221001220927e+01 -1.497690647551605423e+02
-2.019047619047618980e+01 -1.497068010535721783e+02
-2.017094017094017033e+01 -1.497239697387557271e+02
-2.015140415140415087e+01 -1.497200777261859059e+02
-2.013186813186813140e+01 -1.496448355310921272e+02
-2.011233211233211193e+01 -1.496628132209866635e+02
-2.009279609279609247e+01 -1.496096304755110680e+02
-2.007326007326007300e+01 -1.496731006796714212e+02
-2.005372405372405353e+01 -1.495943489145140006e+02
-2.003418803418803407e+01 -1.494420765531758093e+02
-2.001465201465201460e+01 -1.494940267094993374e+02
-1.999511599511599513e+01 -1.494568879521636404e+02
-1.997557997557997567e+01 -1.494612985835056236e+02
-1.995604395604395620e+01 -1.494843529719942410e+02
-1.993650793650793673e+01 -1.495199645692244985e+02
-1.991697191697191727e+01 -1.496272012017881821e+02
-1.989743589743589780e+01 -1.498826435314321088e+02
-1.987789987789987833e+01 -1.499162180094095902e+02
-1.985836385836385887e+01 -1.497089990834641355e+02
-1.983882783882783940e+01 -1.497919276397841770e+02
-1.981929181929181993e+01 -1.498931699056335844e+02
-1.979975579975580047e+01 -1.498954149014877544e+02
-1.978021978021978100e+01 -1.499232806264181477e+02
-1.976068376068376153e+01 -1.497239238749713195e+02
-1.974114774114774207e+01 -1.497455245951950644e+02
-1.972161172161172260e+01 -1.497420231713041403e+02
-1.970207570207570313e+01 -1.497747738305153860e+02
-1.968253968253968367e+01 -1.498237895149321730e+02
-1.966300366300366420e+01 -1.496857305460732164e+02
-1.964346764346764473e+01 -1.496106058528020810e+02
-1.962393162393162527e+01 -1.494898942470472321e+02
-1.960439560439560580e+01 -1.495957751443877157e+02
-1.958485958485958633e+01 -1.495371220977492044e+02
-1.956532356532356687e+01 -1.495099377663285054e+02
-1.954578754578754740e+01 -1.495179229527114444e+02
-1.952625152625152793e+01 -1.496091287384003863e+02
-1.950671550671550847e+01 -1.496444948019644414e+02
-1.948717948717948545e+01 -1.495281739950039253e+02
-1.946764346764346598e+01 -1.496435971654619834e+02
-1.944810744810744652e+01 -1.497928295490931703e+02
-1.942857142857142705e+01 -1.498099967441598039e+02
-1.940903540903540758e+01 -1.497678697629629028e+02
-1.938949938949938812e+01 -1.497304286693894824e+02
-1.936996336996336865e+01 -1.498085365049768143e+02
-1.935042735042734918e+01 -1.496816885745883212e+02
-1.933089133089132972e+01 -1.497168935564654646e+02
-1.931135531135531025e+01 -1.497944776123392217e+02
-1.929181929181929078e+01 -1.497908084149042338e+02
-1.927228327228327132e+01 -1.496592415363717237e+02
-1.925274725274725185e+01 -1.494824843183036762e+02
-1.923321123321123238e+01 -1.494778494894906089e+02
-1.921367521367521292e+01 -1.493291489610382143e+02
-1.919413919413919345e+01 -1.490491492988120399e+02
-1.917460317460317398e+01 -1.491932273978281103e+02
-1.915506715506715452e+01 -1.493724620609723104e+02
-1.913553113553113505e+01 -1.493613710616656363e+02
-1.911599511599511558e+01 -1.494061772704692146e+02
-1.909645909645909612e+01 -1.493929032608639034e+02
-1.907692307692307665e+01 -1.493558665520016575e+02
-1.905738705738705718e+01 -1.492314954869602843e+02
-1.903785103785103772e+01 -1.492460167200516139e+02
-1.901831501831501825e+01 -1.491114054709785250e+02
-1.899877899877899878e+01 -1.490593013254579944e+02
-1.897924297924297932e+01 -1.492390619679213444e+02
-1.895970695970695985e+01 -1.492105338306662077e+02
-1.894017094017094038e+01 -1.492520306433206088e+02
-1.892063492063492092e+01 -1.491965562786882344e+02
-1.890109890109890145e+01 -1.491402099141999429e+02
-1.888156288156288198e+01 -1.492916162526375672e+02
-1.886202686202686252e+01 -1.491986634004334462e+02
-1.884249084249084305e+01 -1.490340002254651210e+02
-1.882295482295482358e+01 -1.489197532979770529e+02
-1.880341880341880412e+01 -1.489624010040394637e+02
-1.878388278388278465e+01 -1.490393030115728266e+02
-1.876434676434676518e+01 -1.491404702855273285e+02
-1.874481074481074572e+01 -1.491518269383487336e+02
-1.872527472527472625e+01 -1.490642365844751680e+02
-1.870573870573870678e+01 -1.491777065541522234e+02
-1.868620268620268732e+01 -1.491458349875262002e+02
-1.866666666666666785e+01 -1.490847650944735392e+02
-1.864713064713064838e+01 -1.490572004475138215e+02
-1.862759462759462892e+01 -1.490077965535271005e+02
-1.860805860805860945e+01 -1.489742264731992520e+02
-1.858852258852258998e+01 -1.489498394658477594e+02
-1.856898656898657052e+01 -1.488017453097116629e+02
-1.854945054945055105e+01 -1.481932584383349933e+02
-1.852991452991453158e+01 -1.479523075865568842e+02
-1.851037851037851212e+01 -1.479826620301166713e+02
-1.849084249084248910e+01 -1.479673792836148039e+02
-1.847130647130646963e+01 -1.481703168197416858e+02
-1.845177045177045017e+01 -1.481772189597507179e+02
-1.843223443223443070e+01 -1.480651853731988297e+02
-1.841269841269841123e+01 -1.480319538163496134e+02
-1.839316239316239177e+01 -1.481052692185423609e+02
-1.837362637362637230e+01 -1.482672630509239582e+02
-1.835409035409035283e+01 -1.482521647983066373e+02
-1.833455433455433337e+01 -1.484318247053738276e+02
-1.831501831501831390e+01 -1.486742831816732462e+02
-1.829548229548229443e+01 -1.486917986845012081e+02
-1.827594627594627497e+01 -1.486321271462214497e+02
-1.825641025641025550e+01 -1.485553211450917388e+02
-1.823687423687423603e+01 -1.485228517259171213e+02
-1.821733821733821657e+01 -1.484160523935559866e+02
-1.819780219780219710e+01 -1.483635756440152136e+02
-1.817826617826617763e+01 -1.483165042229064454e+02
-1.815873015873015817e+01 -1.481131248835631880e+02
-1.813919413919413870e+01 -1.481356725793491762e+02
-1.811965811965811923e+01 -1.481622927221339125e+02
-1.810012210012209977e+01 -1.480457535440679067e+02
-1.808058608058608030e+01 -1.480568538554902318e+02
-1.806105006105006083e+01 -1.480229951161562099e+02
-1.804151404151404137e+01 -1.480658370434413769e+02
-1.802197802197802190e+01 -1.480897463605610653e+02
-1.800244200244200243e+01 -1.480632373782771083e+02
-1.798290598290598297e+01 -1.482170633082700988e+02
-1.796336996336996350e+01 -1.483723322044291990e+02
-1.794383394383394403e+01 -1.484379380987120101e+02
-1.792429792429792457e+01 -1.484001045506307150e+02
-1.790476190476190510e+01 -1.484805088262106381e+02
-1.788522588522588563e+01 -1.486010283626486910e+02
-1.786568986568986617e+01 -1.486600910383983773e+02
-1.784615384615384670e+01 -1.486930547068668318e+02
-1.782661782661782723e+01 -1.486931177271086995e+02
-1.780708180708180777e+01 -1.486990792811359370e+02
-1.778754578754578830e+01 -1.486882603291291503e+02
-1.776800976800976883e+01 -1.486805193820276543e+02
-1.774847374847374937e+01 -1.487426999182833072e+02
-1.772893772893772990e+01 -1.488060217438525115e+02
-1.770940170940171043e+01 -1.486285206237882903e+02
-1.768986568986569097e+01 -1.485934637935983176e+02
-1.767032967032967150e+01 -1.492484365499975354e+02
-1.765079365079365203e+01 -1.496157405214502489e+02
-1.763125763125763257e+01 -1.494198249247578474e+02
-1.761172161172161310e+01 -1.488562479499929054e+02
-1.759218559218559363e+01 -1.482242759129068475e+02
-1.757264957264957417e+01 -1.481022447027796147e+02
-1.755311355311355470e+01 -1.481480456402670427e+02
-1.753357753357753523e+01 -1.481271947853604161e+02
-1.751404151404151577e+01 -1.480696081727026012e+02
-1.749450549450549630e+01 -1.480671646895100366e+02
-1.747496947496947328e+01 -1.479372403965092246e+02
-1.745543345543345382e+01 -1.477829123269223714e+02
-1.743589743589743435e+01 -1.477785667464215180e+02
-1.741636141636141488e+01 -1.477855960777596351e+02
-1.739682539682539542e+01 -1.478369195189157779e+02
-1.737728937728937595e+01 -1.477498114514713166e+02
-1.735775335775335648e+01 -1.476451842244517252e+02
-1.733821733821733702e+01 -1.477458271229549780e+02
-1.731868131868131755e+01 -1.477822456542938880e+02
-1.729914529914529808e+01 -1.478960655872029406e+02
-1.727960927960927862e+01 -1.480815598807531615e+02
-1.726007326007325915e+01 -1.481199319591974586e+02
-1.724053724053723968e+01 -1.481797326855733274e+02
-1.722100122100122022e+01 -1.482774163173687612e+02
-1.720146520146520075e+01 -1.482515578346162783e+02
-1.718192918192918128e+01 -1.482538680821361083e+02
-1.716239316239316182e+01 -1.481243936307752449e+02
-1.714285714285714235e+01 -1.476878184314236648e+02
-1.712332112332112288e+01 -1.474864202785022371e+02
-1.710378510378510342e+01 -1.475209395234498970e+02
-1.708424908424908395e+01 -1.475239327630257549e+02
-1.706471306471306448e+01 -1.475466495780381990e+02
-1.704517704517704502e+01 -1.475096698997256794e+02
-1.702564102564102555e+01 -1.474054273172620526e+02
-1.700610500610500608e+01 -1.472846656438098307e+02
-1.698656898656898662e+01 -1.472070834727371960e+02
-1.696703296703296715e+01 -1.472034700436357184e+02
-1.694749694749694768e+01 -1.470812934585800917e+02
-1.692796092796092822e+01 -1.468787876750897965e+02
-1.690842490842490875e+01 -1.467448952144118834e+02
-1.688888888888888928e+01 -1.467371043173874909e+02
-1.686935286935286982e+01 -1.467472901648882839e+02
-1.684981684981685035e+01 -1.467862102127600679e+02
-1.683028083028083088e+01 -1.468682220019943259e+02
-1.681074481074481142e+01 -1.470079372812928113e+02
-1.679120879120879195e+01 -1.469517054389093289e+02
-1.677167277167277248e+01 -1.467464265757054704e+02
-1.675213675213675302e+01 -1.468320264355214420e+02
-1.673260073260073355e+01 -1.471654783557042094e+02
-1.671306471306471408e+01 -1.476101866772986853e+02
-1.669352869352869462e+01 -1.478059422344317113e+02
-1.667399267399267515e+01 -1.477008486995348449e+02
-1.665445665445665568e+01 -1.476160663013013448e+02
-1.663492063492063622e+01 -1.476621603435205827e+02
-1.661538461538461675e+01 -1.475625175581661210e+02
-1.659584859584859728e+01 -1.476051511023363503e+02
-1.657631257631257782e+01 -1.476643079069910129e+02
-1.655677655677655835e+01 -1.475700599368800567e+02
-1.653724053724053888e+01 -1.475641631231294753e+02
-1.651770451770451942e+01 -1.475567245342014928e+02
-1.649816849816849995e+01 -1.476879603351791843e+02
-1.647863247863247693e+01 -1.478187414501813350e+02
-1.645909645909645747e+01 -1.477405856562096176e+02
-1.643956043956043800e+01 -1.476925359673929279e+02
-1.642002442002441853e+01 -1.475762146191435704e+02
-1.640048840048839907e+01 -1.473730501687673495e+02
-1.638095238095237960e+01 -1.473046644692301470e+02
-1.636141636141636013e+01 -1.473113707418059164e+02
-1.634188034188034067e+01 -1.470167879177401176e+02
-1.632234432234432120e+01 -1.468680114820511449e+02
-1.630280830280830173e+01 -1.468803481496016445e+02
-1.628327228327228227e+01 -1.469555372025569397e+02
-1.626373626373626280e+01 -1.472269534756304949e+02
-1.624420024420024333e+01 -1.471342205610490623e+02
-1.622466422466422387e+01 -1.469276519847250597e+02
-1.620512820512820440e+01 -1.469227241091637666e+02
-1.618559218559218493e+01 -1.469058322307258493e+02
-1.616605616605616547e+01 -1.468589884472705194e+02
-1.614652014652014600e+01 -1.467519500549582290e+02
-1.612698412698412653e+01 -1.466654598732464478e+02
-1.610744810744810707e+01 -1.467202938159880148e+02
-1.608791208791208760e+01 -1.467350606103414918e+02
-1.606837606837606813e+01 -1.468378308628418267e+02
-1.604884004884004867e+01 -1.470609247625968408e+02
-1.602930402930402920e+01 -1.472157703281843624e+02
-1.600976800976800973e+01 -1.470602041338294725e+02
-1.599023199023199027e+01 -1.469189030780683254e+02
-1.597069597069597080e+01 -1.469023296632771576e+02
-1.595115995115995133e+01 -1.468377259755664568e+02
-1.593162393162393187e+01 -1.468441775738570527e+02
-1.591208791208791240e+01 -1.468793717595197279e+02
-1.589255189255189293e+01 -1.469710428412588499e+02
-1.587301587301587347e+01 -1.469218479836568463e+02
-1.585347985347985400e+01 -1.468322460020494020e+02
-1.583394383394383453e+01 -1.465182864041097446e+02
-1.581440781440781507e+01 -1.461796456131334594e+02
-1.579487179487179560e+01 -1.461869635587567018e+02
-1.577533577533577613e+01 -1.461377454694761013e+02
-1.575579975579975667e+01 -1.461195241188339935e+02
-1.573626373626373720e+01 -1.460005606412867962e+02
-1.571672771672771773e+01 -1.458988562010984253e+02
-1.569719169719169827e+01 -1.459576343256722168e+02
-1.567765567765567880e+01 -1.460155036844693370e+02
-1.565811965811965933e+01 -1.460117454837864557e+02
-1.563858363858363987e+01 -1.459746529465178071e+02
-1.561904761904762040e+01 -1.458413086409863979e+02
-1.559951159951160093e+01 -1.457792992537935390e+02
-1.557997557997558147e+01 -1.458136854734311498e+02
-1.556043956043956200e+01 -1.457647498879817931e+02
-1.554090354090354253e+01 -1.458153899116954619e+02
-1.552136752136752307e+01 -1.459460130094581700e+02
-1.550183150183150360e+01 -1.459924007637844454e+02
-1.548229548229548058e+01 -1.460058275122964062e+02
-1.546275946275946112e+01 -1.462250572546812748e+02
-1.544322344322344165e+01 -1.462546572725175338e+02
-1.542368742368742218e+01 -1.461674121323865165e+02
-1.540415140415140272e+01 -1.461885729913194041e+02
-1.538461538461538325e+01 -1.462801043946533923e+02
-1.536507936507936378e+01 -1.465008149349558835e+02
-1.534554334554334432e+01 -1.465642804136754762e+02
-1.532600732600732485e+01 -1.463865380300802030e+02
-1.530647130647130538e+01 -1.462395200231846673e+02
-1.528693528693528592e+01 -1.462880992638418718e+02
-1.526739926739926645e+01 -1.464545163912373766e+02
-1.524786324786324698e+01 -1.464766829014440646e+02
-1.522832722832722752e+01 -1.463920835538679626e+02
-1.520879120879120805e+01 -1.463841774167561027e+02
-1.518925518925518858e+01 -1.462396787355195045e+02
-1.516971916971916912e+01 -1.459776402375008786e+02
-1.515018315018314965e+01 -1.459281253018993141e+02
-1.513064713064713018e+01 -1.459747845018865462e+02
-1.511111111111111072e+01 -1.459102207698467737e+02
-1.509157509157509125e+01 -1.458761739502533601e+02
-1.507203907203907178e+01 -1.458576345071455762e+02
-1.505250305250305232e+01 -1.457996539209138405e+02
-1.503296703296703285e+01 -1.458634978650673020e+02
-1.501343101343101338e+01 -1.459460596665833236e+02
-1.499389499389499392e+01 -1.459664035745065576e+02
-1.497435897435897445e+01 -1.458590701223945416e+02
-1.495482295482295498e+01 -1.460386622148562026e+02
-1.493528693528693552e+01 -1.463534525933779378e+02
-1.491575091575091605e+01 -1.464670757228943216e+02
-1.489621489621489658e+01 -1.465449255548683141e+02
-1.487667887667887712e+01 -1.465552825809206468e+02
-1.485714285714285765e+01 -1.465516317569222906e+02
-1.483760683760683818e+01 -1.463863447830702853e+02
-1.481807081807081872e+01 -1.463245259883859148e+02
-1.479853479853479925e+01 -1.463367339082427918e+02
-1.477899877899877978e+01 -1.462784706962157202e+02
-1.475946275946276032e+01 -1.461823023850442951e+02
-1.473992673992674085e+01 -1.461457153202826760e+02
-1.472039072039072138e+01 -1.461087954478900883e+02
-1.470085470085470192e+01 -1.459125691192474221e+02
-1.468131868131868245e+01 -1.457914915428181928e+02
-1.466178266178266298e+01 -1.458273261233612743e+02
-1.464224664224664352e+01 -1.457781475310293899e+02
-1.462271062271062405e+01 -1.457919009563591999e+02
-1.460317460317460458e+01 -1.457819147120770538e+02
-1.458363858363858512e+01 -1.457428393851357384e+02
-1.456410256410256565e+01 -1.457628434567799047e+02
-1.454456654456654618e+01 -1.458095662760140669e+02
-1.452503052503052672e+01 -1.457202325355600863e+02
-1.450549450549450725e+01 -1.456580470963585583e+02
-1.448595848595848423e+01 -1.456782562680603803e+02
-1.446642246642246477e+01 -1.456388547362194288e+02
-1.444688644688644530e+01 -1.457409456594745905e+02
-1.442735042735042583e+01 -1.458493624538198787e+02
-1.440781440781440637e+01 -1.458440006779367764e+02
-1.438827838827838690e+01 -1.458481778228226631e+02
-1.436874236874236743e+01 -1.459589656328818137e+02
-1.434920634920634797e+01 -1.459792937639122101e+02
-1.432967032967032850e+01 -1.458189200095606566e+02
-1.431013431013430903e+01 -1.458506467357773602e+02
-1.429059829059828957e+01 -1.461040969900636810e+02
-1.427106227106227010e+01 -1.461637219725035095e+02
-1.425152625152625063e+01 -1.462682902520181472e+02
-1.423199023199023117e+01 -1.464614036705604860e+02
-1.421245421245421170e+01 -1.465073991088319190e+02
-1.419291819291819223e+01 -1.466440154226667687e+02
-1.417338217338217277e+01 -1.467060730643409556e+02
-1.415384615384615330e+01 -1.465910296928202001e+02
-1.413431013431013383e+01 -1.463723559010043402e+02
-1.411477411477411437e+01 -1.461995529045223350e+02
-1.409523809523809490e+01 -1.462731855929946505e+02
-1.407570207570207543e+01 -1.463998565673140035e+02
-1.405616605616605597e+01 -1.462314750657725142e+02
-1.403663003663003650e+01 -1.456271212166314228e+02
-1.401709401709401703e+01 -1.454639691728573894e+02
-1.399755799755799757e+01 -1.454856347540132617e+02
-1.397802197802197810e+01 -1.455469180392134376e+02
-1.395848595848595863e+01 -1.458006807597884062e+02
-1.393894993894993917e+01 -1.458561918007202678e+02
-1.391941391941391970e+01 -1.458559145232152900e+02
-1.389987789987790023e+01 -1.459135501446005776e+02
-1.388034188034188077e+01 -1.460544296970581684e+02
-1.386080586080586130e+01 -1.462084357148495712e+02
-1.384126984126984183e+01 -1.462955695013900765e+02
-1.382173382173382237e+01 -1.465087568245367606e+02
-1.380219780219780290e+01 -1.467438838296930612e+02
-1.378266178266178343e+01 -1.467299905948150354e+02
-1.376312576312576397e+01 -1.466265227205716428e+02
-1.374358974358974450e+01 -1.465327698988404563e+02
-1.372405372405372503e+01 -1.465556710868103778e+02
-1.370451770451770557e+01 -1.466235012056779965e+02
-1.368498168498168610e+01 -1.467597584289546262e+02
-1.366544566544566663e+01 -1.467069830137878057e+02
-1.364590964590964717e+01 -1.466889975049222699e+02
-1.362637362637362770e+01 -1.467338428795623031e+02
-1.360683760683760823e+01 -1.466828773418474157e+02
-1.358730158730158877e+01 -1.468206169637572032e+02
-1.356776556776556930e+01 -1.468708822412691006e+02
-1.354822954822954983e+01 -1.468240464914607628e+02
-1.352869352869353037e+01 -1.468304045996224829e+02
-1.350915750915751090e+01 -1.468419289896920645e+02
-1.348962148962148788e+01 -1.466806590150944203e+02
-1.347008547008546842e+01 -1.465726158566029653e+02
-1.345054945054944895e+01 -1.467666733087291391e+02
-1.343101343101342948e+01 -1.468693978144193863e+02
-1.341147741147741002e+01 -1.468484529142986048e+02
-1.339194139194139055e+01 -1.468566264164554127e+02
-1.337240537240537108e+01 -1.466895511977460558e+02
-1.335286935286935162e+01 -1.466527155321923317e+02
-1.333333333333333215e+01 -1.463427884796498688e+02
-1.331379731379731268e+01 -1.460918630252165258e+02
-1.329426129426129322e+01 -1.460876868902389845e+02
-1.327472527472527375e+01 -1.458498541196775591e+02
-1.325518925518925428e+01 -1.460012154088924490e+02
-1.323565323565323482e+01 -1.461059992107834091e+02
-1.321611721611721535e+01 -1.461636782991313339e+02
-1.319658119658119588e+01 -1.461902709249371810e+02
-1.317704517704517642e+01 -1.464144585535128158e+02
-1.315750915750915695e+01 -1.471491618859194830e+02
-1.313797313797313748e+01 -1.472520035480719116e+02
-1.311843711843711802e+01 -1.471054906281632952e+02
-1.309890109890109855e+01 -1.472316987734006659e+02
-1.307936507936507908e+01 -1.471455827185099565e+02
-1.305982905982905962e+01 -1.468600851391735773e+02
-1.304029304029304015e+01 -1.466399645047127649e+02
-1.302075702075702068e+01 -1.465661720076746519e+02
-1.300122100122100122e+01 -1.465405491104272073e+02
-1.298168498168498175e+01 -1.465256990781746538e+02
-1.296214896214896228e+01 -1.463476634670629437e+02
-1.294261294261294282e+01 -1.459517936575978467e+02
-1.292307692307692335e+01 -1.456544496889581808e+02
-1.290354090354090388e+01 -1.456142818869009830e+02
-1.288400488400488442e+01 -1.457067598806846718e+02
-1.286446886446886495e+01 -1.457620904568770754e+02
-1.284493284493284548e+01 -1.457520701709187847e+02
-1.282539682539682602e+01 -1.456949123272490283e+02
-1.280586080586080655e+01 -1.456864721330821340e+02
-1.278632478632478708e+01 -1.456546374043254843e+02
-1.276678876678876762e+01 -1.456901323629558931e+02
-1.274725274725274815e+01 -1.456583363391505088e+02
-1.272771672771672868e+01 -1.455712578505269903e+02
-1.270818070818070922e+01 -1.455858928979664029e+02
-1.268864468864468975e+01 -1.455499289571131953e+02
-1.266910866910867028e+01 -1.455747574535940032e+02
-1.264957264957265082e+01 -1.456071991802524508e+02
-1.263003663003663135e+01 -1.455732957135205368e+02
-1.261050061050061188e+01 -1.454853656120474454e+02
-1.259096459096459242e+01 -1.454019893819201741e+02
-1.257142857142857295e+01 -1.453731750663357332e+02
-1.255189255189255348e+01 -1.453228589504329022e+02
-1.253235653235653402e+01 -1.453048446872649606e+02
-1.251282051282051455e+01 -1.453188915104996397e+02
-1.249328449328449153e+01 -1.454039683584554723e+02
-1.247374847374847207e+01 -1.453615084320989297e+02
-1.245421245421245260e+01 -1.455027745535340102e+02
-1.243467643467643313e+01 -1.456790712386602706e+02
-1.241514041514041367e+01 -1.455331067980203841e+02
-1.239560439560439420e+01 -1.453468275159386849e+02
-1.237606837606837473e+01 -1.450160868161158305e+02
-1.235653235653235527e+01 -1.449685631743748218e+02
-1.233699633699633580e+01 -1.449789560871538470e+02
-1.231746031746031633e+01 -1.449386649170540693e+02
-1.229792429792429687e+01 -1.449750112875007346e+02
-1.227838827838827740e+01 -1.448234025366107574e+02
-1.225885225885225793e+01 -1.445543384341361843e+02
-1.223931623931623847e+01 -1.445000137224938612e+02
-1.221978021978021900e+01 -1.445349033637315301e+02
-1.220024420024419953e+01 -1.445961623833661918e+02
-1.218070818070818007e+01 -1.446641878274122632e+02
-1.216117216117216060e+01 -1.444634249367564109e+02
-1.214163614163614113e+01 -1.442739381398926355e+02
-1.212210012210012167e+01 -1.442358875323840266e+02
-1.210256410256410220e+01 -1.442438116725153350e+02
-1.208302808302808273e+01 -1.443693486004945896e+02
-1.206349206349206327e+01 -1.445991506419508426e+02
-1.204395604395604380e+01 -1.447648336631958159e+02
-1.202442002442002433e+01 -1.446115500979714739e+02
-1.200488400488400487e+01 -1.444907284665863472e+02
-1.198534798534798540e+01 -1.444807344149752453e+02
-1.196581196581196593e+01 -1.444632160383383450e+02
-1.194627594627594647e+01 -1.444094505506695896e+02
-1.192673992673992700e+01 -1.443281943389046091e+02
-1.190720390720390753e+01 -1.443855327052594930e+02
-1.188766788766788807e+01 -1.444045807732604771e+02
-1.186813186813186860e+01 -1.444485229558306401e+02
-1.184859584859584913e+01 -1.445557028227070191e+02
-1.182905982905982967e+01 -1.444880098669383699e+02
-1.180952380952381020e+01 -1.443744090409280432e+02
-1.178998778998779073e+01 -1.442989572423271625e+02
-1.177045177045177127e+01 -1.440843543304113155e+02
-1.175091575091575180e+01 -1.439549555482222445e+02
-1.173137973137973233e+01 -1.441200931335786208e+02
-1.171184371184371287e+01 -1.442436469514002226e+02
-1.169230769230769340e+01 -1.442269784273048856e+02
-1.167277167277167393e+01 -1.442802369645304736e+02
-1.165323565323565447e+01 -1.443072247796221177e+02
-1.163369963369963500e+01 -1.443100296108286216e+02
-1.161416361416361553e+01 -1.442946653584786816e+02
-1.159462759462759607e+01 -1.442900710712334273e+02
-1.157509157509157660e+01 -1.443748845446642122e+02
-1.155555555555555713e+01 -1.443617091681961142e+02
-1.153601953601953767e+01 -1.444623376108532682e+02
-1.151648351648351820e+01 -1.448432953107728736e+02
-1.149694749694749873e+01 -1.451548573248839773e+02
-1.147741147741147572e+01 -1.452713021422533188e+02
-1.145787545787545625e+01 -1.452973457102101236e+02
-1.143833943833943678e+01 -1.453606232756733618e+02
-1.141880341880341732e+01 -1.453466848043215123e+02
-1.139926739926739785e+01 -1.455304555209992827e+02
-1.137973137973137838e+01 -1.459436856241095199e+02
-1.136019536019535892e+01 -1.459348282306354747e+02
-1.134065934065933945e+01 -1.456804735972777394e+02
-1.132112332112331998e+01 -1.453514995193442587e+02
-1.130158730158730052e+01 -1.452826695292500006e+02
-1.128205128205128105e+01 -1.456984849394001174e+02
-1.126251526251526158e+01 -1.458853820121062768e+02
-1.124297924297924212e+01 -1.459040288957971825e+02
-1.122344322344322265e+01 -1.459187677457531436e+02
-1.120390720390720318e+01 -1.459094134430037002e+02
-1.118437118437118372e+01 -1.457242767678940822e+02
-1.116483516483516425e+01 -1.456784279605008976e+02
-1.114529914529914478e+01 -1.459197858103961778e+02
-1.112576312576312532e+01 -1.461244566232514899e+02
-1.110622710622710585e+01 -1.460317041782381011e+02
-1.108669108669108638e+01 -1.455630013099180644e+02
-1.106715506715506692e+01 -1.455199232510492777e+02
-1.104761904761904745e+01 -1.455290094501098679e+02
-1.102808302808302798e+01 -1.452831825811560691e+02
-1.100854700854700852e+01 -1.450014018646318732e+02
-1.098901098901098905e+01 -1.449261546359527415e+02
-1.096947496947496958e+01 -1.449091956340078298e+02
-1.094993894993895012e+01 -1.448715153482316680e+02
-1.093040293040293065e+01 -1.449142029082469492e+02
-1.091086691086691118e+01 -1.450044284908335612e+02
-1.089133089133089172e+01 -1.449974975477099122e+02
-1.087179487179487225e+01 -1.449849799209181640e+02
-1.085225885225885278e+01 -1.449000448593220653e+02
-1.083272283272283332e+01 -1.445379012671366752e+02
-1.081318681318681385e+01 -1.444179524226995568e+02
-1.079365079365079438e+01 -1.443989096583245271e+02
-1.077411477411477492e+01 -1.444000212128776752e+02
-1.075457875457875545e+01 -1.442905363076485799e+02
-1.073504273504273598e+01 -1.442622605221744152e+02
-1.071550671550671652e+01 -1.443161451607458616e+02
-1.069597069597069705e+01 -1.442126822207546297e+02
-1.067643467643467758e+01 -1.442403175808798039e+02
-1.065689865689865812e+01 -1.441726316648899058e+02
-1.063736263736263865e+01 -1.439672788650409245e+02
-1.061782661782661918e+01 -1.439541124503122376e+02
-1.059829059829059972e+01 -1.438983414910497061e+02
-1.057875457875458025e+01 -1.439202366369095500e+02
-1.055921855921856078e+01 -1.437143152779234185e+02
-1.053968253968254132e+01 -1.434526666949173830e+02
-1.052014652014652185e+01 -1.433752547084134221e+02
-1.050061050061050238e+01 -1.433924589194134853e+02
-1.048107448107447937e+01 -1.434605459492926229e+02
-1.046153846153845990e+01 -1.433666618682606213e+02
-1.044200244200244043e+01 -1.433264668823295551e+02
-1.042246642246642097e+01 -1.433739266753620427e+02
-1.040293040293040150e+01 -1.433753117109767459e+02
-1.038339438339438203e+01 -1.434513971729408581e+02
-1.036385836385836257e+01 -1.434810185567878023e+02
-1.034432234432234310e+01 -1.434753024290288863e+02
-1.032478632478632363e+01 -1.433733625149083082e+02
-1.030525030525030417e+01 -1.432771168556815837e+02
-1.028571428571428470e+01 -1.432222167035627649e+02
-1.026617826617826523e+01 -1.431790152760709987e+02
-1.024664224664224577e+01 -1.431454046059946847e+02
-1.022710622710622630e+01 -1.432137137063325838e+02
-1.020757020757020683e+01 -1.434367502473061222e+02
-1.018803418803418737e+01 -1.433388920394589263e+02
-1.016849816849816790e+01 -1.433842955885667152e+02
-1.014896214896214843e+01 -1.434393906274247570e+02
-1.012942612942612897e+01 -1.433914078752673333e+02
-1.010989010989010950e+01 -1.433921707674022343e+02
-1.009035409035409003e+01 -1.433823774218456890e+02
-1.007081807081807057e+01 -1.434341633899570638e+02
-1.005128205128205110e+01 -1.435242139136207413e+02
-1.003174603174603163e+01 -1.435394344029585909e+02
-1.001221001221001217e+01 -1.436923604411233555e+02
-9.992673992673992700e+00 -1.437487479717612189e+02
-9.973137973137973233e+00 -1.437404801495247568e+02
-9.953601953601953767e+00 -1.440592303837042039e+02
-9.934065934065934300e+00 -1.441725106913270622e+02
-9.914529914529914834e+00 -1.441427990765578500e+02
-9.894993894993895367e+00 -1.441279155585015133e+02
-9.875457875457875900e+00 -1.441559043869438312e+02
-9.855921855921856434e+00 -1.441747804391861791e+02
-9.836385836385836967e+00 -1.441769505243881326e+02
-9.816849816849817500e+00 -1.442752720489062028e+02
-9.797313797313798034e+00 -1.442940791498515125e+02
-9.777777777777778567e+00 -1.443584180195790339e+02
-9.758241758241759101e+00 -1.445753156271488251e+02
-9.738705738705739634e+00 -1.446165645864383293e+02
-9.719169719169720167e+00 -1.445288216598589486e+02
-9.699633699633700701e+00 -1.444976827991825701e+02
-9.680097680097681234e+00 -1.445822464456573471e+02
-9.660561660561661768e+00 -1.445446391798747925e+02
-9.641025641025642301e+00 -1.445302157301235866e+02
-9.621489621489622834e+00 -1.443893823699387440e+02
-9.601953601953603368e+00 -1.442244774613596405e+02
-9.582417582417583901e+00 -1.443955054494257979e+02
-9.562881562881564435e+00 -1.445793629798733377e+02
-9.543345543345544968e+00 -1.444341629502184787e+02
-9.523809523809525501e+00 -1.442334224646651251e+02
-9.504273504273506035e+00 -1.442355819026109032e+02
-9.484737484737483015e+00 -1.441388574722215594e+02
-9.465201465201463549e+00 -1.441347353844056443e+02
-9.445665445665444082e+00 -1.441994823410923914e+02
-9.426129426129424616e+00 -1.444088654434711145e+02
-9.406593406593405149e+00 -1.445857508748298699e+02
-9.387057387057385682e+00 -1.446530675282558036e+02
-9.367521367521366216e+00 -1.445594751678108594e+02
-9.347985347985346749e+00 -1.442696773255501057e+02
-9.328449328449327282e+00 -1.442600421606356633e+02
-9.308913308913307816e+00 -1.445147682061169974e+02
-9.289377289377288349e+00 -1.444187947539753907e+02
-9.269841269841268883e+00 -1.444890514900547771e+02
-9.250305250305249416e+00 -1.447620167416147865e+02
-9.230769230769229949e+00 -1.447139294874775715e+02
-9.211233211233210483e+00 -1.446585976861388190e+02
-9.191697191697191016e+00 -1.445509097205834621e+02
-9.172161172161171550e+00 -1.444916865866358648e+02
-9.152625152625152083e+00 -1.445062216628300575e+02
-9.133089133089132616e+00 -1.444790345807349183e+02
-9.113553113553113150e+00 -1.443624446960449745e+02
-9.094017094017093683e+00 -1.442156499749062277e+02
-9.074481074481074216e+00 -1.441880441322616093e+02
-9.054945054945054750e+00 -1.442351299071197275e+02
-9.035409035409035283e+00 -1.442176470860146651e+02
-9.015873015873015817e+00 -1.441310155794895707e+02
-8.996336996336996350e+00 -1.440530894295180815e+02
-8.976800976800976883e+00 -1.440530770919787358e+02
-8.957264957264957417e+00 -1.440439232297004821e+02
-8.937728937728937950e+00 -1.439020647349719866e+02
-8.918192918192918484e+00 -1.434856855022769366e+02
-8.898656898656899017e+00 -1.433805069430831338e+02
-8.879120879120879550e+00 -1.432347520037358777e+02
-8.859584859584860084e+00 -1.430255882472354472e+02
-8.840048840048840617e+00 -1.431387376947219252e+02
-8.820512820512821150e+00 -1.430430430015680372e+02
-8.800976800976801684e+00 -1.431099709045814166e+02
-8.781440781440782217e+00 -1.433612457976186079e+02
-8.761904761904762751e+00 -1.433710444420333658e+02
-8.742368742368743284e+00 -1.434476839030555197e+02
-8.722832722832723817e+00 -1.434900570601402308e+02
-8.703296703296704351e+00 -1.434602237414790409e+02
-8.683760683760684884e+00 -1.435514725036313450e+02
-8.664224664224665418e+00 -1.437281903128443048e+02
-8.644688644688645951e+00 -1.438157700605856917e+02
-8.625152625152626484e+00 -1.437267176327531786e+02
-8.605616605616607018e+00 -1.438072475110411119e+02
-8.586080586080587551e+00 -1.437162578846962333e+02
-8.566544566544568085e+00 -1.436118036149900092e+02
-8.547008547008548618e+00 -1.436714012295129237e+02
-8.527472527472529151e+00 -1.436466793703224027e+02
-8.507936507936509685e+00 -1.435256821264114251e+02
-8.488400488400486665e+00 -1.435541368989639750e+02
-8.468864468864467199e+00 -1.437754853416453500e+02
-8.449328449328447732e+00 -1.438505951581514068e+02
-8.429792429792428266e+00 -1.438180901649531620e+02
-8.410256410256408799e+00 -1.437292706302977194e+02
-8.390720390720389332e+00 -1.435762984580605348e+02
-8.371184371184369866e+00 -1.435855150880896360e+02
-8.351648351648350399e+00 -1.436644866180577367e+02
-8.332112332112330932e+00 -1.437309271308888583e+02
-8.312576312576311466e+00 -1.438223358857208893e+02
-8.293040293040291999e+00 -1.437788519533422118e+02
-8.273504273504272533e+00 -1.437192801393286175e+02
-8.253968253968253066e+00 -1.437444029292688867e+02
-8.234432234432233599e+00 -1.438910228498723427e+02
-8.214896214896214133e+00 -1.440978071030120873e+02
-8.195360195360194666e+00 -1.441345417853341360e+02
-8.175824175824175200e+00 -1.440785996551717858e+02
-8.156288156288155733e+00 -1.440476812972679568e+02
-8.136752136752136266e+00 -1.440239387948513468e+02
-8.117216117216116800e+00 -1.440258084085381824e+02
-8.097680097680097333e+00 -1.440046150746881040e+02
-8.078144078144077866e+00 -1.440140915277528109e+02
-8.058608058608058400e+00 -1.440023825461990157e+02
-8.039072039072038933e+00 -1.441237427934389075e+02
-8.019536019536019467e+00 -1.439701696078397219e+02
-8.000000000000000000e+00 -1.440634714832918348e+02
-7.980463980463980533e+00 -1.442664190391446084e+02
-7.960927960927961067e+00 -1.442187550831466183e+02
-7.941391941391941600e+00 -1.443762909152376892e+02
-7.921855921855922134e+00 -1.443690225877644480e+02
-7.902319902319902667e+00 -1.443715454408987284e+02
-7.882783882783883200e+00 -1.444700555876221983e+02
-7.863247863247863734e+00 -1.445495464235239922e+02
-7.843711843711844267e+00 -1.446158287491579983e+02
-7.824175824175824800e+00 -1.444982278944581822e+02
-7.804639804639805334e+00 -1.443046653580933594e+02
-7.785103785103785867e+00 -1.442706790517779609e+02
-7.765567765567766401e+00 -1.441849347561596346e+02
-7.746031746031746934e+00 -1.436631299044943546e+02
-7.726495726495727467e+00 -1.429741846144229669e+02
-7.706959706959708001e+00 -1.427384813481148171e+02
-7.687423687423688534e+00 -1.427477661074962612e+02
-7.667887667887669068e+00 -1.426824559303125568e+02
-7.648351648351649601e+00 -1.426835923199414253e+02
-7.628815628815630134e+00 -1.426800877141935757e+02
-7.609279609279610668e+00 -1.426534250379395701e+02
-7.589743589743591201e+00 -1.426653308349257827e+02
-7.570207570207571734e+00 -1.426503206392476102e+02
-7.550671550671552268e+00 -1.426605304857404235e+02
-7.531135531135532801e+00 -1.427455907093955716e+02
-7.511599511599513335e+00 -1.427950288709630513e+02
-7.492063492063493868e+00 -1.427222044554796980e+02
-7.472527472527474401e+00 -1.426755646696227018e+02
-7.452991452991454935e+00 -1.426725822216156416e+02
-7.433455433455435468e+00 -1.426348442170701105e+02
-7.413919413919416002e+00 -1.425233019450470806e+02
-7.394383394383396535e+00 -1.424161971179348143e+02
-7.374847374847377068e+00 -1.423611245735357045e+02
-7.355311355311357602e+00 -1.423360515864392255e+02
-7.335775335775338135e+00 -1.423214696318333949e+02
-7.316239316239318669e+00 -1.422900313235927570e+02
-7.296703296703299202e+00 -1.422977861730868483e+02
-7.277167277167279735e+00 -1.423459422554003879e+02
-7.257631257631260269e+00 -1.423492587455232297e+02
-7.238095238095240802e+00 -1.423145958130254485e+02
-7.218559218559221335e+00 -1.422213983652031288e+02
-7.199023199023201869e+00 -1.421259805946145036e+02
-7.179487179487182402e+00 -1.421247523911050621e+02
-7.159951159951162936e+00 -1.422625947311270522e+02
-7.140415140415143469e+00 -1.424528181167832770e+02
-7.120879120879124002e+00 -1.424950911837241563e+02
-7.101343101343104536e+00 -1.425357809064327057e+02
-7.081807081807085069e+00 -1.425728162520524052e+02
-7.062271062271065603e+00 -1.425747804592425041e+02
-7.042735042735046136e+00 -1.426005925767617555e+02
-7.023199023199026669e+00 -1.425340798030424310e+02
-7.003663003663007203e+00 -1.424085489312234927e+02
-6.984126984126980631e+00 -1.423848958060569032e+02
-6.964590964590961164e+00 -1.424069935729742156e+02
-6.945054945054941697e+00 -1.424968132451385259e+02
-6.925518925518922231e+00 -1.425521119113739985e+02
-6.905982905982902764e+00 -1.424675285623182504e+02
-6.886446886446883298e+00 -1.425495923873865820e+02
-6.866910866910863831e+00 -1.430143708572248613e+02
-6.847374847374844364e+00 -1.436993108435211184e+02
-6.827838827838824898e+00 -1.440094475711648272e+02
-6.808302808302805431e+00 -1.439716483104946292e+02
-6.788766788766785965e+00 -1.439248528793714286e+02
-6.769230769230766498e+00 -1.439134846044650260e+02
-6.749694749694747031e+00 -1.440405358820194976e+02
-6.730158730158727565e+00 -1.441142341466176617e+02
-6.710622710622708098e+00 -1.438534022362944995e+02
-6.691086691086688631e+00 -1.435545802018898769e+02
-6.671550671550669165e+00 -1.434507114388642606e+02
-6.652014652014649698e+00 -1.435053913141298381e+02
-6.632478632478630232e+00 -1.436435959475526261e+02
-6.612942612942610765e+00 -1.437371192758103575e+02
-6.593406593406591298e+00 -1.436469183911864604e+02
-6.573870573870571832e+00 -1.434126160076085341e+02
-6.554334554334552365e+00 -1.434154880229809805e+02
-6.534798534798532899e+00 -1.436109845473207542e+02
-6.515262515262513432e+00 -1.437189783459443788e+02
-6.495726495726493965e+00 -1.437846957943033601e+02
-6.476190476190474499e+00 -1.437525362043693917e+02
-6.456654456654455032e+00 -1.437246158050778035e+02
-6.437118437118435565e+00 -1.437743230766205897e+02
-6.417582417582416099e+00 -1.437129151454542466e+02
-6.398046398046396632e+00 -1.434734098473230119e+02
-6.378510378510377166e+00 -1.433990999017927663e+02
-6.358974358974357699e+00 -1.435667535387749183e+02
-6.339438339438338232e+00 -1.436592437614150697e+02
-6.319902319902318766e+00 -1.437292608832188989e+02
-6.300366300366299299e+00 -1.438833136244766422e+02
-6.280830280830279833e+00 -1.439861862786947029e+02
-6.261294261294260366e+00 -1.440120338111324543e+02
-6.241758241758240899e+00 -1.440114327620480026e+02
-6.222222222222221433e+00 -1.438155383538927481e+02
-6.202686202686201966e+00 -1.435712493090222210e+02
-6.183150183150182500e+00 -1.435136103842729085e+02
-6.163614163614163033e+00 -1.435100610655755133e+02
-6.144078144078143566e+00 -1.436090309734056234e+02
-6.124542124542124100e+00 -1.437133961283493875e+02
-6.105006105006104633e+00 -1.434924019347265585e+02
-6.085470085470085166e+00 -1.433593905996747537e+02
-6.065934065934065700e+00 -1.433198327321707382e+02
-6.046398046398046233e+00 -1.432768146156730040e+02
-6.026862026862026767e+00 -1.433397646336327966e+02
-6.007326007326007300e+00 -1.433322117957304442e+02
-5.987789987789987833e+00 -1.432282982542591867e+02
-5.968253968253968367e+00 -1.431527215283879286e+02
-5.948717948717948900e+00 -1.432121201876345253e+02
-5.929181929181929434e+00 -1.433454526929167230e+02
-5.909645909645909967e+00 -1.434031245771160741e+02
-5.890109890109890500e+00 -1.432767556816535262e+02
-5.870573870573871034e+00 -1.432196352971055262e+02
-5.851037851037851567e+00 -1.432588198593416564e+02
-5.831501831501832100e+00 -1.434441989011732801e+02
-5.811965811965812634e+00 -1.437139345840705005e+02
-5.792429792429793167e+00 -1.438113858945004893e+02
-5.772893772893773701e+00 -1.438078861243361359e+02
-5.753357753357754234e+00 -1.437025230261332069e+02
-5.733821733821734767e+00 -1.432777346230747071e+02
-5.714285714285715301e+00 -1.426852931259778074e+02
-5.694749694749695834e+00 -1.423201881635648078e+02
-5.675213675213676368e+00 -1.421606388725543013e+02
-5.655677655677656901e+00 -1.421530662563694705e+02
-5.636141636141637434e+00 -1.422033857646396200e+02
-5.616605616605617968e+00 -1.421744423903669485e+02
-5.597069597069598501e+00 -1.420737847544920101e+02
-5.577533577533579034e+00 -1.419145710786417851e+02
-5.557997557997559568e+00 -1.418339131989168038e+02
-5.538461538461540101e+00 -1.418863670199269507e+02
-5.518925518925520635e+00 -1.420580372746319426e+02
-5.499389499389501168e+00 -1.421203088199045510e+02
-5.479853479853481701e+00 -1.420019365353999206e+02
-5.460317460317462235e+00 -1.419754146951531766e+02
-5.440781440781442768e+00 -1.419704949053909502e+02
-5.421245421245423302e+00 -1.419267245129931609e+02
-5.401709401709403835e+00 -1.418789821897067895e+02
-5.382173382173384368e+00 -1.417737291347832524e+02
-5.362637362637364902e+00 -1.416713157718527327e+02
-5.343101343101345435e+00 -1.417786905007792484e+02
-5.323565323565325969e+00 -1.418454907168083992e+02
-5.304029304029306502e+00 -1.416340720980476817e+02
-5.284493284493287035e+00 -1.415087908737689588e+02
-5.264957264957267569e+00 -1.414573314784266529e+02
-5.245421245421248102e+00 -1.414257258592064090e+02
-5.225885225885228635e+00 -1.415704928572301071e+02
-5.206349206349209169e+00 -1.416879913036688095e+02
-5.186813186813189702e+00 -1.417663414498515237e+02
-5.167277167277170236e+00 -1.418557255903731402e+02
-5.147741147741150769e+00 -1.418238609067366269e+02
-5.128205128205131302e+00 -1.417964218133052725e+02
-5.108669108669111836e+00 -1.417244624007934988e+02
-5.089133089133092369e+00 -1.414942197438931828e+02
-5.069597069597072903e+00 -1.412797786911723676e+02
-5.050061050061053436e+00 -1.411673329871368026e+02
-5.030525030525033969e+00 -1.411193392205526038e+02
-5.010989010989014503e+00 -1.411471386976120073e+02
-4.991452991452987931e+00 -1.411368775061620511e+02
-4.971916971916968464e+00 -1.411308641735345191e+02
-4.952380952380948997e+00 -1.411606987258862773e+02
-4.932844932844929531e+00 -1.411556967048223612e+02
-4.913308913308910064e+00 -1.411657675281122408e+02
-4.893772893772890598e+00 -1.411360272783476262e+02
-4.874236874236871131e+00 -1.411125793045630132e+02
-4.854700854700851664e+00 -1.413449307592187552e+02
-4.835164835164832198e+00 -1.418519256010068261e+02
-4.815628815628812731e+00 -1.422764440414417209e+02
-4.796092796092793265e+00 -1.423527608084567646e+02
-4.776556776556773798e+00 -1.423288869934068259e+02
-4.757020757020754331e+00 -1.423308225274981851e+02
-4.737484737484734865e+00 -1.423815615113000490e+02
-4.717948717948715398e+00 -1.425606615050625692e+02
-4.698412698412695931e+00 -1.427909985278337786e+02
-4.678876678876676465e+00 -1.428548155757601990e+02
-4.659340659340656998e+00 -1.426825043417487962e+02
-4.639804639804637532e+00 -1.423711972167926092e+02
-4.620268620268618065e+00 -1.423220174699838765e+02
-4.600732600732598598e+00 -1.424569575609922651e+02
-4.581196581196579132e+00 -1.425629113572798587e+02
-4.561660561660559665e+00 -1.426163294936408192e+02
-4.542124542124540199e+00 -1.426656235009817237e+02
-4.522588522588520732e+00 -1.426278434675672031e+02
-4.503052503052501265e+00 -1.426047739521630717e+02
-4.483516483516481799e+00 -1.427464682896978161e+02
-4.463980463980462332e+00 -1.427690538617756602e+02
-4.444444444444442865e+00 -1.428120666663721750e+02
-4.424908424908423399e+00 -1.429472113837993561e+02
-4.405372405372403932e+00 -1.429455368040086967e+02
-4.385836385836384466e+00 -1.427988313388402162e+02
-4.366300366300364999e+00 -1.426751011442016761e+02
-4.346764346764345532e+00 -1.426675913325944691e+02
-4.327228327228326066e+00 -1.426109759606261491e+02
-4.307692307692306599e+00 -1.425034418884820582e+02
-4.288156288156287133e+00 -1.425053851089266459e+02
-4.268620268620267666e+00 -1.425333054298480420e+02
-4.249084249084248199e+00 -1.425991402950236306e+02
-4.229548229548228733e+00 -1.427676888899570997e+02
-4.210012210012209266e+00 -1.431735066868462241e+02
-4.190476190476189799e+00 -1.433801022060820287e+02
-4.170940170940170333e+00 -1.433803981275871138e+02
-4.151404151404150866e+00 -1.435380978943933030e+02
-4.131868131868131400e+00 -1.434878891236999436e+02
-4.112332112332111933e+00 -1.433420654510962606e+02
-4.092796092796092466e+00 -1.432168638538464620e+02
-4.073260073260073000e+00 -1.431072258704551246e+02
-4.053724053724053533e+00 -1.431044410950069050e+02
-4.034188034188034067e+00 -1.429905190060496238e+02
-4.014652014652014600e+00 -1.430155364050386595e+02
-3.995115995115995133e+00 -1.429190627193623016e+02
-3.975579975579975667e+00 -1.428981396869968989e+02
-3.956043956043956200e+00 -1.429078457353011515e+02
-3.936507936507936734e+00 -1.429096668876327954e+02
-3.916971916971917267e+00 -1.428462665126340596e+02
-3.897435897435897800e+00 -1.427555997765038569e+02
-3.877899877899878334e+00 -1.427560477522416420e+02
-3.858363858363858867e+00 -1.427651124832753453e+02
-3.838827838827839400e+00 -1.427376530815028275e+02
-3.819291819291819934e+00 -1.427263502224984677e+02
-3.799755799755800467e+00 -1.426729597067717066e+02
-3.780219780219781001e+00 -1.427510002738141566e+02
-3.760683760683761534e+00 -1.430221462587494727e+02
-3.741147741147742067e+00 -1.426408053746158089e+02
-3.721611721611722601e+00 -1.425119245448647121e+02
-3.702075702075703134e+00 -1.424751789041599750e+02
-3.682539682539683668e+00 -1.424637248667728500e+02
-3.663003663003664201e+00 -1.422645995163846919e+02
-3.643467643467644734e+00 -1.418737147913162744e+02
-3.623931623931625268e+00 -1.418837547226325455e+02
-3.604395604395605801e+00 -1.418103562146137335e+02
-3.584859584859586334e+00 -1.415495009868185150e+02
-3.565323565323566868e+00 -1.414530552854634493e+02
-3.545787545787547401e+00 -1.415542396868670778e+02
-3.526251526251527935e+00 -1.416841213133021995e+02
-3.506715506715508468e+00 -1.418249141546832277e+02
-3.487179487179489001e+00 -1.419635544182559386e+02
-3.467643467643469535e+00 -1.419869602376479065e+02
-3.448107448107450068e+00 -1.419020875751467656e+02
-3.428571428571430602e+00 -1.416229188496624261e+02
-3.409035409035411135e+00 -1.413614731644863696e+02
-3.389499389499391668e+00 -1.413563104736832656e+02
-3.369963369963372202e+00 -1.413453096870030379e+02
-3.350427350427352735e+00 -1.413538490421252050e+02
-3.330891330891333268e+00 -1.413427119788089499e+02
-3.311355311355313802e+00 -1.414342745231126912e+02
-3.291819291819294335e+00 -1.415351087093499700e+02
-3.272283272283274869e+00 -1.414199963271771026e+02
-3.252747252747255402e+00 -1.412655223217798834e+02
-3.233211233211235935e+00 -1.411987904659389983e+02
-3.213675213675216469e+00 -1.412149136329385897e+02
-3.194139194139197002e+00 -1.412277249473324900e+02
-3.174603174603177536e+00 -1.412523051794774176e+02
-3.155067155067158069e+00 -1.413115691627121748e+02
-3.135531135531138602e+00 -1.413027153809516108e+02
-3.115995115995119136e+00 -1.413827606909120789e+02
-3.096459096459099669e+00 -1.414044478555241540e+02
-3.076923076923080203e+00 -1.414031632547354889e+02
-3.057387057387060736e+00 -1.413282556877590821e+02
-3.037851037851041269e+00 -1.414341936627917846e+02
-3.018315018315021803e+00 -1.415430429520887969e+02
-2.998778998779002336e+00 -1.415445832076313195e+02
-2.979242979242975764e+00 -1.414929162076292641e+02
-2.959706959706956297e+00 -1.413274297450761594e+02
-2.940170940170936831e+00 -1.412558767585248347e+02
-2.920634920634917364e+00 -1.412988950114979332e+02
-2.901098901098897898e+00 -1.413003923933222836e+02
-2.881562881562878431e+00 -1.411681247531549275e+02
-2.862026862026858964e+00 -1.413914151785148476e+02
-2.842490842490839498e+00 -1.414787963326068052e+02
-2.822954822954820031e+00 -1.414843340172315607e+02
-2.803418803418800564e+00 -1.413757217580288170e+02
-2.783882783882781098e+00 -1.414656434232435913e+02
-2.764346764346761631e+00 -1.418982756074014162e+02
-2.744810744810742165e+00 -1.419078450077174693e+02
-2.725274725274722698e+00 -1.419068415305247584e+02
-2.705738705738703231e+00 -1.420936893588959151e+02
-2.686202686202683765e+00 -1.421201526903333843e+02
-2.666666666666664298e+00 -1.419597231088285980e+02
-2.647130647130644832e+00 -1.419100295228828941e+02
-2.627594627594625365e+00 -1.419178954480902917e+02
-2.608058608058605898e+00 -1.418922933037896428e+02
-2.588522588522586432e+00 -1.418656210856843529e+02
-2.568986568986566965e+00 -1.419534549041609068e+02
-2.549450549450547499e+00 -1.423131728375503542e+02
-2.529914529914528032e+00 -1.425769526352312937e+02
-2.510378510378508565e+00 -1.426092497907493737e+02
-2.490842490842489099e+00 -1.425791236023822819e+02
-2.471306471306469632e+00 -1.425824233627957369e+02
-2.451770451770450165e+00 -1.425717986871318317e+02
-2.432234432234430699e+00 -1.425543859774570024e+02
-2.412698412698411232e+00 -1.426048799970038203e+02
-2.393162393162391766e+00 -1.427331418452410787e+02
-2.373626373626372299e+00 -1.428638147583360762e+02
-2.354090354090352832e+00 -1.428985024873417728e+02
-2.334554334554333366e+00 -1.429944083831187811e+02
-2.315018315018313899e+00 -1.430224881817919709e+02
-2.295482295482294433e+00 -1.429550836973968444e+02
-2.275946275946274966e+00 -1.428816093270067427e+02
-2.256410256410255499e+00 -1.428768667219763131e+02
-2.236874236874236033e+00 -1.429860676316799015e+02
-2.217338217338216566e+00 -1.430095104057527067e+02
-2.197802197802197099e+00 -1.429033790026755639e+02
-2.178266178266177633e+00 -1.429180484657483419e+02
-2.158730158730158166e+00 -1.427994851039145203e+02
-2.139194139194138700e+00 -1.427038425067502487e+02
-2.119658119658119233e+00 -1.426999378889719878e+02
-2.100122100122099766e+00 -1.427611680965705148e+02
-2.080586080586080300e+00 -1.428856593686920462e+02
-2.061050061050060833e+00 -1.429291486068451036e+02
-2.041514041514041367e+00 -1.428685849796408434e+02
-2.021978021978021900e+00 -1.427046697126367576e+02
-2.002442002442002433e+00 -1.429294906296320562e+02
-1.982905982905982967e+00 -1.430449209920537044e+02
-1.963369963369963500e+00 -1.430231493603662329e+02
-1.943833943833944033e+00 -1.429688221042534053e+02
-1.924297924297924567e+00 -1.428073133241300638e+02
-1.904761904761905100e+00 -1.427700828451375799e+02
-1.885225885225885634e+00 -1.427270872466584422e+02
-1.865689865689866167e+00 -1.424423485630554467e+02
-1.846153846153846700e+00 -1.423286501332608793e+02
-1.826617826617827234e+00 -1.424190291849940309e+02
-1.807081807081807767e+00 -1.424389443851119381e+02
-1.787545787545788301e+00 -1.426488343959743474e+02
-1.768009768009768834e+00 -1.426901341828733223e+02
-1.748473748473749367e+00 -1.426937055085827240e+02
-1.728937728937729901e+00 -1.427280376845453134e+02
-1.709401709401710434e+00 -1.425710970968084723e+02
-1.689865689865690968e+00 -1.424250806183156044e+02
-1.670329670329671501e+00 -1.423769443612985981e+02
-1.650793650793652034e+00 -1.424227532876549844e+02
-1.631257631257632568e+00 -1.424584356452276381e+02
-1.611721611721613101e+00 -1.425119773072361795e+02
-1.592185592185593634e+00 -1.424940944937234804e+02
-1.572649572649574168e+00 -1.423983276720422850e+02
-1.553113553113554701e+00 -1.423376628982801719e+02
-1.533577533577535235e+00 -1.423272263385385088e+02
-1.514041514041515768e+00 -1.423411383720715833e+02
-1.494505494505496301e+00 -1.425549682400981624e+02
-1.474969474969476835e+00 -1.428051568903846942e+02
-1.455433455433457368e+00 -1.428021558368702131e+02
-1.435897435897437902e+00 -1.428286907766010359e+02
-1.416361416361418435e+00 -1.428938131010982602e+02
-1.396825396825398968e+00 -1.429935965013045802e+02
-1.377289377289379502e+00 -1.429849267818044609e+02
-1.357753357753360035e+00 -1.428278800631763090e+02
-1.338217338217340568e+00 -1.426836559188103024e+02
-1.318681318681321102e+00 -1.427242975143230126e+02
-1.299145299145301635e+00 -1.428409851995365045e+02
-1.279609279609282169e+00 -1.430164102894326277e+02
-1.260073260073262702e+00 -1.428725432523179393e+02
-1.240537240537243235e+00 -1.422434466281260086e+02
-1.221001221001223769e+00 -1.417575212182220241e+02
-1.201465201465204302e+00 -1.416636185577044955e+02
-1.181929181929184836e+00 -1.415192610733120091e+02
-1.162393162393165369e+00 -1.415091730818276119e+02
-1.142857142857145902e+00 -1.416968701474152681e+02
-1.123321123321126436e+00 -1.416524626361384946e+02
-1.103785103785106969e+00 -1.415777674980638494e+02
-1.084249084249087502e+00 -1.415800732158339486e+02
-1.064713064713068036e+00 -1.415727977810618086e+02
-1.045177045177048569e+00 -1.417844466313059399e+02
-1.025641025641029103e+00 -1.418314110484578805e+02
-1.006105006105009636e+00 -1.416561832158132574e+02
-9.865689865689830640e-01 -1.419190140107640730e+02
-9.670329670329635974e-01 -1.419425298472023655e+02
-9.474969474969441308e-01 -1.417345050960765036e+02
-9.279609279609246641e-01 -1.417791558103506304e+02
-9.084249084249051975e-01 -1.417899287827427202e+02
-8.888888888888857309e-01 -1.418218194298192998e+02
-8.693528693528662643e-01 -1.417968669205190508e+02
-8.498168498168467977e-01 -1.416999884209737388e+02
-8.302808302808273311e-01 -1.417876296912762086e+02
-8.107448107448078645e-01 -1.419671754407865762e+02
-7.912087912087883979e-01 -1.420580583570650219e+02
-7.716727716727689312e-01 -1.420196091622661356e+02
-7.521367521367494646e-01 -1.419730503963877482e+02
-7.326007326007299980e-01 -1.419317411025162414e+02
-7.130647130647105314e-01 -1.418139892239853737e+02
-6.935286935286910648e-01 -1.417757321004354480e+02
-6.739926739926715982e-01 -1.418294882677440683e+02
-6.544566544566521316e-01 -1.418258971237466142e+02
-6.349206349206326649e-01 -1.417219690400812340e+02
-6.153846153846131983e-01 -1.415553917517547120e+02
-5.958485958485937317e-01 -1.413746539288100053e+02
-5.763125763125742651e-01 -1.412078762710375770e+02
-5.567765567765547985e-01 -1.411825720283740111e+02
-5.372405372405353319e-01 -1.411147791268369929e+02
-5.177045177045158653e-01 -1.406968076734257806e+02
-4.981684981684963986e-01 -1.404757618010136753e+02
-4.786324786324769320e-01 -1.404978138903900913e+02
-4.590964590964574654e-01 -1.405715288963677096e+02
-4.395604395604379988e-01 -1.398050333384090038e+02
-4.200244200244185322e-01 -1.383450902417081920e+02
-4.004884004883990656e-01 -1.377793090773902236e+02
-3.809523809523795990e-01 -1.378418336306182255e+02
-3.614163614163601324e-01 -1.380084919255007776e+02
-3.418803418803406657e-01 -1.381986653542021202e+02
-3.223443223443211991e-01 -1.382822036013758975e+02
-3.028083028083017325e-01 -1.383480441875341000e+02
-2.832722832722822659e-01 -1.383856495064425474e+02
-2.637362637362627993e-01 -1.383516738365236733e+02
-2.442002442002433327e-01 -1.383419701046491639e+02
-2.246642246642238661e-01 -1.384007058311445064e+02
-2.051282051282043994e-01 -1.383908253024827104e+02
-1.855921855921849328e-01 -1.384227514545942483e+02
-1.660561660561654662e-01 -1.384354956264236591e+02
-1.465201465201459996e-01 -1.384634741091000478e+02
-1.269841269841265330e-01 -1.385457838490607116e+02
-1.074481074481070664e-01 -1.385631656474127738e+02
-8.791208791208759976e-02 -1.386347991973650835e+02
-6.837606837606813315e-02 -1.387301616464689573e+02
-4.884004884004866653e-02 -1.387551868842779470e+02
-2.930402930402919992e-02 -1.387415315366575896e+02
-9.768009768009733307e-03 -1.387226122626113067e+02
9.768009768009733307e-03 -1.387217477938986576e+02
2.930402930402919992e-02 -1.387887266785885743e+02
4.884004884004866653e-02 -1.387785842891741197e+02
6.837606837606813315e-02 -1.387270093833037095e+02
8.791208791208759976e-02 -1.387131812127062460e+02
1.074481074481070664e-01 -1.386884431395106105e+02
1.269841269841265330e-01 -1.386872355195030195e+02
1.465201465201459996e-01 -1.387079878049009380e+02
1.660561660561654662e-01 -1.387541078285646563e+02
1.855921855921849328e-01 -1.387560949270600759e+02
2.051282051282043994e-01 -1.387284252916373077e+02
2.246642246642238661e-01 -1.386901082331440023e+02
2.442002442002433327e-01 -1.387011510755945949e+02
2.637362637362627993e-01 -1.387846895647126360e+02
2.832722832722822659e-01 -1.388678453206142933e+02
3.028083028083017325e-01 -1.389405355257965766e+02
3.223443223443211991e-01 -1.389504715736245544e+02
3.418803418803406657e-01 -1.389667562769559197e+02
3.614163614163601324e-01 -1.391807179987377481e+02
3.809523809523795990e-01 -1.393243063056536357e+02
4.004884004883990656e-01 -1.393681414187158509e+02
4.200244200244185322e-01 -1.393821627524372389e+02
4.395604395604379988e-01 -1.400886282627838568e+02
4.590964590964574654e-01 -1.425476265133010827e+02
4.786324786324769320e-01 -1.444476313378312398e+02
4.981684981684963986e-01 -1.442782683368188827e+02
5.177045177045158653e-01 -1.444972395376007341e+02
5.372405372405353319e-01 -1.443947452149830042e+02
5.567765567765547985e-01 -1.441069927101669634e+02
5.763125763125742651e-01 -1.440247220306506506e+02
5.958485958485937317e-01 -1.438469401848078064e+02
6.153846153846131983e-01 -1.438903344937455131e+02
6.349206349206326649e-01 -1.440470342765624139e+02
6.544566544566521316e-01 -1.438894194887282083e+02
6.739926739926715982e-01 -1.438339826319269150e+02
6.935286935286910648e-01 -1.438339248509722950e+02
7.130647130647105314e-01 -1.438566910360555369e+02
7.326007326007299980e-01 -1.438450697586779086e+02
7.521367521367494646e-01 -1.437847709021609148e+02
7.716727716727689312e-01 -1.435578843767752915e+02
7.912087912087883979e-01 -1.433510793344768501e+02
8.107448107448078645e-01 -1.433087816038176925e+02
8.302808302808273311e-01 -1.432674016986582615e+02
8.498168498168467977e-01 -1.431079808756375087e+02
8.693528693528662643e-01 -1.429137104625482948e+02
8.888888888888857309e-01 -1.428644137446880507e+02
9.084249084249051975e-01 -1.428564279136900836e+02
9.279609279609246641e-01 -1.429536300151662829e+02
9.474969474969441308e-01 -1.430830156003619038e+02
9.670329670329635974e-01 -1.430730697918155840e+02
9.865689865689830640e-01 -1.430414508179284780e+02
1.006105006105002531e+00 -1.428576062709203427e+02
1.025641025641029103e+00 -1.425236936506788084e+02
1.045177045177048569e+00 -1.421648471351054752e+02
1.064713064713068036e+00 -1.421394975944069756e+02
1.084249084249087502e+00 -1.422064136966023966e+02
1.103785103785106969e+00 -1.422689542294823468e+02
1.123321123321126436e+00 -1.421954712285414644e+02
1.142857142857145902e+00 -1.421224893085164922e+02
1.162393162393165369e+00 -1.420954471825070016e+02
1.181929181929184836e+00 -1.419157833518981420e+02
1.201465201465204302e+00 -1.417914340411341527e+02
1.221001221001223769e+00 -1.416757884405856203e+02
1.240537240537243235e+00 -1.414515891256848192e+02
1.260073260073262702e+00 -1.411796825810699829e+02
1.279609279609282169e+00 -1.409697949781623265e+02
1.299145299145301635e+00 -1.407853428163076046e+02
1.318681318681321102e+00 -1.407304627017157941e+02
1.338217338217340568e+00 -1.407117301652166361e+02
1.357753357753360035e+00 -1.407412382211124111e+02
1.377289377289379502e+00 -1.408498496850445463e+02
1.396825396825398968e+00 -1.408469498493534218e+02
1.416361416361418435e+00 -1.408952253493371245e+02
1.435897435897437902e+00 -1.410359891556476271e+02
1.455433455433457368e+00 -1.411292362370128330e+02
1.474969474969476835e+00 -1.411870331259921159e+02
1.494505494505496301e+00 -1.411796306051703311e+02
1.514041514041515768e+00 -1.411562418789807225e+02
1.533577533577535235e+00 -1.411274677806418083e+02
1.553113553113554701e+00 -1.410048539041688400e+02
1.572649572649574168e+00 -1.409649465360865861e+02
1.592185592185593634e+00 -1.408558894396196024e+02
1.611721611721613101e+00 -1.405524519587599457e+02
1.631257631257632568e+00 -1.404966733107059724e+02
1.650793650793652034e+00 -1.406153203024441325e+02
1.670329670329671501e+00 -1.407052693330126374e+02
1.689865689865690968e+00 -1.407448539557703100e+02
1.709401709401710434e+00 -1.407838856786670760e+02
1.728937728937729901e+00 -1.408595965733122739e+02
1.748473748473749367e+00 -1.408119486530976872e+02
1.768009768009768834e+00 -1.406795112000464769e+02
1.787545787545788301e+00 -1.406268039229317992e+02
1.807081807081807767e+00 -1.406273532460525360e+02
1.826617826617827234e+00 -1.405592139087218584e+02
1.846153846153846700e+00 -1.405324378792786320e+02
1.865689865689866167e+00 -1.406136053176575160e+02
1.885225885225885634e+00 -1.407536037561346802e+02
1.904761904761905100e+00 -1.409203110038583304e+02
1.924297924297924567e+00 -1.410354331354410817e+02
1.943833943833944033e+00 -1.410989870120894523e+02
1.963369963369963500e+00 -1.411110625519337987e+02
1.982905982905982967e+00 -1.411319385899639371e+02
2.002442002442002433e+00 -1.411823357689864338e+02
2.021978021978021900e+00 -1.410539923998613006e+02
2.041514041514041367e+00 -1.410480285576955453e+02
2.061050061050060833e+00 -1.412515752152334017e+02
2.080586080586080300e+00 -1.413939554638736809e+02
2.100122100122099766e+00 -1.414529573537039937e+02
2.119658119658119233e+00 -1.416195383527626177e+02
2.139194139194138700e+00 -1.419977733321207438e+02
2.158730158730158166e+00 -1.422362791245758160e+02
2.178266178266177633e+00 -1.425009895370492359e+02
2.197802197802197099e+00 -1.422913299621934016e+02
2.217338217338216566e+00 -1.417930079207903020e+02
2.236874236874236033e+00 -1.417279821475982544e+02
2.256410256410255499e+00 -1.415992180508911815e+02
2.275946275946274966e+00 -1.412267866658217201e+02
2.295482295482294433e+00 -1.410394199334404846e+02
2.315018315018313899e+00 -1.410335925068355891e+02
2.334554334554333366e+00 -1.410248355971963861e+02
2.354090354090352832e+00 -1.410064423460353851e+02
2.373626373626372299e+00 -1.408949571613666194e+02
2.393162393162391766e+00 -1.408815819383399344e+02
2.412698412698411232e+00 -1.409996366708104460e+02
2.432234432234430699e+00 -1.411925964241694658e+02
2.451770451770450165e+00 -1.411954776446395385e+02
2.471306471306469632e+00 -1.412858550813552938e+02
2.490842490842489099e+00 -1.415064869670599990e+02
2.510378510378508565e+00 -1.415714857961031328e+02
2.529914529914528032e+00 -1.415064299161508927e+02
2.549450549450547499e+00 -1.413213445729610100e+02
2.568986568986566965e+00 -1.412041212825207310e+02
2.588522588522586432e+00 -1.410492290133882705e+02
2.608058608058605898e+00 -1.410067051496529018e+02
2.627594627594625365e+00 -1.411452794941725415e+02
2.647130647130644832e+00 -1.413104620431727767e+02
2.666666666666664298e+00 -1.413291678195966767e+02
2.686202686202683765e+00 -1.413316553039520613e+02
2.705738705738703231e+00 -1.413488435923939903e+02
2.725274725274722698e+00 -1.413605766351591626e+02
2.744810744810742165e+00 -1.413843484904743377e+02
2.764346764346761631e+00 -1.413441886114468389e+02
2.783882783882781098e+00 -1.412925909883039424e+02
2.803418803418800564e+00 -1.414127577871818744e+02
2.822954822954820031e+00 -1.414261011117629607e+02
2.842490842490839498e+00 -1.413284816190108586e+02
2.862026862026858964e+00 -1.412625312217127771e+02
2.881562881562878431e+00 -1.412850830095396475e+02
2.901098901098897898e+00 -1.414518531607868397e+02
2.920634920634917364e+00 -1.415112776629312066e+02
2.940170940170936831e+00 -1.414404229009964524e+02
2.959706959706956297e+00 -1.413393243765156342e+02
2.979242979242975764e+00 -1.414167418636211835e+02
2.998778998778995231e+00 -1.415844552810624464e+02
3.018315018315021803e+00 -1.415934174051234891e+02
3.037851037851041269e+00 -1.416269224422654247e+02
3.057387057387060736e+00 -1.415119570059113130e+02
3.076923076923080203e+00 -1.416801116855635030e+02
3.096459096459099669e+00 -1.421937686330063570e+02
3.115995115995119136e+00 -1.422476265433871276e+02
3.135531135531138602e+00 -1.423223027259631976e+02
3.155067155067158069e+00 -1.428037092812039361e+02
3.174603174603177536e+00 -1.430567074918225501e+02
3.194139194139197002e+00 -1.428116917299341253e+02
3.213675213675216469e+00 -1.424111503705217956e+02
3.233211233211235935e+00 -1.423865079732102288e+02
3.252747252747255402e+00 -1.425877115193578675e+02
3.272283272283274869e+00 -1.424623259618394400e+02
3.291819291819294335e+00 -1.424308172289289871e+02
3.311355311355313802e+00 -1.423829883333648354e+02
3.330891330891333268e+00 -1.421963444172500601e+02
3.350427350427352735e+00 -1.420446462234095861e+02
3.369963369963372202e+00 -1.422092473563645569e+02
3.389499389499391668e+00 -1.422173597017221311e+02
3.409035409035411135e+00 -1.421827143561088747e+02
3.428571428571430602e+00 -1.422343533519236587e+02
3.448107448107450068e+00 -1.423427833887602105e+02
3.467643467643469535e+00 -1.423663379452555091e+02
3.487179487179489001e+00 -1.419044514983227714e+02
3.506715506715508468e+00 -1.417373802351012557e+02
3.526251526251527935e+00 -1.417640962450263942e+02
3.545787545787547401e+00 -1.417978051585425874e+02
3.565323565323566868e+00 -1.417469873593921648e+02
3.584859584859586334e+00 -1.416693955321815963e+02
3.604395604395605801e+00 -1.417106565458741443e+02
3.623931623931625268e+00 -1.417086350381158297e+02
3.643467643467644734e+00 -1.417388576186177147e+02
3.663003663003664201e+00 -1.418055983037032490e+02
3.682539682539683668e+00 -1.418753437589248279e+02
3.702075702075703134e+00 -1.418915799966092379e+02
3.721611721611722601e+00 -1.419095024526228883e+02
3.741147741147742067e+00 -1.419538554900074416e+02
3.760683760683761534e+00 -1.420201005277849617e+02
3.780219780219781001e+00 -1.420409326988992120e+02
3.799755799755800467e+00 -1.419219202822985153e+02
3.819291819291819934e+00 -1.418392124207655343e+02
3.838827838827839400e+00 -1.417593456619065933e+02
3.858363858363858867e+00 -1.415870841690828570e+02
3.877899877899878334e+00 -1.415157773269299639e+02
3.897435897435897800e+00 -1.415222058193395185e+02
3.916971916971917267e+00 -1.415346723477035766e+02
3.936507936507936734e+00 -1.416647828552098360e+02
3.956043956043956200e+00 -1.417794069322149255e+02
3.975579975579975667e+00 -1.417265596871787636e+02
3.995115995115995133e+00 -1.415521839565419100e+02
4.014652014652014600e+00 -1.413711815567293968e+02
4.034188034188034067e+00 -1.412966906842572428e+02
4.053724053724053533e+00 -1.413216004486529016e+02
4.073260073260073000e+00 -1.414734230594827125e+02
4.092796092796092466e+00 -1.417207834083080513e+02
4.112332112332111933e+00 -1.417953362461733207e+02
4.131868131868131400e+00 -1.418232990981198043e+02
4.151404151404150866e+00 -1.418886684091364998e+02
4.170940170940170333e+00 -1.418592919044044436e+02
4.190476190476189799e+00 -1.418473315577297456e+02
4.210012210012209266e+00 -1.418041239920280532e+02
4.229548229548228733e+00 -1.417872375693504523e+02
4.249084249084248199e+00 -1.417708445988632775e+02
4.268620268620267666e+00 -1.418158127379375628e+02
4.288156288156287133e+00 -1.418993371008689905e+02
4.307692307692306599e+00 -1.420145390851980096e+02
4.327228327228326066e+00 -1.420426284108353627e+02
4.346764346764345532e+00 -1.422063985433555899e+02
4.366300366300364999e+00 -1.427900564933789269e+02
4.385836385836384466e+00 -1.429895030097437427e+02
4.405372405372403932e+00 -1.429135086739583471e+02
4.424908424908423399e+00 -1.428897003546225335e+02
4.444444444444442865e+00 -1.429114694519278714e+02
4.463980463980462332e+00 -1.430084614652942605e+02
4.483516483516481799e+00 -1.429220379690779623e+02
4.503052503052501265e+00 -1.429142525809524216e+02
4.522588522588520732e+00 -1.429291204343294908e+02
4.542124542124540199e+00 -1.429907319064446085e+02
4.561660561660559665e+00 -1.429955380375774325e+02
4.581196581196579132e+00 -1.430565984762623373e+02
4.600732600732598598e+00 -1.431159982653281020e+02
4.620268620268618065e+00 -1.429438014438544542e+02
4.639804639804637532e+00 -1.428828447963658448e+02
4.659340659340656998e+00 -1.428676907261942688e+02
4.678876678876676465e+00 -1.429528837740644747e+02
4.698412698412695931e+00 -1.430004829113440508e+02
4.717948717948715398e+00 -1.429794335439223119e+02
4.737484737484734865e+00 -1.430643360888252857e+02
4.757020757020754331e+00 -1.430911795323283684e+02
4.776556776556773798e+00 -1.430736138959716470e+02
4.796092796092793265e+00 -1.430755579794791856e+02
4.815628815628812731e+00 -1.430210329425127895e+02
4.835164835164832198e+00 -1.430021472391171073e+02
4.854700854700851664e+00 -1.430628871752363978e+02
4.874236874236871131e+00 -1.433222844256740984e+02
4.893772893772890598e+00 -1.436591642184525881e+02
4.913308913308910064e+00 -1.436271857179986569e+02
4.932844932844929531e+00 -1.434893718016690514e+02
4.952380952380948997e+00 -1.435484185864812048e+02
4.971916971916968464e+00 -1.436322944096859260e+02
4.991452991452987931e+00 -1.434555618400154060e+02
5.010989010989007397e+00 -1.432136673660358497e+02
5.030525030525033969e+00 -1.431916432570359632e+02
5.050061050061053436e+00 -1.432222336730097538e+02
5.069597069597072903e+00 -1.432618319561656222e+02
5.089133089133092369e+00 -1.435347088096216055e+02
5.108669108669111836e+00 -1.436576266248681293e+02
5.128205128205131302e+00 -1.436168486717611472e+02
5.147741147741150769e+00 -1.436650414342394413e+02
5.167277167277170236e+00 -1.437182462253098549e+02
5.186813186813189702e+00 -1.438414487611789809e+02
5.206349206349209169e+00 -1.438161069876176441e+02
5.225885225885228635e+00 -1.436137956731792258e+02
5.245421245421248102e+00 -1.435024577809904827e+02
5.264957264957267569e+00 -1.436319169753247138e+02
5.284493284493287035e+00 -1.437846464030720028e+02
5.304029304029306502e+00 -1.438454763668256078e+02
5.323565323565325969e+00 -1.439147332587392611e+02
5.343101343101345435e+00 -1.440492654537915200e+02
5.362637362637364902e+00 -1.441932349136006337e+02
5.382173382173384368e+00 -1.442110788786794444e+02
5.401709401709403835e+00 -1.441931673277907180e+02
5.421245421245423302e+00 -1.439967730942339585e+02
5.440781440781442768e+00 -1.438136014773064062e+02
5.460317460317462235e+00 -1.437034273331890688e+02
5.479853479853481701e+00 -1.436920654011649106e+02
5.499389499389501168e+00 -1.438800253877206785e+02
5.518925518925520635e+00 -1.438336172303494891e+02
5.538461538461540101e+00 -1.435072012000632071e+02
5.557997557997559568e+00 -1.432750989274259155e+02
5.577533577533579034e+00 -1.434203363219249923e+02
5.597069597069598501e+00 -1.436405688516757380e+02
5.616605616605617968e+00 -1.438312729706119057e+02
5.636141636141637434e+00 -1.437925028338495110e+02
5.655677655677656901e+00 -1.437140032263315277e+02
5.675213675213676368e+00 -1.436236293526050645e+02
5.694749694749695834e+00 -1.435555541189762891e+02
5.714285714285715301e+00 -1.435592021854007498e+02
5.733821733821734767e+00 -1.432424537675742613e+02
5.753357753357754234e+00 -1.430745841193283354e+02
5.772893772893773701e+00 -1.430348676118855451e+02
5.792429792429793167e+00 -1.431161183786362585e+02
5.811965811965812634e+00 -1.432689079679769577e+02
5.831501831501832100e+00 -1.431514221682739390e+02
5.851037851037851567e+00 -1.430837266035506161e+02
5.870573870573871034e+00 -1.432684576297809826e+02
5.890109890109890500e+00 -1.434895022971403762e+02
5.909645909645909967e+00 -1.434551909213480485e+02
5.929181929181929434e+00 -1.432875293046430158e+02
5.948717948717948900e+00 -1.431100470798789956e+02
5.968253968253968367e+00 -1.430164554417935960e+02
5.987789987789987833e+00 -1.431205422328002612e+02
6.007326007326007300e+00 -1.431570888478299821e+02
6.026862026862026767e+00 -1.431047645678773677e+02
6.046398046398046233e+00 -1.430256216133078908e+02
6.065934065934065700e+00 -1.428480197340090569e+02
6.085470085470085166e+00 -1.428000456147221087e+02
6.105006105006104633e+00 -1.428596301838436204e+02
6.124542124542124100e+00 -1.428442928859352321e+02
6.144078144078143566e+00 -1.428206397392503391e+02
6.163614163614163033e+00 -1.426950189097055386e+02
6.183150183150182500e+00 -1.425170101335644972e+02
6.202686202686201966e+00 -1.423873272078541845e+02
6.222222222222221433e+00 -1.422312645816366796e+02
6.241758241758240899e+00 -1.421111345647831570e+02
6.261294261294260366e+00 -1.420667090580048182e+02
6.280830280830279833e+00 -1.420929889709591691e+02
6.300366300366299299e+00 -1.422278394336803160e+02
6.319902319902318766e+00 -1.423277392671733423e+02
6.339438339438338232e+00 -1.422436130026499654e+02
6.358974358974357699e+00 -1.421729766516112647e+02
6.378510378510377166e+00 -1.422293016482206838e+02
6.398046398046396632e+00 -1.421633401697004615e+02
6.417582417582416099e+00 -1.422499363847002769e+02
6.437118437118435565e+00 -1.422170985460267332e+02
6.456654456654455032e+00 -1.419834335674081274e+02
6.476190476190474499e+00 -1.420048317087141356e+02
6.495726495726493965e+00 -1.420129274707853142e+02
6.515262515262513432e+00 -1.421030478608159626e+02
6.534798534798532899e+00 -1.421313881971566104e+02
6.554334554334552365e+00 -1.421570823058048632e+02
6.573870573870571832e+00 -1.422529117936603029e+02
6.593406593406591298e+00 -1.422000027121008543e+02
6.612942612942610765e+00 -1.424329065691196661e+02
6.632478632478630232e+00 -1.425551161790490369e+02
6.652014652014649698e+00 -1.425399934193382023e+02
6.671550671550669165e+00 -1.426132677785928422e+02
6.691086691086688631e+00 -1.426104616944805628e+02
6.710622710622708098e+00 -1.426827575967051018e+02
6.730158730158727565e+00 -1.426820126958012906e+02
6.749694749694747031e+00 -1.426717458687974158e+02
6.769230769230766498e+00 -1.426396978681116821e+02
6.788766788766785965e+00 -1.426552891465508708e+02
6.808302808302805431e+00 -1.427576158494638037e+02
6.827838827838824898e+00 -1.428460052480295133e+02
6.847374847374844364e+00 -1.428813535973997091e+02
6.866910866910863831e+00 -1.427506342907498720e+02
6.886446886446883298e+00 -1.426646316127837508e+02
6.905982905982902764e+00 -1.427016034625067107e+02
6.925518925518922231e+00 -1.427916176597789217e+02
6.945054945054941697e+00 -1.429691953519867980e+02
6.964590964590961164e+00 -1.430472210075945441e+02
6.984126984126980631e+00 -1.430240322079835096e+02
7.003663003663000097e+00 -1.430293176696303874e+02
7.023199023199026669e+00 -1.430541916950002985e+02
7.042735042735046136e+00 -1.430885845862398185e+02
7.062271062271065603e+00 -1.431561216079804524e+02
7.081807081807085069e+00 -1.431271187647724616e+02
7.101343101343104536e+00 -1.430944556357640636e+02
7.120879120879124002e+00 -1.432363689955297446e+02
7.140415140415143469e+00 -1.432567046958493222e+02
7.159951159951162936e+00 -1.430943271120469262e+02
7.179487179487182402e+00 -1.427977910441758240e+02
7.199023199023201869e+00 -1.426930066719498029e+02
7.218559218559221335e+00 -1.428868710083280860e+02
7.238095238095240802e+00 -1.430106146857828548e+02
7.257631257631260269e+00 -1.430002537770334641e+02
7.277167277167279735e+00 -1.431253691354384614e+02
7.296703296703299202e+00 -1.433486111560044094e+02
7.316239316239318669e+00 -1.436817277379810491e+02
7.335775335775338135e+00 -1.440509754413099870e+02
7.355311355311357602e+00 -1.440332511533699176e+02
7.374847374847377068e+00 -1.439590050602059534e+02
7.394383394383396535e+00 -1.439530790511340683e+02
7.413919413919416002e+00 -1.439041528388353015e+02
7.433455433455435468e+00 -1.438527923812164317e+02
7.452991452991454935e+00 -1.438548232527598429e+02
7.472527472527474401e+00 -1.437453569760495782e+02
7.492063492063493868e+00 -1.435599380664022249e+02
7.511599511599513335e+00 -1.435913026813661588e+02
7.531135531135532801e+00 -1.436894699978234087e+02
7.550671550671552268e+00 -1.436656054382479226e+02
7.570207570207571734e+00 -1.436039568025232427e+02
7.589743589743591201e+00 -1.436364804444024230e+02
7.609279609279610668e+00 -1.436919102194314917e+02
7.628815628815630134e+00 -1.435485629608945146e+02
7.648351648351649601e+00 -1.435820708737541622e+02
7.667887667887669068e+00 -1.435863291091575888e+02
7.687423687423688534e+00 -1.436007083502822184e+02
7.706959706959708001e+00 -1.435777890265954113e+02
7.726495726495727467e+00 -1.436427496090443867e+02
7.746031746031746934e+00 -1.438416509102241889e+02
7.765567765567766401e+00 -1.439250078578747036e+02
7.785103785103785867e+00 -1.438368030453043502e+02
7.804639804639805334e+00 -1.436677525552053964e+02
7.824175824175824800e+00 -1.435936012001911308e+02
7.843711843711844267e+00 -1.433045921333121839e+02
7.863247863247863734e+00 -1.433729233070876603e+02
7.882783882783883200e+00 -1.434409897596050882e+02
7.902319902319902667e+00 -1.430432789693184077e+02
7.921855921855922134e+00 -1.429314222098283551e+02
7.941391941391941600e+00 -1.430505504580373781e+02
7.960927960927961067e+00 -1.432134213080899201e+02
7.980463980463980533e+00 -1.433221474075929507e+02
8.000000000000000000e+00 -1.430946299140799454e+02
8.019536019536019467e+00 -1.429322229593403790e+02
8.039072039072038933e+00 -1.429737670532329901e+02
8.058608058608058400e+00 -1.432775067130336879e+02
8.078144078144077866e+00 -1.433490419449200886e+02
8.097680097680097333e+00 -1.432497668449711341e+02
8.117216117216116800e+00 -1.432859895086154154e+02
8.136752136752136266e+00 -1.432613015530492646e+02
8.156288156288155733e+00 -1.431845588099284043e+02
8.175824175824175200e+00 -1.429504304989455079e+02
8.195360195360194666e+00 -1.428220009562387531e+02
8.214896214896214133e+00 -1.427577808144905305e+02
8.234432234432233599e+00 -1.427332842466385614e+02
8.253968253968253066e+00 -1.426756269921486080e+02
8.273504273504272533e+00 -1.425695001947196090e+02
8.293040293040291999e+00 -1.426004106545411219e+02
8.312576312576311466e+00 -1.426318970623648283e+02
8.332112332112330932e+00 -1.425547909076227029e+02
8.351648351648350399e+00 -1.425752175670456552e+02
8.371184371184369866e+00 -1.426950260248191285e+02
8.390720390720389332e+00 -1.427233628939939649e+02
8.410256410256408799e+00 -1.426993686187366848e+02
8.429792429792428266e+00 -1.427062170351537134e+02
8.449328449328447732e+00 -1.427535374840237807e+02
8.468864468864467199e+00 -1.427718870671570528e+02
8.488400488400486665e+00 -1.428220062281906735e+02
8.507936507936506132e+00 -1.429375876397144225e+02
8.527472527472525599e+00 -1.429691026847389992e+02
8.547008547008545065e+00 -1.431186812438810705e+02
8.566544566544564532e+00 -1.431847222523323637e+02
8.586080586080583998e+00 -1.431703298946205223e+02
8.605616605616603465e+00 -1.431743738228740312e+02
8.625152625152622932e+00 -1.431585861996577762e+02
8.644688644688642398e+00 -1.430079962630940997e+02
8.664224664224661865e+00 -1.429590090335441630e+02
8.683760683760681331e+00 -1.430736342192763004e+02
8.703296703296700798e+00 -1.431392618734360838e+02
8.722832722832720265e+00 -1.434211894074360600e+02
8.742368742368739731e+00 -1.434877542561603150e+02
8.761904761904759198e+00 -1.435425700749093210e+02
8.781440781440778665e+00 -1.438954030737957055e+02
8.800976800976798131e+00 -1.441006098445703572e+02
8.820512820512817598e+00 -1.440786824007540190e+02
8.840048840048837064e+00 -1.439645257104923530e+02
8.859584859584856531e+00 -1.440598252298888724e+02
8.879120879120875998e+00 -1.442088355507513313e+02
8.898656898656895464e+00 -1.443891843536951001e+02
8.918192918192914931e+00 -1.445602933672986694e+02
8.937728937728934397e+00 -1.445678471062568349e+02
8.957264957264953864e+00 -1.445798469867071105e+02
8.976800976800973331e+00 -1.445008514300978391e+02
8.996336996336992797e+00 -1.444364256641928250e+02
9.015873015873019369e+00 -1.444355973264104591e+02
9.035409035409038836e+00 -1.446113783559663375e+02
9.054945054945058303e+00 -1.449659544840143894e+02
9.074481074481077769e+00 -1.451470393365078166e+02
9.094017094017097236e+00 -1.451887883464303570e+02
9.113553113553116702e+00 -1.453452230409862409e+02
9.133089133089136169e+00 -1.455234464372406080e+02
9.152625152625155636e+00 -1.456684500811269913e+02
9.172161172161175102e+00 -1.456666890617052559e+02
9.191697191697194569e+00 -1.454512227079684976e+02
9.211233211233214035e+00 -1.451768494207602203e+02
9.230769230769233502e+00 -1.452796087173310013e+02
9.250305250305252969e+00 -1.453024680841872964e+02
9.269841269841272435e+00 -1.451915948901185232e+02
9.289377289377291902e+00 -1.452167285853921612e+02
9.308913308913311369e+00 -1.451637654157734403e+02
9.328449328449330835e+00 -1.450178129531444711e+02
9.347985347985350302e+00 -1.449481561411463417e+02
9.367521367521369768e+00 -1.448639995155766371e+02
9.387057387057389235e+00 -1.448101058185917793e+02
9.406593406593408702e+00 -1.447884618330241153e+02
9.426129426129428168e+00 -1.447447949067189370e+02
9.445665445665447635e+00 -1.447580791457093312e+02
9.465201465201467101e+00 -1.449569951869308397e+02
9.484737484737486568e+00 -1.450831368898294045e+02
9.504273504273506035e+00 -1.451079341121146911e+02
9.523809523809525501e+00 -1.454313514344612202e+02
9.543345543345544968e+00 -1.456662459228915054e+02
9.562881562881564435e+00 -1.456810361585406213e+02
9.582417582417583901e+00 -1.456594251717346253e+02
9.601953601953603368e+00 -1.456732185441646550e+02
9.621489621489622834e+00 -1.457181349227362830e+02
9.641025641025642301e+00 -1.457914348234949102e+02
9.660561660561661768e+00 -1.458618651449641277e+02
9.680097680097681234e+00 -1.457789619578754809e+02
9.699633699633700701e+00 -1.456824458986090747e+02
9.719169719169720167e+00 -1.458344216059542759e+02
9.738705738705739634e+00 -1.459068140457743539e+02
9.758241758241759101e+00 -1.460335624997146340e+02
9.777777777777778567e+00 -1.460581999270755773e+02
9.797313797313798034e+00 -1.460386847916045667e+02
9.816849816849817500e+00 -1.459851316522772322e+02
9.836385836385836967e+00 -1.461555293168131584e+02
9.855921855921856434e+00 -1.464091248042797986e+02
9.875457875457875900e+00 -1.463219575830314341e+02
9.894993894993895367e+00 -1.461869547009341659e+02
9.914529914529914834e+00 -1.459341620104924004e+02
9.934065934065934300e+00 -1.454659489101251495e+02
9.953601953601953767e+00 -1.448326899983167380e+02
9.973137973137973233e+00 -1.445629224999786118e+02
9.992673992673992700e+00 -1.445627400561196794e+02
1.001221001221001217e+01 -1.444350416497621268e+02
1.003174603174603163e+01 -1.442792234330763961e+02
1.005128205128205110e+01 -1.442588121120678863e+02
1.007081807081807057e+01 -1.442749323480256010e+02
1.009035409035409003e+01 -1.443084027493082431e+02
1.010989010989010950e+01 -1.443746323945071026e+02
1.012942612942612897e+01 -1.444131364191819387e+02
1.014896214896214843e+01 -1.444655972889885902e+02
1.016849816849816790e+01 -1.445020667743498279e+02
1.018803418803418737e+01 -1.444732895964537818e+02
1.020757020757020683e+01 -1.444372603046554104e+02
1.022710622710622630e+01 -1.444188288214483009e+02
1.024664224664224577e+01 -1.444854097556616921e+02
1.026617826617826523e+01 -1.444841770670501262e+02
1.028571428571428470e+01 -1.443514098799003875e+02
1.030525030525030417e+01 -1.443339525581186251e+02
1.032478632478632363e+01 -1.443220621892212989e+02
1.034432234432234310e+01 -1.442216477502800274e+02
1.036385836385836257e+01 -1.441131499604816497e+02
1.038339438339438203e+01 -1.440237216196109102e+02
1.040293040293040150e+01 -1.439510271701388149e+02
1.042246642246642097e+01 -1.439304436801097609e+02
1.044200244200244043e+01 -1.439501344703666348e+02
1.046153846153845990e+01 -1.439596454012628897e+02
1.048107448107447937e+01 -1.439337495029013212e+02
1.050061050061049883e+01 -1.438188219646753510e+02
1.052014652014651830e+01 -1.437104188709952552e+02
1.053968253968253777e+01 -1.437012381669659646e+02
1.055921855921855723e+01 -1.436503871893511644e+02
1.057875457875457670e+01 -1.435759036480766611e+02
1.059829059829059617e+01 -1.435760575928086951e+02
1.061782661782661563e+01 -1.435463001322173113e+02
1.063736263736263510e+01 -1.436186544227441573e+02
1.065689865689865456e+01 -1.436398147565063823e+02
1.067643467643467403e+01 -1.436101847320088041e+02
1.069597069597069350e+01 -1.435838811477618719e+02
1.071550671550671296e+01 -1.433316676024683716e+02
1.073504273504273243e+01 -1.431668825593887959e+02
1.075457875457875190e+01 -1.432307573669265537e+02
1.077411477411477136e+01 -1.433020475552834512e+02
1.079365079365079083e+01 -1.433268202969632341e+02
1.081318681318681030e+01 -1.435119875958387183e+02
1.083272283272282976e+01 -1.440190288810928223e+02
1.085225885225884923e+01 -1.443199599407780624e+02
1.087179487179486870e+01 -1.442996530839317870e+02
1.089133089133088816e+01 -1.443037455819930130e+02
1.091086691086690763e+01 -1.444392524449660016e+02
1.093040293040292710e+01 -1.445020392276259145e+02
1.094993894993894656e+01 -1.446148242943251887e+02
1.096947496947496603e+01 -1.449258764619331998e+02
1.098901098901098550e+01 -1.449418828674517385e+02
1.100854700854700496e+01 -1.449677456370320954e+02
1.102808302808303154e+01 -1.450078501526785431e+02
1.104761904761905100e+01 -1.449546671686293280e+02
1.106715506715507047e+01 -1.450060959518125401e+02
1.108669108669108994e+01 -1.451308869067341618e+02
1.110622710622710940e+01 -1.449947581219354049e+02
1.112576312576312887e+01 -1.447627016428233446e+02
1.114529914529914834e+01 -1.446443147865472554e+02
1.116483516483516780e+01 -1.444326211303200296e+02
1.118437118437118727e+01 -1.442223952943124914e+02
1.120390720390720674e+01 -1.442221956667445397e+02
1.122344322344322620e+01 -1.443122989592839076e+02
1.124297924297924567e+01 -1.443968445355090182e+02
1.126251526251526514e+01 -1.444027493798364787e+02
1.128205128205128460e+01 -1.443574460327104987e+02
1.130158730158730407e+01 -1.443525049470476915e+02
1.132112332112332354e+01 -1.443058113981260533e+02
1.134065934065934300e+01 -1.443036834377828654e+02
1.136019536019536247e+01 -1.443002592282980174e+02
1.137973137973138194e+01 -1.443379104606621581e+02
1.139926739926740140e+01 -1.442625658483679558e+02
1.141880341880342087e+01 -1.441175241099712991e+02
1.143833943833944033e+01 -1.442863862781703119e+02
1.145787545787545980e+01 -1.443426355450635299e+02
1.147741147741147927e+01 -1.442365998310690998e+02
1.149694749694749873e+01 -1.442631026099318774e+02
1.151648351648351820e+01 -1.441771187516450539e+02
1.153601953601953767e+01 -1.442203363020655900e+02
1.155555555555555713e+01 -1.441747170476724875e+02
1.157509157509157660e+01 -1.441610280485672604e+02
1.159462759462759607e+01 -1.444573997551311777e+02
1.161416361416361553e+01 -1.446208614338452776e+02
1.163369963369963500e+01 -1.444096709913814607e+02
1.165323565323565447e+01 -1.441395122153660395e+02
1.167277167277167393e+01 -1.442504633290239440e+02
1.169230769230769340e+01 -1.443179805451915172e+02
1.171184371184371287e+01 -1.442886912177261252e+02
1.173137973137973233e+01 -1.442777787562955893e+02
1.175091575091575180e+01 -1.442047530141630318e+02
1.177045177045177127e+01 -1.443090186380309206e+02
1.178998778998779073e+01 -1.443186829522132939e+02
1.180952380952381020e+01 -1.442202203404502541e+02
1.182905982905982967e+01 -1.442017799847966444e+02
1.184859584859584913e+01 -1.441887813833791938e+02
1.186813186813186860e+01 -1.442282515274361003e+02
1.188766788766788807e+01 -1.442401923382235509e+02
1.190720390720390753e+01 -1.442529486960385725e+02
1.192673992673992700e+01 -1.442384677750390836e+02
1.194627594627594647e+01 -1.441265414170248960e+02
1.196581196581196593e+01 -1.440256747534102146e+02
1.198534798534798540e+01 -1.440374111753785940e+02
1.200488400488400487e+01 -1.441293135651116017e+02
1.202442002442002433e+01 -1.442556911404212201e+02
1.204395604395604380e+01 -1.444568687381737959e+02
1.206349206349206327e+01 -1.445925348527672156e+02
1.208302808302808273e+01 -1.444504813560112382e+02
1.210256410256410220e+01 -1.444223406344092098e+02
1.212210012210012167e+01 -1.444593182426580711e+02
1.214163614163614113e+01 -1.445622612255425281e+02
1.216117216117216060e+01 -1.446535643187378355e+02
1.218070818070818007e+01 -1.446857496442757167e+02
1.220024420024419953e+01 -1.446423875065375171e+02
1.221978021978021900e+01 -1.444380734456686923e+02
1.223931623931623847e+01 -1.444243293149487783e+02
1.225885225885225793e+01 -1.444674889864093643e+02
1.227838827838827740e+01 -1.446567313148213429e+02
1.229792429792429687e+01 -1.448991038779781491e+02
1.231746031746031633e+01 -1.448595573956745852e+02
1.233699633699633580e+01 -1.449780389879920222e+02
1.235653235653235527e+01 -1.450966146050298562e+02
1.237606837606837473e+01 -1.450177969747171574e+02
1.239560439560439420e+01 -1.450889495681454093e+02
1.241514041514041367e+01 -1.450426970068529045e+02
1.243467643467643313e+01 -1.451083381502402290e+02
1.245421245421245260e+01 -1.452026440765503992e+02
1.247374847374847207e+01 -1.452197805176486440e+02
1.249328449328449153e+01 -1.453372960272511136e+02
1.251282051282051100e+01 -1.455989101717552501e+02
1.253235653235653047e+01 -1.459869016280289316e+02
1.255189255189254993e+01 -1.460310899940240859e+02
1.257142857142856940e+01 -1.459419035397141897e+02
1.259096459096458887e+01 -1.457969733151516323e+02
1.261050061050060833e+01 -1.457851397378344700e+02
1.263003663003662780e+01 -1.457630470850342874e+02
1.264957264957264726e+01 -1.457516014230411656e+02
1.266910866910866673e+01 -1.457762013073439107e+02
1.268864468864468620e+01 -1.456264755518604659e+02
1.270818070818070566e+01 -1.456817856060948202e+02
1.272771672771672513e+01 -1.457061691396087326e+02
1.274725274725274460e+01 -1.456478596935472751e+02
1.276678876678876406e+01 -1.456224405882913970e+02
1.278632478632478353e+01 -1.456227478290478530e+02
1.280586080586080300e+01 -1.457040643935396247e+02
1.282539682539682246e+01 -1.458728709667368548e+02
1.284493284493284193e+01 -1.458493721873763889e+02
1.286446886446886140e+01 -1.456538962806701534e+02
1.288400488400488086e+01 -1.455535994175830012e+02
1.290354090354090033e+01 -1.456139812011135177e+02
1.292307692307691980e+01 -1.457727834200661334e+02
1.294261294261293926e+01 -1.457622234206550331e+02
1.296214896214895873e+01 -1.458314887250637355e+02
1.298168498168497820e+01 -1.459075188401160688e+02
1.300122100122099766e+01 -1.458764653820237527e+02
1.302075702075702424e+01 -1.457846930312749976e+02
1.304029304029304370e+01 -1.458045297468664216e+02
1.305982905982906317e+01 -1.457644899246758996e+02
1.307936507936508264e+01 -1.456662323209206988e+02
1.309890109890110210e+01 -1.458550744551006915e+02
1.311843711843712157e+01 -1.458512551806862803e+02
1.313797313797314104e+01 -1.457988543870563944e+02
1.315750915750916050e+01 -1.457301579014156516e+02
1.317704517704517997e+01 -1.457209446402315507e+02
1.319658119658119944e+01 -1.456744184496175762e+02
1.321611721611721890e+01 -1.455830252958711242e+02
1.323565323565323837e+01 -1.456257291410309449e+02
1.325518925518925784e+01 -1.454739809305204972e+02
1.327472527472527730e+01 -1.454564650404985002e+02
1.329426129426129677e+01 -1.454100934456955656e+02
1.331379731379731624e+01 -1.453142745337237329e+02
1.333333333333333570e+01 -1.452682560626519432e+02
1.335286935286935517e+01 -1.452433733440440164e+02
1.337240537240537464e+01 -1.450716568480072226e+02
1.339194139194139410e+01 -1.448787225412650628e+02
1.341147741147741357e+01 -1.449006399676574404e+02
1.343101343101343303e+01 -1.449046277691157627e+02
1.345054945054945250e+01 -1.449600516832404651e+02
1.347008547008547197e+01 -1.451056312858513309e+02
1.348962148962149143e+01 -1.450440044649110973e+02
1.350915750915751090e+01 -1.448960553563208293e+02
1.352869352869353037e+01 -1.448623238192807889e+02
1.354822954822954983e+01 -1.449113329500932252e+02
1.356776556776556930e+01 -1.451851612254261568e+02
1.358730158730158877e+01 -1.452478674339854479e+02
1.360683760683760823e+01 -1.452443476040351413e+02
1.362637362637362770e+01 -1.452968972050456955e+02
1.364590964590964717e+01 -1.452783323293941180e+02
1.366544566544566663e+01 -1.452523116028191055e+02
1.368498168498168610e+01 -1.452324489797026104e+02
1.370451770451770557e+01 -1.452662981920665857e+02
1.372405372405372503e+01 -1.454658924719969946e+02
1.374358974358974450e+01 -1.458704018433917042e+02
1.376312576312576397e+01 -1.461542902519562119e+02
1.378266178266178343e+01 -1.461711626771159160e+02
1.380219780219780290e+01 -1.462548986969170812e+02
1.382173382173382237e+01 -1.464749849390061343e+02
1.384126984126984183e+01 -1.465994683267384175e+02
1.386080586080586130e+01 -1.464964401982002187e+02
1.388034188034188077e+01 -1.465228147005931305e+02
1.389987789987790023e+01 -1.462459291640789729e+02
1.391941391941391970e+01 -1.461353722047559813e+02
1.393894993894993917e+01 -1.461620749597669544e+02
1.395848595848595863e+01 -1.463475091692297667e+02
1.397802197802197810e+01 -1.463437875244707413e+02
1.399755799755799757e+01 -1.461027476449843334e+02
1.401709401709401703e+01 -1.461449617323554548e+02
1.403663003663003650e+01 -1.459777680296849951e+02
1.405616605616605597e+01 -1.457966479021861232e+02
1.407570207570207543e+01 -1.458241687262301696e+02
1.409523809523809490e+01 -1.457571460251739950e+02
1.411477411477411437e+01 -1.456282955747965389e+02
1.413431013431013383e+01 -1.458605922726275708e+02
1.415384615384615330e+01 -1.458112303067701419e+02
1.417338217338217277e+01 -1.457606032892079497e+02
1.419291819291819223e+01 -1.458300016530493224e+02
1.421245421245421170e+01 -1.458487267360608826e+02
1.423199023199023117e+01 -1.458765210278379527e+02
1.425152625152625063e+01 -1.460428609710317289e+02
1.427106227106227010e+01 -1.462866685011667300e+02
1.429059829059828957e+01 -1.462752895851557469e+02
1.431013431013430903e+01 -1.462590274080702386e+02
1.432967032967032850e+01 -1.463336392829683064e+02
1.434920634920634797e+01 -1.463149717780325716e+02
1.436874236874236743e+01 -1.463752681576800398e+02
1.438827838827838690e+01 -1.467150761280695406e+02
1.440781440781440637e+01 -1.468231606638390190e+02
1.442735042735042583e+01 -1.468107305967516822e+02
1.444688644688644530e+01 -1.467819301635003342e+02
1.446642246642246477e+01 -1.467597972565162081e+02
1.448595848595848423e+01 -1.467303300315105901e+02
1.450549450549450370e+01 -1.467112603103252866e+02
1.452503052503052317e+01 -1.467209698616602793e+02
1.454456654456654263e+01 -1.466560738934637413e+02
1.456410256410256210e+01 -1.464594797771747210e+02
1.458363858363858157e+01 -1.462774918107486997e+02
1.460317460317460103e+01 -1.462549717078605909e+02
1.462271062271062050e+01 -1.462135002267494883e+02
1.464224664224663996e+01 -1.461908633774879149e+02
1.466178266178265943e+01 -1.461850999847893604e+02
1.468131868131867890e+01 -1.460546031679763814e+02
1.470085470085469836e+01 -1.457424849037996921e+02
1.472039072039071783e+01 -1.456370799855319547e+02
1.473992673992673730e+01 -1.456759472246181986e+02
1.475946275946275676e+01 -1.456645238534564726e+02
1.477899877899877623e+01 -1.459323285354632844e+02
1.479853479853479570e+01 -1.459437519965495937e+02
1.481807081807081516e+01 -1.459258823716390339e+02
1.483760683760683463e+01 -1.459956300780521588e+02
1.485714285714285410e+01 -1.460832239036872977e+02
1.487667887667887356e+01 -1.463202882935595710e+02
1.489621489621489303e+01 -1.463574966292085833e+02
1.491575091575091250e+01 -1.466336023070897170e+02
1.493528693528693196e+01 -1.468584729105693611e+02
1.495482295482295143e+01 -1.469835035076250165e+02
1.497435897435897090e+01 -1.472586812388002784e+02
1.499389499389499036e+01 -1.474573202182223497e+02
1.501343101343101694e+01 -1.474546802486339914e+02
1.503296703296703640e+01 -1.475033545205008636e+02
1.505250305250305587e+01 -1.475273333005509642e+02
1.507203907203907534e+01 -1.475070560510258701e+02
1.509157509157509480e+01 -1.474452323008831911e+02
1.511111111111111427e+01 -1.473866092891587698e+02
1.513064713064713374e+01 -1.474260317940574510e+02
1.515018315018315320e+01 -1.473999007890172379e+02
1.516971916971917267e+01 -1.474495270298383502e+02
1.518925518925519214e+01 -1.474218176492927341e+02
1.520879120879121160e+01 -1.472121389874668012e+02
1.522832722832723107e+01 -1.472081153753110812e+02
1.524786324786325054e+01 -1.472074086094585539e+02
1.526739926739927000e+01 -1.471098532571077158e+02
1.528693528693528947e+01 -1.470147648004712266e+02
1.530647130647130894e+01 -1.468059176344332002e+02
1.532600732600732840e+01 -1.468120758658434397e+02
1.534554334554334787e+01 -1.469070327238261484e+02
1.536507936507936734e+01 -1.469658111972264294e+02
1.538461538461538680e+01 -1.469363002655150012e+02
1.540415140415140627e+01 -1.469456969187456821e+02
1.542368742368742573e+01 -1.470691358780109397e+02
1.544322344322344520e+01 -1.472922048213980020e+02
1.546275946275946467e+01 -1.475524544020549627e+02
1.548229548229548413e+01 -1.475801912651951397e+02
1.550183150183150360e+01 -1.475770015109143003e+02
1.552136752136752307e+01 -1.475294669550940512e+02
1.554090354090354253e+01 -1.473852051507022054e+02
1.556043956043956200e+01 -1.474675578007637284e+02
1.557997557997558147e+01 -1.479094258633367360e+02
1.559951159951160093e+01 -1.479168971481573180e+02
1.561904761904762040e+01 -1.479360404037148555e+02
1.563858363858363987e+01 -1.478949913870201556e+02
1.565811965811965933e+01 -1.477294932824804619e+02
1.567765567765567880e+01 -1.475595984394165612e+02
1.569719169719169827e+01 -1.471506335376328423e+02
1.571672771672771773e+01 -1.469147867956655205e+02
1.573626373626373720e+01 -1.468435706349828536e+02
1.575579975579975667e+01 -1.468951501915957181e+02
1.577533577533577613e+01 -1.469508793296000135e+02
1.579487179487179560e+01 -1.468227392579571244e+02
1.581440781440781507e+01 -1.464928411265993304e+02
1.583394383394383453e+01 -1.463317487938782335e+02
1.585347985347985400e+01 -1.463260014658669661e+02
1.587301587301587347e+01 -1.463213235544552902e+02
1.589255189255189293e+01 -1.463065526173408841e+02
1.591208791208791240e+01 -1.463733200493174991e+02
1.593162393162393187e+01 -1.464777380310207207e+02
1.595115995115995133e+01 -1.465388071175721052e+02
1.597069597069597080e+01 -1.465803614139969397e+02
1.599023199023199027e+01 -1.464526464201948670e+02
1.600976800976800973e+01 -1.464197401439324722e+02
1.602930402930402920e+01 -1.464516833244373686e+02
1.604884004884004867e+01 -1.463431696782522522e+02
1.606837606837606813e+01 -1.463321147674898555e+02
1.608791208791208760e+01 -1.464384936300459401e+02
1.610744810744810707e+01 -1.462728765359590284e+02
1.612698412698412653e+01 -1.461603542601217782e+02
1.614652014652014600e+01 -1.462634694948342258e+02
1.616605616605616547e+01 -1.461998312796081052e+02
1.618559218559218493e+01 -1.462334085027472383e+02
1.620512820512820440e+01 -1.462755419879209171e+02
1.622466422466422387e+01 -1.462367877023591518e+02
1.624420024420024333e+01 -1.462157012476816362e+02
1.626373626373626280e+01 -1.462151449775848562e+02
1.628327228327228227e+01 -1.462464901390730461e+02
1.630280830280830173e+01 -1.461926141801564256e+02
1.632234432234432120e+01 -1.461361534802506128e+02
1.634188034188034067e+01 -1.461405991711075956e+02
1.636141636141636013e+01 -1.461855411716238677e+02
1.638095238095237960e+01 -1.461826041001300212e+02
1.640048840048839907e+01 -1.460933456316147954e+02
1.642002442002441853e+01 -1.461597595284465569e+02
1.643956043956043800e+01 -1.460606846738653246e+02
1.645909645909645747e+01 -1.459138173466406556e+02
1.647863247863247693e+01 -1.460076542326702906e+02
1.649816849816849640e+01 -1.459775654087359271e+02
1.651770451770451587e+01 -1.460349117935177787e+02
1.653724053724053533e+01 -1.461363951574741407e+02
1.655677655677655480e+01 -1.462094995828491335e+02
1.657631257631257427e+01 -1.464561475815602876e+02
1.659584859584859373e+01 -1.466390556207113036e+02
1.661538461538461320e+01 -1.466097003236110652e+02
1.663492063492063266e+01 -1.465156055502667414e+02
1.665445665445665213e+01 -1.465026759347535972e+02
1.667399267399267160e+01 -1.465829239522260821e+02
1.669352869352869106e+01 -1.468489330141129585e+02
1.671306471306471053e+01 -1.469913785873628740e+02
1.673260073260073000e+01 -1.470052174409612178e+02
1.675213675213674946e+01 -1.467733291382409107e+02
1.677167277167276893e+01 -1.463580839939726559e+02
1.679120879120878840e+01 -1.462253062877553020e+02
1.681074481074480786e+01 -1.462496035323486012e+02
1.683028083028082733e+01 -1.462458678779756553e+02
1.684981684981684680e+01 -1.462990213691720101e+02
1.686935286935286626e+01 -1.464584764045865484e+02
1.688888888888888573e+01 -1.464892383904718827e+02
1.690842490842490520e+01 -1.464542170056509178e+02
1.692796092796092466e+01 -1.465804149460401788e+02
1.694749694749694413e+01 -1.464913085705469769e+02
1.696703296703296360e+01 -1.464004740927676380e+02
1.698656898656898306e+01 -1.466131159499740875e+02
1.700610500610500253e+01 -1.467980726096280648e+02
1.702564102564102910e+01 -1.468273084738358136e+02
1.704517704517704857e+01 -1.470131585970444235e+02
1.706471306471306804e+01 -1.472107244836415703e+02
1.708424908424908750e+01 -1.471352341706745790e+02
1.710378510378510697e+01 -1.469851941444218255e+02
1.712332112332112644e+01 -1.468801817683430215e+02
1.714285714285714590e+01 -1.469163032469291181e+02
1.716239316239316537e+01 -1.469184988821981506e+02
1.718192918192918484e+01 -1.469279508347519823e+02
1.720146520146520430e+01 -1.469532032261047050e+02
1.722100122100122377e+01 -1.469101162460687533e+02
1.724053724053724324e+01 -1.468557497146306332e+02
1.726007326007326270e+01 -1.469536420933356737e+02
1.727960927960928217e+01 -1.470899929632289513e+02
1.729914529914530164e+01 -1.470169421753433312e+02
1.731868131868132110e+01 -1.471736389365949265e+02
1.733821733821734057e+01 -1.473629693536441607e+02
1.735775335775336004e+01 -1.473204304773369415e+02
1.737728937728937950e+01 -1.472434965216878595e+02
1.739682539682539897e+01 -1.472002786245778054e+02
1.741636141636141843e+01 -1.472200747481597034e+02
1.743589743589743790e+01 -1.473098338535475023e+02
1.745543345543345737e+01 -1.474037774001711227e+02
1.747496947496947683e+01 -1.471290067777441095e+02
1.749450549450549630e+01 -1.471492768366317421e+02
1.751404151404151577e+01 -1.472452225471916449e+02
1.753357753357753523e+01 -1.472351426590411165e+02
1.755311355311355470e+01 -1.472632063996561840e+02
1.757264957264957417e+01 -1.472969442715880461e+02
1.759218559218559363e+01 -1.472808564178675113e+02
1.761172161172161310e+01 -1.468962394522428383e+02
1.763125763125763257e+01 -1.469892356350323439e+02
1.765079365079365203e+01 -1.475103847396397612e+02
1.767032967032967150e+01 -1.476017004189138788e+02
1.768986568986569097e+01 -1.476496901013006777e+02
1.770940170940171043e+01 -1.477368777437634435e+02
1.772893772893772990e+01 -1.476784574084980477e+02
1.774847374847374937e+01 -1.475366187417093897e+02
1.776800976800976883e+01 -1.475222999900482250e+02
1.778754578754578830e+01 -1.475464962140854652e+02
1.780708180708180777e+01 -1.474815253169644507e+02
1.782661782661782723e+01 -1.476739358690311690e+02
1.784615384615384670e+01 -1.478762278672100194e+02
1.786568986568986617e+01 -1.477985105173441980e+02
1.788522588522588563e+01 -1.477545805097122695e+02
1.790476190476190510e+01 -1.477590211115168302e+02
1.792429792429792457e+01 -1.478096077151826080e+02
1.794383394383394403e+01 -1.477729996006297881e+02
1.796336996336996350e+01 -1.478130939305285096e+02
1.798290598290598297e+01 -1.480621997845750002e+02
1.800244200244200243e+01 -1.481757773545169243e+02
1.802197802197802190e+01 -1.479707969310504438e+02
1.804151404151404137e+01 -1.477153062690781837e+02
1.806105006105006083e+01 -1.476893370848972324e+02
1.808058608058608030e+01 -1.477699366044774933e+02
1.810012210012209977e+01 -1.478235926677536725e+02
1.811965811965811923e+01 -1.478715057662064680e+02
1.813919413919413870e+01 -1.477266461963956488e+02
1.815873015873015817e+01 -1.477585149645164222e+02
1.817826617826617763e+01 -1.477108999980983128e+02
1.819780219780219710e+01 -1.475483727308677544e+02
1.821733821733821657e+01 -1.475698270721073584e+02
1.823687423687423603e+01 -1.476849744902742998e+02
1.825641025641025550e+01 -1.478336064695317873e+02
1.827594627594627497e+01 -1.476129530473967009e+02
1.829548229548229443e+01 -1.476324151491321288e+02
1.831501831501831390e+01 -1.477307048804888723e+02
1.833455433455433337e+01 -1.474786418791584026e+02
1.835409035409035283e+01 -1.476677729973544899e+02
1.837362637362637230e+01 -1.477769343644936271e+02
1.839316239316239177e+01 -1.478190446547651220e+02
1.841269841269841123e+01 -1.478298431808804310e+02
1.843223443223443070e+01 -1.478779466021897520e+02
1.845177045177045017e+01 -1.478290952164054488e+02
1.847130647130646963e+01 -1.475299326156538484e+02
1.849084249084248910e+01 -1.478773124344404266e+02
1.851037851037850857e+01 -1.479907964943853642e+02
1.852991452991452803e+01 -1.478277097560035713e+02
1.854945054945054750e+01 -1.478546384963693754e+02
1.856898656898656697e+01 -1.478332861200446189e+02
1.858852258852258643e+01 -1.477882234634577685e+02
1.860805860805860590e+01 -1.477646742191138003e+02
1.862759462759462536e+01 -1.479245692359512816e+02
1.864713064713064483e+01 -1.479253220669979214e+02
1.866666666666666430e+01 -1.479669117903798963e+02
1.868620268620268376e+01 -1.480335913659821472e+02
1.870573870573870323e+01 -1.480310511208526520e+02
1.872527472527472270e+01 -1.479964393153501305e+02
1.874481074481074216e+01 -1.480404454128572240e+02
1.876434676434676163e+01 -1.480511617271964440e+02
1.878388278388278110e+01 -1.478400514459121950e+02
1.880341880341880056e+01 -1.476858820651878261e+02
1.882295482295482003e+01 -1.475719401094005434e+02
1.884249084249083950e+01 -1.475614550001525060e+02
1.886202686202685896e+01 -1.475636509188923355e+02
1.888156288156287843e+01 -1.475677728830190176e+02
1.890109890109889790e+01 -1.477698354562644454e+02
1.892063492063491736e+01 -1.479710514644940815e+02
1.894017094017093683e+01 -1.478970594108694740e+02
1.895970695970695630e+01 -1.478879612160021111e+02
1.897924297924297576e+01 -1.477461392158439821e+02
1.899877899877899523e+01 -1.476647772509022332e+02
1.901831501831502180e+01 -1.478020600054061902e+02
1.903785103785104127e+01 -1.477826460562916679e+02
1.905738705738706074e+01 -1.479518115656566692e+02
1.907692307692308020e+01 -1.482101752838295852e+02
1.909645909645909967e+01 -1.482265494085151545e+02
1.911599511599511914e+01 -1.482367871170699232e+02
1.913553113553113860e+01 -1.482659166075067674e+02
1.915506715506715807e+01 -1.484742776474038237e+02
1.917460317460317754e+01 -1.484587311479043876e+02
1.919413919413919700e+01 -1.484909253764006394e+02
1.921367521367521647e+01 -1.489091469831655559e+02
1.923321123321123594e+01 -1.490298055430810962e+02
1.925274725274725540e+01 -1.489858717407369397e+02
1.927228327228327487e+01 -1.490037575413369950e+02
1.929181929181929434e+01 -1.490094629178092873e+02
1.931135531135531380e+01 -1.488986466769931667e+02
1.933089133089133327e+01 -1.489431008437501589e+02
1.935042735042735274e+01 -1.493644971140554674e+02
1.936996336996337220e+01 -1.494737387208147652e+02
1.938949938949939167e+01 -1.495723967019515612e+02
1.940903540903541113e+01 -1.495404729259243766e+02
1.942857142857143060e+01 -1.493404643333263948e+02
1.944810744810745007e+01 -1.491066088827928979e+02
1.946764346764346953e+01 -1.488766772671138199e+02
1.948717948717948900e+01 -1.489073909565368581e+02
1.950671550671550847e+01 -1.489153047676397819e+02
1.952625152625152793e+01 -1.488888363557417449e+02
1.954578754578754740e+01 -1.488465768472454442e+02
1.956532356532356687e+01 -1.488211073927766677e+02
1.958485958485958633e+01 -1.488369310606892384e+02
1.960439560439560580e+01 -1.489211372579533190e+02
1.962393162393162527e+01 -1.489093221661719042e+02
1.964346764346764473e+01 -1.489519800575640431e+02
1.966300366300366420e+01 -1.492043867659495220e+02
1.968253968253968367e+01 -1.494044945658231143e+02
1.970207570207570313e+01 -1.496406558191996226e+02
1.972161172161172260e+01 -1.497063207914631562e+02
1.974114774114774207e+01 -1.495642201752552864e+02
1.976068376068376153e+01 -1.495492066343049942e+02
1.978021978021978100e+01 -1.495626636651904846e+02
1.979975579975580047e+01 -1.496388788167100188e+02
1.981929181929181993e+01 -1.498927002720893711e+02
1.983882783882783940e+01 -1.498555905994050761e+02
1.985836385836385887e+01 -1.499231575392999787e+02
1.987789987789987833e+01 -1.501032073804177003e+02
1.989743589743589780e+01 -1.500002169356081367e+02
1.991697191697191727e+01 -1.498727271118962108e+02
1.993650793650793673e+01 -1.496618835669002294e+02
1.995604395604395620e+01 -1.495168065202992409e+02
1.997557997557997567e+01 -1.495598866926548283e+02
1.999511599511599513e+01 -1.495585131613060241e+02
2.001465201465201460e+01 -1.495840877709651409e+02
2.003418803418803407e+01 -1.496876550790568388e+02
2.005372405372405353e+01 -1.497722207933442462e+02
2.007326007326007300e+01 -1.497764780456097640e+02
2.009279609279609247e+01 -1.497306978940180215e+02
2.011233211233211193e+01 -1.498170183952349532e+02
2.013186813186813140e+01 -1.499209772280177049e+02
2.015140415140415087e+01 -1.498764668125759272e+02
2.017094017094017033e+01 -1.498221587977293439e+02
2.019047619047618980e+01 -1.499380485584746339e+02
2.021001221001220927e+01 -1.500798164670557640e+02
2.022954822954822873e+01 -1.501618575528678718e+02
2.024908424908424820e+01 -1.500629372746422234e+02
2.026862026862026767e+01 -1.500732566507642787e+02
2.028815628815628713e+01 -1.503761123858744497e+02
2.030769230769230660e+01 -1.507075262726380345e+02
2.032722832722832607e+01 -1.510854160136334770e+02
2.034676434676434553e+01 -1.515728041774393091e+02
2.036630036630036500e+01 -1.516157614731070851e+02
2.038583638583638447e+01 -1.513892150970633566e+02
2.040537240537240393e+01 -1.513787512840121678e+02
2.042490842490842340e+01 -1.514947025424735330e+02
2.044444444444444287e+01 -1.515572844183359393e+02
2.046398046398046233e+01 -1.515549111025319746e+02
2.048351648351648180e+01 -1.515475191888053814e+02
2.050305250305250127e+01 -1.516664780044597194e+02
2.052258852258852073e+01 -1.516882932295451951e+02
2.054212454212454020e+01 -1.516529730625436514e+02
2.056166056166055967e+01 -1.516611200464138278e+02
2.058119658119657913e+01 -1.516393088681852532e+02
2.060073260073259860e+01 -1.516511161678669168e+02
2.062026862026861806e+01 -1.517283947851677794e+02
2.063980463980463753e+01 -1.517284825874660044e+02
2.065934065934065700e+01 -1.516972628667526521e+02
2.067887667887667646e+01 -1.517279539428033104e+02
2.069841269841269593e+01 -1.517222092535861862e+02
2.071794871794871540e+01 -1.517057902588590252e+02
2.073748473748473486e+01 -1.518647216207736221e+02
2.075702075702075433e+01 -1.517095965306826884e+02
2.077655677655677380e+01 -1.516670313421180651e+02
2.079609279609279326e+01 -1.519402127682900243e+02
2.081562881562881273e+01 -1.523392500243547545e+02
2.083516483516483220e+01 -1.524948753271835926e+02
2.085470085470085166e+01 -1.522196217839349970e+02
2.087423687423687113e+01 -1.521910126426712111e+02
2.089377289377289060e+01 -1.521956639285197070e+02
2.091330891330891006e+01 -1.522258537580655684e+02
2.093284493284492953e+01 -1.522108445146918712e+02
2.095238095238094900e+01 -1.522519696568412542e+02
2.097191697191696846e+01 -1.522675477262440609e+02
2.099145299145298793e+01 -1.522661583695596050e+02
2.101098901098900740e+01 -1.522783018225186993e+02
2.103052503052503397e+01 -1.523589222476653617e+02
2.105006105006105344e+01 -1.524718720149835463e+02
2.106959706959707290e+01 -1.524931655103093249e+02
2.108913308913309237e+01 -1.520706168391080837e+02
2.110866910866911184e+01 -1.517035149213882903e+02
2.112820512820513130e+01 -1.518351543098219452e+02
2.114774114774115077e+01 -1.517909003281175728e+02
2.116727716727717024e+01 -1.518177867763394602e+02
2.118681318681318970e+01 -1.519226690179712023e+02
2.120634920634920917e+01 -1.518360217704442334e+02
2.122588522588522864e+01 -1.518759430529767656e+02
2.124542124542124810e+01 -1.517841933427074537e+02
2.126495726495726757e+01 -1.518890571963806053e+02
2.128449328449328704e+01 -1.520560644768857514e+02
2.130402930402930650e+01 -1.521354402830707500e+02
2.132356532356532597e+01 -1.520603016708609516e+02
2.134310134310134544e+01 -1.518922404232305041e+02
2.136263736263736490e+01 -1.517689582785900768e+02
2.138217338217338437e+01 -1.516032347594886005e+02
2.140170940170940383e+01 -1.514804700512723912e+02
2.142124542124542330e+01 -1.514955544423416995e+02
2.144078144078144277e+01 -1.515147426545363487e+02
2.146031746031746223e+01 -1.515399823262799543e+02
2.147985347985348170e+01 -1.515584177324286657e+02
2.149938949938950117e+01 -1.517105979720523408e+02
2.151892551892552063e+01 -1.518778813765183315e+02
2.153846153846154010e+01 -1.519104880817750711e+02
2.155799755799755957e+01 -1.518335832195959654e+02
2.157753357753357903e+01 -1.518329315542001723e+02
2.159706959706959850e+01 -1.519099501065836648e+02
2.161660561660561797e+01 -1.519760611607947283e+02
2.163614163614163743e+01 -1.521327639007240577e+02
2.165567765567765690e+01 -1.522761220745304058e+02
2.167521367521367637e+01 -1.522644443037307269e+02
2.169474969474969583e+01 -1.522484788675930361e+02
2.171428571428571530e+01 -1.523663649962981879e+02
2.173382173382173477e+01 -1.525783053271543110e+02
2.175335775335775423e+01 -1.526038864277742562e+02
2.177289377289377370e+01 -1.526010366802487965e+02
2.179242979242979317e+01 -1.526374878028020134e+02
2.181196581196581263e+01 -1.527397590821852589e+02
2.183150183150183210e+01 -1.528451673982207808e+02
2.185103785103785157e+01 -1.528515601485320303e+02
2.187057387057387103e+01 -1.527889761553596486e+02
2.189010989010989050e+01 -1.527149343602123679e+02
2.190964590964590997e+01 -1.525972021089650923e+02
2.192918192918192943e+01 -1.525164760427887813e+02
2.194871794871794890e+01 -1.525265811827951836e+02
2.196825396825396837e+01 -1.528146439003145645e+02
2.198778998778998783e+01 -1.530771714517204316e+02
2.200732600732600730e+01 -1.530217988338452813e+02
2.202686202686202677e+01 -1.531173844819442422e+02
2.204639804639804623e+01 -1.531659296108581430e+02
2.206593406593406570e+01 -1.528479428032242140e+02
2.208547008547008517e+01 -1.526269733322919819e+02
2.210500610500610463e+01 -1.525323043122279500e+02
2.212454212454212410e+01 -1.527525973902541523e+02
2.214407814407814357e+01 -1.529149713471909138e+02
2.216361416361416303e+01 -1.529037105244298118e+02
2.218315018315018250e+01 -1.529265979138642422e+02
2.220268620268620197e+01 -1.529260596622048922e+02
2.222222222222222143e+01 -1.531703930830551599e+02
2.224175824175824090e+01 -1.532178972458887358e+02
2.226129426129426037e+01 -1.533236142740391870e+02
2.228083028083027983e+01 -1.531698625374516780e+02
2.230036630036629930e+01 -1.531769588605866659e+02
2.231990231990231877e+01 -1.530643428856305945e+02
2.233943833943833823e+01 -1.528593416476420259e+02
2.235897435897435770e+01 -1.528453384312744561e+02
2.237851037851037717e+01 -1.527923766170730460e+02
2.239804639804639663e+01 -1.523826906508505203e+02
2.241758241758241610e+01 -1.520047671259605409e+02
2.243711843711843557e+01 -1.517526072501298131e+02
2.245665445665445503e+01 -1.515367264206785762e+02
2.247619047619047450e+01 -1.515675582208416756e+02
2.249572649572649397e+01 -1.515885727520457067e+02
2.251526251526251343e+01 -1.516019302701616311e+02
2.253479853479853290e+01 -1.516660783763623783e+02
2.255433455433455237e+01 -1.517072881168305969e+02
2.257387057387057183e+01 -1.517659350702565177e+02
2.259340659340659130e+01 -1.517247275640137616e+02
2.261294261294261077e+01 -1.517772519502816237e+02
2.263247863247863023e+01 -1.517818333184725361e+02
2.265201465201464970e+01 -1.516819515538345797e+02
2.267155067155066916e+01 -1.516591617174551629e+02
2.269108669108668863e+01 -1.516430838760438178e+02
2.271062271062270810e+01 -1.515503661304505272e+02
2.273015873015872756e+01 -1.515593183046026979e+02
2.274969474969474703e+01 -1.515719840410419295e+02
2.276923076923076650e+01 -1.515074746714581693e+02
2.278876678876678596e+01 -1.515132367277000185e+02
2.280830280830280543e+01 -1.515524162585579120e+02
2.282783882783882490e+01 -1.515779827512663473e+02
2.284737484737484436e+01 -1.517029500317654822e+02
2.286691086691086383e+01 -1.517608171797199930e+02
2.288644688644688330e+01 -1.518249682720872897e+02
2.290598290598290276e+01 -1.518439279385964653e+02
2.292551892551892223e+01 -1.518999858922906299e+02
2.294505494505494170e+01 -1.522007841573795019e+02
2.296459096459096116e+01 -1.525101262065978744e+02
2.298412698412698063e+01 -1.523046645196991449e+02
2.300366300366300010e+01 -1.519521102594458455e+02
2.302319902319902667e+01 -1.518832587404040737e+02
2.304273504273504614e+01 -1.518289453562706797e+02
2.306227106227106560e+01 -1.518436232426789729e+02
2.308180708180708507e+01 -1.518768485276058868e+02
2.310134310134310454e+01 -1.518781589880845786e+02
2.312087912087912400e+01 -1.519760172146470438e+02
2.314041514041514347e+01 -1.519915258390225006e+02
2.315995115995116294e+01 -1.521411213880487878e+02
2.317948717948718240e+01 -1.521690605586237552e+02
2.319902319902320187e+01 -1.522283546090847324e+02
2.321855921855922134e+01 -1.524075000889878595e+02
2.323809523809524080e+01 -1.523260562022861393e+02
2.325763125763126027e+01 -1.523232860751293174e+02
2.327716727716727974e+01 -1.527316928608497619e+02
2.329670329670329920e+01 -1.531691826174188122e+02
2.331623931623931867e+01 -1.535058338408638861e+02
2.333577533577533814e+01 -1.538392689709637295e+02
2.335531135531135760e+01 -1.538132197067848210e+02
2.337484737484737707e+01 -1.537211429670698237e+02
2.339438339438339653e+01 -1.536700903222620980e+02
2.341391941391941600e+01 -1.535925777203013922e+02
2.343345543345543547e+01 -1.535365827580321820e+02
2.345299145299145493e+01 -1.535539994930898047e+02
2.347252747252747440e+01 -1.536331878863857696e+02
2.349206349206349387e+01 -1.536258692390003091e+02
2.351159951159951333e+01 -1.536280382642656832e+02
2.353113553113553280e+01 -1.537111759205150463e+02
2.355067155067155227e+01 -1.536983817041391944e+02
2.357020757020757173e+01 -1.536913820576764920e+02
2.358974358974359120e+01 -1.538488783148660843e+02
2.360927960927961067e+01 -1.538609746987092421e+02
2.362881562881563013e+01 -1.538382606210729477e+02
2.364835164835164960e+01 -1.540192842568498008e+02
2.366788766788766907e+01 -1.540914877440797568e+02
2.368742368742368853e+01 -1.541810194296604379e+02
2.370695970695970800e+01 -1.541664445482640531e+02
2.372649572649572747e+01 -1.541199150674014504e+02
2.374603174603174693e+01 -1.541931545038432319e+02
2.376556776556776640e+01 -1.542893380026523005e+02
2.378510378510378587e+01 -1.542158936006149190e+02
2.380463980463980533e+01 -1.541686252673479203e+02
2.382417582417582480e+01 -1.541389186550466945e+02
2.384371184371184427e+01 -1.539782645514538331e+02
2.386324786324786373e+01 -1.543108215396653122e+02
2.388278388278388320e+01 -1.549389238479310791e+02
2.390231990231990267e+01 -1.550519227047556683e+02
2.392185592185592213e+01 -1.551269875888378635e+02
2.394139194139194160e+01 -1.551192558424858703e+02
2.396092796092796107e+01 -1.551754817714230512e+02
2.398046398046398053e+01 -1.552154029541898979e+02
2.400000000000000000e+01 -1.552290209292720817e+02
2.401953601953601947e+01 -1.553970367925618632e+02
2.403907203907203893e+01 -1.556771732194632989e+02
2.405860805860805840e+01 -1.556670238253445859e+02
2.407814407814407787e+01 -1.556920912778206798e+02
2.409768009768009733e+01 -1.556650064122209471e+02
2.411721611721611680e+01 -1.559464206586803812e+02
2.413675213675213627e+01 -1.560541516554936834e+02
2.415628815628815573e+01 -1.560042107443806856e+02
2.417582417582417520e+01 -1.560134533499348493e+02
2.419536019536019467e+01 -1.562290096496839169e+02
2.421489621489621413e+01 -1.561660934192450725e+02
2.423443223443223360e+01 -1.560283723446807471e+02
2.425396825396825307e+01 -1.561118530924609900e+02
2.427350427350427253e+01 -1.562147556369711481e+02
2.429304029304029200e+01 -1.563988220293069844e+02
2.431257631257631147e+01 -1.564041307695542571e+02
2.433211233211233093e+01 -1.564335946911202768e+02
2.435164835164835040e+01 -1.563594553821197337e+02
2.437118437118436987e+01 -1.563414417736668725e+02
2.439072039072038933e+01 -1.564702089237114819e+02
2.441025641025640880e+01 -1.566033729432648443e+02
2.442979242979242827e+01 -1.566949866208245226e+02
2.444932844932844773e+01 -1.567401371500389757e+02
2.446886446886446720e+01 -1.567556503002252271e+02
2.448840048840048667e+01 -1.565989387182903556e+02
2.450793650793650613e+01 -1.563026159772493884e+02
2.452747252747252560e+01 -1.562418407909712244e+02
2.454700854700854507e+01 -1.563090707767038907e+02
2.456654456654456453e+01 -1.562659294728647126e+02
2.458608058608058400e+01 -1.562951173883967897e+02
2.460561660561660347e+01 -1.564189823858196746e+02
2.462515262515262293e+01 -1.565974662422405856e+02
2.464468864468864240e+01 -1.566052276348849261e+02
2.466422466422466186e+01 -1.566853361538491072e+02
2.468376068376068133e+01 -1.566955612665939270e+02
2.470329670329670080e+01 -1.567567745441360785e+02
2.472283272283272026e+01 -1.569675174380236342e+02
2.474236874236873973e+01 -1.568994280694646193e+02
2.476190476190475920e+01 -1.568016017592075571e+02
2.478144078144077866e+01 -1.568972275585559544e+02
2.480097680097679813e+01 -1.568911259732670374e+02
2.482051282051281760e+01 -1.569352192765182679e+02
2.484004884004883706e+01 -1.569846338233010670e+02
2.485958485958485653e+01 -1.569380195592212317e+02
2.487912087912087600e+01 -1.569470364236002524e+02
2.489865689865689546e+01 -1.569641740584392551e+02
2.491819291819291493e+01 -1.569260230698604346e+02
2.493772893772893440e+01 -1.567598499644021786e+02
2.495726495726495386e+01 -1.562949011817571545e+02
2.497680097680097333e+01 -1.560529043941114935e+02
2.499633699633699280e+01 -1.560540620026750958e+02
2.501587301587301226e+01 -1.560257393295434554e+02
2.503540903540903173e+01 -1.560358937542326032e+02
2.505494505494505120e+01 -1.559927755696357394e+02
2.507448107448107066e+01 -1.559340552471092849e+02
2.509401709401709013e+01 -1.560084202337796171e+02
2.511355311355310960e+01 -1.562367407262734105e+02
2.513308913308912906e+01 -1.563345010213360808e+02
2.515262515262514853e+01 -1.562189614428879167e+02
2.517216117216116800e+01 -1.561249954139576630e+02
2.519169719169718746e+01 -1.561920146242553358e+02
2.521123321123320693e+01 -1.561927635904151543e+02
2.523076923076922640e+01 -1.562277202201686066e+02
2.525030525030524586e+01 -1.562027395260180924e+02
2.526984126984126533e+01 -1.562149428915229805e+02
2.528937728937728480e+01 -1.561813746869488853e+02
2.530891330891330426e+01 -1.560649557649414305e+02
2.532844932844932373e+01 -1.561172377065038006e+02
2.534798534798534320e+01 -1.560309707285207423e+02
2.536752136752136266e+01 -1.561933476714249025e+02
2.538705738705738213e+01 -1.565587335744379800e+02
2.540659340659340160e+01 -1.566391949119126252e+02
2.542612942612942106e+01 -1.566519388549157838e+02
2.544566544566544053e+01 -1.564211730509970835e+02
2.546520146520146000e+01 -1.562702791060572167e+02
2.548473748473747946e+01 -1.563227541168439245e+02
2.550427350427349893e+01 -1.563790247358242027e+02
2.552380952380951840e+01 -1.563936689896555094e+02
2.554334554334553786e+01 -1.563740612463349180e+02
2.556288156288155733e+01 -1.564174758400344274e+02
2.558241758241757680e+01 -1.563858878530774064e+02
2.560195360195359626e+01 -1.564542900788505335e+02
2.562148962148961573e+01 -1.567112645515041152e+02
2.564102564102563520e+01 -1.568498415015887701e+02
2.566056166056165466e+01 -1.568395965938640302e+02
2.568009768009767413e+01 -1.569337655182371805e+02
2.569963369963369360e+01 -1.569584215951301758e+02
2.571916971916971306e+01 -1.569519696163069113e+02
2.573870573870573253e+01 -1.569582283566130059e+02
2.575824175824175200e+01 -1.567574162444861656e+02
2.577777777777777146e+01 -1.566131078225485851e+02
2.579731379731379093e+01 -1.566177486741329687e+02
2.581684981684981040e+01 -1.567875857441509595e+02
2.583638583638582986e+01 -1.572715228564528900e+02
2.585592185592184933e+01 -1.574427634894448431e+02
2.587545787545786879e+01 -1.574213734284552970e+02
2.589499389499388826e+01 -1.574446536752607244e+02
2.591452991452990773e+01 -1.574374112235142888e+02
2.593406593406592719e+01 -1.575367650523591863e+02
2.595360195360194666e+01 -1.576364397080456285e+02
2.597313797313796613e+01 -1.576521052302513226e+02
2.599267399267398559e+01 -1.575467283008617301e+02
2.601221001221000506e+01 -1.575429248456670450e+02
2.603174603174603874e+01 -1.577152632330445670e+02
2.605128205128205821e+01 -1.579215957012028753e+02
2.607081807081807767e+01 -1.579036847009831206e+02
2.609035409035409714e+01 -1.577997877805295275e+02
2.610989010989011661e+01 -1.577144022731322082e+02
2.612942612942613607e+01 -1.574953568095957621e+02
2.614896214896215554e+01 -1.574168232266088125e+02
2.616849816849817500e+01 -1.574500458822806195e+02
2.618803418803419447e+01 -1.574465331584986529e+02
2.620757020757021394e+01 -1.574539632216037148e+02
2.622710622710623340e+01 -1.575036806986833255e+02
2.624664224664225287e+01 -1.576014447995997330e+02
2.626617826617827234e+01 -1.576855336626883002e+02
2.628571428571429180e+01 -1.577242174893087849e+02
2.630525030525031127e+01 -1.577792530048112667e+02
2.632478632478633074e+01 -1.582148813042029474e+02
2.634432234432235020e+01 -1.583522394675176770e+02
2.636385836385836967e+01 -1.580920966491219701e+02
2.638339438339438914e+01 -1.581227490058893750e+02
2.640293040293040860e+01 -1.580901500367220081e+02
2.642246642246642807e+01 -1.581474721193424955e+02
2.644200244200244754e+01 -1.580356596897494796e+02
2.646153846153846700e+01 -1.579994453638673804e+02
2.648107448107448647e+01 -1.580936357968638504e+02
2.650061050061050594e+01 -1.580864917069534670e+02
2.652014652014652540e+01 -1.580749139108097836e+02
2.653968253968254487e+01 -1.579451523128893768e+02
2.655921855921856434e+01 -1.579280616355811446e+02
2.657875457875458380e+01 -1.579209613341572833e+02
2.659829059829060327e+01 -1.579353348886071160e+02
2.661782661782662274e+01 -1.579773115173452993e+02
2.663736263736264220e+01 -1.582355367362470986e+02
2.665689865689866167e+01 -1.584360523438013786e+02
2.667643467643468114e+01 -1.585065486787252667e+02
2.669597069597070060e+01 -1.585616360023604443e+02
2.671550671550672007e+01 -1.586384052027531482e+02
2.673504273504273954e+01 -1.589165520213224170e+02
2.675457875457875900e+01 -1.588024716204831179e+02
2.677411477411477847e+01 -1.587294708767221891e+02
2.679365079365079794e+01 -1.588320731100093326e+02
2.681318681318681740e+01 -1.588187732734888868e+02
2.683272283272283687e+01 -1.587632708823789756e+02
2.685225885225885634e+01 -1.586891625067065377e+02
2.687179487179487580e+01 -1.587655333376649764e+02
2.689133089133089527e+01 -1.587967714961363583e+02
2.691086691086691474e+01 -1.587365568831648375e+02
2.693040293040293420e+01 -1.587076236123228909e+02
2.694993894993895367e+01 -1.587881015482683438e+02
2.696947496947497314e+01 -1.588520564301395552e+02
2.698901098901099260e+01 -1.590360485922286387e+02
2.700854700854701207e+01 -1.594327894061760560e+02
2.702808302808303154e+01 -1.595644304328695284e+02
2.704761904761905100e+01 -1.596943875878212111e+02
2.706715506715507047e+01 -1.600395589319231533e+02
2.708669108669108994e+01 -1.599573119991785859e+02
2.710622710622710940e+01 -1.599976755509468376e+02
2.712576312576312887e+01 -1.598932007123815993e+02
2.714529914529914834e+01 -1.599556913926965080e+02
2.716483516483516780e+01 -1.599590198686314295e+02
2.718437118437118727e+01 -1.601015338972696327e+02
2.720390720390720674e+01 -1.599379496824914497e+02
2.722344322344322620e+01 -1.601091985974823899e+02
2.724297924297924567e+01 -1.603307949404371584e+02
2.726251526251526514e+01 -1.602075902663262070e+02
2.728205128205128460e+01 -1.602513020164980730e+02
2.730158730158730407e+01 -1.603242477053623531e+02
2.732112332112332354e+01 -1.605703262013869335e+02
2.734065934065934300e+01 -1.607716274681185382e+02
2.736019536019536247e+01 -1.607510779456888201e+02
2.737973137973138194e+01 -1.607426283639731537e+02
2.739926739926740140e+01 -1.607820761840228840e+02
2.741880341880342087e+01 -1.608706952742974465e+02
2.743833943833944033e+01 -1.608487350466571684e+02
2.745787545787545980e+01 -1.608342202519822308e+02
2.747741147741147927e+01 -1.607264965063223201e+02
2.749694749694749873e+01 -1.607552867402111758e+02
2.751648351648351820e+01 -1.604148396089003370e+02
2.753601953601953767e+01 -1.602880488032049584e+02
2.755555555555555713e+01 -1.602890554838753872e+02
2.757509157509157660e+01 -1.604360853314413475e+02
2.759462759462759607e+01 -1.605221464540389888e+02
2.761416361416361553e+01 -1.604063250878006102e+02
2.763369963369963500e+01 -1.605883759773892052e+02
2.765323565323565447e+01 -1.604329388183754759e+02
2.767277167277167393e+01 -1.602791388482859531e+02
2.769230769230769340e+01 -1.602037713337044522e+02
2.771184371184371287e+01 -1.602067172531019423e+02
2.773137973137973233e+01 -1.604433740047369099e+02
2.775091575091575180e+01 -1.604529293963056773e+02
2.777045177045177127e+01 -1.604482374357211256e+02
2.778998778998779073e+01 -1.603677193053695760e+02
2.780952380952381020e+01 -1.603625136342743076e+02
2.782905982905982967e+01 -1.601849021094739101e+02
2.784859584859584913e+01 -1.602807748349627843e+02
2.786813186813186860e+01 -1.601428859610113022e+02
2.788766788766788807e+01 -1.601693697952937327e+02
2.790720390720390753e+01 -1.600945132847747061e+02
2.792673992673992700e+01 -1.600507387109630315e+02
2.794627594627594647e+01 -1.599843253813487536e+02
2.796581196581196593e+01 -1.600056183121681102e+02
2.798534798534798540e+01 -1.600341741247244727e+02
2.800488400488400487e+01 -1.601153975013017430e+02
2.802442002442002433e+01 -1.599855627704897074e+02
2.804395604395604380e+01 -1.599783345046694762e+02
2.806349206349206327e+01 -1.599353130402503780e+02
2.808302808302808273e+01 -1.600900827706149983e+02
2.810256410256410220e+01 -1.599674315349193421e+02
2.812210012210012167e+01 -1.599414881330274056e+02
2.814163614163614113e+01 -1.601448662713723081e+02
2.816117216117216060e+01 -1.600166429435931832e+02
2.818070818070818007e+01 -1.599839914880166134e+02
2.820024420024419953e+01 -1.598583284327565934e+02
2.821978021978021900e+01 -1.597376737440333443e+02
2.823931623931623847e+01 -1.597249517110835768e+02
2.825885225885225793e+01 -1.597125453208300598e+02
2.827838827838827740e+01 -1.596900712624004370e+02
2.829792429792429687e+01 -1.598244278472575104e+02
2.831746031746031633e+01 -1.598767683550410368e+02
2.833699633699633580e+01 -1.599074184060861512e+02
2.835653235653235527e+01 -1.600335580487031280e+02
2.837606837606837473e+01 -1.599787305656774663e+02
2.839560439560439420e+01 -1.602305836744154988e+02
2.841514041514041367e+01 -1.603845192436284037e+02
2.843467643467643313e+01 -1.603704439423846679e+02
2.845421245421245260e+01 -1.603507798603808681e+02
2.847374847374847207e+01 -1.603207557869995981e+02
2.849328449328449153e+01 -1.603950220586354476e+02
2.851282051282051100e+01 -1.604163994885479383e+02
2.853235653235653047e+01 -1.607617669355448129e+02
2.855189255189254993e+01 -1.609220257458795516e+02
2.857142857142856940e+01 -1.608949394450232262e+02
2.859096459096458887e+01 -1.608779104574037149e+02
2.861050061050060833e+01 -1.606884649307609436e+02
2.863003663003662780e+01 -1.607777275890078386e+02
2.864957264957264726e+01 -1.607108098256024675e+02
2.866910866910866673e+01 -1.607695036122834154e+02
2.868864468864468620e+01 -1.608223770105103654e+02
2.870818070818070566e+01 -1.607832546660563366e+02
2.872771672771672513e+01 -1.607138520217809230e+02
2.874725274725274460e+01 -1.608920147370455425e+02
2.876678876678876406e+01 -1.609589673407304815e+02
2.878632478632478353e+01 -1.609848784135844539e+02
2.880586080586080300e+01 -1.609063650930923188e+02
2.882539682539682246e+01 -1.609971341631986661e+02
2.884493284493284193e+01 -1.609505728047442403e+02
2.886446886446886140e+01 -1.608444899331147440e+02
2.888400488400488086e+01 -1.608353257498155244e+02
2.890354090354090033e+01 -1.607856860580315299e+02
2.892307692307691980e+01 -1.608228241191652046e+02
2.894261294261293926e+01 -1.608730292931173267e+02
2.896214896214895873e+01 -1.609263197749845062e+02
2.898168498168497820e+01 -1.609075201973994922e+02
2.900122100122099766e+01 -1.610625944238669263e+02
2.902075702075701713e+01 -1.610619518612358831e+02
2.904029304029303660e+01 -1.612040615517535116e+02
2.905982905982905606e+01 -1.611900152855259023e+02
2.907936507936507553e+01 -1.611071580546561961e+02
2.909890109890109500e+01 -1.612211867378566410e+02
2.911843711843711446e+01 -1.612064546793079671e+02
2.913797313797313393e+01 -1.611153317205194924e+02
2.915750915750915340e+01 -1.611496028209568010e+02
2.917704517704517286e+01 -1.611328132919021812e+02
2.919658119658119233e+01 -1.611154161271335283e+02
2.921611721611721180e+01 -1.609724777176427608e+02
2.923565323565323126e+01 -1.609546690702319722e+02
2.925518925518925073e+01 -1.608558837731158349e+02
2.927472527472527020e+01 -1.609360722557692895e+02
2.929426129426128966e+01 -1.608696468075173414e+02
2.931379731379730913e+01 -1.608833939700770657e+02
2.933333333333332860e+01 -1.608813628861658174e+02
2.935286935286934806e+01 -1.609551685417187343e+02
2.937240537240536753e+01 -1.609846529542860765e+02
2.939194139194138700e+01 -1.609545919898487227e+02
2.941147741147740646e+01 -1.609937331242586538e+02
2.943101343101342593e+01 -1.609487169443559367e+02
2.945054945054944540e+01 -1.609689100605862961e+02
2.947008547008546486e+01 -1.611315581727507436e+02
2.948962148962148433e+01 -1.610908553575310691e+02
2.950915750915750380e+01 -1.608775597130330937e+02
2.952869352869352326e+01 -1.610121259013534996e+02
2.954822954822954273e+01 -1.611843949762076136e+02
2.956776556776556220e+01 -1.612066178509974463e+02
2.958730158730158166e+01 -1.614924464253769543e+02
2.960683760683760113e+01 -1.615502784994048397e+02
2.962637362637362060e+01 -1.614763787061098697e+02
2.964590964590964006e+01 -1.614691094291409854e+02
2.966544566544565953e+01 -1.614820996481108182e+02
2.968498168498167900e+01 -1.615870936609301225e+02
2.970451770451769846e+01 -1.615876961554004936e+02
2.972405372405371793e+01 -1.618041323813516215e+02
2.974358974358973740e+01 -1.620251127558795474e+02
2.976312576312575686e+01 -1.621035391906764005e+02
2.978266178266177633e+01 -1.623951830476521252e+02
2.980219780219779580e+01 -1.623384216537101565e+02
2.982173382173381526e+01 -1.624355039752442167e+02
2.984126984126983473e+01 -1.624030044927687584e+02
2.986080586080585419e+01 -1.624456510517337051e+02
2.988034188034187366e+01 -1.625611917951711121e+02
2.989987789987789313e+01 -1.625111181575724686e+02
2.991941391941391259e+01 -1.624646227180940059e+02
2.993894993894993206e+01 -1.624872233576418523e+02
2.995848595848595153e+01 -1.628812406264681272e+02
2.997802197802197099e+01 -1.630028045405589125e+02
2.999755799755799046e+01 -1.629937678669095362e+02
3.001709401709402414e+01 -1.631849586045865692e+02
3.003663003663004361e+01 -1.631259133097310610e+02
3.005616605616606307e+01 -1.631686864306550717e+02
3.007570207570208254e+01 -1.631810410443516730e+02
3.009523809523810201e+01 -1.632765781474080029e+02
3.011477411477412147e+01 -1.631370169282801896e+02
3.013431013431014094e+01 -1.632876036446327248e+02
3.015384615384616041e+01 -1.629127005183364076e+02
3.017338217338217987e+01 -1.628774284785072552e+02
3.019291819291819934e+01 -1.628374292739285067e+02
3.021245421245421880e+01 -1.629176185773526981e+02
3.023199023199023827e+01 -1.629545884108877090e+02
3.025152625152625774e+01 -1.629170881960034762e+02
3.027106227106227720e+01 -1.629707766948675953e+02
3.029059829059829667e+01 -1.629216520446916832e+02
3.031013431013431614e+01 -1.629688079294280385e+02
3.032967032967033560e+01 -1.631184255728405503e+02
3.034920634920635507e+01 -1.629836026298780780e+02
3.036874236874237454e+01 -1.633888172581668528e+02
3.038827838827839400e+01 -1.635832825180460475e+02
3.040781440781441347e+01 -1.635891757528632979e+02
3.042735042735043294e+01 -1.636006815863941597e+02
3.044688644688645240e+01 -1.635973450750643110e+02
3.046642246642247187e+01 -1.635565026951334744e+02
3.048595848595849134e+01 -1.635740456595372905e+02
3.050549450549451080e+01 -1.637263184228027058e+02
3.052503052503053027e+01 -1.636818893670655655e+02
3.054456654456654974e+01 -1.636290144464276182e+02
3.056410256410256920e+01 -1.637326284261428668e+02
3.058363858363858867e+01 -1.634347768754710728e+02
3.060317460317460814e+01 -1.632881491054243099e+02
3.062271062271062760e+01 -1.632959930783709694e+02
3.064224664224664707e+01 -1.632500749997738012e+02
3.066178266178266654e+01 -1.632452945285048145e+02
3.068131868131868600e+01 -1.633381624227334044e+02
3.070085470085470547e+01 -1.632738331831611731e+02
3.072039072039072494e+01 -1.633063361797674133e+02
3.073992673992674440e+01 -1.633697667052568363e+02
3.075946275946276387e+01 -1.632155378293364834e+02
3.077899877899878334e+01 -1.632823528638641335e+02
3.079853479853480280e+01 -1.633245449345669726e+02
3.081807081807082227e+01 -1.633588753126164193e+02
3.083760683760684174e+01 -1.633920421452346261e+02
3.085714285714286120e+01 -1.634056158035818953e+02
3.087667887667888067e+01 -1.634851273713623243e+02
3.089621489621490014e+01 -1.633375823105346853e+02
3.091575091575091960e+01 -1.634087509320383447e+02
3.093528693528693907e+01 -1.633065530130559750e+02
3.095482295482295854e+01 -1.633400862771144375e+02
3.097435897435897800e+01 -1.634209918998989224e+02
3.099389499389499747e+01 -1.635798990599159026e+02
3.101343101343101694e+01 -1.636637019704625686e+02
3.103296703296703640e+01 -1.641118875967947304e+02
3.105250305250305587e+01 -1.640448557048707698e+02
3.107203907203907534e+01 -1.637762166731186824e+02
3.109157509157509480e+01 -1.637027768253284137e+02
3.111111111111111427e+01 -1.637619954334095951e+02
3.113064713064713374e+01 -1.638228295078713472e+02
3.115018315018315320e+01 -1.638474235270338113e+02
3.116971916971917267e+01 -1.637933134062093927e+02
3.118925518925519214e+01 -1.638396120757154506e+02
3.120879120879121160e+01 -1.636910970442580151e+02
3.122832722832723107e+01 -1.636459689381798910e+02
3.124786324786325054e+01 -1.636287039144995674e+02
3.126739926739927000e+01 -1.636808142119459148e+02
3.128693528693528947e+01 -1.637311177815747669e+02
3.130647130647130894e+01 -1.637187545603975991e+02
3.132600732600732840e+01 -1.635336759309954857e+02
3.134554334554334787e+01 -1.634795325440813940e+02
3.136507936507936734e+01 -1.634159808021905747e+02
3.138461538461538680e+01 -1.632834574099960037e+02
3.140415140415140627e+01 -1.633188486467797418e+02
3.142368742368742573e+01 -1.633527242886501369e+02
3.144322344322344520e+01 -1.632998187606625606e+02
3.146275946275946467e+01 -1.636000450153545387e+02
3.148229548229548413e+01 -1.637328305483055146e+02
3.150183150183150360e+01 -1.637172926501737038e+02
3.152136752136752307e+01 -1.637459235816180865e+02
3.154090354090354253e+01 -1.638199129086934818e+02
3.156043956043956200e+01 -1.637402937375452723e+02
3.157997557997558147e+01 -1.636763120364016970e+02
3.159951159951160093e+01 -1.637083053332529516e+02
3.161904761904762040e+01 -1.638984150047668322e+02
3.163858363858363987e+01 -1.640916137024929640e+02
3.165811965811965933e+01 -1.641118717147916755e+02
3.167765567765567880e+01 -1.641628879546522342e+02
3.169719169719169827e+01 -1.641176747962422837e+02
3.171672771672771773e+01 -1.641245207122656495e+02
3.173626373626373720e+01 -1.639870086984937814e+02
3.175579975579975667e+01 -1.639904118451743216e+02
3.177533577533577613e+01 -1.640315351975610554e+02
3.179487179487179560e+01 -1.639903597948544700e+02
3.181440781440781507e+01 -1.640629421033824826e+02
3.183394383394383453e+01 -1.640804999988309305e+02
3.185347985347985400e+01 -1.641505180141460585e+02
3.187301587301587347e+01 -1.641774946224838061e+02
3.189255189255189293e+01 -1.640172478058077559e+02
3.191208791208791240e+01 -1.637614248217068393e+02
3.193162393162393187e+01 -1.639257685224014836e+02
3.195115995115995133e+01 -1.642789067496332223e+02
3.197069597069597080e+01 -1.643272170148848943e+02
3.199023199023199027e+01 -1.643280001235599741e+02
3.200976800976800973e+01 -1.643131184720164697e+02
3.202930402930402920e+01 -1.642827530258358593e+02
3.204884004884004867e+01 -1.644419282906985984e+02
3.206837606837606813e+01 -1.644221175558550954e+02
3.208791208791208760e+01 -1.646433905185058677e+02
3.210744810744810707e+01 -1.648115128910837086e+02
3.212698412698412653e+01 -1.646587998415802758e+02
3.214652014652014600e+01 -1.648349760285744878e+02
3.216605616605616547e+01 -1.649179167651948319e+02
3.218559218559218493e+01 -1.649107846316623238e+02
3.220512820512820440e+01 -1.650803471998240752e+02
3.222466422466422387e+01 -1.651646440018959652e+02
3.224420024420024333e+01 -1.653175478596521941e+02
3.226373626373626280e+01 -1.654284753054380417e+02
3.228327228327228227e+01 -1.653111329059028094e+02
3.230280830280830173e+01 -1.649271983861210629e+02
3.232234432234432120e+01 -1.646794071625634501e+02
3.234188034188034067e+01 -1.646725101488709129e+02
3.236141636141636013e+01 -1.644467064776289362e+02
3.238095238095237960e+01 -1.642328771020194438e+02
3.240048840048839907e+01 -1.642278926878822745e+02
3.242002442002441853e+01 -1.642510426047328451e+02
3.243956043956043800e+01 -1.642760729431746825e+02
3.245909645909645747e+01 -1.644455563613676929e+02
3.247863247863247693e+01 -1.644318579313892883e+02
3.249816849816849640e+01 -1.644637555871995289e+02
3.251770451770451587e+01 -1.644583667293905194e+02
3.253724053724053533e+01 -1.641473748350497885e+02
3.255677655677655480e+01 -1.640775028999931919e+02
3.257631257631257427e+01 -1.641150970968974150e+02
3.259584859584859373e+01 -1.639744818802138866e+02
3.261538461538461320e+01 -1.641540368259340994e+02
3.263492063492063266e+01 -1.641128841489768035e+02
3.265445665445665213e+01 -1.642092242317468163e+02
3.267399267399267160e+01 -1.640939948119557812e+02
3.269352869352869106e+01 -1.641357845301900511e+02
3.271306471306471053e+01 -1.641062796864907227e+02
3.273260073260073000e+01 -1.641061179388759115e+02
3.275213675213674946e+01 -1.640632452115181934e+02
3.277167277167276893e+01 -1.643177475338902127e+02
3.279120879120878840e+01 -1.645433980827137361e+02
3.281074481074480786e+01 -1.646344719097944846e+02
3.283028083028082733e+01 -1.646064248762411921e+02
3.284981684981684680e+01 -1.646042950987416305e+02
3.286935286935286626e+01 -1.644331954139237837e+02
3.288888888888888573e+01 -1.644250353976368615e+02
3.290842490842490520e+01 -1.644205773168972655e+02
3.292796092796092466e+01 -1.643136189779918368e+02
3.294749694749694413e+01 -1.643538882919835373e+02
3.296703296703296360e+01 -1.643047566780273883e+02
3.298656898656898306e+01 -1.642937126121132110e+02
3.300610500610500253e+01 -1.643510448688713836e+02
3.302564102564102200e+01 -1.642988608397970438e+02
3.304517704517704146e+01 -1.642971808896456025e+02
3.306471306471306093e+01 -1.642369122693633017e+02
3.308424908424908040e+01 -1.643182255805207603e+02
3.310378510378509986e+01 -1.643278795646819503e+02
3.312332112332111933e+01 -1.642674719208119427e+02
3.314285714285713880e+01 -1.642491349663630729e+02
3.316239316239315826e+01 -1.643207380588435171e+02
3.318192918192917773e+01 -1.648018041622305248e+02
3.320146520146519720e+01 -1.651060420444153465e+02
3.322100122100121666e+01 -1.651051122055464759e+02
3.324053724053723613e+01 -1.653137602459284494e+02
3.326007326007325560e+01 -1.655388649218415367e+02
3.327960927960927506e+01 -1.655926529490960775e+02
3.329914529914529453e+01 -1.655461045258376771e+02
3.331868131868131400e+01 -1.655756330735746644e+02
3.333821733821733346e+01 -1.653731132496934890e+02
3.335775335775335293e+01 -1.653632774421032536e+02
3.337728937728937240e+01 -1.652658403552998720e+02
3.339682539682539186e+01 -1.652973247415903018e+02
3.341636141636141133e+01 -1.656690868361344826e+02
3.343589743589743080e+01 -1.657995814837026671e+02
3.345543345543345026e+01 -1.658116980490983394e+02
3.347496947496946973e+01 -1.659812899753782176e+02
3.349450549450548920e+01 -1.657691972474188731e+02
3.351404151404150866e+01 -1.658047631245098046e+02
3.353357753357752813e+01 -1.658308694389558013e+02
3.355311355311354760e+01 -1.658974749814634038e+02
3.357264957264956706e+01 -1.657833668048972982e+02
3.359218559218558653e+01 -1.658210307030481374e+02
3.361172161172160600e+01 -1.657268338775786560e+02
3.363125763125762546e+01 -1.656508234960419657e+02
3.365079365079364493e+01 -1.655103170014413081e+02
3.367032967032966440e+01 -1.653687611081290072e+02
3.368986568986568386e+01 -1.652110403785537187e+02
3.370940170940170333e+01 -1.652420576165777675e+02
3.372893772893772280e+01 -1.652323430805470252e+02
3.374847374847374226e+01 -1.653188760019353936e+02
3.376800976800976173e+01 -1.653343311766007560e+02
3.378754578754578120e+01 -1.653240752363785759e+02
3.380708180708180066e+01 -1.649786441142167348e+02
3.382661782661782013e+01 -1.647057472060758414e+02
3.384615384615383959e+01 -1.647579341437857465e+02
3.386568986568985906e+01 -1.647932814482494450e+02
3.388522588522587853e+01 -1.648485941863836217e+02
3.390476190476189799e+01 -1.648659039628009850e+02
3.392429792429791746e+01 -1.648725344789311862e+02
3.394383394383393693e+01 -1.648666490927894870e+02
3.396336996336995639e+01 -1.648689940907563596e+02
3.398290598290597586e+01 -1.648581720971539255e+02
3.400244200244199533e+01 -1.649199369819583865e+02
3.402197802197802901e+01 -1.648023256188110395e+02
3.404151404151404847e+01 -1.647934127542665692e+02
3.406105006105006794e+01 -1.647462652352205055e+02
3.408058608058608741e+01 -1.646399390264973306e+02
3.410012210012210687e+01 -1.646070409815882272e+02
3.411965811965812634e+01 -1.646925039408150724e+02
3.413919413919414581e+01 -1.646646460411937767e+02
3.415873015873016527e+01 -1.645453357940008345e+02
3.417826617826618474e+01 -1.645876328971301632e+02
3.419780219780220420e+01 -1.645789451435849173e+02
3.421733821733822367e+01 -1.647809470780486549e+02
3.423687423687424314e+01 -1.648002845883894167e+02
3.425641025641026260e+01 -1.647742137925106647e+02
3.427594627594628207e+01 -1.644404491516011149e+02
3.429548229548230154e+01 -1.643384770658788057e+02
3.431501831501832100e+01 -1.643333924984293617e+02
3.433455433455434047e+01 -1.643273254557055623e+02
3.435409035409035994e+01 -1.643551312335422949e+02
3.437362637362637940e+01 -1.644316483253493573e+02
3.439316239316239887e+01 -1.643534147701338384e+02
3.441269841269841834e+01 -1.643524622352729807e+02
3.443223443223443780e+01 -1.644923216342306205e+02
3.445177045177045727e+01 -1.645014832087464640e+02
3.447130647130647674e+01 -1.643451661834088782e+02
3.449084249084249620e+01 -1.643149476392295014e+02
3.451037851037851567e+01 -1.643724816351963796e+02
3.452991452991453514e+01 -1.644747198622909536e+02
3.454945054945055460e+01 -1.647149817028070515e+02
3.456898656898657407e+01 -1.647827230631627913e+02
3.458852258852259354e+01 -1.646509614523782261e+02
3.460805860805861300e+01 -1.646679547363566485e+02
3.462759462759463247e+01 -1.647710933814061605e+02
3.464713064713065194e+01 -1.648012728488833432e+02
3.466666666666667140e+01 -1.647696010445358752e+02
3.468620268620269087e+01 -1.651191125477944297e+02
3.470573870573871034e+01 -1.653281060401294837e+02
3.472527472527472980e+01 -1.649486396453041266e+02
3.474481074481074927e+01 -1.649018602661934665e+02
3.476434676434676874e+01 -1.648551282228872878e+02
3.478388278388278820e+01 -1.647458677694455105e+02
3.480341880341880767e+01 -1.647205460798278978e+02
3.482295482295482714e+01 -1.648118820971484695e+02
3.484249084249084660e+01 -1.648134436607491011e+02
3.486202686202686607e+01 -1.649257611639488630e+02
3.488156288156288554e+01 -1.649199903284279571e+02
3.490109890109890500e+01 -1.651225951790574413e+02
3.492063492063492447e+01 -1.651738636498334074e+02
3.494017094017094394e+01 -1.652449716807379332e+02
3.495970695970696340e+01 -1.654116213989423727e+02
3.497924297924298287e+01 -1.654365240745212873e+02
3.499877899877900234e+01 -1.654198209065834249e+02
3.501831501831502180e+01 -1.654778823441652662e+02
3.503785103785104127e+01 -1.656257623453936674e+02
3.505738705738706074e+01 -1.655690526792486139e+02
3.507692307692308020e+01 -1.656108706428873916e+02
3.509645909645909967e+01 -1.655747693522934298e+02
3.511599511599511914e+01 -1.655622230427505315e+02
3.513553113553113860e+01 -1.656758609538764233e+02
3.515506715506715807e+01 -1.660842025831027229e+02
3.517460317460317754e+01 -1.662323634613837839e+02
3.519413919413919700e+01 -1.658964939735300845e+02
3.521367521367521647e+01 -1.657765014083098549e+02
3.523321123321123594e+01 -1.657629688543014481e+02
3.525274725274725540e+01 -1.655865786814192688e+02
3.527228327228327487e+01 -1.657340082040090863e+02
3.529181929181929434e+01 -1.655098358689242559e+02
3.531135531135531380e+01 -1.653096344746768693e+02
3.533089133089133327e+01 -1.654265975115117442e+02
3.535042735042735274e+01 -1.655831324294270246e+02
3.536996336996337220e+01 -1.656925030781457622e+02
3.538949938949939167e+01 -1.654637365663822379e+02
3.540903540903541113e+01 -1.651689907324012268e+02
3.542857142857143060e+01 -1.650412908408071075e+02
3.544810744810745007e+01 -1.651041401960078474e+02
3.546764346764346953e+01 -1.652472584584499486e+02
3.548717948717948900e+01 -1.651976099699781741e+02
3.550671550671550847e+01 -1.651950737404301606e+02
3.552625152625152793e+01 -1.650493483970929276e+02
3.554578754578754740e+01 -1.651154071741602536e+02
3.556532356532356687e+01 -1.651451172044525606e+02
3.558485958485958633e+01 -1.651192265291412014e+02
3.560439560439560580e+01 -1.655911363088968358e+02
3.562393162393162527e+01 -1.657270353657463886e+02
3.564346764346764473e+01 -1.658215784130907196e+02
3.566300366300366420e+01 -1.657845674159574685e+02
3.568253968253968367e+01 -1.657320819870862465e+02
3.570207570207570313e+01 -1.658015114250760575e+02
3.572161172161172260e+01 -1.657802724846767433e+02
3.574114774114774207e+01 -1.657758489200521979e+02
3.576068376068376153e+01 -1.657604702071519682e+02
3.578021978021978100e+01 -1.657088606530683990e+02
3.579975579975580047e+01 -1.653996714406501383e+02
3.581929181929181993e+01 -1.650785361172219723e+02
3.583882783882783940e+01 -1.650230617202231826e+02
3.585836385836385887e+01 -1.650350888300549173e+02
3.587789987789987833e+01 -1.650220117190975770e+02
3.589743589743589780e+01 -1.649882325422608176e+02
3.591697191697191727e+01 -1.649812473368338033e+02
3.593650793650793673e+01 -1.650006745473934870e+02
3.595604395604395620e+01 -1.650122456041772523e+02
3.597557997557997567e+01 -1.649030187530145781e+02
3.599511599511599513e+01 -1.648521325151425572e+02
3.601465201465201460e+01 -1.648812409994405925e+02
3.603418803418803407e+01 -1.649064428461362297e+02
3.605372405372405353e+01 -1.649397767013631722e+02
3.607326007326007300e+01 -1.650929615743600607e+02
3.609279609279609247e+01 -1.652068501844690047e+02
3.611233211233211193e+01 -1.651898099722755546e+02
3.613186813186813140e+01 -1.652704386514584201e+02
3.615140415140415087e+01 -1.652673312434564252e+02
3.617094017094017033e+01 -1.654789167526905658e+02
3.619047619047618980e+01 -1.655902231831021538e+02
3.621001221001220927e+01 -1.655595487351583870e+02
3.622954822954822873e+01 -1.655412409093919734e+02
3.624908424908424820e+01 -1.655960589675488848e+02
3.626862026862026767e+01 -1.658028674238902056e+02
3.628815628815628713e+01 -1.660579190693056546e+02
3.630769230769230660e+01 -1.661691854562539845e+02
3.632722832722832607e+01 -1.660448907932996292e+02
3.634676434676434553e+01 -1.660724119272047972e+02
3.636630036630036500e+01 -1.661579537221401779e+02
3.638583638583638447e+01 -1.661378691789644506e+02
3.640537240537240393e+01 -1.662456041590224061e+02
3.642490842490842340e+01 -1.660161977555983412e+02
3.644444444444444287e+01 -1.659215755255535214e+02
3.646398046398046233e+01 -1.660607272343895886e+02
3.648351648351648180e+01 -1.660012504756177805e+02
3.650305250305250127e+01 -1.660537756440012629e+02
3.652258852258852073e+01 -1.660240351016955458e+02
3.654212454212454020e+01 -1.662505472652228491e+02
3.656166056166055967e+01 -1.662324610278145656e+02
3.658119658119657913e+01 -1.661904815789401653e+02
3.660073260073259860e+01 -1.660916433839658453e+02
3.662026862026861806e+01 -1.660083238006134820e+02
3.663980463980463753e+01 -1.660387364943087789e+02
3.665934065934065700e+01 -1.660337301018822131e+02
3.667887667887667646e+01 -1.662112202651570101e+02
3.669841269841269593e+01 -1.666058127167515295e+02
3.671794871794871540e+01 -1.665903821402411609e+02
3.673748473748473486e+01 -1.663322919915724185e+02
3.675702075702075433e+01 -1.661364771204295039e+02
3.677655677655677380e+01 -1.661539664773502523e+02
3.679609279609279326e+01 -1.661641143361704280e+02
3.681562881562881273e+01 -1.660788098055593593e+02
3.683516483516483220e+01 -1.660143044087523094e+02
3.685470085470085166e+01 -1.660962426737057740e+02
3.687423687423687113e+01 -1.661273079816356812e+02
3.689377289377289060e+01 -1.661023164733596502e+02
3.691330891330891006e+01 -1.660307476708325964e+02
3.693284493284492953e+01 -1.660613299611281946e+02
3.695238095238094900e+01 -1.661415101664741769e+02
3.697191697191696846e+01 -1.661251808812860702e+02
3.699145299145298793e+01 -1.661973607221872271e+02
3.701098901098900740e+01 -1.663282228641765244e+02
3.703052503052502686e+01 -1.662119848614008788e+02
3.705006105006104633e+01 -1.663018037441618731e+02
3.706959706959706580e+01 -1.663308472316627444e+02
3.708913308913308526e+01 -1.661887120956723720e+02
3.710866910866910473e+01 -1.661422366948402782e+02
3.712820512820512420e+01 -1.660984509275436949e+02
3.714774114774114366e+01 -1.660844163066847727e+02
3.716727716727716313e+01 -1.661638670262320545e+02
3.718681318681318260e+01 -1.661581003782387143e+02
3.720634920634920206e+01 -1.662733216644868151e+02
3.722588522588522153e+01 -1.662608862572763258e+02
3.724542124542124100e+01 -1.662427473517453222e+02
3.726495726495726046e+01 -1.662419404215111740e+02
3.728449328449327993e+01 -1.661922011648847501e+02
3.730402930402929940e+01 -1.664934066085304494e+02
3.732356532356531886e+01 -1.665361833676867036e+02
3.734310134310133833e+01 -1.665264338210462540e+02
3.736263736263735780e+01 -1.663662393433882016e+02
3.738217338217337726e+01 -1.660905156889224372e+02
3.740170940170939673e+01 -1.661538155350466184e+02
3.742124542124541620e+01 -1.660544645671578223e+02
3.744078144078143566e+01 -1.661375129182110868e+02
3.746031746031745513e+01 -1.660860675259029335e+02
3.747985347985347460e+01 -1.662067195811619058e+02
3.749938949938949406e+01 -1.661702347347793989e+02
3.751892551892551353e+01 -1.658947629166929119e+02
3.753846153846153300e+01 -1.659313212928188079e+02
3.755799755799755246e+01 -1.658648641717845749e+02
3.757753357753357193e+01 -1.657607643929606525e+02
3.759706959706959140e+01 -1.658380313861872537e+02
3.761660561660561086e+01 -1.660218819382800177e+02
3.763614163614163033e+01 -1.661912596022251023e+02
3.765567765567764980e+01 -1.662144633492877119e+02
3.767521367521366926e+01 -1.661665315874806765e+02
3.769474969474968873e+01 -1.661694655670513328e+02
3.771428571428570820e+01 -1.662260038009125935e+02
3.773382173382172766e+01 -1.659962949593896155e+02
3.775335775335774713e+01 -1.660230756418016540e+02
3.777289377289376660e+01 -1.658791184671005681e+02
3.779242979242978606e+01 -1.657847892734451420e+02
3.781196581196580553e+01 -1.657698848013249915e+02
3.783150183150182500e+01 -1.658240223655154466e+02
3.785103785103784446e+01 -1.659067060500291007e+02
3.787057387057386393e+01 -1.659191325777605641e+02
3.789010989010988339e+01 -1.659537525548185783e+02
3.790964590964590286e+01 -1.659481921746526609e+02
3.792918192918192233e+01 -1.659357641172381648e+02
3.794871794871794179e+01 -1.659838048768984891e+02
3.796825396825396126e+01 -1.661231747508795706e+02
3.798778998778998073e+01 -1.662337616370785440e+02
3.800732600732600019e+01 -1.662156199070286675e+02
3.802686202686203387e+01 -1.663084459419258394e+02
3.804639804639805334e+01 -1.662095814289125713e+02
3.806593406593407281e+01 -1.662667445794957075e+02
3.808547008547009227e+01 -1.661849471770014759e+02
3.810500610500611174e+01 -1.661746068080167902e+02
3.812454212454213121e+01 -1.661309942656109229e+02
3.814407814407815067e+01 -1.661195148045365784e+02
3.816361416361417014e+01 -1.659227217728931976e+02
3.818315018315018960e+01 -1.657501706668338102e+02
3.820268620268620907e+01 -1.658682270462777808e+02
3.822222222222222854e+01 -1.657746028123289079e+02
3.824175824175824800e+01 -1.658774655037740047e+02
3.826129426129426747e+01 -1.660754500738888737e+02
3.828083028083028694e+01 -1.660303303189351709e+02
3.830036630036630640e+01 -1.660129072447795977e+02
3.831990231990232587e+01 -1.660755223363887296e+02
3.833943833943834534e+01 -1.661461024375053341e+02
3.835897435897436480e+01 -1.661678125136669451e+02
3.837851037851038427e+01 -1.662320221896765133e+02
3.839804639804640374e+01 -1.665148421345831480e+02
3.841758241758242320e+01 -1.664265812205009070e+02
3.843711843711844267e+01 -1.666726954132493574e+02
3.845665445665446214e+01 -1.668410366067991504e+02
3.847619047619048160e+01 -1.668037743707631648e+02
3.849572649572650107e+01 -1.667046533604855085e+02
3.851526251526252054e+01 -1.667019201077243622e+02
3.853479853479854000e+01 -1.666870888167231612e+02
3.855433455433455947e+01 -1.666714155761760878e+02
3.857387057387057894e+01 -1.666937265561147683e+02
3.859340659340659840e+01 -1.666460799978493696e+02
3.861294261294261787e+01 -1.670436174827260345e+02
3.863247863247863734e+01 -1.669978094204924162e+02
3.865201465201465680e+01 -1.671847011573738087e+02
3.867155067155067627e+01 -1.674668611434507000e+02
3.869108669108669574e+01 -1.674595161180305070e+02
3.871062271062271520e+01 -1.674259081940550118e+02
3.873015873015873467e+01 -1.673666468643912424e+02
3.874969474969475414e+01 -1.673070118830733861e+02
3.876923076923077360e+01 -1.672244094742002289e+02
3.878876678876679307e+01 -1.674078834943753407e+02
3.880830280830281254e+01 -1.673388532241435769e+02
3.882783882783883200e+01 -1.673794807131281459e+02
3.884737484737485147e+01 -1.672913600991615226e+02
3.886691086691087094e+01 -1.672067479241323440e+02
3.888644688644689040e+01 -1.672914850345301261e+02
3.890598290598290987e+01 -1.672324354990909683e+02
3.892551892551892934e+01 -1.673778728700240777e+02
3.894505494505494880e+01 -1.672977579528518390e+02
3.896459096459096827e+01 -1.674324572189510150e+02
3.898412698412698774e+01 -1.672711695173725275e+02
3.900366300366300720e+01 -1.672565630534289198e+02
3.902319902319902667e+01 -1.671964937116490830e+02
3.904273504273504614e+01 -1.674843344409581221e+02
3.906227106227106560e+01 -1.676644749889462105e+02
3.908180708180708507e+01 -1.674105974438078306e+02
3.910134310134310454e+01 -1.675502905770932216e+02
3.912087912087912400e+01 -1.674954577362227610e+02
3.914041514041514347e+01 -1.675266735993296265e+02
3.915995115995116294e+01 -1.675517955450530962e+02
3.917948717948718240e+01 -1.677704023531308053e+02
3.919902319902320187e+01 -1.677453841797808991e+02
3.921855921855922134e+01 -1.676400937125182793e+02
3.923809523809524080e+01 -1.674542095337294541e+02
3.925763125763126027e+01 -1.675411559801159456e+02
3.927716727716727974e+01 -1.675072564314312729e+02
3.929670329670329920e+01 -1.675645277544291503e+02
3.931623931623931867e+01 -1.675390946324614845e+02
3.933577533577533814e+01 -1.675048575279897989e+02
3.935531135531135760e+01 -1.674799452049592787e+02
3.937484737484737707e+01 -1.676508788691706400e+02
3.939438339438339653e+01 -1.676417899402324565e+02
3.941391941391941600e+01 -1.677382343621417249e+02
3.943345543345543547e+01 -1.675885585600499326e+02
3.945299145299145493e+01 -1.676936769911850149e+02
3.947252747252747440e+01 -1.677390642015704714e+02
3.949206349206349387e+01 -1.676553783726826907e+02
3.951159951159951333e+01 -1.675538647866434872e+02
3.953113553113553280e+01 -1.674981526501440499e+02
3.955067155067155227e+01 -1.674680659680446979e+02
3.957020757020757173e+01 -1.674646316708473250e+02
3.958974358974359120e+01 -1.674656288914667641e+02
3.960927960927961067e+01 -1.674666263411191380e+02
3.962881562881563013e+01 -1.674676240199096355e+02
3.964835164835164960e+01 -1.674686219279436159e+02
3.966788766788766907e+01 -1.674696200653264100e+02
3.968742368742368853e+01 -1.674706184321635192e+02
3.970695970695970800e+01 -1.674716170285603596e+02
3.972649572649572747e+01 -1.674726158546226600e+02
3.974603174603174693e+01 -1.674736149104559502e+02
3.976556776556776640e+01 -1.674746141961660442e+02
3.978510378510378587e+01 -1.674756137118587844e+02
3.980463980463980533e+01 -1.674766134576399850e+02
3.982417582417582480e+01 -1.674776134336156304e+02
3.984371184371184427e+01 -1.674786136398917620e+02
3.986324786324786373e+01 -1.674796140765744497e+02
3.988278388278388320e+01 -1.674806147437698769e+02
3.990231990231990267e+01 -1.674816156415843693e+02
3.992185592185592213e+01 -1.674826167701241388e+02
3.994139194139194160e+01 -1.674836181294956532e+02
3.996092796092796107e+01 -1.674846197198053517e+02
3.998046398046398053e+01 -1.674856215411598441e+02
4.000000000000000000e+01 -1.674866235936656267e+02


==> fig/data/nn_ch4_nh34_yTestNonLinCancFFT.dat <==
-4.000000000000000000e+01 -1.665643413260791306e+02
-3.998046398046398053e+01 -1.665959281281500637e+02
-3.996092796092796107e+01 -1.666277463493061362e+02
-3.994139194139194160e+01 -1.666597994055500180e+02
-3.992185592185592213e+01 -1.666920907890830961e+02
-3.990231990231990267e+01 -1.667246240705887601e+02
-3.988278388278388320e+01 -1.667574029016018926e+02
-3.986324786324786373e+01 -1.667904310169683697e+02
-3.984371184371184427e+01 -1.668237122373988939e+02
-3.982417582417582480e+01 -1.668572504721212226e+02
-3.980463980463980533e+01 -1.668910497216361648e+02
-3.978510378510378587e+01 -1.669251140805808120e+02
-3.976556776556776640e+01 -1.669594477407058264e+02
-3.974603174603174693e+01 -1.669940549939706784e+02
-3.972649572649572747e+01 -1.670289402357635709e+02
-3.970695970695970800e+01 -1.670641079682516761e+02
-3.968742368742368853e+01 -1.670995628038680252e+02
-3.966788766788766907e+01 -1.671353094689419834e+02
-3.964835164835164960e+01 -1.671713528074803889e+02
-3.962881562881563013e+01 -1.672076977851069159e+02
-3.960927960927961067e+01 -1.672443494931675616e+02
-3.958974358974359120e+01 -1.672813131530109843e+02
-3.957020757020757173e+01 -1.673185941204525307e+02
-3.955067155067155227e+01 -1.671570984142788348e+02
-3.953113553113553280e+01 -1.668245111753796834e+02
-3.951159951159951333e+01 -1.668049870110521908e+02
-3.949206349206349387e+01 -1.668212938561228214e+02
-3.947252747252747440e+01 -1.666780399558551551e+02
-3.945299145299145493e+01 -1.667271931416443067e+02
-3.943345543345543547e+01 -1.668685419458748243e+02
-3.941391941391941600e+01 -1.668928613457206893e+02
-3.939438339438339653e+01 -1.669631177830888475e+02
-3.937484737484737707e+01 -1.668266934807462576e+02
-3.935531135531135760e+01 -1.667198452892935450e+02
-3.933577533577533814e+01 -1.666481220676311352e+02
-3.931623931623931867e+01 -1.666486024477538592e+02
-3.929670329670329920e+01 -1.666309005445826870e+02
-3.927716727716727974e+01 -1.665698950585536124e+02
-3.925763125763126027e+01 -1.665744134261533418e+02
-3.923809523809524080e+01 -1.666929091798284617e+02
-3.921855921855922134e+01 -1.666640106267280430e+02
-3.919902319902320187e+01 -1.666706163959784135e+02
-3.917948717948718240e+01 -1.665882944749273236e+02
-3.915995115995116294e+01 -1.664876245847406437e+02
-3.914041514041514347e+01 -1.665872432931760443e+02
-3.912087912087912400e+01 -1.666529038121285282e+02
-3.910134310134310454e+01 -1.665824435442388278e+02
-3.908180708180708507e+01 -1.666050461663450903e+02
-3.906227106227106560e+01 -1.667517890753080394e+02
-3.904273504273504614e+01 -1.667181225082206026e+02
-3.902319902319902667e+01 -1.664447642774197220e+02
-3.900366300366300720e+01 -1.663941135802112967e+02
-3.898412698412698774e+01 -1.666790469213189567e+02
-3.896459096459096116e+01 -1.667282868951349428e+02
-3.894505494505494170e+01 -1.666376289741308199e+02
-3.892551892551892223e+01 -1.666532832902820473e+02
-3.890598290598290276e+01 -1.666221728767187926e+02
-3.888644688644688330e+01 -1.664489400408702977e+02
-3.886691086691086383e+01 -1.664652079323323335e+02
-3.884737484737484436e+01 -1.664086508001356037e+02
-3.882783882783882490e+01 -1.663918269338131495e+02
-3.880830280830280543e+01 -1.663755717283574995e+02
-3.878876678876678596e+01 -1.663980670920551574e+02
-3.876923076923076650e+01 -1.663892978971157390e+02
-3.874969474969474703e+01 -1.663830479284019077e+02
-3.873015873015872756e+01 -1.663716862777843062e+02
-3.871062271062270810e+01 -1.663381412629814520e+02
-3.869108669108668863e+01 -1.662578901880829676e+02
-3.867155067155066916e+01 -1.664070865628397087e+02
-3.865201465201464970e+01 -1.666944866314829881e+02
-3.863247863247863023e+01 -1.667782221252605552e+02
-3.861294261294261077e+01 -1.665155978542539117e+02
-3.859340659340659130e+01 -1.662838610188560722e+02
-3.857387057387057183e+01 -1.662047725037610064e+02
-3.855433455433455237e+01 -1.662230172063249825e+02
-3.853479853479853290e+01 -1.660894758641207147e+02
-3.851526251526251343e+01 -1.661588256992944821e+02
-3.849572649572649397e+01 -1.663183204925407495e+02
-3.847619047619047450e+01 -1.664518907227629256e+02
-3.845665445665445503e+01 -1.665192419966033981e+02
-3.843711843711843557e+01 -1.665386785048559375e+02
-3.841758241758241610e+01 -1.666197938876864555e+02
-3.839804639804639663e+01 -1.667039439464456336e+02
-3.837851037851037717e+01 -1.667800976838082079e+02
-3.835897435897435770e+01 -1.667221923947569451e+02
-3.833943833943833823e+01 -1.665798707254553506e+02
-3.831990231990231877e+01 -1.666289355690547325e+02
-3.830036630036629930e+01 -1.667307245419522701e+02
-3.828083028083027983e+01 -1.667866314565129642e+02
-3.826129426129426037e+01 -1.667799892890159867e+02
-3.824175824175824090e+01 -1.667305092710308259e+02
-3.822222222222222143e+01 -1.666801509335195703e+02
-3.820268620268620197e+01 -1.666620358037363587e+02
-3.818315018315018250e+01 -1.666914114451143121e+02
-3.816361416361416303e+01 -1.667416149484944015e+02
-3.814407814407814357e+01 -1.670076183615477987e+02
-3.812454212454212410e+01 -1.671437112260483389e+02
-3.810500610500610463e+01 -1.671498106609925287e+02
-3.808547008547008517e+01 -1.671801213228899314e+02
-3.806593406593406570e+01 -1.672653856080665662e+02
-3.804639804639804623e+01 -1.670271360513016816e+02
-3.802686202686202677e+01 -1.668252477426312339e+02
-3.800732600732600730e+01 -1.668271639872582455e+02
-3.798778998778998783e+01 -1.665096424220577376e+02
-3.796825396825396837e+01 -1.665901337399685929e+02
-3.794871794871794890e+01 -1.666652907402760775e+02
-3.792918192918192943e+01 -1.667802263497341926e+02
-3.790964590964590997e+01 -1.664053028109622971e+02
-3.789010989010989050e+01 -1.662846429000893238e+02
-3.787057387057387103e+01 -1.663493560370857836e+02
-3.785103785103785157e+01 -1.662382614548149604e+02
-3.783150183150183210e+01 -1.662321726565706967e+02
-3.781196581196581263e+01 -1.663165575290945526e+02
-3.779242979242979317e+01 -1.661426370495425999e+02
-3.777289377289377370e+01 -1.661007826857920122e+02
-3.775335775335775423e+01 -1.661142925926063469e+02
-3.773382173382173477e+01 -1.663760010241415443e+02
-3.771428571428571530e+01 -1.666546762088220817e+02
-3.769474969474969583e+01 -1.667646758132284219e+02
-3.767521367521367637e+01 -1.664946355455033711e+02
-3.765567765567765690e+01 -1.665260025724999196e+02
-3.763614163614163743e+01 -1.664850674199212222e+02
-3.761660561660561797e+01 -1.665092255810326094e+02
-3.759706959706959850e+01 -1.662843003358505882e+02
-3.757753357753357903e+01 -1.662400971573041204e+02
-3.755799755799755957e+01 -1.660955028408336602e+02
-3.753846153846154010e+01 -1.659200797138254870e+02
-3.751892551892552063e+01 -1.659881812321478662e+02
-3.749938949938950117e+01 -1.658707266874866377e+02
-3.747985347985348170e+01 -1.658945243128695495e+02
-3.746031746031746223e+01 -1.660703286294866530e+02
-3.744078144078144277e+01 -1.660686026166685281e+02
-3.742124542124542330e+01 -1.661055595042273296e+02
-3.740170940170940383e+01 -1.659482039681180936e+02
-3.738217338217338437e+01 -1.657682006226683313e+02
-3.736263736263736490e+01 -1.658158003563402758e+02
-3.734310134310134544e+01 -1.659215750521602502e+02
-3.732356532356532597e+01 -1.659423092397711343e+02
-3.730402930402930650e+01 -1.658448646688683255e+02
-3.728449328449328704e+01 -1.658606297926982052e+02
-3.726495726495726757e+01 -1.658236926463943632e+02
-3.724542124542124810e+01 -1.658010702394878990e+02
-3.722588522588522864e+01 -1.656774461641863638e+02
-3.720634920634920917e+01 -1.656530964325842206e+02
-3.718681318681318970e+01 -1.653917070551480890e+02
-3.716727716727717024e+01 -1.654424447583131723e+02
-3.714774114774115077e+01 -1.655772388716490866e+02
-3.712820512820513130e+01 -1.656016315457857786e+02
-3.710866910866911184e+01 -1.657725958722762982e+02
-3.708913308913309237e+01 -1.657813768016282268e+02
-3.706959706959707290e+01 -1.657658392277624841e+02
-3.705006105006104633e+01 -1.657715220891077195e+02
-3.703052503052502686e+01 -1.660818601338481812e+02
-3.701098901098900740e+01 -1.662509372127449581e+02
-3.699145299145298793e+01 -1.660534135505723157e+02
-3.697191697191696846e+01 -1.661249846659931109e+02
-3.695238095238094900e+01 -1.661144850347341730e+02
-3.693284493284492953e+01 -1.661254336583362772e+02
-3.691330891330891006e+01 -1.663207497002958064e+02
-3.689377289377289060e+01 -1.663407899168380482e+02
-3.687423687423687113e+01 -1.662713733972931607e+02
-3.685470085470085166e+01 -1.662082276605536606e+02
-3.683516483516483220e+01 -1.661374147641589332e+02
-3.681562881562881273e+01 -1.661465107358975786e+02
-3.679609279609279326e+01 -1.662853659546790368e+02
-3.677655677655677380e+01 -1.663922897799073723e+02
-3.675702075702075433e+01 -1.662767905103049770e+02
-3.673748473748473486e+01 -1.661024364096887780e+02
-3.671794871794871540e+01 -1.662181608077023611e+02
-3.669841269841269593e+01 -1.663044638545896987e+02
-3.667887667887667646e+01 -1.664388708322969990e+02
-3.665934065934065700e+01 -1.664835725644636284e+02
-3.663980463980463753e+01 -1.662868332250986327e+02
-3.662026862026861806e+01 -1.664331971147205991e+02
-3.660073260073259860e+01 -1.662660103689583764e+02
-3.658119658119657913e+01 -1.662323680090999574e+02
-3.656166056166055967e+01 -1.663058499746474581e+02
-3.654212454212454020e+01 -1.663628087182112552e+02
-3.652258852258852073e+01 -1.663713054146219577e+02
-3.650305250305250127e+01 -1.665133568962888830e+02
-3.648351648351648180e+01 -1.662757917102183853e+02
-3.646398046398046233e+01 -1.659243049370857932e+02
-3.644444444444444287e+01 -1.659796846127229912e+02
-3.642490842490842340e+01 -1.659137008286644459e+02
-3.640537240537240393e+01 -1.658864157738740914e+02
-3.638583638583638447e+01 -1.658739467097445299e+02
-3.636630036630036500e+01 -1.657550108675629872e+02
-3.634676434676434553e+01 -1.658549190047058346e+02
-3.632722832722832607e+01 -1.658638902916735560e+02
-3.630769230769230660e+01 -1.662193441661413829e+02
-3.628815628815628713e+01 -1.663866029835732263e+02
-3.626862026862026767e+01 -1.662587704755496532e+02
-3.624908424908424820e+01 -1.661191996380056253e+02
-3.622954822954822873e+01 -1.661536700826802075e+02
-3.621001221001220927e+01 -1.659560141576006060e+02
-3.619047619047618980e+01 -1.658298912715428912e+02
-3.617094017094017033e+01 -1.657486181208280129e+02
-3.615140415140415087e+01 -1.656900241004796612e+02
-3.613186813186813140e+01 -1.656793519077985479e+02
-3.611233211233211193e+01 -1.658349839484434938e+02
-3.609279609279609247e+01 -1.656947634578058342e+02
-3.607326007326007300e+01 -1.657195682377918047e+02
-3.605372405372405353e+01 -1.655682971313492828e+02
-3.603418803418803407e+01 -1.655270447341076192e+02
-3.601465201465201460e+01 -1.654863413691557810e+02
-3.599511599511599513e+01 -1.654547091847171032e+02
-3.597557997557997567e+01 -1.655575556178560248e+02
-3.595604395604395620e+01 -1.656776423497040014e+02
-3.593650793650793673e+01 -1.656718988496059524e+02
-3.591697191697191727e+01 -1.657644137794352162e+02
-3.589743589743589780e+01 -1.656655757580269892e+02
-3.587789987789987833e+01 -1.657205861468135026e+02
-3.585836385836385887e+01 -1.658639548815010016e+02
-3.583882783882783940e+01 -1.659820587832923877e+02
-3.581929181929181993e+01 -1.658425432492998368e+02
-3.579975579975580047e+01 -1.654936951797364486e+02
-3.578021978021978100e+01 -1.655960660683245749e+02
-3.576068376068376153e+01 -1.657280341740005554e+02
-3.574114774114774207e+01 -1.656558660322544938e+02
-3.572161172161172260e+01 -1.657496566990129168e+02
-3.570207570207570313e+01 -1.657440968007062736e+02
-3.568253968253968367e+01 -1.657425717738176729e+02
-3.566300366300366420e+01 -1.655215735812168703e+02
-3.564346764346764473e+01 -1.655324966241816469e+02
-3.562393162393162527e+01 -1.655651571152978079e+02
-3.560439560439560580e+01 -1.656140512623720724e+02
-3.558485958485958633e+01 -1.658584021896461707e+02
-3.556532356532356687e+01 -1.658503144815691144e+02
-3.554578754578754740e+01 -1.658880692175360991e+02
-3.552625152625152793e+01 -1.658547672430931925e+02
-3.550671550671550847e+01 -1.658892400424116431e+02
-3.548717948717948900e+01 -1.659727857179943271e+02
-3.546764346764346953e+01 -1.658178975809183839e+02
-3.544810744810745007e+01 -1.657894607970579273e+02
-3.542857142857143060e+01 -1.657266799676645519e+02
-3.540903540903541113e+01 -1.656310197625857086e+02
-3.538949938949939167e+01 -1.657412249243419637e+02
-3.536996336996337220e+01 -1.659821323902698680e+02
-3.535042735042735274e+01 -1.656744859932450709e+02
-3.533089133089133327e+01 -1.656208165504759506e+02
-3.531135531135531380e+01 -1.656670034364257162e+02
-3.529181929181929434e+01 -1.654433902244839771e+02
-3.527228327228327487e+01 -1.654990505530334417e+02
-3.525274725274725540e+01 -1.654207343776458572e+02
-3.523321123321123594e+01 -1.654268924917400341e+02
-3.521367521367521647e+01 -1.655465068184055610e+02
-3.519413919413919700e+01 -1.653846108350016948e+02
-3.517460317460317754e+01 -1.653998776472043630e+02
-3.515506715506715807e+01 -1.654437181535126626e+02
-3.513553113553113860e+01 -1.654769852038030820e+02
-3.511599511599511914e+01 -1.655740908213724651e+02
-3.509645909645909967e+01 -1.654822971423213573e+02
-3.507692307692308020e+01 -1.654725795271348829e+02
-3.505738705738706074e+01 -1.654489013706694891e+02
-3.503785103785104127e+01 -1.652113006815763185e+02
-3.501831501831502180e+01 -1.650907486136532327e+02
-3.499877899877900234e+01 -1.651888597985046374e+02
-3.497924297924298287e+01 -1.651492567374271516e+02
-3.495970695970696340e+01 -1.651439406319370846e+02
-3.494017094017094394e+01 -1.652313415592337265e+02
-3.492063492063492447e+01 -1.655692745437294207e+02
-3.490109890109890500e+01 -1.654386906253879488e+02
-3.488156288156288554e+01 -1.654190389622854411e+02
-3.486202686202685896e+01 -1.654067452241139335e+02
-3.484249084249083950e+01 -1.654376627386699283e+02
-3.482295482295482003e+01 -1.654375466599082927e+02
-3.480341880341880056e+01 -1.653698789791469608e+02
-3.478388278388278110e+01 -1.655642185954995682e+02
-3.476434676434676163e+01 -1.655734693624840475e+02
-3.474481074481074216e+01 -1.655905634207503851e+02
-3.472527472527472270e+01 -1.655718603093828563e+02
-3.470573870573870323e+01 -1.653899091666813206e+02
-3.468620268620268376e+01 -1.653617570176174922e+02
-3.466666666666666430e+01 -1.654293140655727257e+02
-3.464713064713064483e+01 -1.654821854318451528e+02
-3.462759462759462536e+01 -1.654584119760362455e+02
-3.460805860805860590e+01 -1.654472959609105374e+02
-3.458852258852258643e+01 -1.655310597720619512e+02
-3.456898656898656697e+01 -1.653533008083973073e+02
-3.454945054945054750e+01 -1.653128620500428951e+02
-3.452991452991452803e+01 -1.653502831816214211e+02
-3.451037851037850857e+01 -1.652851313099659478e+02
-3.449084249084248910e+01 -1.652362830984964717e+02
-3.447130647130646963e+01 -1.654787443451112665e+02
-3.445177045177045017e+01 -1.656351758133932321e+02
-3.443223443223443070e+01 -1.657480710918341629e+02
-3.441269841269841123e+01 -1.660093908239262817e+02
-3.439316239316239177e+01 -1.659228510990353129e+02
-3.437362637362637230e+01 -1.660711156322285831e+02
-3.435409035409035283e+01 -1.660116029666688178e+02
-3.433455433455433337e+01 -1.660829773070518911e+02
-3.431501831501831390e+01 -1.660592345781607548e+02
-3.429548229548229443e+01 -1.660678889782873284e+02
-3.427594627594627497e+01 -1.660567633589671743e+02
-3.425641025641025550e+01 -1.660099437570187888e+02
-3.423687423687423603e+01 -1.659918424516614550e+02
-3.421733821733821657e+01 -1.660242791667544964e+02
-3.419780219780219710e+01 -1.660410188472238247e+02
-3.417826617826617763e+01 -1.660648916003044917e+02
-3.415873015873015817e+01 -1.662870324308667591e+02
-3.413919413919413870e+01 -1.664540028155665823e+02
-3.411965811965811923e+01 -1.664392732248175832e+02
-3.410012210012209977e+01 -1.665044224367718755e+02
-3.408058608058608030e+01 -1.664827834240478523e+02
-3.406105006105006083e+01 -1.665532227259143951e+02
-3.404151404151404137e+01 -1.665681539169253256e+02
-3.402197802197802190e+01 -1.666811967517033963e+02
-3.400244200244200243e+01 -1.665360003999826688e+02
-3.398290598290598297e+01 -1.665977045053406584e+02
-3.396336996336996350e+01 -1.666139270842001281e+02
-3.394383394383394403e+01 -1.666681937894802559e+02
-3.392429792429792457e+01 -1.666640943739380702e+02
-3.390476190476190510e+01 -1.665896571342264849e+02
-3.388522588522588563e+01 -1.667500666653626524e+02
-3.386568986568986617e+01 -1.667449246053928391e+02
-3.384615384615384670e+01 -1.668937295562947156e+02
-3.382661782661782723e+01 -1.672631295657649559e+02
-3.380708180708180777e+01 -1.672094923497889170e+02
-3.378754578754578830e+01 -1.672283245722414335e+02
-3.376800976800976883e+01 -1.672293608624951844e+02
-3.374847374847374937e+01 -1.672429151023791292e+02
-3.372893772893772990e+01 -1.672997712529041223e+02
-3.370940170940171043e+01 -1.673827032318116039e+02
-3.368986568986569097e+01 -1.675319120556818575e+02
-3.367032967032967150e+01 -1.675707381090788033e+02
-3.365079365079365203e+01 -1.676235079580654030e+02
-3.363125763125763257e+01 -1.677351668891490704e+02
-3.361172161172161310e+01 -1.678349820979272522e+02
-3.359218559218559363e+01 -1.679372571662058533e+02
-3.357264957264957417e+01 -1.680522589395980049e+02
-3.355311355311355470e+01 -1.678904138907003016e+02
-3.353357753357753523e+01 -1.675370796969246499e+02
-3.351404151404151577e+01 -1.675290887516532621e+02
-3.349450549450549630e+01 -1.673419685709957889e+02
-3.347496947496947683e+01 -1.670609884724639187e+02
-3.345543345543345737e+01 -1.669772966970626271e+02
-3.343589743589743790e+01 -1.672621408367305662e+02
-3.341636141636141843e+01 -1.674844706616992198e+02
-3.339682539682539897e+01 -1.674148124213442941e+02
-3.337728937728937950e+01 -1.675020546785176521e+02
-3.335775335775336004e+01 -1.675024663173988415e+02
-3.333821733821734057e+01 -1.675873565717510019e+02
-3.331868131868132110e+01 -1.676296341329225754e+02
-3.329914529914530164e+01 -1.675873445806324469e+02
-3.327960927960928217e+01 -1.676689926469625789e+02
-3.326007326007326270e+01 -1.677436049022746261e+02
-3.324053724053724324e+01 -1.677704093691649234e+02
-3.322100122100122377e+01 -1.676645159451807388e+02
-3.320146520146520430e+01 -1.675918022136569903e+02
-3.318192918192918484e+01 -1.675684746380740080e+02
-3.316239316239316537e+01 -1.674222438252296286e+02
-3.314285714285714590e+01 -1.675731002711403050e+02
-3.312332112332111933e+01 -1.677666492385654067e+02
-3.310378510378509986e+01 -1.676085205174858856e+02
-3.308424908424908040e+01 -1.676035540537841371e+02
-3.306471306471306093e+01 -1.675810010513673376e+02
-3.304517704517704146e+01 -1.675551264345348841e+02
-3.302564102564102200e+01 -1.676423135653860470e+02
-3.300610500610500253e+01 -1.675725350925789598e+02
-3.298656898656898306e+01 -1.674470978629742604e+02
-3.296703296703296360e+01 -1.674055459240569803e+02
-3.294749694749694413e+01 -1.672531628651108804e+02
-3.292796092796092466e+01 -1.671700412762044436e+02
-3.290842490842490520e+01 -1.671628674539929023e+02
-3.288888888888888573e+01 -1.671777395323614996e+02
-3.286935286935286626e+01 -1.672642597072143644e+02
-3.284981684981684680e+01 -1.672589822371331820e+02
-3.283028083028082733e+01 -1.672221717001020806e+02
-3.281074481074480786e+01 -1.674113498387168875e+02
-3.279120879120878840e+01 -1.673040767131304563e+02
-3.277167277167276893e+01 -1.672181705306481092e+02
-3.275213675213674946e+01 -1.672271197519422969e+02
-3.273260073260073000e+01 -1.668948671857262127e+02
-3.271306471306471053e+01 -1.668053072750850561e+02
-3.269352869352869106e+01 -1.667762628694420641e+02
-3.267399267399267160e+01 -1.668165645464648890e+02
-3.265445665445665213e+01 -1.671208232975709223e+02
-3.263492063492063266e+01 -1.672513947032056194e+02
-3.261538461538461320e+01 -1.673620599322475186e+02
-3.259584859584859373e+01 -1.677067929907431676e+02
-3.257631257631257427e+01 -1.676320630878795725e+02
-3.255677655677655480e+01 -1.674854400188876298e+02
-3.253724053724053533e+01 -1.674014732392081442e+02
-3.251770451770451587e+01 -1.673634906691495701e+02
-3.249816849816849640e+01 -1.673411186765304706e+02
-3.247863247863247693e+01 -1.670819595773039339e+02
-3.245909645909645747e+01 -1.670617436545882128e+02
-3.243956043956043800e+01 -1.670048752938006658e+02
-3.242002442002441853e+01 -1.667854824715877839e+02
-3.240048840048839907e+01 -1.666637881447968539e+02
-3.238095238095237960e+01 -1.666486177895366438e+02
-3.236141636141636013e+01 -1.663802990825732309e+02
-3.234188034188034067e+01 -1.664047101810852780e+02
-3.232234432234432120e+01 -1.664242054197407299e+02
-3.230280830280830173e+01 -1.663294637386325689e+02
-3.228327228327228227e+01 -1.661560958222098350e+02
-3.226373626373626280e+01 -1.661609762063639550e+02
-3.224420024420024333e+01 -1.660916104218571832e+02
-3.222466422466422387e+01 -1.662391773787228715e+02
-3.220512820512820440e+01 -1.662274439842184961e+02
-3.218559218559218493e+01 -1.662532730203109566e+02
-3.216605616605616547e+01 -1.660474027357949183e+02
-3.214652014652014600e+01 -1.658671908886625488e+02
-3.212698412698412653e+01 -1.658105440380381310e+02
-3.210744810744810707e+01 -1.658036225818121920e+02
-3.208791208791208760e+01 -1.657344970892677338e+02
-3.206837606837606813e+01 -1.657473650785084374e+02
-3.204884004884004867e+01 -1.656423873745138735e+02
-3.202930402930402920e+01 -1.654136807518878243e+02
-3.200976800976800973e+01 -1.653379688447891738e+02
-3.199023199023199027e+01 -1.652241604326243589e+02
-3.197069597069597080e+01 -1.652563942031826798e+02
-3.195115995115995133e+01 -1.652606382640734068e+02
-3.193162393162393187e+01 -1.652330201823283744e+02
-3.191208791208791240e+01 -1.653574246678825261e+02
-3.189255189255189293e+01 -1.653951211381060205e+02
-3.187301587301587347e+01 -1.654328507099876617e+02
-3.185347985347985400e+01 -1.656342226679725513e+02
-3.183394383394383453e+01 -1.656830575837769857e+02
-3.181440781440781507e+01 -1.656463269579310236e+02
-3.179487179487179560e+01 -1.655934130830152640e+02
-3.177533577533577613e+01 -1.656395101073576086e+02
-3.175579975579975667e+01 -1.655669689644676623e+02
-3.173626373626373720e+01 -1.655791267002463769e+02
-3.171672771672771773e+01 -1.655193214492025504e+02
-3.169719169719169827e+01 -1.655773551077501509e+02
-3.167765567765567880e+01 -1.656392915553418561e+02
-3.165811965811965933e+01 -1.656490961549653207e+02
-3.163858363858363987e+01 -1.656655664689804723e+02
-3.161904761904762040e+01 -1.656245324769622584e+02
-3.159951159951160093e+01 -1.656576662340305290e+02
-3.157997557997558147e+01 -1.656745090758983565e+02
-3.156043956043956200e+01 -1.654625481090450876e+02
-3.154090354090354253e+01 -1.655890768339129409e+02
-3.152136752136752307e+01 -1.655998713321758373e+02
-3.150183150183150360e+01 -1.655545699575440892e+02
-3.148229548229548413e+01 -1.655851834258647273e+02
-3.146275946275946467e+01 -1.655890514867537036e+02
-3.144322344322344520e+01 -1.652059635347959272e+02
-3.142368742368742573e+01 -1.650651623769706760e+02
-3.140415140415140627e+01 -1.652457065134898073e+02
-3.138461538461538680e+01 -1.649949123468556138e+02
-3.136507936507936734e+01 -1.650813223268064576e+02
-3.134554334554334787e+01 -1.649480866085797288e+02
-3.132600732600732840e+01 -1.647870015771265173e+02
-3.130647130647130894e+01 -1.647840115595604402e+02
-3.128693528693528947e+01 -1.650064770107938728e+02
-3.126739926739927000e+01 -1.651445186273164154e+02
-3.124786324786324698e+01 -1.650312492441500467e+02
-3.122832722832722752e+01 -1.648974970832710483e+02
-3.120879120879120805e+01 -1.650125748204617366e+02
-3.118925518925518858e+01 -1.650810365844370153e+02
-3.116971916971916912e+01 -1.652731929035827534e+02
-3.115018315018314965e+01 -1.655293472874139979e+02
-3.113064713064713018e+01 -1.655245476106941283e+02
-3.111111111111111072e+01 -1.655012362649725333e+02
-3.109157509157509125e+01 -1.654208557519612839e+02
-3.107203907203907178e+01 -1.653608288160140773e+02
-3.105250305250305232e+01 -1.653872170800726735e+02
-3.103296703296703285e+01 -1.650525718426062554e+02
-3.101343101343101338e+01 -1.647227522421517278e+02
-3.099389499389499392e+01 -1.646790256990078944e+02
-3.097435897435897445e+01 -1.646583245068512724e+02
-3.095482295482295498e+01 -1.646632542785106068e+02
-3.093528693528693552e+01 -1.647073366977337514e+02
-3.091575091575091605e+01 -1.647711474216201850e+02
-3.089621489621489658e+01 -1.646598028177460549e+02
-3.087667887667887712e+01 -1.645975128493928707e+02
-3.085714285714285765e+01 -1.645606455108385262e+02
-3.083760683760683818e+01 -1.646386256615228945e+02
-3.081807081807081872e+01 -1.646125860292266623e+02
-3.079853479853479925e+01 -1.646470899269899917e+02
-3.077899877899877978e+01 -1.646554518961187910e+02
-3.075946275946276032e+01 -1.646416028739534454e+02
-3.073992673992673730e+01 -1.645813276468360016e+02
-3.072039072039071783e+01 -1.647085901420315679e+02
-3.070085470085469836e+01 -1.645319071903418546e+02
-3.068131868131867890e+01 -1.647298651810869501e+02
-3.066178266178265943e+01 -1.646217780713809020e+02
-3.064224664224663996e+01 -1.646524741581089017e+02
-3.062271062271062050e+01 -1.647011400315506648e+02
-3.060317460317460103e+01 -1.648417157992180648e+02
-3.058363858363858157e+01 -1.647908010205612754e+02
-3.056410256410256210e+01 -1.651514512999006286e+02
-3.054456654456654263e+01 -1.652845627030599474e+02
-3.052503052503052317e+01 -1.652448746383174409e+02
-3.050549450549450370e+01 -1.654019262880129304e+02
-3.048595848595848423e+01 -1.653802466604766437e+02
-3.046642246642246477e+01 -1.654268556898444444e+02
-3.044688644688644530e+01 -1.655996732649738306e+02
-3.042735042735042583e+01 -1.654393084667959215e+02
-3.040781440781440637e+01 -1.650912895016651021e+02
-3.038827838827838690e+01 -1.648856072756711342e+02
-3.036874236874236743e+01 -1.649982316220630025e+02
-3.034920634920634797e+01 -1.651335345823743523e+02
-3.032967032967032850e+01 -1.649551254696573892e+02
-3.031013431013430903e+01 -1.648664350941758698e+02
-3.029059829059828957e+01 -1.647960812463905711e+02
-3.027106227106227010e+01 -1.647573048419726547e+02
-3.025152625152625063e+01 -1.648077570131706580e+02
-3.023199023199023117e+01 -1.649151384456800713e+02
-3.021245421245421170e+01 -1.649860297678284837e+02
-3.019291819291819223e+01 -1.650257886314728353e+02
-3.017338217338217277e+01 -1.649725464342872669e+02
-3.015384615384615330e+01 -1.651114149955486994e+02
-3.013431013431013383e+01 -1.653880741812820361e+02
-3.011477411477411437e+01 -1.654145448763430863e+02
-3.009523809523809490e+01 -1.654230480116429192e+02
-3.007570207570207543e+01 -1.654069300975196199e+02
-3.005616605616605597e+01 -1.652063659522241608e+02
-3.003663003663003650e+01 -1.652369964690869892e+02
-3.001709401709401703e+01 -1.652724327035511180e+02
-2.999755799755799757e+01 -1.653613987963083503e+02
-2.997802197802197810e+01 -1.654335225531405911e+02
-2.995848595848595863e+01 -1.653588901603394845e+02
-2.993894993894993917e+01 -1.654118865653076398e+02
-2.991941391941391970e+01 -1.653565460588825999e+02
-2.989987789987790023e+01 -1.653463431133817778e+02
-2.988034188034188077e+01 -1.653795585651492388e+02
-2.986080586080586130e+01 -1.654411787340008004e+02
-2.984126984126984183e+01 -1.653775081859070895e+02
-2.982173382173382237e+01 -1.655320467667327478e+02
-2.980219780219780290e+01 -1.655085425999603785e+02
-2.978266178266178343e+01 -1.655882351937161161e+02
-2.976312576312576397e+01 -1.656464164125231946e+02
-2.974358974358974450e+01 -1.655400343975159387e+02
-2.972405372405372503e+01 -1.655605758044535492e+02
-2.970451770451770557e+01 -1.655428984976201434e+02
-2.968498168498168610e+01 -1.654374212994709126e+02
-2.966544566544566663e+01 -1.654086692809742658e+02
-2.964590964590964717e+01 -1.654668545942269020e+02
-2.962637362637362770e+01 -1.655050583033595899e+02
-2.960683760683760823e+01 -1.654963748979232605e+02
-2.958730158730158877e+01 -1.656190171913328584e+02
-2.956776556776556930e+01 -1.656010735191145216e+02
-2.954822954822954983e+01 -1.656544435219911406e+02
-2.952869352869353037e+01 -1.660781338485134029e+02
-2.950915750915751090e+01 -1.663159873980669374e+02
-2.948962148962149143e+01 -1.664603292368022665e+02
-2.947008547008547197e+01 -1.663050748143189139e+02
-2.945054945054945250e+01 -1.664353542298188131e+02
-2.943101343101343303e+01 -1.665705412245747539e+02
-2.941147741147741357e+01 -1.666026345686281616e+02
-2.939194139194139410e+01 -1.666640917634518360e+02
-2.937240537240537464e+01 -1.666240048441643467e+02
-2.935286935286935517e+01 -1.664992659407405995e+02
-2.933333333333333570e+01 -1.663001641491656528e+02
-2.931379731379731624e+01 -1.662383112824232967e+02
-2.929426129426129677e+01 -1.662915002878532960e+02
-2.927472527472527730e+01 -1.664992387169317567e+02
-2.925518925518925784e+01 -1.666842988646199046e+02
-2.923565323565323482e+01 -1.665170818759004590e+02
-2.921611721611721535e+01 -1.665671415751681650e+02
-2.919658119658119588e+01 -1.665634515663877551e+02
-2.917704517704517642e+01 -1.668401458041941794e+02
-2.915750915750915695e+01 -1.667659389541259713e+02
-2.913797313797313748e+01 -1.668591039520534878e+02
-2.911843711843711802e+01 -1.667939616409083499e+02
-2.909890109890109855e+01 -1.665552696283075420e+02
-2.907936507936507908e+01 -1.665364285133836120e+02
-2.905982905982905962e+01 -1.665317019416526136e+02
-2.904029304029304015e+01 -1.665583159217950424e+02
-2.902075702075702068e+01 -1.664935184455539456e+02
-2.900122100122100122e+01 -1.665484666811790078e+02
-2.898168498168498175e+01 -1.666501816788243957e+02
-2.896214896214896228e+01 -1.666959229526327420e+02
-2.894261294261294282e+01 -1.667929480463777168e+02
-2.892307692307692335e+01 -1.667837827455483648e+02
-2.890354090354090388e+01 -1.669214580959209684e+02
-2.888400488400488442e+01 -1.667184283119303529e+02
-2.886446886446886495e+01 -1.665398695465277115e+02
-2.884493284493284548e+01 -1.664037928382138603e+02
-2.882539682539682602e+01 -1.665409379694910967e+02
-2.880586080586080655e+01 -1.665136552425985599e+02
-2.878632478632478708e+01 -1.664391661245879561e+02
-2.876678876678876762e+01 -1.663458852800831664e+02
-2.874725274725274815e+01 -1.663925228998338639e+02
-2.872771672771672513e+01 -1.664195871368431483e+02
-2.870818070818070566e+01 -1.662850323926548128e+02
-2.868864468864468620e+01 -1.663226593582676855e+02
-2.866910866910866673e+01 -1.663458703970985653e+02
-2.864957264957264726e+01 -1.662866090359117095e+02
-2.863003663003662780e+01 -1.663421423710270233e+02
-2.861050061050060833e+01 -1.663326591151968330e+02
-2.859096459096458887e+01 -1.663877038876686925e+02
-2.857142857142856940e+01 -1.664633553692840167e+02
-2.855189255189254993e+01 -1.663928810802853491e+02
-2.853235653235653047e+01 -1.663726104192628554e+02
-2.851282051282051100e+01 -1.663000508326913973e+02
-2.849328449328449153e+01 -1.660045702016834639e+02
-2.847374847374847207e+01 -1.660673287275562302e+02
-2.845421245421245260e+01 -1.661570725696564068e+02
-2.843467643467643313e+01 -1.661234801951568159e+02
-2.841514041514041367e+01 -1.660970774451755005e+02
-2.839560439560439420e+01 -1.661508765804786947e+02
-2.837606837606837473e+01 -1.661613193001360855e+02
-2.835653235653235527e+01 -1.663526519025619166e+02
-2.833699633699633580e+01 -1.662084695558019405e+02
-2.831746031746031633e+01 -1.662472867575868918e+02
-2.829792429792429687e+01 -1.660984254053571192e+02
-2.827838827838827740e+01 -1.658865265004903335e+02
-2.825885225885225793e+01 -1.659123107536403268e+02
-2.823931623931623847e+01 -1.659870241031234741e+02
-2.821978021978021900e+01 -1.661066046057700589e+02
-2.820024420024419953e+01 -1.661496007755519599e+02
-2.818070818070818007e+01 -1.660743454338327183e+02
-2.816117216117216060e+01 -1.659628670996544884e+02
-2.814163614163614113e+01 -1.659260680305260109e+02
-2.812210012210012167e+01 -1.658117697130562078e+02
-2.810256410256410220e+01 -1.658484401581766861e+02
-2.808302808302808273e+01 -1.657841385713821296e+02
-2.806349206349206327e+01 -1.656665963019190997e+02
-2.804395604395604380e+01 -1.656450610264267311e+02
-2.802442002442002433e+01 -1.656647783710172348e+02
-2.800488400488400487e+01 -1.657891760020210654e+02
-2.798534798534798540e+01 -1.660925472896269071e+02
-2.796581196581196593e+01 -1.662154691653418581e+02
-2.794627594627594647e+01 -1.662301651009976808e+02
-2.792673992673992700e+01 -1.663789339848646591e+02
-2.790720390720390753e+01 -1.664795612776839562e+02
-2.788766788766788807e+01 -1.665248741484790855e+02
-2.786813186813186860e+01 -1.665427640062173680e+02
-2.784859584859584913e+01 -1.664500803340196171e+02
-2.782905982905982967e+01 -1.665896440075763962e+02
-2.780952380952381020e+01 -1.665517377790549176e+02
-2.778998778998779073e+01 -1.666789210294558075e+02
-2.777045177045177127e+01 -1.666063909208657492e+02
-2.775091575091575180e+01 -1.664653372928496537e+02
-2.773137973137973233e+01 -1.664458555465749896e+02
-2.771184371184371287e+01 -1.666638134245060314e+02
-2.769230769230769340e+01 -1.665550516779535712e+02
-2.767277167277167393e+01 -1.665963682452594412e+02
-2.765323565323565447e+01 -1.666780293376713189e+02
-2.763369963369963500e+01 -1.666930989456323573e+02
-2.761416361416361553e+01 -1.670685883902922058e+02
-2.759462759462759607e+01 -1.668501034329915740e+02
-2.757509157509157660e+01 -1.668006199431426069e+02
-2.755555555555555713e+01 -1.669730237139330029e+02
-2.753601953601953767e+01 -1.667529854291109928e+02
-2.751648351648351820e+01 -1.666884468708536247e+02
-2.749694749694749873e+01 -1.666414262420078671e+02
-2.747741147741147927e+01 -1.665890166656991767e+02
-2.745787545787545980e+01 -1.667812264229579000e+02
-2.743833943833944033e+01 -1.667577535887423323e+02
-2.741880341880342087e+01 -1.669513102751295150e+02
-2.739926739926740140e+01 -1.673147631685696410e+02
-2.737973137973138194e+01 -1.672889538787412675e+02
-2.736019536019536247e+01 -1.673160364937351403e+02
-2.734065934065934300e+01 -1.674388590560632224e+02
-2.732112332112332354e+01 -1.675447104623279699e+02
-2.730158730158730407e+01 -1.676893734706916632e+02
-2.728205128205128460e+01 -1.679118398268531109e+02
-2.726251526251526514e+01 -1.681086999191175835e+02
-2.724297924297924212e+01 -1.682848107784990077e+02
-2.722344322344322265e+01 -1.680830126702105360e+02
-2.720390720390720318e+01 -1.681384870401173544e+02
-2.718437118437118372e+01 -1.682108047947712635e+02
-2.716483516483516425e+01 -1.681008664547615581e+02
-2.714529914529914478e+01 -1.680349984976307951e+02
-2.712576312576312532e+01 -1.680883867528751523e+02
-2.710622710622710585e+01 -1.680108153921083840e+02
-2.708669108669108638e+01 -1.679961266624826237e+02
-2.706715506715506692e+01 -1.678864960942557332e+02
-2.704761904761904745e+01 -1.678297580187376070e+02
-2.702808302808302798e+01 -1.680237747772724219e+02
-2.700854700854700852e+01 -1.679630660051896598e+02
-2.698901098901098905e+01 -1.679124482736128812e+02
-2.696947496947496958e+01 -1.679929774882077425e+02
-2.694993894993895012e+01 -1.679719827804841259e+02
-2.693040293040293065e+01 -1.680909628771026973e+02
-2.691086691086691118e+01 -1.680585955314636237e+02
-2.689133089133089172e+01 -1.682430745312641989e+02
-2.687179487179487225e+01 -1.684948029900916708e+02
-2.685225885225885278e+01 -1.684799188530254810e+02
-2.683272283272283332e+01 -1.679922830254775477e+02
-2.681318681318681385e+01 -1.680954962082780639e+02
-2.679365079365079438e+01 -1.678585250268554603e+02
-2.677411477411477492e+01 -1.672507192348851106e+02
-2.675457875457875545e+01 -1.672932173931755528e+02
-2.673504273504273243e+01 -1.670925969816584029e+02
-2.671550671550671296e+01 -1.673569292056419613e+02
-2.669597069597069350e+01 -1.674370990860273309e+02
-2.667643467643467403e+01 -1.673225083416265306e+02
-2.665689865689865456e+01 -1.674613673073601490e+02
-2.663736263736263510e+01 -1.675488574099551897e+02
-2.661782661782661563e+01 -1.673723846555911905e+02
-2.659829059829059617e+01 -1.673881751162005571e+02
-2.657875457875457670e+01 -1.673300243210365750e+02
-2.655921855921855723e+01 -1.673389123241646814e+02
-2.653968253968253777e+01 -1.673054007675904415e+02
-2.652014652014651830e+01 -1.671848885380879324e+02
-2.650061050061049883e+01 -1.669481261857959566e+02
-2.648107448107447937e+01 -1.667462501299577298e+02
-2.646153846153845990e+01 -1.667193747161077795e+02
-2.644200244200244043e+01 -1.666930776258746789e+02
-2.642246642246642097e+01 -1.664868491924765408e+02
-2.640293040293040150e+01 -1.664215998318641709e+02
-2.638339438339438203e+01 -1.663058838805885102e+02
-2.636385836385836257e+01 -1.659526824519690820e+02
-2.634432234432234310e+01 -1.660170438271137527e+02
-2.632478632478632363e+01 -1.660744290711618874e+02
-2.630525030525030417e+01 -1.661049251902800847e+02
-2.628571428571428470e+01 -1.659576106913749243e+02
-2.626617826617826523e+01 -1.658510667529270108e+02
-2.624664224664224577e+01 -1.658588404285559932e+02
-2.622710622710622630e+01 -1.658377774934920126e+02
-2.620757020757020683e+01 -1.657879534045091532e+02
-2.618803418803418737e+01 -1.658127402435788440e+02
-2.616849816849816790e+01 -1.658833402909476717e+02
-2.614896214896214843e+01 -1.658765554841427843e+02
-2.612942612942612897e+01 -1.659480277547698108e+02
-2.610989010989010950e+01 -1.659546528270614658e+02
-2.609035409035409003e+01 -1.659247003820792372e+02
-2.607081807081807057e+01 -1.657879093061672222e+02
-2.605128205128205110e+01 -1.655879608158566612e+02
-2.603174603174603163e+01 -1.655852800420708490e+02
-2.601221001221001217e+01 -1.655413451015310500e+02
-2.599267399267399270e+01 -1.655021649579097982e+02
-2.597313797313797323e+01 -1.655367879613287982e+02
-2.595360195360195377e+01 -1.657961340917287885e+02
-2.593406593406593430e+01 -1.657993405702072209e+02
-2.591452991452991483e+01 -1.659815808428456023e+02
-2.589499389499389537e+01 -1.664024484623597573e+02
-2.587545787545787590e+01 -1.663926399285811897e+02
-2.585592185592185643e+01 -1.665921725402043023e+02
-2.583638583638583697e+01 -1.665735483415571423e+02
-2.581684981684981750e+01 -1.664755414311039203e+02
-2.579731379731379803e+01 -1.665922949469267849e+02
-2.577777777777777857e+01 -1.666082935408732624e+02
-2.575824175824175910e+01 -1.664896905195058707e+02
-2.573870573870573963e+01 -1.666163061556168827e+02
-2.571916971916972017e+01 -1.665496958305414239e+02
-2.569963369963370070e+01 -1.665747765480568319e+02
-2.568009768009768123e+01 -1.666001636040213043e+02
-2.566056166056166177e+01 -1.665934923527312606e+02
-2.564102564102564230e+01 -1.666964814036360849e+02
-2.562148962148962283e+01 -1.668143480515248882e+02
-2.560195360195360337e+01 -1.668754912615104047e+02
-2.558241758241758390e+01 -1.669118574936204595e+02
-2.556288156288156443e+01 -1.669042548134955837e+02
-2.554334554334554497e+01 -1.671088684805081357e+02
-2.552380952380952550e+01 -1.670773700386121732e+02
-2.550427350427350603e+01 -1.672395493249459264e+02
-2.548473748473748657e+01 -1.675223347882747476e+02
-2.546520146520146710e+01 -1.673833082147307891e+02
-2.544566544566544763e+01 -1.672457976560071131e+02
-2.542612942612942817e+01 -1.671767427043645284e+02
-2.540659340659340870e+01 -1.675122896040267051e+02
-2.538705738705738923e+01 -1.676972054715595846e+02
-2.536752136752136977e+01 -1.676883216683885394e+02
-2.534798534798535030e+01 -1.677877320562335512e+02
-2.532844932844933084e+01 -1.677293711165077639e+02
-2.530891330891331137e+01 -1.676858975379389562e+02
-2.528937728937729190e+01 -1.676455289503641382e+02
-2.526984126984127244e+01 -1.676475637728201207e+02
-2.525030525030525297e+01 -1.675690527685065376e+02
-2.523076923076922995e+01 -1.674193688273511498e+02
-2.521123321123321048e+01 -1.675401215552109875e+02
-2.519169719169719102e+01 -1.677391115045873278e+02
-2.517216117216117155e+01 -1.680695598052234345e+02
-2.515262515262515208e+01 -1.679458866577831486e+02
-2.513308913308913262e+01 -1.679678374250202069e+02
-2.511355311355311315e+01 -1.680274313626215132e+02
-2.509401709401709368e+01 -1.680432256998908258e+02
-2.507448107448107422e+01 -1.678042851908783462e+02
-2.505494505494505475e+01 -1.674452614224699687e+02
-2.503540903540903528e+01 -1.672287068719396075e+02
-2.501587301587301582e+01 -1.671473685779124594e+02
-2.499633699633699635e+01 -1.670537738706303230e+02
-2.497680097680097688e+01 -1.670339175677730168e+02
-2.495726495726495742e+01 -1.671000503002623816e+02
-2.493772893772893795e+01 -1.671628684675564500e+02
-2.491819291819291848e+01 -1.669585841151481418e+02
-2.489865689865689902e+01 -1.670684412319761805e+02
-2.487912087912087955e+01 -1.671662965504197018e+02
-2.485958485958486008e+01 -1.672471436502740687e+02
-2.484004884004884062e+01 -1.672467466151345548e+02
-2.482051282051282115e+01 -1.671294469590855840e+02
-2.480097680097680168e+01 -1.671439956887621463e+02
-2.478144078144078222e+01 -1.671124726904884596e+02
-2.476190476190476275e+01 -1.669556969610046622e+02
-2.474236874236873973e+01 -1.667877679506052004e+02
-2.472283272283272026e+01 -1.669382671631451558e+02
-2.470329670329670080e+01 -1.667099545765201469e+02
-2.468376068376068133e+01 -1.666030692580133916e+02
-2.466422466422466186e+01 -1.666090146934503480e+02
-2.464468864468864240e+01 -1.665645185075027825e+02
-2.462515262515262293e+01 -1.664038636818435748e+02
-2.460561660561660347e+01 -1.664675002682662921e+02
-2.458608058608058400e+01 -1.664597493471229939e+02
-2.456654456654456453e+01 -1.664960655059517194e+02
-2.454700854700854507e+01 -1.666165200444985999e+02
-2.452747252747252560e+01 -1.666434004036914871e+02
-2.450793650793650613e+01 -1.664874229331749973e+02
-2.448840048840048667e+01 -1.663102622628047129e+02
-2.446886446886446720e+01 -1.659893386449965931e+02
-2.444932844932844773e+01 -1.657568901961188885e+02
-2.442979242979242827e+01 -1.658194404656869381e+02
-2.441025641025640880e+01 -1.657626862437517730e+02
-2.439072039072038933e+01 -1.657697206878270606e+02
-2.437118437118436987e+01 -1.658209501659091245e+02
-2.435164835164835040e+01 -1.659584731672597968e+02
-2.433211233211233093e+01 -1.659140151441371245e+02
-2.431257631257631147e+01 -1.659253069849851840e+02
-2.429304029304029200e+01 -1.658231160073399337e+02
-2.427350427350427253e+01 -1.658038327671011984e+02
-2.425396825396825307e+01 -1.658205847927785896e+02
-2.423443223443223360e+01 -1.657908557024412062e+02
-2.421489621489621413e+01 -1.656970842169299090e+02
-2.419536019536019467e+01 -1.657160915569720316e+02
-2.417582417582417520e+01 -1.658677131780482057e+02
-2.415628815628815573e+01 -1.659907769286909343e+02
-2.413675213675213627e+01 -1.658809523731115405e+02
-2.411721611721611680e+01 -1.655186286405934766e+02
-2.409768009768009733e+01 -1.652668343813840295e+02
-2.407814407814407787e+01 -1.651732054386379218e+02
-2.405860805860805840e+01 -1.651973959140438524e+02
-2.403907203907203893e+01 -1.652755803349568282e+02
-2.401953601953601947e+01 -1.652888417174899018e+02
-2.400000000000000000e+01 -1.652558849668883738e+02
-2.398046398046398053e+01 -1.651754921701510455e+02
-2.396092796092796107e+01 -1.651557441465821512e+02
-2.394139194139194160e+01 -1.650764071901909631e+02
-2.392185592185592213e+01 -1.650149166365261237e+02
-2.390231990231990267e+01 -1.650458158785574199e+02
-2.388278388278388320e+01 -1.650710165140675372e+02
-2.386324786324786373e+01 -1.652246785414218095e+02
-2.384371184371184427e+01 -1.651805941159029771e+02
-2.382417582417582480e+01 -1.652629401950005672e+02
-2.380463980463980533e+01 -1.653151102205672487e+02
-2.378510378510378587e+01 -1.653055210885784163e+02
-2.376556776556776640e+01 -1.654143260261832893e+02
-2.374603174603174693e+01 -1.654461603172754280e+02
-2.372649572649572747e+01 -1.654042580639037396e+02
-2.370695970695970800e+01 -1.655231723376543300e+02
-2.368742368742368853e+01 -1.655697494611949594e+02
-2.366788766788766907e+01 -1.655429722160985762e+02
-2.364835164835164960e+01 -1.654852448322357077e+02
-2.362881562881563013e+01 -1.656265231808872045e+02
-2.360927960927961067e+01 -1.655506960214248124e+02
-2.358974358974359120e+01 -1.655944909670574532e+02
-2.357020757020757173e+01 -1.658884167481246550e+02
-2.355067155067155227e+01 -1.658656073486889113e+02
-2.353113553113553280e+01 -1.658587930545525353e+02
-2.351159951159951333e+01 -1.657934499172849314e+02
-2.349206349206349032e+01 -1.658140558947435750e+02
-2.347252747252747085e+01 -1.658108861730603678e+02
-2.345299145299145138e+01 -1.657967684226192659e+02
-2.343345543345543192e+01 -1.657561188769903993e+02
-2.341391941391941245e+01 -1.657932095490127722e+02
-2.339438339438339298e+01 -1.657759170637765749e+02
-2.337484737484737352e+01 -1.657015540951196613e+02
-2.335531135531135405e+01 -1.656061033007651702e+02
-2.333577533577533458e+01 -1.655563954119985226e+02
-2.331623931623931512e+01 -1.656184443521179617e+02
-2.329670329670329565e+01 -1.657516829777806322e+02
-2.327716727716727618e+01 -1.657977176993860553e+02
-2.325763125763125672e+01 -1.660203831263021357e+02
-2.323809523809523725e+01 -1.665483213369482201e+02
-2.321855921855921778e+01 -1.669100400644909996e+02
-2.319902319902319832e+01 -1.670203172912802643e+02
-2.317948717948717885e+01 -1.669847602011238052e+02
-2.315995115995115938e+01 -1.669499390971458297e+02
-2.314041514041513992e+01 -1.668631229670295113e+02
-2.312087912087912045e+01 -1.668117804384638134e+02
-2.310134310134310098e+01 -1.665920770974637151e+02
-2.308180708180708152e+01 -1.664240489493283519e+02
-2.306227106227106205e+01 -1.666342833180476077e+02
-2.304273504273504258e+01 -1.666612389011003188e+02
-2.302319902319902312e+01 -1.666756512129620660e+02
-2.300366300366300365e+01 -1.667709321580964854e+02
-2.298412698412698418e+01 -1.668110859441488856e+02
-2.296459096459096472e+01 -1.668335511562353304e+02
-2.294505494505494525e+01 -1.667305084948060028e+02
-2.292551892551892578e+01 -1.664327471905577340e+02
-2.290598290598290632e+01 -1.663440192247236098e+02
-2.288644688644688685e+01 -1.663019704418307469e+02
-2.286691086691086738e+01 -1.663701106584322815e+02
-2.284737484737484792e+01 -1.664992004561333943e+02
-2.282783882783882845e+01 -1.664901370289148872e+02
-2.280830280830280898e+01 -1.665106588386831845e+02
-2.278876678876678952e+01 -1.664946173532962632e+02
-2.276923076923077005e+01 -1.664612291663752046e+02
-2.274969474969475058e+01 -1.664309195766002745e+02
-2.273015873015873112e+01 -1.666953922547427283e+02
-2.271062271062271165e+01 -1.669869378756466460e+02
-2.269108669108669218e+01 -1.670004785502126765e+02
-2.267155067155067272e+01 -1.669699626602445903e+02
-2.265201465201465325e+01 -1.669554781020301277e+02
-2.263247863247863378e+01 -1.669396077072247522e+02
-2.261294261294261432e+01 -1.669630773055817770e+02
-2.259340659340659485e+01 -1.669793642269468421e+02
-2.257387057387057538e+01 -1.670236729575351546e+02
-2.255433455433455592e+01 -1.669590042635601606e+02
-2.253479853479853645e+01 -1.669792326537356644e+02
-2.251526251526251698e+01 -1.671357582696080897e+02
-2.249572649572649397e+01 -1.672406763318403193e+02
-2.247619047619047450e+01 -1.673758069628977978e+02
-2.245665445665445503e+01 -1.675936934327996255e+02
-2.243711843711843557e+01 -1.676912392255042050e+02
-2.241758241758241610e+01 -1.677205564392782833e+02
-2.239804639804639663e+01 -1.677025566541906869e+02
-2.237851037851037717e+01 -1.676378031964301556e+02
-2.235897435897435770e+01 -1.674652537344800862e+02
-2.233943833943833823e+01 -1.674205918212004747e+02
-2.231990231990231877e+01 -1.674321886299749735e+02
-2.230036630036629930e+01 -1.675007534156868871e+02
-2.228083028083027983e+01 -1.674775655925880073e+02
-2.226129426129426037e+01 -1.672422224334162024e+02
-2.224175824175824090e+01 -1.672263647384966703e+02
-2.222222222222222143e+01 -1.676084261464732208e+02
-2.220268620268620197e+01 -1.680014734163957542e+02
-2.218315018315018250e+01 -1.679797936717244511e+02
-2.216361416361416303e+01 -1.679284998950005274e+02
-2.214407814407814357e+01 -1.678044144845686105e+02
-2.212454212454212410e+01 -1.677918692635518028e+02
-2.210500610500610463e+01 -1.678509224620161149e+02
-2.208547008547008517e+01 -1.679199107907981841e+02
-2.206593406593406570e+01 -1.681124774868328018e+02
-2.204639804639804623e+01 -1.686424784739377856e+02
-2.202686202686202677e+01 -1.688071676199839430e+02
-2.200732600732600730e+01 -1.686931050963728467e+02
-2.198778998778998783e+01 -1.683642057039764950e+02
-2.196825396825396837e+01 -1.680354478515283176e+02
-2.194871794871794890e+01 -1.680673654337114726e+02
-2.192918192918192943e+01 -1.679922302697760017e+02
-2.190964590964590997e+01 -1.679464645572657844e+02
-2.189010989010989050e+01 -1.677281091833629603e+02
-2.187057387057387103e+01 -1.676000141489000157e+02
-2.185103785103785157e+01 -1.676233765621602743e+02
-2.183150183150183210e+01 -1.676576547501079233e+02
-2.181196581196581263e+01 -1.676275062202793720e+02
-2.179242979242979317e+01 -1.676297178189395822e+02
-2.177289377289377370e+01 -1.677996590593520239e+02
-2.175335775335775423e+01 -1.678797031245771905e+02
-2.173382173382173477e+01 -1.678476517218126389e+02
-2.171428571428571530e+01 -1.678165784090985824e+02
-2.169474969474969583e+01 -1.678317439673351714e+02
-2.167521367521367637e+01 -1.679504756582279015e+02
-2.165567765567765690e+01 -1.679822433625944882e+02
-2.163614163614163743e+01 -1.679777848649073064e+02
-2.161660561660561797e+01 -1.679997001421861853e+02
-2.159706959706959850e+01 -1.680614066981204076e+02
-2.157753357753357903e+01 -1.680352476822366441e+02
-2.155799755799755957e+01 -1.680545896048616612e+02
-2.153846153846154010e+01 -1.680498280350718119e+02
-2.151892551892552063e+01 -1.680269452790603850e+02
-2.149938949938950117e+01 -1.680453100119262615e+02
-2.147985347985347815e+01 -1.681611022780203086e+02
-2.146031746031745868e+01 -1.681735144759285845e+02
-2.144078144078143922e+01 -1.681472871861669489e+02
-2.142124542124541975e+01 -1.680843125930526298e+02
-2.140170940170940028e+01 -1.675186211186331491e+02
-2.138217338217338082e+01 -1.674518508977826343e+02
-2.136263736263736135e+01 -1.675578958925113966e+02
-2.134310134310134188e+01 -1.675622460695865357e+02
-2.132356532356532242e+01 -1.674202740233792497e+02
-2.130402930402930295e+01 -1.671693601085207206e+02
-2.128449328449328348e+01 -1.672951266812587505e+02
-2.126495726495726402e+01 -1.673385370544395414e+02
-2.124542124542124455e+01 -1.672858112038053662e+02
-2.122588522588522508e+01 -1.667373006223036498e+02
-2.120634920634920562e+01 -1.665094033186229865e+02
-2.118681318681318615e+01 -1.665539548631664672e+02
-2.116727716727716668e+01 -1.665445314157521750e+02
-2.114774114774114722e+01 -1.665049402331814576e+02
-2.112820512820512775e+01 -1.663623514283933957e+02
-2.110866910866910828e+01 -1.662678865462337114e+02
-2.108913308913308882e+01 -1.663142270670046230e+02
-2.106959706959706935e+01 -1.662125727444258416e+02
-2.105006105006104988e+01 -1.661825601087232656e+02
-2.103052503052503042e+01 -1.661584025497981258e+02
-2.101098901098901095e+01 -1.661710710586439745e+02
-2.099145299145299148e+01 -1.661838302175036688e+02
-2.097191697191697202e+01 -1.660876942118025568e+02
-2.095238095238095255e+01 -1.660959829365446012e+02
-2.093284493284493308e+01 -1.659444396123791705e+02
-2.091330891330891362e+01 -1.659011940925325916e+02
-2.089377289377289415e+01 -1.658825062467686280e+02
-2.087423687423687468e+01 -1.658944771893242205e+02
-2.085470085470085522e+01 -1.657943793644982122e+02
-2.083516483516483575e+01 -1.657891171904872749e+02
-2.081562881562881628e+01 -1.657570291152272262e+02
-2.079609279609279682e+01 -1.657063298823174762e+02
-2.077655677655677735e+01 -1.656714325738505522e+02
-2.075702075702075788e+01 -1.655784072598333694e+02
-2.073748473748473842e+01 -1.655851449703838796e+02
-2.071794871794871895e+01 -1.654616471753564895e+02
-2.069841269841269948e+01 -1.653297692658595679e+02
-2.067887667887668002e+01 -1.653046553861558436e+02
-2.065934065934066055e+01 -1.652527937823036837e+02
-2.063980463980464108e+01 -1.652044148774583618e+02
-2.062026862026862162e+01 -1.652248576471659192e+02
-2.060073260073260215e+01 -1.652254026238338440e+02
-2.058119658119658268e+01 -1.652540594013187842e+02
-2.056166056166056322e+01 -1.651847071109094429e+02
-2.054212454212454375e+01 -1.651424288631412765e+02
-2.052258852258852428e+01 -1.654020053294388504e+02
-2.050305250305250482e+01 -1.654874929144592670e+02
-2.048351648351648180e+01 -1.653854589306500884e+02
-2.046398046398046233e+01 -1.651923330644184773e+02
-2.044444444444444287e+01 -1.652881210770146367e+02
-2.042490842490842340e+01 -1.654013303726721347e+02
-2.040537240537240393e+01 -1.653241755298620603e+02
-2.038583638583638447e+01 -1.653694731169838406e+02
-2.036630036630036500e+01 -1.654195500349015902e+02
-2.034676434676434553e+01 -1.657613494214897401e+02
-2.032722832722832607e+01 -1.658617305022702908e+02
-2.030769230769230660e+01 -1.658487904859319428e+02
-2.028815628815628713e+01 -1.658738016086660139e+02
-2.026862026862026767e+01 -1.659248581175966990e+02
-2.024908424908424820e+01 -1.661436387905991126e+02
-2.022954822954822873e+01 -1.664472611767054673e+02
-2.021001221001220927e+01 -1.665941472592168964e+02
-2.019047619047618980e+01 -1.665404750880935580e+02
-2.017094017094017033e+01 -1.665354133384701356e+02
-2.015140415140415087e+01 -1.666239636083247433e+02
-2.013186813186813140e+01 -1.668406248734941926e+02
-2.011233211233211193e+01 -1.669404024101185087e+02
-2.009279609279609247e+01 -1.670206278354161782e+02
-2.007326007326007300e+01 -1.669023102307841100e+02
-2.005372405372405353e+01 -1.670562144651374581e+02
-2.003418803418803407e+01 -1.670395294777896993e+02
-2.001465201465201460e+01 -1.669097472762261418e+02
-1.999511599511599513e+01 -1.669118676434081863e+02
-1.997557997557997567e+01 -1.669337376042512062e+02
-1.995604395604395620e+01 -1.668262269253270631e+02
-1.993650793650793673e+01 -1.668273976373453138e+02
-1.991697191697191727e+01 -1.668830594647087935e+02
-1.989743589743589780e+01 -1.669503901501617804e+02
-1.987789987789987833e+01 -1.669737977957854014e+02
-1.985836385836385887e+01 -1.668396705211015103e+02
-1.983882783882783940e+01 -1.668825835855553237e+02
-1.981929181929181993e+01 -1.670329628021336248e+02
-1.979975579975580047e+01 -1.669157340086935051e+02
-1.978021978021978100e+01 -1.666705870440923718e+02
-1.976068376068376153e+01 -1.667617158570266724e+02
-1.974114774114774207e+01 -1.665886970782996173e+02
-1.972161172161172260e+01 -1.664828529363276743e+02
-1.970207570207570313e+01 -1.664337828846683465e+02
-1.968253968253968367e+01 -1.664936425096298933e+02
-1.966300366300366420e+01 -1.666671385606466629e+02
-1.964346764346764473e+01 -1.668817788950321415e+02
-1.962393162393162527e+01 -1.670945903788498867e+02
-1.960439560439560580e+01 -1.672580673869285022e+02
-1.958485958485958633e+01 -1.675797026603096924e+02
-1.956532356532356687e+01 -1.675456104027351216e+02
-1.954578754578754740e+01 -1.674848307051910297e+02
-1.952625152625152793e+01 -1.673999488253081722e+02
-1.950671550671550847e+01 -1.673973956842767166e+02
-1.948717948717948545e+01 -1.673519608462345332e+02
-1.946764346764346598e+01 -1.673938092945306266e+02
-1.944810744810744652e+01 -1.674506572680846830e+02
-1.942857142857142705e+01 -1.672258203550683788e+02
-1.940903540903540758e+01 -1.670180516652706899e+02
-1.938949938949938812e+01 -1.668331726147033578e+02
-1.936996336996336865e+01 -1.667513315805868217e+02
-1.935042735042734918e+01 -1.667400104308215418e+02
-1.933089133089132972e+01 -1.667420662359158428e+02
-1.931135531135531025e+01 -1.668877476223754570e+02
-1.929181929181929078e+01 -1.669939696975696108e+02
-1.927228327228327132e+01 -1.668626535367590691e+02
-1.925274725274725185e+01 -1.667695048804174576e+02
-1.923321123321123238e+01 -1.667930501244073866e+02
-1.921367521367521292e+01 -1.667573094688893320e+02
-1.919413919413919345e+01 -1.667598530608617011e+02
-1.917460317460317398e+01 -1.668220098282210984e+02
-1.915506715506715452e+01 -1.669598982837748906e+02
-1.913553113553113505e+01 -1.670987464290141702e+02
-1.911599511599511558e+01 -1.671239907664613327e+02
-1.909645909645909612e+01 -1.671693529286767728e+02
-1.907692307692307665e+01 -1.671660963297004514e+02
-1.905738705738705718e+01 -1.672219373439297669e+02
-1.903785103785103772e+01 -1.672362728314471951e+02
-1.901831501831501825e+01 -1.672689861169403684e+02
-1.899877899877899878e+01 -1.673782208875731214e+02
-1.897924297924297932e+01 -1.674663403107693398e+02
-1.895970695970695985e+01 -1.674463272157046561e+02
-1.894017094017094038e+01 -1.673927590941648305e+02
-1.892063492063492092e+01 -1.674071598763503914e+02
-1.890109890109890145e+01 -1.676885638762682618e+02
-1.888156288156288198e+01 -1.676770842072347136e+02
-1.886202686202686252e+01 -1.677390293384320614e+02
-1.884249084249084305e+01 -1.678597696141756330e+02
-1.882295482295482358e+01 -1.679322069491354341e+02
-1.880341880341880412e+01 -1.679435667644663681e+02
-1.878388278388278465e+01 -1.677403506619160112e+02
-1.876434676434676518e+01 -1.676287003311964554e+02
-1.874481074481074572e+01 -1.676425648919068863e+02
-1.872527472527472625e+01 -1.675835188769195838e+02
-1.870573870573870678e+01 -1.673802697078343158e+02
-1.868620268620268732e+01 -1.673728161925752147e+02
-1.866666666666666785e+01 -1.675474249575429440e+02
-1.864713064713064838e+01 -1.676051527933378793e+02
-1.862759462759462892e+01 -1.673261461741408880e+02
-1.860805860805860945e+01 -1.670226646109105104e+02
-1.858852258852258998e+01 -1.668529164473013964e+02
-1.856898656898657052e+01 -1.669040120940222494e+02
-1.854945054945055105e+01 -1.670775748132036824e+02
-1.852991452991453158e+01 -1.672200672523090361e+02
-1.851037851037851212e+01 -1.674179064106079977e+02
-1.849084249084248910e+01 -1.672888005116139425e+02
-1.847130647130646963e+01 -1.669035503556159199e+02
-1.845177045177045017e+01 -1.667776931326602039e+02
-1.843223443223443070e+01 -1.668247643269961884e+02
-1.841269841269841123e+01 -1.667711313727621700e+02
-1.839316239316239177e+01 -1.669153256106548895e+02
-1.837362637362637230e+01 -1.670461337430498077e+02
-1.835409035409035283e+01 -1.670277874475612805e+02
-1.833455433455433337e+01 -1.670916356800276787e+02
-1.831501831501831390e+01 -1.672127694856685025e+02
-1.829548229548229443e+01 -1.671779185520487090e+02
-1.827594627594627497e+01 -1.670939577184134066e+02
-1.825641025641025550e+01 -1.670349974253859955e+02
-1.823687423687423603e+01 -1.668857665910054777e+02
-1.821733821733821657e+01 -1.669356568141219839e+02
-1.819780219780219710e+01 -1.670531971430381191e+02
-1.817826617826617763e+01 -1.669884039624532761e+02
-1.815873015873015817e+01 -1.670120489925981246e+02
-1.813919413919413870e+01 -1.667325364619123320e+02
-1.811965811965811923e+01 -1.664442470589316372e+02
-1.810012210012209977e+01 -1.664431527302110965e+02
-1.808058608058608030e+01 -1.665601459511751159e+02
-1.806105006105006083e+01 -1.666203694637067656e+02
-1.804151404151404137e+01 -1.666033589930071344e+02
-1.802197802197802190e+01 -1.666195763704562296e+02
-1.800244200244200243e+01 -1.666176528751975354e+02
-1.798290598290598297e+01 -1.666348729519355913e+02
-1.796336996336996350e+01 -1.665754130837846105e+02
-1.794383394383394403e+01 -1.665157160016447335e+02
-1.792429792429792457e+01 -1.665177905596749213e+02
-1.790476190476190510e+01 -1.665837216476911919e+02
-1.788522588522588563e+01 -1.666550036216690955e+02
-1.786568986568986617e+01 -1.666826294745072516e+02
-1.784615384615384670e+01 -1.667468729369457776e+02
-1.782661782661782723e+01 -1.668911304965572526e+02
-1.780708180708180777e+01 -1.669050296871490673e+02
-1.778754578754578830e+01 -1.668306580523377818e+02
-1.776800976800976883e+01 -1.668687131178938898e+02
-1.774847374847374937e+01 -1.670025362175848613e+02
-1.772893772893772990e+01 -1.670278766071159282e+02
-1.770940170940171043e+01 -1.668716519639930311e+02
-1.768986568986569097e+01 -1.667593164798947498e+02
-1.767032967032967150e+01 -1.666455301814089580e+02
-1.765079365079365203e+01 -1.665339121513526948e+02
-1.763125763125763257e+01 -1.664761739379219421e+02
-1.761172161172161310e+01 -1.665858892943297178e+02
-1.759218559218559363e+01 -1.669308446373664765e+02
-1.757264957264957417e+01 -1.670993781389437061e+02
-1.755311355311355470e+01 -1.670330475282435430e+02
-1.753357753357753523e+01 -1.669497638958197285e+02
-1.751404151404151577e+01 -1.668072169603182147e+02
-1.749450549450549630e+01 -1.667524922439861541e+02
-1.747496947496947328e+01 -1.665848621020793701e+02
-1.745543345543345382e+01 -1.663932522281307911e+02
-1.743589743589743435e+01 -1.663713338759347664e+02
-1.741636141636141488e+01 -1.663344296075992474e+02
-1.739682539682539542e+01 -1.662058441121623957e+02
-1.737728937728937595e+01 -1.661671134102390397e+02
-1.735775335775335648e+01 -1.662563945678184041e+02
-1.733821733821733702e+01 -1.662806698034764281e+02
-1.731868131868131755e+01 -1.662969338590775692e+02
-1.729914529914529808e+01 -1.663418587449748713e+02
-1.727960927960927862e+01 -1.663063886472969557e+02
-1.726007326007325915e+01 -1.664237541207177458e+02
-1.724053724053723968e+01 -1.666407517386698771e+02
-1.722100122100122022e+01 -1.666113084280484884e+02
-1.720146520146520075e+01 -1.664948339936839545e+02
-1.718192918192918128e+01 -1.663272141900293377e+02
-1.716239316239316182e+01 -1.663526377509596728e+02
-1.714285714285714235e+01 -1.663567803485207719e+02
-1.712332112332112288e+01 -1.662685584584251330e+02
-1.710378510378510342e+01 -1.663195001687042804e+02
-1.708424908424908395e+01 -1.664102838299195923e+02
-1.706471306471306448e+01 -1.664327160269126864e+02
-1.704517704517704502e+01 -1.664763737129653691e+02
-1.702564102564102555e+01 -1.664713054259001694e+02
-1.700610500610500608e+01 -1.664948773490955318e+02
-1.698656898656898662e+01 -1.664457135914254593e+02
-1.696703296703296715e+01 -1.664607920188547325e+02
-1.694749694749694768e+01 -1.664836726034478147e+02
-1.692796092796092822e+01 -1.664957916556951432e+02
-1.690842490842490875e+01 -1.664344317557424517e+02
-1.688888888888888928e+01 -1.663396231735691515e+02
-1.686935286935286982e+01 -1.663431177637023666e+02
-1.684981684981685035e+01 -1.665494302479393411e+02
-1.683028083028083088e+01 -1.661198585607048983e+02
-1.681074481074481142e+01 -1.656730398448828510e+02
-1.679120879120879195e+01 -1.657838416946958660e+02
-1.677167277167277248e+01 -1.659041232147627056e+02
-1.675213675213675302e+01 -1.659440302722680940e+02
-1.673260073260073355e+01 -1.659913331780103647e+02
-1.671306471306471408e+01 -1.660045661768678542e+02
-1.669352869352869462e+01 -1.659444896847310531e+02
-1.667399267399267515e+01 -1.659855821040504793e+02
-1.665445665445665568e+01 -1.661088539488335698e+02
-1.663492063492063622e+01 -1.662321773844572590e+02
-1.661538461538461675e+01 -1.663002479391092834e+02
-1.659584859584859728e+01 -1.664756836782249820e+02
-1.657631257631257782e+01 -1.666286179575982942e+02
-1.655677655677655835e+01 -1.665250109475446720e+02
-1.653724053724053888e+01 -1.665810389634753506e+02
-1.651770451770451942e+01 -1.667625724783065948e+02
-1.649816849816849995e+01 -1.667670446975103005e+02
-1.647863247863247693e+01 -1.667769966086426621e+02
-1.645909645909645747e+01 -1.667352420164683622e+02
-1.643956043956043800e+01 -1.666291801776739305e+02
-1.642002442002441853e+01 -1.664265042389653217e+02
-1.640048840048839907e+01 -1.662883733651507328e+02
-1.638095238095237960e+01 -1.663311157665830251e+02
-1.636141636141636013e+01 -1.663936107719132167e+02
-1.634188034188034067e+01 -1.664248617778832511e+02
-1.632234432234432120e+01 -1.664146748809444887e+02
-1.630280830280830173e+01 -1.665617105858709692e+02
-1.628327228327228227e+01 -1.665325070978404369e+02
-1.626373626373626280e+01 -1.663615360015839713e+02
-1.624420024420024333e+01 -1.664016725514619566e+02
-1.622466422466422387e+01 -1.663455674369627957e+02
-1.620512820512820440e+01 -1.663270309828717757e+02
-1.618559218559218493e+01 -1.663649394086760651e+02
-1.616605616605616547e+01 -1.663625721934432136e+02
-1.614652014652014600e+01 -1.663224661468608474e+02
-1.612698412698412653e+01 -1.661446616282592288e+02
-1.610744810744810707e+01 -1.660782026239919844e+02
-1.608791208791208760e+01 -1.660785285873053851e+02
-1.606837606837606813e+01 -1.660434104530669686e+02
-1.604884004884004867e+01 -1.660114781934973394e+02
-1.602930402930402920e+01 -1.660908090151202146e+02
-1.600976800976800973e+01 -1.661462479104387739e+02
-1.599023199023199027e+01 -1.662277507810210864e+02
-1.597069597069597080e+01 -1.662774588326253422e+02
-1.595115995115995133e+01 -1.670782274001390988e+02
-1.593162393162393187e+01 -1.676146005381629323e+02
-1.591208791208791240e+01 -1.670349042947698877e+02
-1.589255189255189293e+01 -1.666705681626194462e+02
-1.587301587301587347e+01 -1.666445166090381065e+02
-1.585347985347985400e+01 -1.666500349746393681e+02
-1.583394383394383453e+01 -1.665259758434220316e+02
-1.581440781440781507e+01 -1.664198205820702583e+02
-1.579487179487179560e+01 -1.662510437875468483e+02
-1.577533577533577613e+01 -1.660189335383346076e+02
-1.575579975579975667e+01 -1.659589038605484461e+02
-1.573626373626373720e+01 -1.659463881806167080e+02
-1.571672771672771773e+01 -1.658658521850262559e+02
-1.569719169719169827e+01 -1.656821652870165735e+02
-1.567765567765567880e+01 -1.654807558665411023e+02
-1.565811965811965933e+01 -1.654347570349039529e+02
-1.563858363858363987e+01 -1.654498811828586042e+02
-1.561904761904762040e+01 -1.654451990650835853e+02
-1.559951159951160093e+01 -1.653216270678083220e+02
-1.557997557997558147e+01 -1.652877329291325736e+02
-1.556043956043956200e+01 -1.652999020984298681e+02
-1.554090354090354253e+01 -1.654017029262437006e+02
-1.552136752136752307e+01 -1.653093355736683350e+02
-1.550183150183150360e+01 -1.653367076708194077e+02
-1.548229548229548058e+01 -1.652060190663451635e+02
-1.546275946275946112e+01 -1.651978527650939554e+02
-1.544322344322344165e+01 -1.651804516680248298e+02
-1.542368742368742218e+01 -1.650001574651028307e+02
-1.540415140415140272e+01 -1.651042226187918516e+02
-1.538461538461538325e+01 -1.652633103670098080e+02
-1.536507936507936378e+01 -1.652842583881440248e+02
-1.534554334554334432e+01 -1.651979338144949452e+02
-1.532600732600732485e+01 -1.651010781709382513e+02
-1.530647130647130538e+01 -1.650582593643640621e+02
-1.528693528693528592e+01 -1.650236373444570859e+02
-1.526739926739926645e+01 -1.650836546018640831e+02
-1.524786324786324698e+01 -1.652185945025780995e+02
-1.522832722832722752e+01 -1.653116579220128131e+02
-1.520879120879120805e+01 -1.652926481765503013e+02
-1.518925518925518858e+01 -1.652888249548512931e+02
-1.516971916971916912e+01 -1.652642425042944581e+02
-1.515018315018314965e+01 -1.650820005849294034e+02
-1.513064713064713018e+01 -1.650386467648578446e+02
-1.511111111111111072e+01 -1.650416207841974199e+02
-1.509157509157509125e+01 -1.649907172932205128e+02
-1.507203907203907178e+01 -1.648506275245088659e+02
-1.505250305250305232e+01 -1.649019688622659885e+02
-1.503296703296703285e+01 -1.651582831993135585e+02
-1.501343101343101338e+01 -1.654024138637943793e+02
-1.499389499389499392e+01 -1.653177910846284533e+02
-1.497435897435897445e+01 -1.652156563260174664e+02
-1.495482295482295498e+01 -1.653301777543565265e+02
-1.493528693528693552e+01 -1.654389106987119078e+02
-1.491575091575091605e+01 -1.655239994990037644e+02
-1.489621489621489658e+01 -1.657139973169822724e+02
-1.487667887667887712e+01 -1.657183644691154427e+02
-1.485714285714285765e+01 -1.656297914631112462e+02
-1.483760683760683818e+01 -1.656709263944771919e+02
-1.481807081807081872e+01 -1.658993536125542505e+02
-1.479853479853479925e+01 -1.662372437335718871e+02
-1.477899877899877978e+01 -1.663036057447947087e+02
-1.475946275946276032e+01 -1.663066512128843328e+02
-1.473992673992674085e+01 -1.664160936882319106e+02
-1.472039072039072138e+01 -1.665761053584026854e+02
-1.470085470085470192e+01 -1.666641668097213937e+02
-1.468131868131868245e+01 -1.667603893527131902e+02
-1.466178266178266298e+01 -1.668079043851889480e+02
-1.464224664224664352e+01 -1.670124711551280825e+02
-1.462271062271062405e+01 -1.670412433251277946e+02
-1.460317460317460458e+01 -1.671488067647848368e+02
-1.458363858363858512e+01 -1.667618020229367630e+02
-1.456410256410256565e+01 -1.667909093415027542e+02
-1.454456654456654618e+01 -1.671267264614066335e+02
-1.452503052503052672e+01 -1.670864107536148140e+02
-1.450549450549450725e+01 -1.670938755748921949e+02
-1.448595848595848423e+01 -1.671161944747879318e+02
-1.446642246642246477e+01 -1.671585237772152936e+02
-1.444688644688644530e+01 -1.672143811681394823e+02
-1.442735042735042583e+01 -1.671208989254446635e+02
-1.440781440781440637e+01 -1.668052977824581546e+02
-1.438827838827838690e+01 -1.666999373098344108e+02
-1.436874236874236743e+01 -1.665490615089587152e+02
-1.434920634920634797e+01 -1.664752703298096321e+02
-1.432967032967032850e+01 -1.665002276194404089e+02
-1.431013431013430903e+01 -1.664567475306905919e+02
-1.429059829059828957e+01 -1.664426227271727328e+02
-1.427106227106227010e+01 -1.666487723396269871e+02
-1.425152625152625063e+01 -1.667794389886591944e+02
-1.423199023199023117e+01 -1.667741636189761607e+02
-1.421245421245421170e+01 -1.668520405597425054e+02
-1.419291819291819223e+01 -1.669657798279530709e+02
-1.417338217338217277e+01 -1.670347252137304110e+02
-1.415384615384615330e+01 -1.672036705476444070e+02
-1.413431013431013383e+01 -1.672418287626225890e+02
-1.411477411477411437e+01 -1.673573646446099872e+02
-1.409523809523809490e+01 -1.675010179203800931e+02
-1.407570207570207543e+01 -1.674178066945433443e+02
-1.405616605616605597e+01 -1.674210268207981471e+02
-1.403663003663003650e+01 -1.674349590213450085e+02
-1.401709401709401703e+01 -1.673235532354959787e+02
-1.399755799755799757e+01 -1.673086923189846971e+02
-1.397802197802197810e+01 -1.674402191747106201e+02
-1.395848595848595863e+01 -1.673698447761265129e+02
-1.393894993894993917e+01 -1.673143461424420764e+02
-1.391941391941391970e+01 -1.672479004408395724e+02
-1.389987789987790023e+01 -1.669902576651463733e+02
-1.388034188034188077e+01 -1.669037974535960700e+02
-1.386080586080586130e+01 -1.668749899606261806e+02
-1.384126984126984183e+01 -1.668900643883538351e+02
-1.382173382173382237e+01 -1.668791285013662673e+02
-1.380219780219780290e+01 -1.668841609012603726e+02
-1.378266178266178343e+01 -1.669366321386369236e+02
-1.376312576312576397e+01 -1.670280366416375841e+02
-1.374358974358974450e+01 -1.670123132899951202e+02
-1.372405372405372503e+01 -1.671333087734729190e+02
-1.370451770451770557e+01 -1.674724243741398766e+02
-1.368498168498168610e+01 -1.675136542170389760e+02
-1.366544566544566663e+01 -1.673795634956786103e+02
-1.364590964590964717e+01 -1.673903667727744278e+02
-1.362637362637362770e+01 -1.672623164499160282e+02
-1.360683760683760823e+01 -1.672364880116997199e+02
-1.358730158730158877e+01 -1.674180321008589658e+02
-1.356776556776556930e+01 -1.675075739791630269e+02
-1.354822954822954983e+01 -1.672700970466785009e+02
-1.352869352869353037e+01 -1.670066023114430038e+02
-1.350915750915751090e+01 -1.670134973481178235e+02
-1.348962148962148788e+01 -1.671753459768902133e+02
-1.347008547008546842e+01 -1.670773823663863027e+02
-1.345054945054944895e+01 -1.667630954937446575e+02
-1.343101343101342948e+01 -1.668185113639141832e+02
-1.341147741147741002e+01 -1.667353509563887997e+02
-1.339194139194139055e+01 -1.665160486583431521e+02
-1.337240537240537108e+01 -1.664876037036694072e+02
-1.335286935286935162e+01 -1.665136416183727590e+02
-1.333333333333333215e+01 -1.665013190856915912e+02
-1.331379731379731268e+01 -1.665709781121091453e+02
-1.329426129426129322e+01 -1.666313321142680763e+02
-1.327472527472527375e+01 -1.666316880824509212e+02
-1.325518925518925428e+01 -1.666334345160958037e+02
-1.323565323565323482e+01 -1.666910054350857990e+02
-1.321611721611721535e+01 -1.666672658620096570e+02
-1.319658119658119588e+01 -1.666699836597398985e+02
-1.317704517704517642e+01 -1.667152633576472169e+02
-1.315750915750915695e+01 -1.667634413880794000e+02
-1.313797313797313748e+01 -1.667958914776552888e+02
-1.311843711843711802e+01 -1.667388772167788318e+02
-1.309890109890109855e+01 -1.666764033179859155e+02
-1.307936507936507908e+01 -1.666385390309303602e+02
-1.305982905982905962e+01 -1.665644224897224319e+02
-1.304029304029304015e+01 -1.665561579388855478e+02
-1.302075702075702068e+01 -1.667456938729264948e+02
-1.300122100122100122e+01 -1.668105387678274383e+02
-1.298168498168498175e+01 -1.667719819759365123e+02
-1.296214896214896228e+01 -1.666562009683819667e+02
-1.294261294261294282e+01 -1.664635362452339109e+02
-1.292307692307692335e+01 -1.662509507922385978e+02
-1.290354090354090388e+01 -1.661782419747695485e+02
-1.288400488400488442e+01 -1.661722124457190546e+02
-1.286446886446886495e+01 -1.659715224404319542e+02
-1.284493284493284548e+01 -1.659183698353333511e+02
-1.282539682539682602e+01 -1.659400142125729758e+02
-1.280586080586080655e+01 -1.658456950161173040e+02
-1.278632478632478708e+01 -1.658491068666871229e+02
-1.276678876678876762e+01 -1.656889007130311882e+02
-1.274725274725274815e+01 -1.655946197450186332e+02
-1.272771672771672868e+01 -1.656247941377132520e+02
-1.270818070818070922e+01 -1.655634234434637619e+02
-1.268864468864468975e+01 -1.655164332645378238e+02
-1.266910866910867028e+01 -1.657898475187553231e+02
-1.264957264957265082e+01 -1.662754529117879088e+02
-1.263003663003663135e+01 -1.663930969933659014e+02
-1.261050061050061188e+01 -1.663071981316680876e+02
-1.259096459096459242e+01 -1.663663182872125503e+02
-1.257142857142857295e+01 -1.666346598180689114e+02
-1.255189255189255348e+01 -1.666593507148652975e+02
-1.253235653235653402e+01 -1.666886593013743436e+02
-1.251282051282051455e+01 -1.668013679237959082e+02
-1.249328449328449153e+01 -1.668748708535541425e+02
-1.247374847374847207e+01 -1.667727066091021584e+02
-1.245421245421245260e+01 -1.666376050753335676e+02
-1.243467643467643313e+01 -1.666089847877012744e+02
-1.241514041514041367e+01 -1.665249394630105826e+02
-1.239560439560439420e+01 -1.663334803768844665e+02
-1.237606837606837473e+01 -1.661197179959769699e+02
-1.235653235653235527e+01 -1.660655744703654477e+02
-1.233699633699633580e+01 -1.660680812553858345e+02
-1.231746031746031633e+01 -1.660502288125971404e+02
-1.229792429792429687e+01 -1.660068498583545988e+02
-1.227838827838827740e+01 -1.660092071951480648e+02
-1.225885225885225793e+01 -1.660559082468535053e+02
-1.223931623931623847e+01 -1.660427706835961885e+02
-1.221978021978021900e+01 -1.660078498239424505e+02
-1.220024420024419953e+01 -1.661316814919457556e+02
-1.218070818070818007e+01 -1.661469854127330450e+02
-1.216117216117216060e+01 -1.661384064139714667e+02
-1.214163614163614113e+01 -1.661285720082060493e+02
-1.212210012210012167e+01 -1.660305432354318782e+02
-1.210256410256410220e+01 -1.660170637939591529e+02
-1.208302808302808273e+01 -1.660972372261778958e+02
-1.206349206349206327e+01 -1.662744490383531399e+02
-1.204395604395604380e+01 -1.664906052225145459e+02
-1.202442002442002433e+01 -1.664621857495803283e+02
-1.200488400488400487e+01 -1.663461104681544498e+02
-1.198534798534798540e+01 -1.665622494985401829e+02
-1.196581196581196593e+01 -1.666134440661369069e+02
-1.194627594627594647e+01 -1.666737877507448502e+02
-1.192673992673992700e+01 -1.669029882891922796e+02
-1.190720390720390753e+01 -1.669342888733456505e+02
-1.188766788766788807e+01 -1.670862761894346136e+02
-1.186813186813186860e+01 -1.673462548732129278e+02
-1.184859584859584913e+01 -1.673342740262286270e+02
-1.182905982905982967e+01 -1.674313713349658599e+02
-1.180952380952381020e+01 -1.675532479100203602e+02
-1.178998778998779073e+01 -1.674729204833535618e+02
-1.177045177045177127e+01 -1.673751436102263028e+02
-1.175091575091575180e+01 -1.673665157587790304e+02
-1.173137973137973233e+01 -1.674526702600063572e+02
-1.171184371184371287e+01 -1.675342765102315639e+02
-1.169230769230769340e+01 -1.674973817018003501e+02
-1.167277167277167393e+01 -1.674025767562019382e+02
-1.165323565323565447e+01 -1.675836306945221565e+02
-1.163369963369963500e+01 -1.678114891724040376e+02
-1.161416361416361553e+01 -1.677159187743127973e+02
-1.159462759462759607e+01 -1.678278233000491753e+02
-1.157509157509157660e+01 -1.679552724971128725e+02
-1.155555555555555713e+01 -1.678258449060283510e+02
-1.153601953601953767e+01 -1.678600397688863382e+02
-1.151648351648351820e+01 -1.681186905186883962e+02
-1.149694749694749873e+01 -1.683295682343899387e+02
-1.147741147741147572e+01 -1.681280748900841786e+02
-1.145787545787545625e+01 -1.680868650537888129e+02
-1.143833943833943678e+01 -1.682114396494847881e+02
-1.141880341880341732e+01 -1.682538705227608773e+02
-1.139926739926739785e+01 -1.682058638144354177e+02
-1.137973137973137838e+01 -1.680372433861147101e+02
-1.136019536019535892e+01 -1.681895716900359901e+02
-1.134065934065933945e+01 -1.683200656219941322e+02
-1.132112332112331998e+01 -1.681472517864736744e+02
-1.130158730158730052e+01 -1.682023332973748779e+02
-1.128205128205128105e+01 -1.680847240873700912e+02
-1.126251526251526158e+01 -1.677319912699148574e+02
-1.124297924297924212e+01 -1.675289399388703373e+02
-1.122344322344322265e+01 -1.675249483611659400e+02
-1.120390720390720318e+01 -1.675714969561559826e+02
-1.118437118437118372e+01 -1.675590699198339735e+02
-1.116483516483516425e+01 -1.675565777055551280e+02
-1.114529914529914478e+01 -1.675460458668322588e+02
-1.112576312576312532e+01 -1.676625854701443075e+02
-1.110622710622710585e+01 -1.677155067755046787e+02
-1.108669108669108638e+01 -1.676480766337408852e+02
-1.106715506715506692e+01 -1.676990702330205067e+02
-1.104761904761904745e+01 -1.675953442625632874e+02
-1.102808302808302798e+01 -1.675350029210209755e+02
-1.100854700854700852e+01 -1.675151457520027520e+02
-1.098901098901098905e+01 -1.672515128396462103e+02
-1.096947496947496958e+01 -1.670548564643297880e+02
-1.094993894993895012e+01 -1.670991332713859379e+02
-1.093040293040293065e+01 -1.669395181221435678e+02
-1.091086691086691118e+01 -1.667192630409220726e+02
-1.089133089133089172e+01 -1.667979539192191396e+02
-1.087179487179487225e+01 -1.667843698602433165e+02
-1.085225885225885278e+01 -1.666894936800793232e+02
-1.083272283272283332e+01 -1.666376665575419338e+02
-1.081318681318681385e+01 -1.664795173669097608e+02
-1.079365079365079438e+01 -1.664564475820004645e+02
-1.077411477411477492e+01 -1.664708780988538876e+02
-1.075457875457875545e+01 -1.664706344539052907e+02
-1.073504273504273598e+01 -1.665594812400445335e+02
-1.071550671550671652e+01 -1.665562465588425027e+02
-1.069597069597069705e+01 -1.665010546447059596e+02
-1.067643467643467758e+01 -1.665617919039148660e+02
-1.065689865689865812e+01 -1.666217232737552649e+02
-1.063736263736263865e+01 -1.666231379006081283e+02
-1.061782661782661918e+01 -1.665524691695915180e+02
-1.059829059829059972e+01 -1.664956814188945486e+02
-1.057875457875458025e+01 -1.665724779492610992e+02
-1.055921855921856078e+01 -1.663552888275886232e+02
-1.053968253968254132e+01 -1.661737501600330233e+02
-1.052014652014652185e+01 -1.661730907741746819e+02
-1.050061050061050238e+01 -1.662716479710643966e+02
-1.048107448107447937e+01 -1.662859890136499814e+02
-1.046153846153845990e+01 -1.662226015303695590e+02
-1.044200244200244043e+01 -1.660428426098999637e+02
-1.042246642246642097e+01 -1.659038081178271966e+02
-1.040293040293040150e+01 -1.659978000518444503e+02
-1.038339438339438203e+01 -1.659425595270230076e+02
-1.036385836385836257e+01 -1.659618594306082002e+02
-1.034432234432234310e+01 -1.658013173830190397e+02
-1.032478632478632363e+01 -1.654063055276855891e+02
-1.030525030525030417e+01 -1.653657323903277643e+02
-1.028571428571428470e+01 -1.652639838170271673e+02
-1.026617826617826523e+01 -1.651818695682662508e+02
-1.024664224664224577e+01 -1.650917095138545960e+02
-1.022710622710622630e+01 -1.650050391943773604e+02
-1.020757020757020683e+01 -1.650129713784603780e+02
-1.018803418803418737e+01 -1.649172754019625415e+02
-1.016849816849816790e+01 -1.646980569868576083e+02
-1.014896214896214843e+01 -1.645508647642695905e+02
-1.012942612942612897e+01 -1.645238021557600234e+02
-1.010989010989010950e+01 -1.644101939937173711e+02
-1.009035409035409003e+01 -1.643983817127224256e+02
-1.007081807081807057e+01 -1.643938127452409503e+02
-1.005128205128205110e+01 -1.643398895671101059e+02
-1.003174603174603163e+01 -1.642989075736388713e+02
-1.001221001221001217e+01 -1.642741818083392502e+02
-9.992673992673992700e+00 -1.642887374330724697e+02
-9.973137973137973233e+00 -1.642990648552608945e+02
-9.953601953601953767e+00 -1.641902171302457987e+02
-9.934065934065934300e+00 -1.642393223920978755e+02
-9.914529914529914834e+00 -1.642920740563509412e+02
-9.894993894993895367e+00 -1.640873320079163022e+02
-9.875457875457875900e+00 -1.639122288240669150e+02
-9.855921855921856434e+00 -1.638674439593114300e+02
-9.836385836385836967e+00 -1.638533788225810781e+02
-9.816849816849817500e+00 -1.637989401393875539e+02
-9.797313797313798034e+00 -1.635976139336055724e+02
-9.777777777777778567e+00 -1.634490402566383409e+02
-9.758241758241759101e+00 -1.634252630152387553e+02
-9.738705738705739634e+00 -1.634762325639622134e+02
-9.719169719169720167e+00 -1.635124083816832012e+02
-9.699633699633700701e+00 -1.633670806571761602e+02
-9.680097680097681234e+00 -1.633492307172122082e+02
-9.660561660561661768e+00 -1.634416554121703484e+02
-9.641025641025642301e+00 -1.634493917961964655e+02
-9.621489621489622834e+00 -1.634497412045716374e+02
-9.601953601953603368e+00 -1.634568738496313358e+02
-9.582417582417583901e+00 -1.634929414115251518e+02
-9.562881562881564435e+00 -1.635824218052843833e+02
-9.543345543345544968e+00 -1.635747756250043778e+02
-9.523809523809525501e+00 -1.635682084966374816e+02
-9.504273504273506035e+00 -1.637723801803047650e+02
-9.484737484737483015e+00 -1.639132417198248959e+02
-9.465201465201463549e+00 -1.640202835201417031e+02
-9.445665445665444082e+00 -1.641865517027173667e+02
-9.426129426129424616e+00 -1.640563838435128901e+02
-9.406593406593405149e+00 -1.640543265517815712e+02
-9.387057387057385682e+00 -1.640903252831273278e+02
-9.367521367521366216e+00 -1.640548700737022614e+02
-9.347985347985346749e+00 -1.640712275917803140e+02
-9.328449328449327282e+00 -1.639209709873858856e+02
-9.308913308913307816e+00 -1.639306456684417981e+02
-9.289377289377288349e+00 -1.641113712786358292e+02
-9.269841269841268883e+00 -1.641172709617555938e+02
-9.250305250305249416e+00 -1.640892376117774916e+02
-9.230769230769229949e+00 -1.642586916615102837e+02
-9.211233211233210483e+00 -1.642133541402416768e+02
-9.191697191697191016e+00 -1.641632577958507966e+02
-9.172161172161171550e+00 -1.642595608651107000e+02
-9.152625152625152083e+00 -1.642162725403169361e+02
-9.133089133089132616e+00 -1.641377986563041986e+02
-9.113553113553113150e+00 -1.640073008382422586e+02
-9.094017094017093683e+00 -1.639914548247591881e+02
-9.074481074481074216e+00 -1.640080602569866812e+02
-9.054945054945054750e+00 -1.637011382520107361e+02
-9.035409035409035283e+00 -1.635546746070890549e+02
-9.015873015873015817e+00 -1.637292750643508725e+02
-8.996336996336996350e+00 -1.638310310383019441e+02
-8.976800976800976883e+00 -1.638664089802482522e+02
-8.957264957264957417e+00 -1.638657474083454701e+02
-8.937728937728937950e+00 -1.639768406234033193e+02
-8.918192918192918484e+00 -1.642428028451563478e+02
-8.898656898656899017e+00 -1.644086925123108358e+02
-8.879120879120879550e+00 -1.643311298819749027e+02
-8.859584859584860084e+00 -1.642401526877065692e+02
-8.840048840048840617e+00 -1.642816555527694788e+02
-8.820512820512821150e+00 -1.642877556817583127e+02
-8.800976800976801684e+00 -1.643445164449038884e+02
-8.781440781440782217e+00 -1.643193402336877398e+02
-8.761904761904762751e+00 -1.643342694703311508e+02
-8.742368742368743284e+00 -1.643519716145022187e+02
-8.722832722832723817e+00 -1.643604545164332364e+02
-8.703296703296704351e+00 -1.643443072971685979e+02
-8.683760683760684884e+00 -1.644040185524187336e+02
-8.664224664224665418e+00 -1.645224124280052536e+02
-8.644688644688645951e+00 -1.645547068564863480e+02
-8.625152625152626484e+00 -1.645216469960959103e+02
-8.605616605616607018e+00 -1.644723998624470767e+02
-8.586080586080587551e+00 -1.645171326293734921e+02
-8.566544566544568085e+00 -1.645199945784964370e+02
-8.547008547008548618e+00 -1.645942441467529989e+02
-8.527472527472529151e+00 -1.646551572128014982e+02
-8.507936507936509685e+00 -1.647479335546205732e+02
-8.488400488400486665e+00 -1.648969873414060032e+02
-8.468864468864467199e+00 -1.649357508410561763e+02
-8.449328449328447732e+00 -1.651661030943648427e+02
-8.429792429792428266e+00 -1.651997475922314891e+02
-8.410256410256408799e+00 -1.651079063937303033e+02
-8.390720390720389332e+00 -1.653602790813299350e+02
-8.371184371184369866e+00 -1.653435373345905930e+02
-8.351648351648350399e+00 -1.652121578437764242e+02
-8.332112332112330932e+00 -1.654060465603865850e+02
-8.312576312576311466e+00 -1.652869349922044933e+02
-8.293040293040291999e+00 -1.652335093465448779e+02
-8.273504273504272533e+00 -1.654388015102986174e+02
-8.253968253968253066e+00 -1.654800691878294856e+02
-8.234432234432233599e+00 -1.656771985959063898e+02
-8.214896214896214133e+00 -1.656753355717651459e+02
-8.195360195360194666e+00 -1.657164877679727226e+02
-8.175824175824175200e+00 -1.661983339724601478e+02
-8.156288156288155733e+00 -1.663712930620445150e+02
-8.136752136752136266e+00 -1.662832458467992183e+02
-8.117216117216116800e+00 -1.664222760296500496e+02
-8.097680097680097333e+00 -1.663213090720675780e+02
-8.078144078144077866e+00 -1.661260413002069072e+02
-8.058608058608058400e+00 -1.661468103037371975e+02
-8.039072039072038933e+00 -1.659699738569710235e+02
-8.019536019536019467e+00 -1.657816857453094030e+02
-8.000000000000000000e+00 -1.659495131926022111e+02
-7.980463980463980533e+00 -1.659317451674916981e+02
-7.960927960927961067e+00 -1.658488082656757570e+02
-7.941391941391941600e+00 -1.660984048482288529e+02
-7.921855921855922134e+00 -1.659143714740996245e+02
-7.902319902319902667e+00 -1.655966612148560273e+02
-7.882783882783883200e+00 -1.653841081924536525e+02
-7.863247863247863734e+00 -1.653673661530104084e+02
-7.843711843711844267e+00 -1.653612664345496341e+02
-7.824175824175824800e+00 -1.653690082435262809e+02
-7.804639804639805334e+00 -1.650353725964706655e+02
-7.785103785103785867e+00 -1.647968380092320899e+02
-7.765567765567766401e+00 -1.647968856635235113e+02
-7.746031746031746934e+00 -1.648071032038916712e+02
-7.726495726495727467e+00 -1.647577228094078521e+02
-7.706959706959708001e+00 -1.647135853556268614e+02
-7.687423687423688534e+00 -1.647734194199625790e+02
-7.667887667887669068e+00 -1.646831614927909868e+02
-7.648351648351649601e+00 -1.646773706229750189e+02
-7.628815628815630134e+00 -1.646531665042614350e+02
-7.609279609279610668e+00 -1.645903443036888518e+02
-7.589743589743591201e+00 -1.645431230020453199e+02
-7.570207570207571734e+00 -1.644808581005928545e+02
-7.550671550671552268e+00 -1.644728301994803701e+02
-7.531135531135532801e+00 -1.645559534216307611e+02
-7.511599511599513335e+00 -1.644379572530027929e+02
-7.492063492063493868e+00 -1.645747562337845409e+02
-7.472527472527474401e+00 -1.646588441687335092e+02
-7.452991452991454935e+00 -1.646255221411910270e+02
-7.433455433455435468e+00 -1.646913458164142696e+02
-7.413919413919416002e+00 -1.645504580957593816e+02
-7.394383394383396535e+00 -1.645921698099460286e+02
-7.374847374847377068e+00 -1.646872142853503362e+02
-7.355311355311357602e+00 -1.646309543070364327e+02
-7.335775335775338135e+00 -1.646749103006208657e+02
-7.316239316239318669e+00 -1.647155645048863732e+02
-7.296703296703299202e+00 -1.647175743908359777e+02
-7.277167277167279735e+00 -1.647850674086560048e+02
-7.257631257631260269e+00 -1.648271665553260732e+02
-7.238095238095240802e+00 -1.648194308780611550e+02
-7.218559218559221335e+00 -1.648758038785880444e+02
-7.199023199023201869e+00 -1.649503001355023457e+02
-7.179487179487182402e+00 -1.648709654839530572e+02
-7.159951159951162936e+00 -1.648873996761108742e+02
-7.140415140415143469e+00 -1.649803522756837708e+02
-7.120879120879124002e+00 -1.649312162248202185e+02
-7.101343101343104536e+00 -1.650149410621472157e+02
-7.081807081807085069e+00 -1.651454155291642394e+02
-7.062271062271065603e+00 -1.650981714252218069e+02
-7.042735042735046136e+00 -1.652169735973451736e+02
-7.023199023199026669e+00 -1.654399019413266956e+02
-7.003663003663007203e+00 -1.654913116530888715e+02
-6.984126984126980631e+00 -1.654379645071668676e+02
-6.964590964590961164e+00 -1.654067543083531291e+02
-6.945054945054941697e+00 -1.654377823021456777e+02
-6.925518925518922231e+00 -1.658241552973100852e+02
-6.905982905982902764e+00 -1.661500447867762773e+02
-6.886446886446883298e+00 -1.659614460143345696e+02
-6.866910866910863831e+00 -1.659319020241710803e+02
-6.847374847374844364e+00 -1.660302365841519645e+02
-6.827838827838824898e+00 -1.659704059461723773e+02
-6.808302808302805431e+00 -1.660528481588603711e+02
-6.788766788766785965e+00 -1.663465081295458390e+02
-6.769230769230766498e+00 -1.663637103205840901e+02
-6.749694749694747031e+00 -1.664113679200061995e+02
-6.730158730158727565e+00 -1.664646280079864198e+02
-6.710622710622708098e+00 -1.663110880143530039e+02
-6.691086691086688631e+00 -1.662350885394699276e+02
-6.671550671550669165e+00 -1.661047327041225969e+02
-6.652014652014649698e+00 -1.658553966373906405e+02
-6.632478632478630232e+00 -1.658591138714647002e+02
-6.612942612942610765e+00 -1.658229587808465908e+02
-6.593406593406591298e+00 -1.659084297823318082e+02
-6.573870573870571832e+00 -1.659020845084841653e+02
-6.554334554334552365e+00 -1.659764271478553610e+02
-6.534798534798532899e+00 -1.660356623131998504e+02
-6.515262515262513432e+00 -1.659873675949954190e+02
-6.495726495726493965e+00 -1.658815976323056702e+02
-6.476190476190474499e+00 -1.657428080897331313e+02
-6.456654456654455032e+00 -1.656124216010198893e+02
-6.437118437118435565e+00 -1.652954381328129614e+02
-6.417582417582416099e+00 -1.651923013263715347e+02
-6.398046398046396632e+00 -1.651420061533048340e+02
-6.378510378510377166e+00 -1.650937860159315278e+02
-6.358974358974357699e+00 -1.650437898747648831e+02
-6.339438339438338232e+00 -1.650399519657920848e+02
-6.319902319902318766e+00 -1.650786788632128719e+02
-6.300366300366299299e+00 -1.649906982795129977e+02
-6.280830280830279833e+00 -1.650648819875865740e+02
-6.261294261294260366e+00 -1.650849194357868441e+02
-6.241758241758240899e+00 -1.648341716829217773e+02
-6.222222222222221433e+00 -1.645642413765860113e+02
-6.202686202686201966e+00 -1.645276559921307751e+02
-6.183150183150182500e+00 -1.644682341726717141e+02
-6.163614163614163033e+00 -1.643694349730150748e+02
-6.144078144078143566e+00 -1.644284973119663107e+02
-6.124542124542124100e+00 -1.643601690766433592e+02
-6.105006105006104633e+00 -1.642543091129994650e+02
-6.085470085470085166e+00 -1.641990003798685507e+02
-6.065934065934065700e+00 -1.641796005503072706e+02
-6.046398046398046233e+00 -1.641485797990550566e+02
-6.026862026862026767e+00 -1.641052080083238991e+02
-6.007326007326007300e+00 -1.642195198300049981e+02
-5.987789987789987833e+00 -1.641249618443198699e+02
-5.968253968253968367e+00 -1.640542786871978365e+02
-5.948717948717948900e+00 -1.639917685110943069e+02
-5.929181929181929434e+00 -1.639437047022209413e+02
-5.909645909645909967e+00 -1.638643748576362782e+02
-5.890109890109890500e+00 -1.637897773505316081e+02
-5.870573870573871034e+00 -1.637296124923554999e+02
-5.851037851037851567e+00 -1.637509247566192130e+02
-5.831501831501832100e+00 -1.637944410836553288e+02
-5.811965811965812634e+00 -1.635725634354049873e+02
-5.792429792429793167e+00 -1.636211667789186208e+02
-5.772893772893773701e+00 -1.637903804367789746e+02
-5.753357753357754234e+00 -1.638425897710533263e+02
-5.733821733821734767e+00 -1.638413269934408163e+02
-5.714285714285715301e+00 -1.638236527607608082e+02
-5.694749694749695834e+00 -1.637349669407167880e+02
-5.675213675213676368e+00 -1.637524514970288010e+02
-5.655677655677656901e+00 -1.638557159766972973e+02
-5.636141636141637434e+00 -1.638133727742695669e+02
-5.616605616605617968e+00 -1.638894813024291182e+02
-5.597069597069598501e+00 -1.639352307727820346e+02
-5.577533577533579034e+00 -1.639241909201621183e+02
-5.557997557997559568e+00 -1.642175404402332219e+02
-5.538461538461540101e+00 -1.643055152177786340e+02
-5.518925518925520635e+00 -1.642178180440938604e+02
-5.499389499389501168e+00 -1.642454545591019439e+02
-5.479853479853481701e+00 -1.642923094575634479e+02
-5.460317460317462235e+00 -1.642497145115728472e+02
-5.440781440781442768e+00 -1.642104408573744081e+02
-5.421245421245423302e+00 -1.643158583742354040e+02
-5.401709401709403835e+00 -1.643217598838563163e+02
-5.382173382173384368e+00 -1.641714791480941642e+02
-5.362637362637364902e+00 -1.642537579447520102e+02
-5.343101343101345435e+00 -1.645348016695002116e+02
-5.323565323565325969e+00 -1.645853819559896465e+02
-5.304029304029306502e+00 -1.646876879332563988e+02
-5.284493284493287035e+00 -1.648913971776754011e+02
-5.264957264957267569e+00 -1.648590466430421202e+02
-5.245421245421248102e+00 -1.650848338300025659e+02
-5.225885225885228635e+00 -1.650068542127776254e+02
-5.206349206349209169e+00 -1.646141620579864195e+02
-5.186813186813189702e+00 -1.642763205139382308e+02
-5.167277167277170236e+00 -1.640860835742132906e+02
-5.147741147741150769e+00 -1.641015287214624152e+02
-5.128205128205131302e+00 -1.641126166865960840e+02
-5.108669108669111836e+00 -1.641490355857876864e+02
-5.089133089133092369e+00 -1.639447627177593176e+02
-5.069597069597072903e+00 -1.638734987758313082e+02
-5.050061050061053436e+00 -1.638849703072621082e+02
-5.030525030525033969e+00 -1.639622521260841665e+02
-5.010989010989014503e+00 -1.639830926501821864e+02
-4.991452991452987931e+00 -1.640199385274515009e+02
-4.971916971916968464e+00 -1.640342416007534609e+02
-4.952380952380948997e+00 -1.640816952139389855e+02
-4.932844932844929531e+00 -1.643693949408685171e+02
-4.913308913308910064e+00 -1.644428699644754204e+02
-4.893772893772890598e+00 -1.644451854491210838e+02
-4.874236874236871131e+00 -1.644631790495475059e+02
-4.854700854700851664e+00 -1.644600597760213532e+02
-4.835164835164832198e+00 -1.643902173654680325e+02
-4.815628815628812731e+00 -1.641423997616327028e+02
-4.796092796092793265e+00 -1.637687248049623179e+02
-4.776556776556773798e+00 -1.637685821517502234e+02
-4.757020757020754331e+00 -1.638588386566462418e+02
-4.737484737484734865e+00 -1.637959071017531869e+02
-4.717948717948715398e+00 -1.638554122429198117e+02
-4.698412698412695931e+00 -1.639314624385891648e+02
-4.678876678876676465e+00 -1.638449409082476222e+02
-4.659340659340656998e+00 -1.638447791686689357e+02
-4.639804639804637532e+00 -1.639649218257743257e+02
-4.620268620268618065e+00 -1.639552783274494345e+02
-4.600732600732598598e+00 -1.638987154377227284e+02
-4.581196581196579132e+00 -1.639609568737143945e+02
-4.561660561660559665e+00 -1.638368078472497587e+02
-4.542124542124540199e+00 -1.635439736882507304e+02
-4.522588522588520732e+00 -1.634819475639918380e+02
-4.503052503052501265e+00 -1.635001210936738403e+02
-4.483516483516481799e+00 -1.632916357069504443e+02
-4.463980463980462332e+00 -1.631264648140918609e+02
-4.444444444444442865e+00 -1.631102259873042897e+02
-4.424908424908423399e+00 -1.630724910003215200e+02
-4.405372405372403932e+00 -1.629760405719355560e+02
-4.385836385836384466e+00 -1.628678323552619531e+02
-4.366300366300364999e+00 -1.627662311247342757e+02
-4.346764346764345532e+00 -1.628790430933695461e+02
-4.327228327228326066e+00 -1.631726442774225632e+02
-4.307692307692306599e+00 -1.633496923362918665e+02
-4.288156288156287133e+00 -1.634763650046044177e+02
-4.268620268620267666e+00 -1.634803365795237937e+02
-4.249084249084248199e+00 -1.633880776640576471e+02
-4.229548229548228733e+00 -1.633527312572815333e+02
-4.210012210012209266e+00 -1.634715768179638928e+02
-4.190476190476189799e+00 -1.636278025837990242e+02
-4.170940170940170333e+00 -1.636400073845956342e+02
-4.151404151404150866e+00 -1.635837235306037485e+02
-4.131868131868131400e+00 -1.636202047398745947e+02
-4.112332112332111933e+00 -1.636218171736792897e+02
-4.092796092796092466e+00 -1.636253875085596974e+02
-4.073260073260073000e+00 -1.636784362563153081e+02
-4.053724053724053533e+00 -1.637195279939317629e+02
-4.034188034188034067e+00 -1.636664772316765379e+02
-4.014652014652014600e+00 -1.636732974720495122e+02
-3.995115995115995133e+00 -1.636620127760596404e+02
-3.975579975579975667e+00 -1.636424618584026121e+02
-3.956043956043956200e+00 -1.635805612375801559e+02
-3.936507936507936734e+00 -1.637576549363032825e+02
-3.916971916971917267e+00 -1.641535432152573719e+02
-3.897435897435897800e+00 -1.641065321981400302e+02
-3.877899877899878334e+00 -1.640477005642165693e+02
-3.858363858363858867e+00 -1.640980607218399712e+02
-3.838827838827839400e+00 -1.640797569946432759e+02
-3.819291819291819934e+00 -1.641220396031729649e+02
-3.799755799755800467e+00 -1.641900120288670450e+02
-3.780219780219781001e+00 -1.641901598740317070e+02
-3.760683760683761534e+00 -1.640850349332694122e+02
-3.741147741147742067e+00 -1.640286153847119408e+02
-3.721611721611722601e+00 -1.640304729257455847e+02
-3.702075702075703134e+00 -1.639764053576299148e+02
-3.682539682539683668e+00 -1.641564182280609145e+02
-3.663003663003664201e+00 -1.645344078451475127e+02
-3.643467643467644734e+00 -1.646422341679397334e+02
-3.623931623931625268e+00 -1.647699342181992677e+02
-3.604395604395605801e+00 -1.651852616492712116e+02
-3.584859584859586334e+00 -1.654349606418615508e+02
-3.565323565323566868e+00 -1.654402309566140730e+02
-3.545787545787547401e+00 -1.652140794455671653e+02
-3.526251526251527935e+00 -1.650952318856655836e+02
-3.506715506715508468e+00 -1.653023322352639468e+02
-3.487179487179489001e+00 -1.653078806108913454e+02
-3.467643467643469535e+00 -1.652610838710508574e+02
-3.448107448107450068e+00 -1.652139854414929516e+02
-3.428571428571430602e+00 -1.652687334233258980e+02
-3.409035409035411135e+00 -1.652525825129756640e+02
-3.389499389499391668e+00 -1.649009371915116162e+02
-3.369963369963372202e+00 -1.648994697572309747e+02
-3.350427350427352735e+00 -1.648421385379762114e+02
-3.330891330891333268e+00 -1.645960834244285991e+02
-3.311355311355313802e+00 -1.644263764871682270e+02
-3.291819291819294335e+00 -1.642527964594634966e+02
-3.272283272283274869e+00 -1.642376654650445005e+02
-3.252747252747255402e+00 -1.642437687187907329e+02
-3.233211233211235935e+00 -1.642682172372453806e+02
-3.213675213675216469e+00 -1.641811453186821836e+02
-3.194139194139197002e+00 -1.640609755939195509e+02
-3.174603174603177536e+00 -1.640603676140462426e+02
-3.155067155067158069e+00 -1.641222770753033444e+02
-3.135531135531138602e+00 -1.641038221043727958e+02
-3.115995115995119136e+00 -1.641315222287198026e+02
-3.096459096459099669e+00 -1.641794044794140746e+02
-3.076923076923080203e+00 -1.643169678232586648e+02
-3.057387057387060736e+00 -1.644641892065992295e+02
-3.037851037851041269e+00 -1.644218893948647633e+02
-3.018315018315021803e+00 -1.644882642771577537e+02
-2.998778998779002336e+00 -1.644399612064736971e+02
-2.979242979242975764e+00 -1.644261507811565934e+02
-2.959706959706956297e+00 -1.643224456274029990e+02
-2.940170940170936831e+00 -1.641320359086411145e+02
-2.920634920634917364e+00 -1.641498833217085576e+02
-2.901098901098897898e+00 -1.639734310982327941e+02
-2.881562881562878431e+00 -1.639132810872044388e+02
-2.862026862026858964e+00 -1.639457957893702940e+02
-2.842490842490839498e+00 -1.639069961605169112e+02
-2.822954822954820031e+00 -1.639407892573959771e+02
-2.803418803418800564e+00 -1.638562159573325800e+02
-2.783882783882781098e+00 -1.637571697206816168e+02
-2.764346764346761631e+00 -1.637654321240773356e+02
-2.744810744810742165e+00 -1.638088811123393214e+02
-2.725274725274722698e+00 -1.638389184915321835e+02
-2.705738705738703231e+00 -1.638755248520165537e+02
-2.686202686202683765e+00 -1.638029984134649908e+02
-2.666666666666664298e+00 -1.639020209607232346e+02
-2.647130647130644832e+00 -1.641259574943250641e+02
-2.627594627594625365e+00 -1.641288602640788099e+02
-2.608058608058605898e+00 -1.642026159477215970e+02
-2.588522588522586432e+00 -1.639788750343962533e+02
-2.568986568986566965e+00 -1.637890746637444295e+02
-2.549450549450547499e+00 -1.636951855719995592e+02
-2.529914529914528032e+00 -1.635303007256991918e+02
-2.510378510378508565e+00 -1.635226261806078583e+02
-2.490842490842489099e+00 -1.634971668437102892e+02
-2.471306471306469632e+00 -1.636448957203169243e+02
-2.451770451770450165e+00 -1.638880487353975468e+02
-2.432234432234430699e+00 -1.640000899948917379e+02
-2.412698412698411232e+00 -1.641968741096679310e+02
-2.393162393162391766e+00 -1.641387935184798152e+02
-2.373626373626372299e+00 -1.639899624748356359e+02
-2.354090354090352832e+00 -1.638948862525136008e+02
-2.334554334554333366e+00 -1.638621147912973015e+02
-2.315018315018313899e+00 -1.639793654765014992e+02
-2.295482295482294433e+00 -1.639671457121050366e+02
-2.275946275946274966e+00 -1.639676905374065825e+02
-2.256410256410255499e+00 -1.639210550645645412e+02
-2.236874236874236033e+00 -1.638647082404053208e+02
-2.217338217338216566e+00 -1.638068873764671878e+02
-2.197802197802197099e+00 -1.637923058291723919e+02
-2.178266178266177633e+00 -1.637085620178666829e+02
-2.158730158730158166e+00 -1.636361842185716000e+02
-2.139194139194138700e+00 -1.636273179458024742e+02
-2.119658119658119233e+00 -1.637360641113522775e+02
-2.100122100122099766e+00 -1.637299200700573181e+02
-2.080586080586080300e+00 -1.637808128733681770e+02
-2.061050061050060833e+00 -1.639342397689338213e+02
-2.041514041514041367e+00 -1.639465634915052306e+02
-2.021978021978021900e+00 -1.641629994561176318e+02
-2.002442002442002433e+00 -1.643446612624328509e+02
-1.982905982905982967e+00 -1.643921729340914908e+02
-1.963369963369963500e+00 -1.644522318008328625e+02
-1.943833943833944033e+00 -1.643646714389839758e+02
-1.924297924297924567e+00 -1.644875001062048625e+02
-1.904761904761905100e+00 -1.644306840833850174e+02
-1.885225885225885634e+00 -1.642850759803833398e+02
-1.865689865689866167e+00 -1.641105043383630573e+02
-1.846153846153846700e+00 -1.639797410003630773e+02
-1.826617826617827234e+00 -1.639846554222790473e+02
-1.807081807081807767e+00 -1.639301656053439444e+02
-1.787545787545788301e+00 -1.640475730407906667e+02
-1.768009768009768834e+00 -1.638763627972497261e+02
-1.748473748473749367e+00 -1.635747067377690769e+02
-1.728937728937729901e+00 -1.634622595205684377e+02
-1.709401709401710434e+00 -1.635082490411697336e+02
-1.689865689865690968e+00 -1.636447497186051407e+02
-1.670329670329671501e+00 -1.636480637193429288e+02
-1.650793650793652034e+00 -1.633512917551865939e+02
-1.631257631257632568e+00 -1.633542177682211900e+02
-1.611721611721613101e+00 -1.632092170536881781e+02
-1.592185592185593634e+00 -1.631521415262623123e+02
-1.572649572649574168e+00 -1.631681350831582336e+02
-1.553113553113554701e+00 -1.630149949011318995e+02
-1.533577533577535235e+00 -1.629846811079003146e+02
-1.514041514041515768e+00 -1.630869792942690424e+02
-1.494505494505496301e+00 -1.632267120931642523e+02
-1.474969474969476835e+00 -1.633017594254741596e+02
-1.455433455433457368e+00 -1.633911375960676082e+02
-1.435897435897437902e+00 -1.633871827556374683e+02
-1.416361416361418435e+00 -1.633368280056813830e+02
-1.396825396825398968e+00 -1.632952996069477081e+02
-1.377289377289379502e+00 -1.632841330951631562e+02
-1.357753357753360035e+00 -1.630642226697969761e+02
-1.338217338217340568e+00 -1.630722150727636404e+02
-1.318681318681321102e+00 -1.630156002745367232e+02
-1.299145299145301635e+00 -1.628787525082034335e+02
-1.279609279609282169e+00 -1.629282150776899698e+02
-1.260073260073262702e+00 -1.629605334250717306e+02
-1.240537240537243235e+00 -1.629125640358700196e+02
-1.221001221001223769e+00 -1.629404784155087214e+02
-1.201465201465204302e+00 -1.629673051892442572e+02
-1.181929181929184836e+00 -1.628908600580654706e+02
-1.162393162393165369e+00 -1.628051149902599946e+02
-1.142857142857145902e+00 -1.627548631384834437e+02
-1.123321123321126436e+00 -1.626877956027689720e+02
-1.103785103785106969e+00 -1.624578331370216802e+02
-1.084249084249087502e+00 -1.622420860230722042e+02
-1.064713064713068036e+00 -1.622815790274913468e+02
-1.045177045177048569e+00 -1.622645892865687074e+02
-1.025641025641029103e+00 -1.623057390225643815e+02
-1.006105006105009636e+00 -1.623494256172171504e+02
-9.865689865689830640e-01 -1.623365405889427677e+02
-9.670329670329635974e-01 -1.622896672327265719e+02
-9.474969474969441308e-01 -1.621746783510094474e+02
-9.279609279609246641e-01 -1.619156226870268540e+02
-9.084249084249051975e-01 -1.615596374322268218e+02
-8.888888888888857309e-01 -1.616329559225716253e+02
-8.693528693528662643e-01 -1.617879525147170909e+02
-8.498168498168467977e-01 -1.617859153458607295e+02
-8.302808302808273311e-01 -1.618457878103217524e+02
-8.107448107448078645e-01 -1.618389315354329199e+02
-7.912087912087883979e-01 -1.619267879450756027e+02
-7.716727716727689312e-01 -1.622199788453806661e+02
-7.521367521367494646e-01 -1.623659164557239478e+02
-7.326007326007299980e-01 -1.625253894888891182e+02
-7.130647130647105314e-01 -1.625076130247987294e+02
-6.935286935286910648e-01 -1.625070874648636732e+02
-6.739926739926715982e-01 -1.626321800605402075e+02
-6.544566544566521316e-01 -1.624831159686023625e+02
-6.349206349206326649e-01 -1.624337371986720768e+02
-6.153846153846131983e-01 -1.623905702514976213e+02
-5.958485958485937317e-01 -1.621378333163913794e+02
-5.763125763125742651e-01 -1.619179587585949776e+02
-5.567765567765547985e-01 -1.618012792749255198e+02
-5.372405372405353319e-01 -1.617784845430537075e+02
-5.177045177045158653e-01 -1.617084893623054143e+02
-4.981684981684963986e-01 -1.614682038142852321e+02
-4.786324786324769320e-01 -1.614567873294466267e+02
-4.590964590964574654e-01 -1.614103162524145318e+02
-4.395604395604379988e-01 -1.613883571868861111e+02
-4.200244200244185322e-01 -1.609811414671375758e+02
-4.004884004883990656e-01 -1.602695326059819365e+02
-3.809523809523795990e-01 -1.601054743140476830e+02
-3.614163614163601324e-01 -1.601281397709449834e+02
-3.418803418803406657e-01 -1.601250193348124640e+02
-3.223443223443211991e-01 -1.601320159494698885e+02
-3.028083028083017325e-01 -1.601560659618445754e+02
-2.832722832722822659e-01 -1.600801864497608449e+02
-2.637362637362627993e-01 -1.599498485413443234e+02
-2.442002442002433327e-01 -1.598899557442061905e+02
-2.246642246642238661e-01 -1.599879011090317533e+02
-2.051282051282043994e-01 -1.601141720952016101e+02
-1.855921855921849328e-01 -1.600523454940245642e+02
-1.660561660561654662e-01 -1.600487579117651364e+02
-1.465201465201459996e-01 -1.600795525107046160e+02
-1.269841269841265330e-01 -1.601063019743907319e+02
-1.074481074481070664e-01 -1.600959582077958032e+02
-8.791208791208759976e-02 -1.599030450836596344e+02
-6.837606837606813315e-02 -1.597683061019018851e+02
-4.884004884004866653e-02 -1.599693012493613935e+02
-2.930402930402919992e-02 -1.601499540543362059e+02
-9.768009768009733307e-03 -1.600547622418140747e+02
9.768009768009733307e-03 -1.599827476767630401e+02
2.930402930402919992e-02 -1.599606885541222994e+02
4.884004884004866653e-02 -1.600271964864812446e+02
6.837606837606813315e-02 -1.599383166108723060e+02
8.791208791208759976e-02 -1.599027874055274197e+02
1.074481074481070664e-01 -1.598456457868952612e+02
1.269841269841265330e-01 -1.596126902019124998e+02
1.465201465201459996e-01 -1.596406280271991989e+02
1.660561660561654662e-01 -1.594643167177443956e+02
1.855921855921849328e-01 -1.593615358199717207e+02
2.051282051282043994e-01 -1.593873740812684900e+02
2.246642246642238661e-01 -1.594080037480254646e+02
2.442002442002433327e-01 -1.594233641182937333e+02
2.637362637362627993e-01 -1.594442279298001779e+02
2.832722832722822659e-01 -1.594966741050563996e+02
3.028083028083017325e-01 -1.595257580949100316e+02
3.223443223443211991e-01 -1.595564356230370322e+02
3.418803418803406657e-01 -1.595516533103971710e+02
3.614163614163601324e-01 -1.596118062031407874e+02
3.809523809523795990e-01 -1.597434715319254508e+02
4.004884004883990656e-01 -1.598407284238216164e+02
4.200244200244185322e-01 -1.598585918656800402e+02
4.395604395604379988e-01 -1.598082294127032696e+02
4.590964590964574654e-01 -1.600087692982671399e+02
4.786324786324769320e-01 -1.606262695086520864e+02
4.981684981684963986e-01 -1.608107192685134805e+02
5.177045177045158653e-01 -1.607850573804273893e+02
5.372405372405353319e-01 -1.607842130342057203e+02
5.567765567765547985e-01 -1.607653325084715448e+02
5.763125763125742651e-01 -1.607907029120869709e+02
5.958485958485937317e-01 -1.609247425644652481e+02
6.153846153846131983e-01 -1.610826328999196448e+02
6.349206349206326649e-01 -1.611697519113211001e+02
6.544566544566521316e-01 -1.612056382980982789e+02
6.739926739926715982e-01 -1.611559819746243534e+02
6.935286935286910648e-01 -1.611059871391377101e+02
7.130647130647105314e-01 -1.610474846716754200e+02
7.326007326007299980e-01 -1.610559735990593140e+02
7.521367521367494646e-01 -1.610394023537625969e+02
7.716727716727689312e-01 -1.611153611032748074e+02
7.912087912087883979e-01 -1.613952736350933606e+02
8.107448107448078645e-01 -1.613841123007354099e+02
8.302808302808273311e-01 -1.611178270312289840e+02
8.498168498168467977e-01 -1.611059438302960416e+02
8.693528693528662643e-01 -1.611326925898422928e+02
8.888888888888857309e-01 -1.612007893420162929e+02
9.084249084249051975e-01 -1.612987356086350417e+02
9.279609279609246641e-01 -1.612851300806469794e+02
9.474969474969441308e-01 -1.614180080726369511e+02
9.670329670329635974e-01 -1.613462868977612459e+02
9.865689865689830640e-01 -1.614313762627498932e+02
1.006105006105002531e+00 -1.617573623980500770e+02
1.025641025641029103e+00 -1.615957262864251049e+02
1.045177045177048569e+00 -1.617849783729092792e+02
1.064713064713068036e+00 -1.618409651689203770e+02
1.084249084249087502e+00 -1.618073033272962391e+02
1.103785103785106969e+00 -1.618821306375164966e+02
1.123321123321126436e+00 -1.618976440855614385e+02
1.142857142857145902e+00 -1.617394269692886439e+02
1.162393162393165369e+00 -1.616959830133473588e+02
1.181929181929184836e+00 -1.618247935883970001e+02
1.201465201465204302e+00 -1.618916822590181823e+02
1.221001221001223769e+00 -1.618494134686179393e+02
1.240537240537243235e+00 -1.616288201752027476e+02
1.260073260073262702e+00 -1.616540180070896895e+02
1.279609279609282169e+00 -1.614776874859640543e+02
1.299145299145301635e+00 -1.614487451294429832e+02
1.318681318681321102e+00 -1.614912837356086754e+02
1.338217338217340568e+00 -1.617296808682598908e+02
1.357753357753360035e+00 -1.618059417146911301e+02
1.377289377289379502e+00 -1.617009039547058364e+02
1.396825396825398968e+00 -1.616507491075611824e+02
1.416361416361418435e+00 -1.614887453861146867e+02
1.435897435897437902e+00 -1.614628220512227301e+02
1.455433455433457368e+00 -1.614722271336271433e+02
1.474969474969476835e+00 -1.614137172858130498e+02
1.494505494505496301e+00 -1.614288385905826999e+02
1.514041514041515768e+00 -1.614354318463480524e+02
1.533577533577535235e+00 -1.614049696185479377e+02
1.553113553113554701e+00 -1.614338918558001694e+02
1.572649572649574168e+00 -1.615505888269260595e+02
1.592185592185593634e+00 -1.615554110213592764e+02
1.611721611721613101e+00 -1.614568600649934922e+02
1.631257631257632568e+00 -1.614474698717708350e+02
1.650793650793652034e+00 -1.614518144104755777e+02
1.670329670329671501e+00 -1.615561164114169230e+02
1.689865689865690968e+00 -1.618587731521104729e+02
1.709401709401710434e+00 -1.621665597511903627e+02
1.728937728937729901e+00 -1.622680593570877363e+02
1.748473748473749367e+00 -1.624079416147880579e+02
1.768009768009768834e+00 -1.625044246735212710e+02
1.787545787545788301e+00 -1.625199049527161037e+02
1.807081807081807767e+00 -1.625400646900898778e+02
1.826617826617827234e+00 -1.624690520911287877e+02
1.846153846153846700e+00 -1.623633981669369746e+02
1.865689865689866167e+00 -1.623288834966223249e+02
1.885225885225885634e+00 -1.624070005670992032e+02
1.904761904761905100e+00 -1.625775240510399158e+02
1.924297924297924567e+00 -1.627522166259118990e+02
1.943833943833944033e+00 -1.629829152403165153e+02
1.963369963369963500e+00 -1.629570966870859934e+02
1.982905982905982967e+00 -1.629987069094098899e+02
2.002442002442002433e+00 -1.628336268606347517e+02
2.021978021978021900e+00 -1.626967491060194959e+02
2.041514041514041367e+00 -1.628185367304969304e+02
2.061050061050060833e+00 -1.627914277657054924e+02
2.080586080586080300e+00 -1.627881950986888455e+02
2.100122100122099766e+00 -1.628611278674543996e+02
2.119658119658119233e+00 -1.630762442272049952e+02
2.139194139194138700e+00 -1.622612185049464983e+02
2.158730158730158166e+00 -1.619028717533312260e+02
2.178266178266177633e+00 -1.619783871847319290e+02
2.197802197802197099e+00 -1.620048442555126655e+02
2.217338217338216566e+00 -1.620995433500826550e+02
2.236874236874236033e+00 -1.619905174795717073e+02
2.256410256410255499e+00 -1.620939882481595191e+02
2.275946275946274966e+00 -1.621235293816333751e+02
2.295482295482294433e+00 -1.622337293663966022e+02
2.315018315018313899e+00 -1.622840806378944762e+02
2.334554334554333366e+00 -1.622304639546481724e+02
2.354090354090352832e+00 -1.622836602501297136e+02
2.373626373626372299e+00 -1.623074937223522625e+02
2.393162393162391766e+00 -1.622959801038064143e+02
2.412698412698411232e+00 -1.623312944849677137e+02
2.432234432234430699e+00 -1.623267714990585091e+02
2.451770451770450165e+00 -1.621965637143144932e+02
2.471306471306469632e+00 -1.622518826524129167e+02
2.490842490842489099e+00 -1.623436865125766815e+02
2.510378510378508565e+00 -1.623370657313420224e+02
2.529914529914528032e+00 -1.623415769804229285e+02
2.549450549450547499e+00 -1.623295592434618015e+02
2.568986568986566965e+00 -1.623230461714829005e+02
2.588522588522586432e+00 -1.622585793656246551e+02
2.608058608058605898e+00 -1.622617646120818620e+02
2.627594627594625365e+00 -1.622799647433674295e+02
2.647130647130644832e+00 -1.622677348001089115e+02
2.666666666666664298e+00 -1.621426163094853905e+02
2.686202686202683765e+00 -1.620567474002669428e+02
2.705738705738703231e+00 -1.621567862033016638e+02
2.725274725274722698e+00 -1.623392228575751801e+02
2.744810744810742165e+00 -1.623895654886998159e+02
2.764346764346761631e+00 -1.623527751287577132e+02
2.783882783882781098e+00 -1.622630815973111567e+02
2.803418803418800564e+00 -1.622346533187877355e+02
2.822954822954820031e+00 -1.622136985909858424e+02
2.842490842490839498e+00 -1.622792467031999308e+02
2.862026862026858964e+00 -1.622834362343286614e+02
2.881562881562878431e+00 -1.624147505711927408e+02
2.901098901098897898e+00 -1.626085919773785236e+02
2.920634920634917364e+00 -1.626116415111084166e+02
2.940170940170936831e+00 -1.626688337367311306e+02
2.959706959706956297e+00 -1.626648940898190858e+02
2.979242979242975764e+00 -1.625711625202307857e+02
2.998778998778995231e+00 -1.623495617851176860e+02
3.018315018315021803e+00 -1.631660324283490695e+02
3.037851037851041269e+00 -1.640317234268007383e+02
3.057387057387060736e+00 -1.639806786118826665e+02
3.076923076923080203e+00 -1.641256443983893973e+02
3.096459096459099669e+00 -1.640965275345891143e+02
3.115995115995119136e+00 -1.642192358633726030e+02
3.135531135531138602e+00 -1.639967355410912546e+02
3.155067155067158069e+00 -1.637876038514324364e+02
3.174603174603177536e+00 -1.637833772904120622e+02
3.194139194139197002e+00 -1.635900060023346043e+02
3.213675213675216469e+00 -1.634328699576273607e+02
3.233211233211235935e+00 -1.634423825817021054e+02
3.252747252747255402e+00 -1.633868177677149163e+02
3.272283272283274869e+00 -1.633345160128065743e+02
3.291819291819294335e+00 -1.633176271495350989e+02
3.311355311355313802e+00 -1.633652300379313260e+02
3.330891330891333268e+00 -1.634988551821280680e+02
3.350427350427352735e+00 -1.634191682965215193e+02
3.369963369963372202e+00 -1.633137243869924760e+02
3.389499389499391668e+00 -1.631254787731756437e+02
3.409035409035411135e+00 -1.630107258712195346e+02
3.428571428571430602e+00 -1.630230228152966561e+02
3.448107448107450068e+00 -1.630184050972044645e+02
3.467643467643469535e+00 -1.630867777325267980e+02
3.487179487179489001e+00 -1.630396496613469992e+02
3.506715506715508468e+00 -1.629675802837948879e+02
3.526251526251527935e+00 -1.629352232032185839e+02
3.545787545787547401e+00 -1.630754153966041144e+02
3.565323565323566868e+00 -1.631743592247598826e+02
3.584859584859586334e+00 -1.632160963960435538e+02
3.604395604395605801e+00 -1.633133906280741883e+02
3.623931623931625268e+00 -1.634074539810422948e+02
3.643467643467644734e+00 -1.634585449364034559e+02
3.663003663003664201e+00 -1.635140903875753793e+02
3.682539682539683668e+00 -1.634752468221417985e+02
3.702075702075703134e+00 -1.634096137569490566e+02
3.721611721611722601e+00 -1.633417966165131361e+02
3.741147741147742067e+00 -1.632623650861093267e+02
3.760683760683761534e+00 -1.631135286491239071e+02
3.780219780219781001e+00 -1.631106831917366549e+02
3.799755799755800467e+00 -1.632123758401250768e+02
3.819291819291819934e+00 -1.631980230897035540e+02
3.838827838827839400e+00 -1.631165348007064324e+02
3.858363858363858867e+00 -1.632421158510214525e+02
3.877899877899878334e+00 -1.634374624352984995e+02
3.897435897435897800e+00 -1.634087932966677670e+02
3.916971916971917267e+00 -1.633472594586815774e+02
3.936507936507936734e+00 -1.631029353523575764e+02
3.956043956043956200e+00 -1.630394315754041941e+02
3.975579975579975667e+00 -1.629923780110206621e+02
3.995115995115995133e+00 -1.629239728067882993e+02
4.014652014652014600e+00 -1.630990476872546253e+02
4.034188034188034067e+00 -1.632737524195252092e+02
4.053724053724053533e+00 -1.632290833015250371e+02
4.073260073260073000e+00 -1.634350314176307393e+02
4.092796092796092466e+00 -1.634033375466447069e+02
4.112332112332111933e+00 -1.629482345370912810e+02
4.131868131868131400e+00 -1.629296026294566673e+02
4.151404151404150866e+00 -1.628820376907008836e+02
4.170940170940170333e+00 -1.627739126754562733e+02
4.190476190476189799e+00 -1.627509725548020185e+02
4.210012210012209266e+00 -1.628352050199626149e+02
4.229548229548228733e+00 -1.628782574139543442e+02
4.249084249084248199e+00 -1.628702324344220074e+02
4.268620268620267666e+00 -1.630020371859512238e+02
4.288156288156287133e+00 -1.629810786980809496e+02
4.307692307692306599e+00 -1.628846186621423726e+02
4.327228327228326066e+00 -1.628994953453844801e+02
4.346764346764345532e+00 -1.629436321213779024e+02
4.366300366300364999e+00 -1.629771249212973601e+02
4.385836385836384466e+00 -1.629869604744431228e+02
4.405372405372403932e+00 -1.629799626220371920e+02
4.424908424908423399e+00 -1.629583975282113215e+02
4.444444444444442865e+00 -1.628410218398531697e+02
4.463980463980462332e+00 -1.627685473592231915e+02
4.483516483516481799e+00 -1.627712915203161970e+02
4.503052503052501265e+00 -1.627504941781043613e+02
4.522588522588520732e+00 -1.627623020264495040e+02
4.542124542124540199e+00 -1.628464169933322978e+02
4.561660561660559665e+00 -1.629369840630607484e+02
4.581196581196579132e+00 -1.629934930537157811e+02
4.600732600732598598e+00 -1.630189191337504155e+02
4.620268620268618065e+00 -1.630450993179071872e+02
4.639804639804637532e+00 -1.631642907352432417e+02
4.659340659340656998e+00 -1.632807333510606327e+02
4.678876678876676465e+00 -1.632841415426827041e+02
4.698412698412695931e+00 -1.632400079069160483e+02
4.717948717948715398e+00 -1.631622780520294214e+02
4.737484737484734865e+00 -1.630618709352202700e+02
4.757020757020754331e+00 -1.631348574311199684e+02
4.776556776556773798e+00 -1.632590202290306252e+02
4.796092796092793265e+00 -1.631640786858942533e+02
4.815628815628812731e+00 -1.632001047327989625e+02
4.835164835164832198e+00 -1.632054053077395395e+02
4.854700854700851664e+00 -1.632588188138765872e+02
4.874236874236871131e+00 -1.634013903174891595e+02
4.893772893772890598e+00 -1.634153203506013483e+02
4.913308913308910064e+00 -1.635082881599675204e+02
4.932844932844929531e+00 -1.635911855971927480e+02
4.952380952380948997e+00 -1.633212388647390583e+02
4.971916971916968464e+00 -1.634207208429803586e+02
4.991452991452987931e+00 -1.639440044460614843e+02
5.010989010989007397e+00 -1.640716675728190239e+02
5.030525030525033969e+00 -1.642762056182093602e+02
5.050061050061053436e+00 -1.644658397937724885e+02
5.069597069597072903e+00 -1.645136143693500799e+02
5.089133089133092369e+00 -1.645036174377696625e+02
5.108669108669111836e+00 -1.645769108956139064e+02
5.128205128205131302e+00 -1.646645078025966313e+02
5.147741147741150769e+00 -1.646788153465748223e+02
5.167277167277170236e+00 -1.647757949054363849e+02
5.186813186813189702e+00 -1.648501640571266762e+02
5.206349206349209169e+00 -1.645387214894869885e+02
5.225885225885228635e+00 -1.642166768848361471e+02
5.245421245421248102e+00 -1.642293524763224184e+02
5.264957264957267569e+00 -1.643138573372106066e+02
5.284493284493287035e+00 -1.643865354782510053e+02
5.304029304029306502e+00 -1.642235409807818201e+02
5.323565323565325969e+00 -1.640112452781577872e+02
5.343101343101345435e+00 -1.640030835930197668e+02
5.362637362637364902e+00 -1.638908186765501114e+02
5.382173382173384368e+00 -1.636178171464536035e+02
5.401709401709403835e+00 -1.634436211225458351e+02
5.421245421245423302e+00 -1.634081163402114782e+02
5.440781440781442768e+00 -1.634180130758547875e+02
5.460317460317462235e+00 -1.634102795480956729e+02
5.479853479853481701e+00 -1.633412631489988485e+02
5.499389499389501168e+00 -1.633347384028544980e+02
5.518925518925520635e+00 -1.633883496193650444e+02
5.538461538461540101e+00 -1.634145201039891617e+02
5.557997557997559568e+00 -1.634081379267543639e+02
5.577533577533579034e+00 -1.634394606883259939e+02
5.597069597069598501e+00 -1.635189968644340013e+02
5.616605616605617968e+00 -1.636438572890659771e+02
5.636141636141637434e+00 -1.636065609612428489e+02
5.655677655677656901e+00 -1.634110300805997440e+02
5.675213675213676368e+00 -1.634684951125094585e+02
5.694749694749695834e+00 -1.636762902701142934e+02
5.714285714285715301e+00 -1.637712822468707827e+02
5.733821733821734767e+00 -1.638018912726190024e+02
5.753357753357754234e+00 -1.637653647755715269e+02
5.772893772893773701e+00 -1.637527202584567760e+02
5.792429792429793167e+00 -1.637467855974138331e+02
5.811965811965812634e+00 -1.638357855362467319e+02
5.831501831501832100e+00 -1.641358747526061848e+02
5.851037851037851567e+00 -1.642928230552963669e+02
5.870573870573871034e+00 -1.642869312781617737e+02
5.890109890109890500e+00 -1.642807502277540266e+02
5.909645909645909967e+00 -1.641778633178713562e+02
5.929181929181929434e+00 -1.640866580696517474e+02
5.948717948717948900e+00 -1.640847788595202417e+02
5.968253968253968367e+00 -1.640860221631378124e+02
5.987789987789987833e+00 -1.641013949697830299e+02
6.007326007326007300e+00 -1.641390829023901574e+02
6.026862026862026767e+00 -1.642074563344989997e+02
6.046398046398046233e+00 -1.642692291175192736e+02
6.065934065934065700e+00 -1.641743151388105844e+02
6.085470085470085166e+00 -1.642852064698956838e+02
6.105006105006104633e+00 -1.645195174145122792e+02
6.124542124542124100e+00 -1.644973034015582414e+02
6.144078144078143566e+00 -1.645073977657654325e+02
6.163614163614163033e+00 -1.643617022490962540e+02
6.183150183150182500e+00 -1.644359389116647492e+02
6.202686202686201966e+00 -1.648106614092664302e+02
6.222222222222221433e+00 -1.648353002819280277e+02
6.241758241758240899e+00 -1.648506387989507402e+02
6.261294261294260366e+00 -1.652528498973861133e+02
6.280830280830279833e+00 -1.654849009951476262e+02
6.300366300366299299e+00 -1.654938386561003938e+02
6.319902319902318766e+00 -1.654817103649104126e+02
6.339438339438338232e+00 -1.655285607724435977e+02
6.358974358974357699e+00 -1.656749233381916042e+02
6.378510378510377166e+00 -1.657661317669098935e+02
6.398046398046396632e+00 -1.657265301023557242e+02
6.417582417582416099e+00 -1.655933243851901864e+02
6.437118437118435565e+00 -1.652180113421120211e+02
6.456654456654455032e+00 -1.650195999051145463e+02
6.476190476190474499e+00 -1.651618591763307222e+02
6.495726495726493965e+00 -1.651737866007246112e+02
6.515262515262513432e+00 -1.653319842647162545e+02
6.534798534798532899e+00 -1.656318075182994676e+02
6.554334554334552365e+00 -1.657536828263075677e+02
6.573870573870571832e+00 -1.658512729590860886e+02
6.593406593406591298e+00 -1.658064510218803207e+02
6.612942612942610765e+00 -1.657362140288147430e+02
6.632478632478630232e+00 -1.657946509397355612e+02
6.652014652014649698e+00 -1.656001059317098623e+02
6.671550671550669165e+00 -1.653630866973336424e+02
6.691086691086688631e+00 -1.653478582143688413e+02
6.710622710622708098e+00 -1.653421765298102741e+02
6.730158730158727565e+00 -1.653581286738858296e+02
6.749694749694747031e+00 -1.653263632729348842e+02
6.769230769230766498e+00 -1.652526668142418771e+02
6.788766788766785965e+00 -1.653575312464407716e+02
6.808302808302805431e+00 -1.653754412404758796e+02
6.827838827838824898e+00 -1.653039609201196924e+02
6.847374847374844364e+00 -1.652834792901744265e+02
6.866910866910863831e+00 -1.651741773479975564e+02
6.886446886446883298e+00 -1.650601785077763566e+02
6.905982905982902764e+00 -1.649908319752282182e+02
6.925518925518922231e+00 -1.650046102386846201e+02
6.945054945054941697e+00 -1.651671892943309388e+02
6.964590964590961164e+00 -1.653638039670305204e+02
6.984126984126980631e+00 -1.652340744393294187e+02
7.003663003663000097e+00 -1.650929765219676426e+02
7.023199023199026669e+00 -1.649771978884418218e+02
7.042735042735046136e+00 -1.649626788416892964e+02
7.062271062271065603e+00 -1.649568099579749401e+02
7.081807081807085069e+00 -1.648592315766098295e+02
7.101343101343104536e+00 -1.649422860178322594e+02
7.120879120879124002e+00 -1.647552123524041576e+02
7.140415140415143469e+00 -1.644659831558649330e+02
7.159951159951162936e+00 -1.644314120636007601e+02
7.179487179487182402e+00 -1.644172875774962961e+02
7.199023199023201869e+00 -1.644020490973945812e+02
7.218559218559221335e+00 -1.643073033625474864e+02
7.238095238095240802e+00 -1.643020997108978065e+02
7.257631257631260269e+00 -1.641919131220707584e+02
7.277167277167279735e+00 -1.638806932025507876e+02
7.296703296703299202e+00 -1.638821511717084718e+02
7.316239316239318669e+00 -1.641488408023762702e+02
7.335775335775338135e+00 -1.641772446738403062e+02
7.355311355311357602e+00 -1.641705747898221830e+02
7.374847374847377068e+00 -1.640261089802464767e+02
7.394383394383396535e+00 -1.637008351096249896e+02
7.413919413919416002e+00 -1.636918744367157785e+02
7.433455433455435468e+00 -1.636540247043857335e+02
7.452991452991454935e+00 -1.635958603692932343e+02
7.472527472527474401e+00 -1.636123257550223968e+02
7.492063492063493868e+00 -1.635424558267990278e+02
7.511599511599513335e+00 -1.635275831489480538e+02
7.531135531135532801e+00 -1.636201746415134721e+02
7.550671550671552268e+00 -1.637477829620823400e+02
7.570207570207571734e+00 -1.636208299236105290e+02
7.589743589743591201e+00 -1.633712259785160086e+02
7.609279609279610668e+00 -1.633189837842147369e+02
7.628815628815630134e+00 -1.633558233525370440e+02
7.648351648351649601e+00 -1.634150995336028984e+02
7.667887667887669068e+00 -1.633765817145952326e+02
7.687423687423688534e+00 -1.633381142714731311e+02
7.706959706959708001e+00 -1.631950756988346996e+02
7.726495726495727467e+00 -1.630733786607647176e+02
7.746031746031746934e+00 -1.631452248640651419e+02
7.765567765567766401e+00 -1.632314550748126294e+02
7.785103785103785867e+00 -1.633228116935033825e+02
7.804639804639805334e+00 -1.633134514867920473e+02
7.824175824175824800e+00 -1.632619768037433801e+02
7.843711843711844267e+00 -1.632901758458679353e+02
7.863247863247863734e+00 -1.634379033266409635e+02
7.882783882783883200e+00 -1.634914230382942435e+02
7.902319902319902667e+00 -1.635129345080749204e+02
7.921855921855922134e+00 -1.636479772622901123e+02
7.941391941391941600e+00 -1.637665848765341252e+02
7.960927960927961067e+00 -1.638748724667523220e+02
7.980463980463980533e+00 -1.637777939169535273e+02
8.000000000000000000e+00 -1.637875074525393870e+02
8.019536019536019467e+00 -1.638278968281127561e+02
8.039072039072038933e+00 -1.638353579429054321e+02
8.058608058608058400e+00 -1.638613644305145840e+02
8.078144078144077866e+00 -1.638675310222080554e+02
8.097680097680097333e+00 -1.639447079672182781e+02
8.117216117216116800e+00 -1.638860003642758443e+02
8.136752136752136266e+00 -1.639762766892878858e+02
8.156288156288155733e+00 -1.643244219426832160e+02
8.175824175824175200e+00 -1.644237054405146807e+02
8.195360195360194666e+00 -1.643896463785636968e+02
8.214896214896214133e+00 -1.645727696762898233e+02
8.234432234432233599e+00 -1.643464428863786679e+02
8.253968253968253066e+00 -1.643351733119121150e+02
8.273504273504272533e+00 -1.646957209093516212e+02
8.293040293040291999e+00 -1.647164280776530632e+02
8.312576312576311466e+00 -1.647347109905059028e+02
8.332112332112330932e+00 -1.642161037659695353e+02
8.351648351648350399e+00 -1.637024002769075537e+02
8.371184371184369866e+00 -1.637419785746682521e+02
8.390720390720389332e+00 -1.636270960543469073e+02
8.410256410256408799e+00 -1.634956948590028958e+02
8.429792429792428266e+00 -1.634955683782876861e+02
8.449328449328447732e+00 -1.635151457985145385e+02
8.468864468864467199e+00 -1.637777974759440553e+02
8.488400488400486665e+00 -1.638153165474716957e+02
8.507936507936506132e+00 -1.638027617463694128e+02
8.527472527472525599e+00 -1.636985613146459286e+02
8.547008547008545065e+00 -1.634962234280554298e+02
8.566544566544564532e+00 -1.635845206397832214e+02
8.586080586080583998e+00 -1.637649540361873051e+02
8.605616605616603465e+00 -1.639106214109677921e+02
8.625152625152622932e+00 -1.638382828330144321e+02
8.644688644688642398e+00 -1.637928001561946019e+02
8.664224664224661865e+00 -1.636220295660253896e+02
8.683760683760681331e+00 -1.632549374433081084e+02
8.703296703296700798e+00 -1.631982771586945660e+02
8.722832722832720265e+00 -1.631434829384587033e+02
8.742368742368739731e+00 -1.630615628597608691e+02
8.761904761904759198e+00 -1.630118888507230963e+02
8.781440781440778665e+00 -1.627965499877984996e+02
8.800976800976798131e+00 -1.626374523975485999e+02
8.820512820512817598e+00 -1.626466616915511736e+02
8.840048840048837064e+00 -1.626420179470504195e+02
8.859584859584856531e+00 -1.626929189092907109e+02
8.879120879120875998e+00 -1.626291617217937358e+02
8.898656898656895464e+00 -1.626811408077656438e+02
8.918192918192914931e+00 -1.626022274773640390e+02
8.937728937728934397e+00 -1.622378537001762311e+02
8.957264957264953864e+00 -1.621811689997803683e+02
8.976800976800973331e+00 -1.620660185488561638e+02
8.996336996336992797e+00 -1.620098150896328661e+02
9.015873015873019369e+00 -1.619478359648556705e+02
9.035409035409038836e+00 -1.618204186396796445e+02
9.054945054945058303e+00 -1.614758574545732586e+02
9.074481074481077769e+00 -1.612437143492634561e+02
9.094017094017097236e+00 -1.612441646367011288e+02
9.113553113553116702e+00 -1.612375830254495099e+02
9.133089133089136169e+00 -1.613263035572384752e+02
9.152625152625155636e+00 -1.612097393949664479e+02
9.172161172161175102e+00 -1.611008156016109467e+02
9.191697191697194569e+00 -1.611328732164650717e+02
9.211233211233214035e+00 -1.612747216093284806e+02
9.230769230769233502e+00 -1.614980457535881442e+02
9.250305250305252969e+00 -1.614489643461942876e+02
9.269841269841272435e+00 -1.614709885437328296e+02
9.289377289377291902e+00 -1.614684946037400266e+02
9.308913308913311369e+00 -1.614077922758571333e+02
9.328449328449330835e+00 -1.614434062741921423e+02
9.347985347985350302e+00 -1.612221994639662626e+02
9.367521367521369768e+00 -1.611165554183813242e+02
9.387057387057389235e+00 -1.608675803685389667e+02
9.406593406593408702e+00 -1.607663497075303667e+02
9.426129426129428168e+00 -1.608923630074111770e+02
9.445665445665447635e+00 -1.607257999342710093e+02
9.465201465201467101e+00 -1.606802900527966926e+02
9.484737484737486568e+00 -1.606751899307090525e+02
9.504273504273506035e+00 -1.607008022548298527e+02
9.523809523809525501e+00 -1.606136089491953953e+02
9.543345543345544968e+00 -1.605411620792582426e+02
9.562881562881564435e+00 -1.607024864330957996e+02
9.582417582417583901e+00 -1.606818960432806591e+02
9.601953601953603368e+00 -1.606924238030929928e+02
9.621489621489622834e+00 -1.607283150761962531e+02
9.641025641025642301e+00 -1.607781546316935533e+02
9.660561660561661768e+00 -1.608886634047786401e+02
9.680097680097681234e+00 -1.609643352041712205e+02
9.699633699633700701e+00 -1.609700367062526425e+02
9.719169719169720167e+00 -1.609606402237609757e+02
9.738705738705739634e+00 -1.609441269988241174e+02
9.758241758241759101e+00 -1.611128488695387659e+02
9.777777777777778567e+00 -1.610888897029627458e+02
9.797313797313798034e+00 -1.610147241469351513e+02
9.816849816849817500e+00 -1.612798942316382522e+02
9.836385836385836967e+00 -1.612900257132973252e+02
9.855921855921856434e+00 -1.613812539616017716e+02
9.875457875457875900e+00 -1.613893507485649934e+02
9.894993894993895367e+00 -1.613734855685453340e+02
9.914529914529914834e+00 -1.614535799712884909e+02
9.934065934065934300e+00 -1.616931011980910000e+02
9.953601953601953767e+00 -1.618304914641858261e+02
9.973137973137973233e+00 -1.617890095211028267e+02
9.992673992673992700e+00 -1.619252395839908445e+02
1.001221001221001217e+01 -1.619333932958224693e+02
1.003174603174603163e+01 -1.619984633753414300e+02
1.005128205128205110e+01 -1.621088707874299644e+02
1.007081807081807057e+01 -1.620198446057200954e+02
1.009035409035409003e+01 -1.619598074672550183e+02
1.010989010989010950e+01 -1.619644246342776341e+02
1.012942612942612897e+01 -1.620277673184125433e+02
1.014896214896214843e+01 -1.620712592389491533e+02
1.016849816849816790e+01 -1.621976380125304900e+02
1.018803418803418737e+01 -1.622616827765419316e+02
1.020757020757020683e+01 -1.622795369092934834e+02
1.022710622710622630e+01 -1.625803912932226467e+02
1.024664224664224577e+01 -1.627249260111286731e+02
1.026617826617826523e+01 -1.630409367432710326e+02
1.028571428571428470e+01 -1.632652664595088936e+02
1.030525030525030417e+01 -1.632839668601667427e+02
1.032478632478632363e+01 -1.635169963123574917e+02
1.034432234432234310e+01 -1.636088199460175758e+02
1.036385836385836257e+01 -1.636509157078388625e+02
1.038339438339438203e+01 -1.636426756565985841e+02
1.040293040293040150e+01 -1.638863532966183811e+02
1.042246642246642097e+01 -1.641498925289361068e+02
1.044200244200244043e+01 -1.640531373111181779e+02
1.046153846153845990e+01 -1.642296231708931771e+02
1.048107448107447937e+01 -1.642043386461350281e+02
1.050061050061049883e+01 -1.640988609199854409e+02
1.052014652014651830e+01 -1.641476340527551940e+02
1.053968253968253777e+01 -1.642773734284476461e+02
1.055921855921855723e+01 -1.643471762091179471e+02
1.057875457875457670e+01 -1.643406963562221108e+02
1.059829059829059617e+01 -1.643812926488817254e+02
1.061782661782661563e+01 -1.644486932837324957e+02
1.063736263736263510e+01 -1.644308813373315274e+02
1.065689865689865456e+01 -1.646430391753399931e+02
1.067643467643467403e+01 -1.650281627181354622e+02
1.069597069597069350e+01 -1.650461784013799047e+02
1.071550671550671296e+01 -1.651464834421850298e+02
1.073504273504273243e+01 -1.651461027756782585e+02
1.075457875457875190e+01 -1.653316088616380739e+02
1.077411477411477136e+01 -1.655139379386491782e+02
1.079365079365079083e+01 -1.655418781817853642e+02
1.081318681318681030e+01 -1.657935548834726376e+02
1.083272283272282976e+01 -1.661897878774781816e+02
1.085225885225884923e+01 -1.663340625394453980e+02
1.087179487179486870e+01 -1.662932786368442351e+02
1.089133089133088816e+01 -1.662938106064416957e+02
1.091086691086690763e+01 -1.664613676512307450e+02
1.093040293040292710e+01 -1.664534591235060930e+02
1.094993894993894656e+01 -1.667046905664676046e+02
1.096947496947496603e+01 -1.674018888584185731e+02
1.098901098901098550e+01 -1.676074323050229964e+02
1.100854700854700496e+01 -1.677534036760034155e+02
1.102808302808303154e+01 -1.675822435089703504e+02
1.104761904761905100e+01 -1.674514077460619319e+02
1.106715506715507047e+01 -1.675600947287200881e+02
1.108669108669108994e+01 -1.676135913589871791e+02
1.110622710622710940e+01 -1.675608260600113795e+02
1.112576312576312887e+01 -1.676407088033613775e+02
1.114529914529914834e+01 -1.678819487293972657e+02
1.116483516483516780e+01 -1.678805040337096557e+02
1.118437118437118727e+01 -1.679036417391570524e+02
1.120390720390720674e+01 -1.681548836957343838e+02
1.122344322344322620e+01 -1.682637598863976507e+02
1.124297924297924567e+01 -1.682619688640034497e+02
1.126251526251526514e+01 -1.683706385728361852e+02
1.128205128205128460e+01 -1.684132284974110121e+02
1.130158730158730407e+01 -1.686220308933643537e+02
1.132112332112332354e+01 -1.693108829188038271e+02
1.134065934065934300e+01 -1.693602727634113876e+02
1.136019536019536247e+01 -1.696053039329303260e+02
1.137973137973138194e+01 -1.700727260556608655e+02
1.139926739926740140e+01 -1.700788957582608703e+02
1.141880341880342087e+01 -1.700146640307392545e+02
1.143833943833944033e+01 -1.699083605247341495e+02
1.145787545787545980e+01 -1.699127684077161575e+02
1.147741147741147927e+01 -1.694837012217793699e+02
1.149694749694749873e+01 -1.694493163894003374e+02
1.151648351648351820e+01 -1.691097201837876582e+02
1.153601953601953767e+01 -1.687592075133230480e+02
1.155555555555555713e+01 -1.687293041259877100e+02
1.157509157509157660e+01 -1.686722362336820709e+02
1.159462759462759607e+01 -1.683970253909608914e+02
1.161416361416361553e+01 -1.683432321480389646e+02
1.163369963369963500e+01 -1.684150723283469802e+02
1.165323565323565447e+01 -1.683759260159899327e+02
1.167277167277167393e+01 -1.684969221647612017e+02
1.169230769230769340e+01 -1.684328546284885704e+02
1.171184371184371287e+01 -1.681862788737629728e+02
1.173137973137973233e+01 -1.681098136195043935e+02
1.175091575091575180e+01 -1.680607348929282523e+02
1.177045177045177127e+01 -1.679710441174270272e+02
1.178998778998779073e+01 -1.679925782201857203e+02
1.180952380952381020e+01 -1.679605426052237931e+02
1.182905982905982967e+01 -1.679184152431577104e+02
1.184859584859584913e+01 -1.678765725017310899e+02
1.186813186813186860e+01 -1.677828567567720768e+02
1.188766788766788807e+01 -1.675445975080625090e+02
1.190720390720390753e+01 -1.676973037057348108e+02
1.192673992673992700e+01 -1.677860084542305970e+02
1.194627594627594647e+01 -1.677334243061310133e+02
1.196581196581196593e+01 -1.677454845339177041e+02
1.198534798534798540e+01 -1.677236781874055112e+02
1.200488400488400487e+01 -1.676774558248704921e+02
1.202442002442002433e+01 -1.676533009589702772e+02
1.204395604395604380e+01 -1.677806128522686606e+02
1.206349206349206327e+01 -1.677884009327373178e+02
1.208302808302808273e+01 -1.677462615802218693e+02
1.210256410256410220e+01 -1.674509726803784133e+02
1.212210012210012167e+01 -1.673567869360946361e+02
1.214163614163614113e+01 -1.673262778657394563e+02
1.216117216117216060e+01 -1.671892547587758315e+02
1.218070818070818007e+01 -1.671726559941109826e+02
1.220024420024419953e+01 -1.672122820267027521e+02
1.221978021978021900e+01 -1.672097426280761283e+02
1.223931623931623847e+01 -1.671610714492840373e+02
1.225885225885225793e+01 -1.671659692473722885e+02
1.227838827838827740e+01 -1.671220647389126839e+02
1.229792429792429687e+01 -1.671569405017062309e+02
1.231746031746031633e+01 -1.671858621019422060e+02
1.233699633699633580e+01 -1.671121963949908036e+02
1.235653235653235527e+01 -1.671176361476530587e+02
1.237606837606837473e+01 -1.669402705313225965e+02
1.239560439560439420e+01 -1.670981205388724504e+02
1.241514041514041367e+01 -1.673085853332571560e+02
1.243467643467643313e+01 -1.673116520842301043e+02
1.245421245421245260e+01 -1.673546904503450605e+02
1.247374847374847207e+01 -1.674854861080031299e+02
1.249328449328449153e+01 -1.675876031695206620e+02
1.251282051282051100e+01 -1.675375181192844138e+02
1.253235653235653047e+01 -1.675546874516822982e+02
1.255189255189254993e+01 -1.675471763979751643e+02
1.257142857142856940e+01 -1.675038871692472071e+02
1.259096459096458887e+01 -1.674860106288101633e+02
1.261050061050060833e+01 -1.673650392518189847e+02
1.263003663003662780e+01 -1.673513418206326833e+02
1.264957264957264726e+01 -1.674271432683898126e+02
1.266910866910866673e+01 -1.675061332787832953e+02
1.268864468864468620e+01 -1.673124257124189853e+02
1.270818070818070566e+01 -1.671895095405807012e+02
1.272771672771672513e+01 -1.671407626635795509e+02
1.274725274725274460e+01 -1.670968025119950653e+02
1.276678876678876406e+01 -1.672927418014122054e+02
1.278632478632478353e+01 -1.671557585200411040e+02
1.280586080586080300e+01 -1.671369237844994586e+02
1.282539682539682246e+01 -1.671939912970071305e+02
1.284493284493284193e+01 -1.671467517140614234e+02
1.286446886446886140e+01 -1.669241688175530669e+02
1.288400488400488086e+01 -1.668592838880286138e+02
1.290354090354090033e+01 -1.668925139699064175e+02
1.292307692307691980e+01 -1.668322366974514921e+02
1.294261294261293926e+01 -1.664907491431624749e+02
1.296214896214895873e+01 -1.662354289396952822e+02
1.298168498168497820e+01 -1.664449806182642533e+02
1.300122100122099766e+01 -1.665066075678402626e+02
1.302075702075702424e+01 -1.664848884002928742e+02
1.304029304029304370e+01 -1.665147671949727908e+02
1.305982905982906317e+01 -1.664373138665415297e+02
1.307936507936508264e+01 -1.664414914217330193e+02
1.309890109890110210e+01 -1.662465553317807121e+02
1.311843711843712157e+01 -1.661285572517475657e+02
1.313797313797314104e+01 -1.661435944784287528e+02
1.315750915750916050e+01 -1.661839140623626747e+02
1.317704517704517997e+01 -1.661427038989602920e+02
1.319658119658119944e+01 -1.660759274292754526e+02
1.321611721611721890e+01 -1.660901449067256408e+02
1.323565323565323837e+01 -1.661279838784371350e+02
1.325518925518925784e+01 -1.663135989436942737e+02
1.327472527472527730e+01 -1.663772806230986419e+02
1.329426129426129677e+01 -1.663946917997276671e+02
1.331379731379731624e+01 -1.663525417283486547e+02
1.333333333333333570e+01 -1.662699113434973412e+02
1.335286935286935517e+01 -1.662127871424225134e+02
1.337240537240537464e+01 -1.659253247857580789e+02
1.339194139194139410e+01 -1.658162338295196605e+02
1.341147741147741357e+01 -1.658045072976070173e+02
1.343101343101343303e+01 -1.656897834244500132e+02
1.345054945054945250e+01 -1.657821125395086028e+02
1.347008547008547197e+01 -1.658608294981010260e+02
1.348962148962149143e+01 -1.659271779649643577e+02
1.350915750915751090e+01 -1.659703270368967765e+02
1.352869352869353037e+01 -1.660324530060102006e+02
1.354822954822954983e+01 -1.658835611249326689e+02
1.356776556776556930e+01 -1.660469631114651179e+02
1.358730158730158877e+01 -1.662081814947109706e+02
1.360683760683760823e+01 -1.663009792655790307e+02
1.362637362637362770e+01 -1.663954790873751790e+02
1.364590964590964717e+01 -1.663621810363621023e+02
1.366544566544566663e+01 -1.665429630380525339e+02
1.368498168498168610e+01 -1.666333268102559941e+02
1.370451770451770557e+01 -1.665945503310177287e+02
1.372405372405372503e+01 -1.665900303180899016e+02
1.374358974358974450e+01 -1.668494178678205913e+02
1.376312576312576397e+01 -1.669816519656085347e+02
1.378266178266178343e+01 -1.669838426090652206e+02
1.380219780219780290e+01 -1.670458966845492625e+02
1.382173382173382237e+01 -1.674083423717825667e+02
1.384126984126984183e+01 -1.677770691521891706e+02
1.386080586080586130e+01 -1.677690354906788173e+02
1.388034188034188077e+01 -1.677283290979026447e+02
1.389987789987790023e+01 -1.677307897959853449e+02
1.391941391941391970e+01 -1.678508170163264026e+02
1.393894993894993917e+01 -1.679772916218749401e+02
1.395848595848595863e+01 -1.679454977808782417e+02
1.397802197802197810e+01 -1.681580469687284562e+02
1.399755799755799757e+01 -1.683492736574040123e+02
1.401709401709401703e+01 -1.683420271965025563e+02
1.403663003663003650e+01 -1.682844001490211099e+02
1.405616605616605597e+01 -1.681794804079630694e+02
1.407570207570207543e+01 -1.681027349047903385e+02
1.409523809523809490e+01 -1.681541230450153819e+02
1.411477411477411437e+01 -1.682539666531944249e+02
1.413431013431013383e+01 -1.680395215737971455e+02
1.415384615384615330e+01 -1.679580297744309973e+02
1.417338217338217277e+01 -1.678078128267715101e+02
1.419291819291819223e+01 -1.676685935871832385e+02
1.421245421245421170e+01 -1.678201313762993436e+02
1.423199023199023117e+01 -1.679513793385476674e+02
1.425152625152625063e+01 -1.683585837319110112e+02
1.427106227106227010e+01 -1.685302232837206589e+02
1.429059829059828957e+01 -1.685729061321017070e+02
1.431013431013430903e+01 -1.685844372520310515e+02
1.432967032967032850e+01 -1.684063113357405257e+02
1.434920634920634797e+01 -1.684943475181191559e+02
1.436874236874236743e+01 -1.685953020479566078e+02
1.438827838827838690e+01 -1.686667237666192420e+02
1.440781440781440637e+01 -1.686634724926532272e+02
1.442735042735042583e+01 -1.688533318709217212e+02
1.444688644688644530e+01 -1.689319310234571674e+02
1.446642246642246477e+01 -1.689177757990051418e+02
1.448595848595848423e+01 -1.688856392656562662e+02
1.450549450549450370e+01 -1.688909498196277923e+02
1.452503052503052317e+01 -1.690078954231336468e+02
1.454456654456654263e+01 -1.688176034828674119e+02
1.456410256410256210e+01 -1.685359807436571771e+02
1.458363858363858157e+01 -1.685090510387908296e+02
1.460317460317460103e+01 -1.684931205739037523e+02
1.462271062271062050e+01 -1.682832074281924690e+02
1.464224664224663996e+01 -1.681970630945907885e+02
1.466178266178265943e+01 -1.682070012886935899e+02
1.468131868131867890e+01 -1.682059165615181655e+02
1.470085470085469836e+01 -1.682006392951876990e+02
1.472039072039071783e+01 -1.682222869911494172e+02
1.473992673992673730e+01 -1.682752731592827615e+02
1.475946275946275676e+01 -1.682968568411147885e+02
1.477899877899877623e+01 -1.682727560401094138e+02
1.479853479853479570e+01 -1.682582035925049695e+02
1.481807081807081516e+01 -1.682708783512164246e+02
1.483760683760683463e+01 -1.683154426496595590e+02
1.485714285714285410e+01 -1.683652891841734913e+02
1.487667887667887356e+01 -1.683882937636007568e+02
1.489621489621489303e+01 -1.683535359304520966e+02
1.491575091575091250e+01 -1.683691050181687103e+02
1.493528693528693196e+01 -1.685227159920172824e+02
1.495482295482295143e+01 -1.686356148544851976e+02
1.497435897435897090e+01 -1.686461820424635221e+02
1.499389499389499036e+01 -1.687124560558335702e+02
1.501343101343101694e+01 -1.689323051309953883e+02
1.503296703296703640e+01 -1.685710763097423524e+02
1.505250305250305587e+01 -1.685720472713994695e+02
1.507203907203907534e+01 -1.686554269461254592e+02
1.509157509157509480e+01 -1.684140405408329002e+02
1.511111111111111427e+01 -1.684722747961460243e+02
1.513064713064713374e+01 -1.685358071227441314e+02
1.515018315018315320e+01 -1.684472611994732176e+02
1.516971916971917267e+01 -1.680089484082758133e+02
1.518925518925519214e+01 -1.680728148173847671e+02
1.520879120879121160e+01 -1.681825772698954893e+02
1.522832722832723107e+01 -1.680574192091485486e+02
1.524786324786325054e+01 -1.679970273399312077e+02
1.526739926739927000e+01 -1.678074154753003882e+02
1.528693528693528947e+01 -1.676324043701433766e+02
1.530647130647130894e+01 -1.676948694932480350e+02
1.532600732600732840e+01 -1.677210129622855277e+02
1.534554334554334787e+01 -1.677196263995762422e+02
1.536507936507936734e+01 -1.677217908985578561e+02
1.538461538461538680e+01 -1.678350326850373904e+02
1.540415140415140627e+01 -1.676129893372312267e+02
1.542368742368742573e+01 -1.675773498277096962e+02
1.544322344322344520e+01 -1.677958820749242079e+02
1.546275946275946467e+01 -1.676903080671637269e+02
1.548229548229548413e+01 -1.675878919385982044e+02
1.550183150183150360e+01 -1.676803556256639638e+02
1.552136752136752307e+01 -1.677076995138355926e+02
1.554090354090354253e+01 -1.676813663024828429e+02
1.556043956043956200e+01 -1.675642159395822262e+02
1.557997557997558147e+01 -1.673028150391374993e+02
1.559951159951160093e+01 -1.671214971896820600e+02
1.561904761904762040e+01 -1.670781811501956327e+02
1.563858363858363987e+01 -1.670856074122906136e+02
1.565811965811965933e+01 -1.671442065106979840e+02
1.567765567765567880e+01 -1.671561934574857560e+02
1.569719169719169827e+01 -1.669922861222683537e+02
1.571672771672771773e+01 -1.668575584710097246e+02
1.573626373626373720e+01 -1.669020530536290607e+02
1.575579975579975667e+01 -1.668550656893164046e+02
1.577533577533577613e+01 -1.668981630016457416e+02
1.579487179487179560e+01 -1.668293920975565925e+02
1.581440781440781507e+01 -1.668112020258392931e+02
1.583394383394383453e+01 -1.668674689386281500e+02
1.585347985347985400e+01 -1.668273797347621894e+02
1.587301587301587347e+01 -1.668847039413576567e+02
1.589255189255189293e+01 -1.668562592062255305e+02
1.591208791208791240e+01 -1.670126555619107762e+02
1.593162393162393187e+01 -1.668742706043713611e+02
1.595115995115995133e+01 -1.667889798064422564e+02
1.597069597069597080e+01 -1.668079086420398198e+02
1.599023199023199027e+01 -1.666715376314334947e+02
1.600976800976800973e+01 -1.666455576634876934e+02
1.602930402930402920e+01 -1.667513577774981286e+02
1.604884004884004867e+01 -1.670685695371535644e+02
1.606837606837606813e+01 -1.670225566926688430e+02
1.608791208791208760e+01 -1.666975197554125714e+02
1.610744810744810707e+01 -1.666789251112069792e+02
1.612698412698412653e+01 -1.667354524392630992e+02
1.614652014652014600e+01 -1.668531226304185680e+02
1.616605616605616547e+01 -1.669297319182956585e+02
1.618559218559218493e+01 -1.667569961876337175e+02
1.620512820512820440e+01 -1.667608678046717330e+02
1.622466422466422387e+01 -1.667275944485517414e+02
1.624420024420024333e+01 -1.667156780741622413e+02
1.626373626373626280e+01 -1.666036678821984083e+02
1.628327228327228227e+01 -1.667571264625931065e+02
1.630280830280830173e+01 -1.667509354758791460e+02
1.632234432234432120e+01 -1.666417050477676582e+02
1.634188034188034067e+01 -1.667500975337540581e+02
1.636141636141636013e+01 -1.667376735690827445e+02
1.638095238095237960e+01 -1.667917050264230170e+02
1.640048840048839907e+01 -1.668267901565559725e+02
1.642002442002441853e+01 -1.668475063458038505e+02
1.643956043956043800e+01 -1.669279312560868220e+02
1.645909645909645747e+01 -1.671391315181220705e+02
1.647863247863247693e+01 -1.672379743369882306e+02
1.649816849816849640e+01 -1.672603588131067340e+02
1.651770451770451587e+01 -1.672684902345867215e+02
1.653724053724053533e+01 -1.672200069707671162e+02
1.655677655677655480e+01 -1.670032134542636868e+02
1.657631257631257427e+01 -1.670013790638402895e+02
1.659584859584859373e+01 -1.671246864309979969e+02
1.661538461538461320e+01 -1.670453932211893573e+02
1.663492063492063266e+01 -1.670812465289451438e+02
1.665445665445665213e+01 -1.670420853337278686e+02
1.667399267399267160e+01 -1.670593220612888103e+02
1.669352869352869106e+01 -1.671020012725188053e+02
1.671306471306471053e+01 -1.670875712956471375e+02
1.673260073260073000e+01 -1.670264090758961402e+02
1.675213675213674946e+01 -1.668058431854185528e+02
1.677167277167276893e+01 -1.667663562239006296e+02
1.679120879120878840e+01 -1.668660347283645535e+02
1.681074481074480786e+01 -1.669758444479384991e+02
1.683028083028082733e+01 -1.669558317156337068e+02
1.684981684981684680e+01 -1.669974726384492101e+02
1.686935286935286626e+01 -1.670647229285445405e+02
1.688888888888888573e+01 -1.670771782695432250e+02
1.690842490842490520e+01 -1.670755875132445283e+02
1.692796092796092466e+01 -1.670561325036904066e+02
1.694749694749694413e+01 -1.671865742139198687e+02
1.696703296703296360e+01 -1.675941491230750273e+02
1.698656898656898306e+01 -1.677886541917887371e+02
1.700610500610500253e+01 -1.677580536017595705e+02
1.702564102564102910e+01 -1.677152951087002748e+02
1.704517704517704857e+01 -1.677805375162830614e+02
1.706471306471306804e+01 -1.680098264368586740e+02
1.708424908424908750e+01 -1.678942913402975137e+02
1.710378510378510697e+01 -1.678156872890116063e+02
1.712332112332112644e+01 -1.678554933786285233e+02
1.714285714285714590e+01 -1.679493191957739668e+02
1.716239316239316537e+01 -1.677864172714947415e+02
1.718192918192918484e+01 -1.678810952475366776e+02
1.720146520146520430e+01 -1.680132483488650053e+02
1.722100122100122377e+01 -1.679156346278327021e+02
1.724053724053724324e+01 -1.681229616862358398e+02
1.726007326007326270e+01 -1.680383048698033122e+02
1.727960927960928217e+01 -1.679014239070720009e+02
1.729914529914530164e+01 -1.679034228587852340e+02
1.731868131868132110e+01 -1.678764931244114109e+02
1.733821733821734057e+01 -1.679134321139835606e+02
1.735775335775336004e+01 -1.680403569660488756e+02
1.737728937728937950e+01 -1.680080505743736694e+02
1.739682539682539897e+01 -1.678134636997004350e+02
1.741636141636141843e+01 -1.678281217761434334e+02
1.743589743589743790e+01 -1.681004143642263955e+02
1.745543345543345737e+01 -1.682607831155532381e+02
1.747496947496947683e+01 -1.679404817578372899e+02
1.749450549450549630e+01 -1.676493647764212085e+02
1.751404151404151577e+01 -1.676480100592300460e+02
1.753357753357753523e+01 -1.676777709527209481e+02
1.755311355311355470e+01 -1.676671668495823724e+02
1.757264957264957417e+01 -1.675209410257448326e+02
1.759218559218559363e+01 -1.675427393426399476e+02
1.761172161172161310e+01 -1.677080911470400792e+02
1.763125763125763257e+01 -1.679027461100375263e+02
1.765079365079365203e+01 -1.678922637793884576e+02
1.767032967032967150e+01 -1.679412648165132396e+02
1.768986568986569097e+01 -1.680221705886708605e+02
1.770940170940171043e+01 -1.682293087850067650e+02
1.772893772893772990e+01 -1.682661599664946266e+02
1.774847374847374937e+01 -1.683708892821806273e+02
1.776800976800976883e+01 -1.683002223860430036e+02
1.778754578754578830e+01 -1.681395006916111470e+02
1.780708180708180777e+01 -1.682114731333797408e+02
1.782661782661782723e+01 -1.681207734789144297e+02
1.784615384615384670e+01 -1.677779888008961393e+02
1.786568986568986617e+01 -1.676433496404050345e+02
1.788522588522588563e+01 -1.676707647909744878e+02
1.790476190476190510e+01 -1.677216314752626545e+02
1.792429792429792457e+01 -1.677175226600239455e+02
1.794383394383394403e+01 -1.677260565016319447e+02
1.796336996336996350e+01 -1.678286733555744945e+02
1.798290598290598297e+01 -1.677093002950679761e+02
1.800244200244200243e+01 -1.674722771137122095e+02
1.802197802197802190e+01 -1.674505236049535313e+02
1.804151404151404137e+01 -1.676311426321302918e+02
1.806105006105006083e+01 -1.677431086367984392e+02
1.808058608058608030e+01 -1.676581599926938964e+02
1.810012210012209977e+01 -1.677106514408401949e+02
1.811965811965811923e+01 -1.676947190599989312e+02
1.813919413919413870e+01 -1.675563641228646929e+02
1.815873015873015817e+01 -1.676139346010449458e+02
1.817826617826617763e+01 -1.673581824647100120e+02
1.819780219780219710e+01 -1.670974010665838989e+02
1.821733821733821657e+01 -1.671013915037460436e+02
1.823687423687423603e+01 -1.670767412454097780e+02
1.825641025641025550e+01 -1.670149642454269383e+02
1.827594627594627497e+01 -1.668613318369118304e+02
1.829548229548229443e+01 -1.667740768940138878e+02
1.831501831501831390e+01 -1.666993701020180652e+02
1.833455433455433337e+01 -1.666279917726816677e+02
1.835409035409035283e+01 -1.668433763348528771e+02
1.837362637362637230e+01 -1.667676403850011866e+02
1.839316239316239177e+01 -1.665204943135432529e+02
1.841269841269841123e+01 -1.664938385326783816e+02
1.843223443223443070e+01 -1.664941504359646842e+02
1.845177045177045017e+01 -1.665930878350208104e+02
1.847130647130646963e+01 -1.665982764769547657e+02
1.849084249084248910e+01 -1.665682685772583511e+02
1.851037851037850857e+01 -1.664834091772914917e+02
1.852991452991452803e+01 -1.663788510801061307e+02
1.854945054945054750e+01 -1.663699950884370651e+02
1.856898656898656697e+01 -1.662723670758486492e+02
1.858852258852258643e+01 -1.662390108260387365e+02
1.860805860805860590e+01 -1.661240023308245100e+02
1.862759462759462536e+01 -1.660079777638614473e+02
1.864713064713064483e+01 -1.660384538949534488e+02
1.866666666666666430e+01 -1.659673610608445244e+02
1.868620268620268376e+01 -1.659550683338488284e+02
1.870573870573870323e+01 -1.659538485365206952e+02
1.872527472527472270e+01 -1.660782868156668428e+02
1.874481074481074216e+01 -1.661635692192922988e+02
1.876434676434676163e+01 -1.661457682670768747e+02
1.878388278388278110e+01 -1.661032020478025970e+02
1.880341880341880056e+01 -1.661069118982807140e+02
1.882295482295482003e+01 -1.659428432439138135e+02
1.884249084249083950e+01 -1.657706598225621519e+02
1.886202686202685896e+01 -1.658158254491037553e+02
1.888156288156287843e+01 -1.657112317659472183e+02
1.890109890109889790e+01 -1.657259918954579803e+02
1.892063492063491736e+01 -1.656638878177672325e+02
1.894017094017093683e+01 -1.656397329314653462e+02
1.895970695970695630e+01 -1.656107187749043135e+02
1.897924297924297576e+01 -1.654509537494339497e+02
1.899877899877899523e+01 -1.653304854880926484e+02
1.901831501831502180e+01 -1.653943983235708970e+02
1.903785103785104127e+01 -1.652479920062997394e+02
1.905738705738706074e+01 -1.651865136418554130e+02
1.907692307692308020e+01 -1.653676729995699191e+02
1.909645909645909967e+01 -1.653205683497633061e+02
1.911599511599511914e+01 -1.651867011841780482e+02
1.913553113553113860e+01 -1.651148528000535691e+02
1.915506715506715807e+01 -1.651853974186911955e+02
1.917460317460317754e+01 -1.651705580439738981e+02
1.919413919413919700e+01 -1.651934668573267686e+02
1.921367521367521647e+01 -1.652455128852065513e+02
1.923321123321123594e+01 -1.651389273657475201e+02
1.925274725274725540e+01 -1.653785067673627225e+02
1.927228327228327487e+01 -1.655141943379659324e+02
1.929181929181929434e+01 -1.651826015895181285e+02
1.931135531135531380e+01 -1.651343500947317580e+02
1.933089133089133327e+01 -1.651444965186297225e+02
1.935042735042735274e+01 -1.651405400263823253e+02
1.936996336996337220e+01 -1.650179331971711179e+02
1.938949938949939167e+01 -1.650384565767726315e+02
1.940903540903541113e+01 -1.651896389654624215e+02
1.942857142857143060e+01 -1.651949375038848302e+02
1.944810744810745007e+01 -1.651777711609022390e+02
1.946764346764346953e+01 -1.651055124931061755e+02
1.948717948717948900e+01 -1.652508811747062509e+02
1.950671550671550847e+01 -1.653046220285206402e+02
1.952625152625152793e+01 -1.653197264985501818e+02
1.954578754578754740e+01 -1.654553727681505677e+02
1.956532356532356687e+01 -1.654539240006203613e+02
1.958485958485958633e+01 -1.655205077943320475e+02
1.960439560439560580e+01 -1.656098083103218528e+02
1.962393162393162527e+01 -1.655526993420549502e+02
1.964346764346764473e+01 -1.654609740667279993e+02
1.966300366300366420e+01 -1.655059173463986895e+02
1.968253968253968367e+01 -1.654970523823702422e+02
1.970207570207570313e+01 -1.656550324684576196e+02
1.972161172161172260e+01 -1.657370602380002538e+02
1.974114774114774207e+01 -1.658429222390899440e+02
1.976068376068376153e+01 -1.660762136920658349e+02
1.978021978021978100e+01 -1.660820223745097906e+02
1.979975579975580047e+01 -1.660795891626443392e+02
1.981929181929181993e+01 -1.659324949546829941e+02
1.983882783882783940e+01 -1.659885150395177789e+02
1.985836385836385887e+01 -1.662018344622336485e+02
1.987789987789987833e+01 -1.662673532926671101e+02
1.989743589743589780e+01 -1.662649592614299365e+02
1.991697191697191727e+01 -1.664047816308719518e+02
1.993650793650793673e+01 -1.663582398886111946e+02
1.995604395604395620e+01 -1.661805282507480115e+02
1.997557997557997567e+01 -1.660535656861258929e+02
1.999511599511599513e+01 -1.661865978593012017e+02
2.001465201465201460e+01 -1.663028938364280407e+02
2.003418803418803407e+01 -1.663586510036772665e+02
2.005372405372405353e+01 -1.664582030916824067e+02
2.007326007326007300e+01 -1.664801754373452525e+02
2.009279609279609247e+01 -1.665141758776286451e+02
2.011233211233211193e+01 -1.666599475308295553e+02
2.013186813186813140e+01 -1.666983913458547022e+02
2.015140415140415087e+01 -1.668099070041012624e+02
2.017094017094017033e+01 -1.671133060960481771e+02
2.019047619047618980e+01 -1.670506122258064465e+02
2.021001221001220927e+01 -1.670233656471615120e+02
2.022954822954822873e+01 -1.670161993796950810e+02
2.024908424908424820e+01 -1.672225770767470863e+02
2.026862026862026767e+01 -1.673511221209018913e+02
2.028815628815628713e+01 -1.672916190888494157e+02
2.030769230769230660e+01 -1.672849098496018314e+02
2.032722832722832607e+01 -1.672090502845093170e+02
2.034676434676434553e+01 -1.671260189005542145e+02
2.036630036630036500e+01 -1.671000698407552818e+02
2.038583638583638447e+01 -1.671585773414215623e+02
2.040537240537240393e+01 -1.671406628109857877e+02
2.042490842490842340e+01 -1.670995859465333240e+02
2.044444444444444287e+01 -1.670403417530566230e+02
2.046398046398046233e+01 -1.668760279497998340e+02
2.048351648351648180e+01 -1.667161166720362360e+02
2.050305250305250127e+01 -1.665998758703918838e+02
2.052258852258852073e+01 -1.665705261126069843e+02
2.054212454212454020e+01 -1.664270018771583750e+02
2.056166056166055967e+01 -1.664480211831166798e+02
2.058119658119657913e+01 -1.664091757152191917e+02
2.060073260073259860e+01 -1.664597771889868056e+02
2.062026862026861806e+01 -1.664474851098375439e+02
2.063980463980463753e+01 -1.665325756979953553e+02
2.065934065934065700e+01 -1.665340464946513350e+02
2.067887667887667646e+01 -1.665175690666458195e+02
2.069841269841269593e+01 -1.664242074398511591e+02
2.071794871794871540e+01 -1.663482254477457616e+02
2.073748473748473486e+01 -1.663403714935029143e+02
2.075702075702075433e+01 -1.662271600972367764e+02
2.077655677655677380e+01 -1.662687606159790334e+02
2.079609279609279326e+01 -1.663437944467647185e+02
2.081562881562881273e+01 -1.666342972872374730e+02
2.083516483516483220e+01 -1.668120605362232993e+02
2.085470085470085166e+01 -1.667133851177940755e+02
2.087423687423687113e+01 -1.666185991935729760e+02
2.089377289377289060e+01 -1.666815049428423663e+02
2.091330891330891006e+01 -1.668094840992400805e+02
2.093284493284492953e+01 -1.667064664474139590e+02
2.095238095238094900e+01 -1.664844835647770651e+02
2.097191697191696846e+01 -1.664803891520565458e+02
2.099145299145298793e+01 -1.664160870417703109e+02
2.101098901098900740e+01 -1.664345786412968664e+02
2.103052503052503397e+01 -1.661872169169017184e+02
2.105006105006105344e+01 -1.661114709378796022e+02
2.106959706959707290e+01 -1.662228030580650397e+02
2.108913308913309237e+01 -1.661557591853800204e+02
2.110866910866911184e+01 -1.659116546346713790e+02
2.112820512820513130e+01 -1.656859843841369013e+02
2.114774114774115077e+01 -1.655781987823802126e+02
2.116727716727717024e+01 -1.655264858372729577e+02
2.118681318681318970e+01 -1.654724392456873261e+02
2.120634920634920917e+01 -1.656949144549194841e+02
2.122588522588522864e+01 -1.658363479577677140e+02
2.124542124542124810e+01 -1.657902737614617763e+02
2.126495726495726757e+01 -1.657431917165149855e+02
2.128449328449328704e+01 -1.656664784096196854e+02
2.130402930402930650e+01 -1.657011602010350941e+02
2.132356532356532597e+01 -1.657478481756005806e+02
2.134310134310134544e+01 -1.658021765139907870e+02
2.136263736263736490e+01 -1.658771231697885469e+02
2.138217338217338437e+01 -1.660574903465264356e+02
2.140170940170940383e+01 -1.661900193566712574e+02
2.142124542124542330e+01 -1.662197200273005819e+02
2.144078144078144277e+01 -1.660278818636483322e+02
2.146031746031746223e+01 -1.660332123580108998e+02
2.147985347985348170e+01 -1.660705363670370787e+02
2.149938949938950117e+01 -1.660509151236287266e+02
2.151892551892552063e+01 -1.660033271332404752e+02
2.153846153846154010e+01 -1.659618628050735651e+02
2.155799755799755957e+01 -1.660165719359557386e+02
2.157753357753357903e+01 -1.662198614216205499e+02
2.159706959706959850e+01 -1.661607424098089325e+02
2.161660561660561797e+01 -1.658482166227136361e+02
2.163614163614163743e+01 -1.659258249649357708e+02
2.165567765567765690e+01 -1.659036548894042085e+02
2.167521367521367637e+01 -1.656927889603898336e+02
2.169474969474969583e+01 -1.656996537596847361e+02
2.171428571428571530e+01 -1.656853140353555887e+02
2.173382173382173477e+01 -1.659548254371257485e+02
2.175335775335775423e+01 -1.659045636586989474e+02
2.177289377289377370e+01 -1.657450445571756745e+02
2.179242979242979317e+01 -1.657624942266003814e+02
2.181196581196581263e+01 -1.658444252043834410e+02
2.183150183150183210e+01 -1.660026355380401810e+02
2.185103785103785157e+01 -1.659146467715422659e+02
2.187057387057387103e+01 -1.659966286907848314e+02
2.189010989010989050e+01 -1.659207280475707194e+02
2.190964590964590997e+01 -1.661322850813306218e+02
2.192918192918192943e+01 -1.663205408408311996e+02
2.194871794871794890e+01 -1.663908961534167190e+02
2.196825396825396837e+01 -1.662591509245540067e+02
2.198778998778998783e+01 -1.662288397794705759e+02
2.200732600732600730e+01 -1.664066919241729465e+02
2.202686202686202677e+01 -1.664881782174643661e+02
2.204639804639804623e+01 -1.664744308216907882e+02
2.206593406593406570e+01 -1.664687428111538736e+02
2.208547008547008517e+01 -1.662926051289849454e+02
2.210500610500610463e+01 -1.663197701118298255e+02
2.212454212454212410e+01 -1.662622078570501571e+02
2.214407814407814357e+01 -1.662486029821660054e+02
2.216361416361416303e+01 -1.663111168138912035e+02
2.218315018315018250e+01 -1.662516081220997535e+02
2.220268620268620197e+01 -1.662695625324437856e+02
2.222222222222222143e+01 -1.663030518992431723e+02
2.224175824175824090e+01 -1.662527662548026797e+02
2.226129426129426037e+01 -1.661134666641517015e+02
2.228083028083027983e+01 -1.660801686945519862e+02
2.230036630036629930e+01 -1.661491145630218966e+02
2.231990231990231877e+01 -1.663633733401363202e+02
2.233943833943833823e+01 -1.663996275059466541e+02
2.235897435897435770e+01 -1.663415099001429098e+02
2.237851037851037717e+01 -1.661377362226365051e+02
2.239804639804639663e+01 -1.661308163716668105e+02
2.241758241758241610e+01 -1.661374469147008881e+02
2.243711843711843557e+01 -1.660228852919739211e+02
2.245665445665445503e+01 -1.658611881385762103e+02
2.247619047619047450e+01 -1.660075275888186752e+02
2.249572649572649397e+01 -1.662718662025884271e+02
2.251526251526251343e+01 -1.663616348670587399e+02
2.253479853479853290e+01 -1.663733459036117495e+02
2.255433455433455237e+01 -1.664547018807747918e+02
2.257387057387057183e+01 -1.662011012051496834e+02
2.259340659340659130e+01 -1.660197809049988678e+02
2.261294261294261077e+01 -1.659540981906056345e+02
2.263247863247863023e+01 -1.659272625760996505e+02
2.265201465201464970e+01 -1.658878036713944937e+02
2.267155067155066916e+01 -1.658559671808803273e+02
2.269108669108668863e+01 -1.658537037023369010e+02
2.271062271062270810e+01 -1.658555040025643166e+02
2.273015873015872756e+01 -1.659220161692362865e+02
2.274969474969474703e+01 -1.658453455740521463e+02
2.276923076923076650e+01 -1.658985685403678190e+02
2.278876678876678596e+01 -1.658392134060220542e+02
2.280830280830280543e+01 -1.658499144053075156e+02
2.282783882783882490e+01 -1.655877321267149966e+02
2.284737484737484436e+01 -1.657288964159785678e+02
2.286691086691086383e+01 -1.658918784260652046e+02
2.288644688644688330e+01 -1.658055440621436389e+02
2.290598290598290276e+01 -1.658142116398947223e+02
2.292551892551892223e+01 -1.658939483299269000e+02
2.294505494505494170e+01 -1.659777265929491250e+02
2.296459096459096116e+01 -1.661220031982010710e+02
2.298412698412698063e+01 -1.660378922766808785e+02
2.300366300366300010e+01 -1.659158378044044753e+02
2.302319902319902667e+01 -1.658742027673167740e+02
2.304273504273504614e+01 -1.658428306309244249e+02
2.306227106227106560e+01 -1.658942941341301776e+02
2.308180708180708507e+01 -1.658784117184210345e+02
2.310134310134310454e+01 -1.658403501223562841e+02
2.312087912087912400e+01 -1.659291665078653750e+02
2.314041514041514347e+01 -1.660371645735940547e+02
2.315995115995116294e+01 -1.659513624293323630e+02
2.317948717948718240e+01 -1.657524070948886674e+02
2.319902319902320187e+01 -1.656287916210204116e+02
2.321855921855922134e+01 -1.655878578835832968e+02
2.323809523809524080e+01 -1.656410299625841844e+02
2.325763125763126027e+01 -1.657743665788850649e+02
2.327716727716727974e+01 -1.657809719275433054e+02
2.329670329670329920e+01 -1.655659210939804780e+02
2.331623931623931867e+01 -1.653567912570564147e+02
2.333577533577533814e+01 -1.654952911404015197e+02
2.335531135531135760e+01 -1.654418818261502793e+02
2.337484737484737707e+01 -1.655088762656820904e+02
2.339438339438339653e+01 -1.654897191525674884e+02
2.341391941391941600e+01 -1.654673882950476127e+02
2.343345543345543547e+01 -1.656244078280801659e+02
2.345299145299145493e+01 -1.657516268297119382e+02
2.347252747252747440e+01 -1.657039033040740321e+02
2.349206349206349387e+01 -1.656717978558026516e+02
2.351159951159951333e+01 -1.657740053354458780e+02
2.353113553113553280e+01 -1.658588596001798976e+02
2.355067155067155227e+01 -1.658861705328577614e+02
2.357020757020757173e+01 -1.658354307725801959e+02
2.358974358974359120e+01 -1.657292233650005358e+02
2.360927960927961067e+01 -1.656532471455061000e+02
2.362881562881563013e+01 -1.656395853417787976e+02
2.364835164835164960e+01 -1.656406670715250016e+02
2.366788766788766907e+01 -1.657109031554205671e+02
2.368742368742368853e+01 -1.657110488924335527e+02
2.370695970695970800e+01 -1.659369849312673182e+02
2.372649572649572747e+01 -1.658383220730430594e+02
2.374603174603174693e+01 -1.659354266363083070e+02
2.376556776556776640e+01 -1.659985985092077669e+02
2.378510378510378587e+01 -1.659288709004762552e+02
2.380463980463980533e+01 -1.658965146336715009e+02
2.382417582417582480e+01 -1.658784863848009365e+02
2.384371184371184427e+01 -1.658433360656143236e+02
2.386324786324786373e+01 -1.659953407334031681e+02
2.388278388278388320e+01 -1.659896524327605221e+02
2.390231990231990267e+01 -1.657177619282267074e+02
2.392185592185592213e+01 -1.657823325054337715e+02
2.394139194139194160e+01 -1.656896727632749560e+02
2.396092796092796107e+01 -1.657013191979013129e+02
2.398046398046398053e+01 -1.656820794484413568e+02
2.400000000000000000e+01 -1.655719856809617454e+02
2.401953601953601947e+01 -1.655076108376217121e+02
2.403907203907203893e+01 -1.656248787491253722e+02
2.405860805860805840e+01 -1.655935924615357635e+02
2.407814407814407787e+01 -1.655020923114649918e+02
2.409768009768009733e+01 -1.655431222941184615e+02
2.411721611721611680e+01 -1.653233269925506193e+02
2.413675213675213627e+01 -1.650800446821980643e+02
2.415628815628815573e+01 -1.650291553105635955e+02
2.417582417582417520e+01 -1.652144623976451783e+02
2.419536019536019467e+01 -1.653751392553582207e+02
2.421489621489621413e+01 -1.653452675643787018e+02
2.423443223443223360e+01 -1.653893933040222635e+02
2.425396825396825307e+01 -1.653407071985333801e+02
2.427350427350427253e+01 -1.652715370111356208e+02
2.429304029304029200e+01 -1.652801849942298418e+02
2.431257631257631147e+01 -1.650114860617445629e+02
2.433211233211233093e+01 -1.648691990150477977e+02
2.435164835164835040e+01 -1.650868585653337277e+02
2.437118437118436987e+01 -1.650433292506340308e+02
2.439072039072038933e+01 -1.651040927701949954e+02
2.441025641025640880e+01 -1.651769255613766063e+02
2.442979242979242827e+01 -1.651619892528763955e+02
2.444932844932844773e+01 -1.650968214953292090e+02
2.446886446886446720e+01 -1.649964126984687596e+02
2.448840048840048667e+01 -1.649791989978069751e+02
2.450793650793650613e+01 -1.650519843861970344e+02
2.452747252747252560e+01 -1.650138433811502807e+02
2.454700854700854507e+01 -1.649426135996279186e+02
2.456654456654456453e+01 -1.649822161075379654e+02
2.458608058608058400e+01 -1.649773860106153620e+02
2.460561660561660347e+01 -1.650657608735623967e+02
2.462515262515262293e+01 -1.650225789338020377e+02
2.464468864468864240e+01 -1.650808163001911453e+02
2.466422466422466186e+01 -1.651047478904468448e+02
2.468376068376068133e+01 -1.651136102309633031e+02
2.470329670329670080e+01 -1.651229794960579227e+02
2.472283272283272026e+01 -1.651106135124389311e+02
2.474236874236873973e+01 -1.650901876702120035e+02
2.476190476190475920e+01 -1.652788373876566936e+02
2.478144078144077866e+01 -1.655527142144036361e+02
2.480097680097679813e+01 -1.655311341844316075e+02
2.482051282051281760e+01 -1.655816392047390764e+02
2.484004884004883706e+01 -1.655691384948133873e+02
2.485958485958485653e+01 -1.656376683267346550e+02
2.487912087912087600e+01 -1.657519411423002111e+02
2.489865689865689546e+01 -1.657751924404459487e+02
2.491819291819291493e+01 -1.656987555359227997e+02
2.493772893772893440e+01 -1.659037828813181932e+02
2.495726495726495386e+01 -1.658640024180174919e+02
2.497680097680097333e+01 -1.658034583056725353e+02
2.499633699633699280e+01 -1.658952512559878585e+02
2.501587301587301226e+01 -1.661829892336468220e+02
2.503540903540903173e+01 -1.661919935010514564e+02
2.505494505494505120e+01 -1.660608801653350213e+02
2.507448107448107066e+01 -1.660185593865382998e+02
2.509401709401709013e+01 -1.657686160320377553e+02
2.511355311355310960e+01 -1.657846432438693682e+02
2.513308913308912906e+01 -1.655076121711420285e+02
2.515262515262514853e+01 -1.652591563361547173e+02
2.517216117216116800e+01 -1.653089255280586940e+02
2.519169719169718746e+01 -1.653575143995957433e+02
2.521123321123320693e+01 -1.654451574051736600e+02
2.523076923076922640e+01 -1.652269643343589962e+02
2.525030525030524586e+01 -1.652126089005982976e+02
2.526984126984126533e+01 -1.651845713359470835e+02
2.528937728937728480e+01 -1.651016874546758686e+02
2.530891330891330426e+01 -1.650859923212884155e+02
2.532844932844932373e+01 -1.650814471258118488e+02
2.534798534798534320e+01 -1.652488905839116740e+02
2.536752136752136266e+01 -1.653581010790479411e+02
2.538705738705738213e+01 -1.653486801596554585e+02
2.540659340659340160e+01 -1.654057504333088104e+02
2.542612942612942106e+01 -1.654303289218893838e+02
2.544566544566544053e+01 -1.652775555055880830e+02
2.546520146520146000e+01 -1.652031706098738368e+02
2.548473748473747946e+01 -1.651898719877725341e+02
2.550427350427349893e+01 -1.652019442360956702e+02
2.552380952380951840e+01 -1.651803699663420275e+02
2.554334554334553786e+01 -1.652131015883178407e+02
2.556288156288155733e+01 -1.652521715545740904e+02
2.558241758241757680e+01 -1.652420706357608253e+02
2.560195360195359626e+01 -1.652329797828201663e+02
2.562148962148961573e+01 -1.651974915939697439e+02
2.564102564102563520e+01 -1.652132423554822935e+02
2.566056166056165466e+01 -1.652611585942946704e+02
2.568009768009767413e+01 -1.652549782975713981e+02
2.569963369963369360e+01 -1.653024069398351514e+02
2.571916971916971306e+01 -1.651782532967990846e+02
2.573870573870573253e+01 -1.650911119600998518e+02
2.575824175824175200e+01 -1.650350634257613081e+02
2.577777777777777146e+01 -1.649687857055218387e+02
2.579731379731379093e+01 -1.650211201432069004e+02
2.581684981684981040e+01 -1.648915263074761413e+02
2.583638583638582986e+01 -1.649422361923068365e+02
2.585592185592184933e+01 -1.649807166679928514e+02
2.587545787545786879e+01 -1.651225449676555854e+02
2.589499389499388826e+01 -1.651741190294737294e+02
2.591452991452990773e+01 -1.651647759878494526e+02
2.593406593406592719e+01 -1.653054692425043299e+02
2.595360195360194666e+01 -1.654898682914782171e+02
2.597313797313796613e+01 -1.657944353792589709e+02
2.599267399267398559e+01 -1.655894156334865102e+02
2.601221001221000506e+01 -1.658405233333751880e+02
2.603174603174603874e+01 -1.662131293450029546e+02
2.605128205128205821e+01 -1.660964054770922189e+02
2.607081807081807767e+01 -1.663186929039582935e+02
2.609035409035409714e+01 -1.664760980080547199e+02
2.610989010989011661e+01 -1.666972684821736834e+02
2.612942612942613607e+01 -1.666216726165022521e+02
2.614896214896215554e+01 -1.664585054037801228e+02
2.616849816849817500e+01 -1.665940674777478421e+02
2.618803418803419447e+01 -1.665584775275530376e+02
2.620757020757021394e+01 -1.666200482254549513e+02
2.622710622710623340e+01 -1.667130573040062984e+02
2.624664224664225287e+01 -1.664814396169488475e+02
2.626617826617827234e+01 -1.663686944456068204e+02
2.628571428571429180e+01 -1.663623055490812419e+02
2.630525030525031127e+01 -1.664081122595250690e+02
2.632478632478633074e+01 -1.663862263273169901e+02
2.634432234432235020e+01 -1.663302953352992120e+02
2.636385836385836967e+01 -1.661049297925093242e+02
2.638339438339438914e+01 -1.659168284467523335e+02
2.640293040293040860e+01 -1.659606311453462126e+02
2.642246642246642807e+01 -1.659745076422258876e+02
2.644200244200244754e+01 -1.659547703125651879e+02
2.646153846153846700e+01 -1.659305939858186321e+02
2.648107448107448647e+01 -1.658519480820827425e+02
2.650061050061050594e+01 -1.658526653862652438e+02
2.652014652014652540e+01 -1.657888480669047908e+02
2.653968253968254487e+01 -1.656743710293332583e+02
2.655921855921856434e+01 -1.657091018004014416e+02
2.657875457875458380e+01 -1.656958724145876261e+02
2.659829059829060327e+01 -1.658134285717478633e+02
2.661782661782662274e+01 -1.658637862717333462e+02
2.663736263736264220e+01 -1.659308259188281909e+02
2.665689865689866167e+01 -1.660752678985906812e+02
2.667643467643468114e+01 -1.660953634632464855e+02
2.669597069597070060e+01 -1.663392653784296158e+02
2.671550671550672007e+01 -1.665350404747491382e+02
2.673504273504273954e+01 -1.664371098322496323e+02
2.675457875457875900e+01 -1.663991803919861638e+02
2.677411477411477847e+01 -1.664236076928609123e+02
2.679365079365079794e+01 -1.664848657011559112e+02
2.681318681318681740e+01 -1.664999228584357525e+02
2.683272283272283687e+01 -1.664803620391382992e+02
2.685225885225885634e+01 -1.663560496076947004e+02
2.687179487179487580e+01 -1.665255191290349046e+02
2.689133089133089527e+01 -1.665396299316810200e+02
2.691086691086691474e+01 -1.665723045214284355e+02
2.693040293040293420e+01 -1.666940891317110527e+02
2.694993894993895367e+01 -1.666964561519156405e+02
2.696947496947497314e+01 -1.667540581026987070e+02
2.698901098901099260e+01 -1.667531946949475810e+02
2.700854700854701207e+01 -1.669803774336236586e+02
2.702808302808303154e+01 -1.671748960348336936e+02
2.704761904761905100e+01 -1.670070346327259188e+02
2.706715506715507047e+01 -1.669429332280458596e+02
2.708669108669108994e+01 -1.671095123729579086e+02
2.710622710622710940e+01 -1.668780156849408627e+02
2.712576312576312887e+01 -1.669882397397793454e+02
2.714529914529914834e+01 -1.671365042901218203e+02
2.716483516483516780e+01 -1.670304669863630238e+02
2.718437118437118727e+01 -1.669003879898406808e+02
2.720390720390720674e+01 -1.669351035044175831e+02
2.722344322344322620e+01 -1.671592907039038494e+02
2.724297924297924567e+01 -1.675078769189739205e+02
2.726251526251526514e+01 -1.677278862796347312e+02
2.728205128205128460e+01 -1.677284571265270188e+02
2.730158730158730407e+01 -1.676244547569723977e+02
2.732112332112332354e+01 -1.673616372628117404e+02
2.734065934065934300e+01 -1.674043833251625983e+02
2.736019536019536247e+01 -1.675366297779562501e+02
2.737973137973138194e+01 -1.675753356726663696e+02
2.739926739926740140e+01 -1.675225348045802605e+02
2.741880341880342087e+01 -1.676276307992843044e+02
2.743833943833944033e+01 -1.675268517422875902e+02
2.745787545787545980e+01 -1.675089163533913847e+02
2.747741147741147927e+01 -1.674094403565944162e+02
2.749694749694749873e+01 -1.674186932815647424e+02
2.751648351648351820e+01 -1.673726758348160502e+02
2.753601953601953767e+01 -1.673020846273908262e+02
2.755555555555555713e+01 -1.672738053766145754e+02
2.757509157509157660e+01 -1.672445990574324526e+02
2.759462759462759607e+01 -1.672563612385098963e+02
2.761416361416361553e+01 -1.673881761055060053e+02
2.763369963369963500e+01 -1.673691379512581534e+02
2.765323565323565447e+01 -1.672992948110610030e+02
2.767277167277167393e+01 -1.673505444670274755e+02
2.769230769230769340e+01 -1.672476929410879052e+02
2.771184371184371287e+01 -1.672721677120647996e+02
2.773137973137973233e+01 -1.672509077392492998e+02
2.775091575091575180e+01 -1.671796239157366415e+02
2.777045177045177127e+01 -1.671458314097483537e+02
2.778998778998779073e+01 -1.670079947000619143e+02
2.780952380952381020e+01 -1.668848180883248062e+02
2.782905982905982967e+01 -1.668407219174751503e+02
2.784859584859584913e+01 -1.667629239206869443e+02
2.786813186813186860e+01 -1.666744057325038284e+02
2.788766788766788807e+01 -1.667175042153733955e+02
2.790720390720390753e+01 -1.666899475694608554e+02
2.792673992673992700e+01 -1.667803721881181218e+02
2.794627594627594647e+01 -1.668225013813038515e+02
2.796581196581196593e+01 -1.665989820081260859e+02
2.798534798534798540e+01 -1.665793533204651453e+02
2.800488400488400487e+01 -1.667042593284767236e+02
2.802442002442002433e+01 -1.666020713234332788e+02
2.804395604395604380e+01 -1.666837315911811288e+02
2.806349206349206327e+01 -1.665987353475496207e+02
2.808302808302808273e+01 -1.665557389274016771e+02
2.810256410256410220e+01 -1.665802909730774672e+02
2.812210012210012167e+01 -1.665448934762779913e+02
2.814163614163614113e+01 -1.665351126544731528e+02
2.816117216117216060e+01 -1.661898465579554056e+02
2.818070818070818007e+01 -1.662252340473693266e+02
2.820024420024419953e+01 -1.663828387378906655e+02
2.821978021978021900e+01 -1.662267800780876428e+02
2.823931623931623847e+01 -1.661613355968650581e+02
2.825885225885225793e+01 -1.659294871290010178e+02
2.827838827838827740e+01 -1.658308127381000645e+02
2.829792429792429687e+01 -1.658885382257362267e+02
2.831746031746031633e+01 -1.658116144288173359e+02
2.833699633699633580e+01 -1.658427978352171408e+02
2.835653235653235527e+01 -1.658069049793213026e+02
2.837606837606837473e+01 -1.658409419143802097e+02
2.839560439560439420e+01 -1.657425341963121639e+02
2.841514041514041367e+01 -1.656893833760397854e+02
2.843467643467643313e+01 -1.656467362855046304e+02
2.845421245421245260e+01 -1.654140603177482944e+02
2.847374847374847207e+01 -1.652723975795699403e+02
2.849328449328449153e+01 -1.651662874687334011e+02
2.851282051282051100e+01 -1.651912940424072929e+02
2.853235653235653047e+01 -1.651561285699774828e+02
2.855189255189254993e+01 -1.650741600488318284e+02
2.857142857142856940e+01 -1.650535253353132816e+02
2.859096459096458887e+01 -1.649798926507199610e+02
2.861050061050060833e+01 -1.649448374857983026e+02
2.863003663003662780e+01 -1.650397577588930744e+02
2.864957264957264726e+01 -1.649047189334783070e+02
2.866910866910866673e+01 -1.648208962722728756e+02
2.868864468864468620e+01 -1.648666168342401193e+02
2.870818070818070566e+01 -1.649391663828663184e+02
2.872771672771672513e+01 -1.648997511861425096e+02
2.874725274725274460e+01 -1.648652951098328003e+02
2.876678876678876406e+01 -1.648456887633157066e+02
2.878632478632478353e+01 -1.648996631246814673e+02
2.880586080586080300e+01 -1.649582671754603780e+02
2.882539682539682246e+01 -1.650202698288794068e+02
2.884493284493284193e+01 -1.650580471038518340e+02
2.886446886446886140e+01 -1.650159558661237895e+02
2.888400488400488086e+01 -1.648439093972377236e+02
2.890354090354090033e+01 -1.648962018879965399e+02
2.892307692307691980e+01 -1.648653252316173052e+02
2.894261294261293926e+01 -1.650032360314219773e+02
2.896214896214895873e+01 -1.651405426673134968e+02
2.898168498168497820e+01 -1.649870782541394476e+02
2.900122100122099766e+01 -1.649166692330219348e+02
2.902075702075701713e+01 -1.649443735704721803e+02
2.904029304029303660e+01 -1.651729399778725451e+02
2.905982905982905606e+01 -1.651285742148335203e+02
2.907936507936507553e+01 -1.648820278343639245e+02
2.909890109890109500e+01 -1.648184637475218040e+02
2.911843711843711446e+01 -1.648574001931232260e+02
2.913797313797313393e+01 -1.649881772135150868e+02
2.915750915750915340e+01 -1.651502864525741359e+02
2.917704517704517286e+01 -1.651650855697819225e+02
2.919658119658119233e+01 -1.651602228680368398e+02
2.921611721611721180e+01 -1.649212885168941227e+02
2.923565323565323126e+01 -1.650399878472843795e+02
2.925518925518925073e+01 -1.649636131098164924e+02
2.927472527472527020e+01 -1.650709197655791058e+02
2.929426129426128966e+01 -1.651242917080273003e+02
2.931379731379730913e+01 -1.651771636507335472e+02
2.933333333333332860e+01 -1.651898960720205309e+02
2.935286935286934806e+01 -1.652716908405026288e+02
2.937240537240536753e+01 -1.653450939601088692e+02
2.939194139194138700e+01 -1.653427456417466601e+02
2.941147741147740646e+01 -1.652762249073274177e+02
2.943101343101342593e+01 -1.650410714068958384e+02
2.945054945054944540e+01 -1.649489236573796234e+02
2.947008547008546486e+01 -1.648832162075999008e+02
2.948962148962148433e+01 -1.648851190568176435e+02
2.950915750915750380e+01 -1.647747397831740273e+02
2.952869352869352326e+01 -1.649772084580622789e+02
2.954822954822954273e+01 -1.650205689033311387e+02
2.956776556776556220e+01 -1.649117368963879358e+02
2.958730158730158166e+01 -1.648811934701519704e+02
2.960683760683760113e+01 -1.648651759124777243e+02
2.962637362637362060e+01 -1.647009743464546432e+02
2.964590964590964006e+01 -1.646753232207101405e+02
2.966544566544565953e+01 -1.646488513999206020e+02
2.968498168498167900e+01 -1.644999355076458585e+02
2.970451770451769846e+01 -1.643691330379621149e+02
2.972405372405371793e+01 -1.644663908960187655e+02
2.974358974358973740e+01 -1.646083191549100775e+02
2.976312576312575686e+01 -1.647742967447318279e+02
2.978266178266177633e+01 -1.647424629053758167e+02
2.980219780219779580e+01 -1.647467968479543572e+02
2.982173382173381526e+01 -1.647677960393369005e+02
2.984126984126983473e+01 -1.647706212421801979e+02
2.986080586080585419e+01 -1.648355481293690445e+02
2.988034188034187366e+01 -1.649433614461491402e+02
2.989987789987789313e+01 -1.648375824493571429e+02
2.991941391941391259e+01 -1.648795721495880002e+02
2.993894993894993206e+01 -1.647556652107940636e+02
2.995848595848595153e+01 -1.648934766192330699e+02
2.997802197802197099e+01 -1.650436944548643510e+02
2.999755799755799046e+01 -1.649992136077847533e+02
3.001709401709402414e+01 -1.650581761332357473e+02
3.003663003663004361e+01 -1.650419599275433313e+02
3.005616605616606307e+01 -1.650145578411203928e+02
3.007570207570208254e+01 -1.650827076939384881e+02
3.009523809523810201e+01 -1.650272906002213631e+02
3.011477411477412147e+01 -1.649215010444001450e+02
3.013431013431014094e+01 -1.649341084968211248e+02
3.015384615384616041e+01 -1.647702640829467384e+02
3.017338217338217987e+01 -1.648090720111561325e+02
3.019291819291819934e+01 -1.647478818269083831e+02
3.021245421245421880e+01 -1.648319242503323494e+02
3.023199023199023827e+01 -1.648743379891321581e+02
3.025152625152625774e+01 -1.648816676104387398e+02
3.027106227106227720e+01 -1.648995807740962505e+02
3.029059829059829667e+01 -1.648672882654335581e+02
3.031013431013431614e+01 -1.649673996696686231e+02
3.032967032967033560e+01 -1.651595995792123404e+02
3.034920634920635507e+01 -1.652412807642655821e+02
3.036874236874237454e+01 -1.654060898780685136e+02
3.038827838827839400e+01 -1.654258573842163287e+02
3.040781440781441347e+01 -1.654259520427202119e+02
3.042735042735043294e+01 -1.655870389819631612e+02
3.044688644688645240e+01 -1.657626049482411759e+02
3.046642246642247187e+01 -1.656827094996614278e+02
3.048595848595849134e+01 -1.657068813304285868e+02
3.050549450549451080e+01 -1.660728279632781152e+02
3.052503052503053027e+01 -1.660749230169054442e+02
3.054456654456654974e+01 -1.660838578829137191e+02
3.056410256410256920e+01 -1.662073800440439015e+02
3.058363858363858867e+01 -1.660909939809656066e+02
3.060317460317460814e+01 -1.660188413951341602e+02
3.062271062271062760e+01 -1.660481789631919014e+02
3.064224664224664707e+01 -1.658794658527927197e+02
3.066178266178266654e+01 -1.658562014329904741e+02
3.068131868131868600e+01 -1.659045138463771991e+02
3.070085470085470547e+01 -1.658806267728425041e+02
3.072039072039072494e+01 -1.658288048990943935e+02
3.073992673992674440e+01 -1.656843874189402186e+02
3.075946275946276387e+01 -1.656091036993963144e+02
3.077899877899878334e+01 -1.657987475768478873e+02
3.079853479853480280e+01 -1.657726458121689461e+02
3.081807081807082227e+01 -1.659299374481067844e+02
3.083760683760684174e+01 -1.661109566936737565e+02
3.085714285714286120e+01 -1.661292817914245461e+02
3.087667887667888067e+01 -1.658524772306658406e+02
3.089621489621490014e+01 -1.653368828538017397e+02
3.091575091575091960e+01 -1.653045529997996823e+02
3.093528693528693907e+01 -1.652656582900726221e+02
3.095482295482295854e+01 -1.653191104374057545e+02
3.097435897435897800e+01 -1.655945025053024438e+02
3.099389499389499747e+01 -1.657073165079395380e+02
3.101343101343101694e+01 -1.656398724622142993e+02
3.103296703296703640e+01 -1.658374347776367301e+02
3.105250305250305587e+01 -1.657084048625066544e+02
3.107203907203907534e+01 -1.657496617264355621e+02
3.109157509157509480e+01 -1.658108033281645532e+02
3.111111111111111427e+01 -1.657636821324923915e+02
3.113064713064713374e+01 -1.657520131915051138e+02
3.115018315018315320e+01 -1.656890924208004208e+02
3.116971916971917267e+01 -1.658060145831877037e+02
3.118925518925519214e+01 -1.659274865905941283e+02
3.120879120879121160e+01 -1.655843904312078223e+02
3.122832722832723107e+01 -1.655694801044637359e+02
3.124786324786325054e+01 -1.655042594674723944e+02
3.126739926739927000e+01 -1.654390325654599962e+02
3.128693528693528947e+01 -1.653696885685529878e+02
3.130647130647130894e+01 -1.653428776301134917e+02
3.132600732600732840e+01 -1.651799684616084107e+02
3.134554334554334787e+01 -1.652502277200254639e+02
3.136507936507936734e+01 -1.652210478815240720e+02
3.138461538461538680e+01 -1.651540582539742559e+02
3.140415140415140627e+01 -1.650898863713876779e+02
3.142368742368742573e+01 -1.647459010120751088e+02
3.144322344322344520e+01 -1.647483708689175330e+02
3.146275946275946467e+01 -1.649632287773943062e+02
3.148229548229548413e+01 -1.649999988324864830e+02
3.150183150183150360e+01 -1.650044628199666477e+02
3.152136752136752307e+01 -1.651394645939062400e+02
3.154090354090354253e+01 -1.651961491951739731e+02
3.156043956043956200e+01 -1.650307708796674149e+02
3.157997557997558147e+01 -1.646912685986854967e+02
3.159951159951160093e+01 -1.646907790355153622e+02
3.161904761904762040e+01 -1.648419636237427426e+02
3.163858363858363987e+01 -1.648574790274016664e+02
3.165811965811965933e+01 -1.648448449007480008e+02
3.167765567765567880e+01 -1.647240578361598295e+02
3.169719169719169827e+01 -1.647482489381509936e+02
3.171672771672771773e+01 -1.647254684387519319e+02
3.173626373626373720e+01 -1.646971812717563353e+02
3.175579975579975667e+01 -1.649753978979750855e+02
3.177533577533577613e+01 -1.651116473136275431e+02
3.179487179487179560e+01 -1.650088529190610984e+02
3.181440781440781507e+01 -1.650082104749502037e+02
3.183394383394383453e+01 -1.648260755984786101e+02
3.185347985347985400e+01 -1.648295732034999617e+02
3.187301587301587347e+01 -1.648171366868394330e+02
3.189255189255189293e+01 -1.649252521691330458e+02
3.191208791208791240e+01 -1.649075036284357907e+02
3.193162393162393187e+01 -1.650144503379347327e+02
3.195115995115995133e+01 -1.649742845055186251e+02
3.197069597069597080e+01 -1.649685033335661899e+02
3.199023199023199027e+01 -1.650171087522072071e+02
3.200976800976800973e+01 -1.650432961991351135e+02
3.202930402930402920e+01 -1.650799841309030285e+02
3.204884004884004867e+01 -1.651414701701501144e+02
3.206837606837606813e+01 -1.650774433680654738e+02
3.208791208791208760e+01 -1.651948398243885379e+02
3.210744810744810707e+01 -1.652254594103241629e+02
3.212698412698412653e+01 -1.651955763553575878e+02
3.214652014652014600e+01 -1.653023791422275508e+02
3.216605616605616547e+01 -1.653471995117562869e+02
3.218559218559218493e+01 -1.652282011947766591e+02
3.220512820512820440e+01 -1.653604756918021224e+02
3.222466422466422387e+01 -1.653050898409773879e+02
3.224420024420024333e+01 -1.653317565115486332e+02
3.226373626373626280e+01 -1.654010016539077697e+02
3.228327228327228227e+01 -1.654226584832689468e+02
3.230280830280830173e+01 -1.656352326880803787e+02
3.232234432234432120e+01 -1.656835930722780574e+02
3.234188034188034067e+01 -1.656323775393865958e+02
3.236141636141636013e+01 -1.655425832824173540e+02
3.238095238095237960e+01 -1.655175437445995499e+02
3.240048840048839907e+01 -1.655022931868925866e+02
3.242002442002441853e+01 -1.654393198044689939e+02
3.243956043956043800e+01 -1.653403563937724812e+02
3.245909645909645747e+01 -1.656369987780364283e+02
3.247863247863247693e+01 -1.656928739019847114e+02
3.249816849816849640e+01 -1.657184132332722584e+02
3.251770451770451587e+01 -1.657498549720465348e+02
3.253724053724053533e+01 -1.655862226000982957e+02
3.255677655677655480e+01 -1.656082086213261277e+02
3.257631257631257427e+01 -1.656108823278925684e+02
3.259584859584859373e+01 -1.656110154004121853e+02
3.261538461538461320e+01 -1.656420366728129920e+02
3.263492063492063266e+01 -1.656564704590374504e+02
3.265445665445665213e+01 -1.659220556623414495e+02
3.267399267399267160e+01 -1.659370278964717897e+02
3.269352869352869106e+01 -1.659949923722174674e+02
3.271306471306471053e+01 -1.660579499418002740e+02
3.273260073260073000e+01 -1.661108505941588476e+02
3.275213675213674946e+01 -1.658475461465712328e+02
3.277167277167276893e+01 -1.657968284746431777e+02
3.279120879120878840e+01 -1.657901766289552370e+02
3.281074481074480786e+01 -1.657904857612746810e+02
3.283028083028082733e+01 -1.658065824023092887e+02
3.284981684981684680e+01 -1.658760604875978402e+02
3.286935286935286626e+01 -1.658606960225020828e+02
3.288888888888888573e+01 -1.658612951760669318e+02
3.290842490842490520e+01 -1.658420846817641348e+02
3.292796092796092466e+01 -1.658129276627468869e+02
3.294749694749694413e+01 -1.659471130529303480e+02
3.296703296703296360e+01 -1.661596245774724707e+02
3.298656898656898306e+01 -1.661206326047808091e+02
3.300610500610500253e+01 -1.659742307419094232e+02
3.302564102564102200e+01 -1.658344263292471510e+02
3.304517704517704146e+01 -1.657661619530831558e+02
3.306471306471306093e+01 -1.658901901942619190e+02
3.308424908424908040e+01 -1.658141133310880093e+02
3.310378510378509986e+01 -1.657372306695891098e+02
3.312332112332111933e+01 -1.658076120243034097e+02
3.314285714285713880e+01 -1.657530905352051604e+02
3.316239316239315826e+01 -1.658535988573947577e+02
3.318192918192917773e+01 -1.659309224791837778e+02
3.320146520146519720e+01 -1.658597742503920074e+02
3.322100122100121666e+01 -1.659308319271883647e+02
3.324053724053723613e+01 -1.659653016630853699e+02
3.326007326007325560e+01 -1.660059873484692332e+02
3.327960927960927506e+01 -1.660026767207223486e+02
3.329914529914529453e+01 -1.660517305878084358e+02
3.331868131868131400e+01 -1.662851591123235835e+02
3.333821733821733346e+01 -1.663255015879047676e+02
3.335775335775335293e+01 -1.663212378656814963e+02
3.337728937728937240e+01 -1.662195855424893125e+02
3.339682539682539186e+01 -1.660259040320862312e+02
3.341636141636141133e+01 -1.658420389252391374e+02
3.343589743589743080e+01 -1.659211404089293183e+02
3.345543345543345026e+01 -1.659676067193626636e+02
3.347496947496946973e+01 -1.659957063257714083e+02
3.349450549450548920e+01 -1.659275716322698031e+02
3.351404151404150866e+01 -1.659085062947417839e+02
3.353357753357752813e+01 -1.660299827738028853e+02
3.355311355311354760e+01 -1.661591144612841902e+02
3.357264957264956706e+01 -1.660787366164381638e+02
3.359218559218558653e+01 -1.662275677717699978e+02
3.361172161172160600e+01 -1.660818053250571893e+02
3.363125763125762546e+01 -1.661068159732926119e+02
3.365079365079364493e+01 -1.662079171045348289e+02
3.367032967032966440e+01 -1.661313021608999065e+02
3.368986568986568386e+01 -1.658884749783263146e+02
3.370940170940170333e+01 -1.658412671232798061e+02
3.372893772893772280e+01 -1.658527740585932406e+02
3.374847374847374226e+01 -1.656967570879858158e+02
3.376800976800976173e+01 -1.656691320730382699e+02
3.378754578754578120e+01 -1.655873347599034560e+02
3.380708180708180066e+01 -1.654345235610140321e+02
3.382661782661782013e+01 -1.655024572838767654e+02
3.384615384615383959e+01 -1.653379548310830671e+02
3.386568986568985906e+01 -1.653664280511491143e+02
3.388522588522587853e+01 -1.655169337345252245e+02
3.390476190476189799e+01 -1.655958375904436082e+02
3.392429792429791746e+01 -1.656682627053330918e+02
3.394383394383393693e+01 -1.656611112521717928e+02
3.396336996336995639e+01 -1.657280422967327240e+02
3.398290598290597586e+01 -1.656534391050369663e+02
3.400244200244199533e+01 -1.656842848483954072e+02
3.402197802197802901e+01 -1.654835339553742983e+02
3.404151404151404847e+01 -1.653215074166862451e+02
3.406105006105006794e+01 -1.654245264055577422e+02
3.408058608058608741e+01 -1.654281757101029200e+02
3.410012210012210687e+01 -1.653581354043933800e+02
3.411965811965812634e+01 -1.653702248386028657e+02
3.413919413919414581e+01 -1.653318652699716722e+02
3.415873015873016527e+01 -1.651330472006024763e+02
3.417826617826618474e+01 -1.651642339286100309e+02
3.419780219780220420e+01 -1.651543545081242144e+02
3.421733821733822367e+01 -1.651737271650717389e+02
3.423687423687424314e+01 -1.650425845217744723e+02
3.425641025641026260e+01 -1.649973625425763544e+02
3.427594627594628207e+01 -1.649999381819565940e+02
3.429548229548230154e+01 -1.652748923375337142e+02
3.431501831501832100e+01 -1.652998507518850317e+02
3.433455433455434047e+01 -1.653105904825555967e+02
3.435409035409035994e+01 -1.651737666078572033e+02
3.437362637362637940e+01 -1.651026031008406392e+02
3.439316239316239887e+01 -1.651382569962945581e+02
3.441269841269841834e+01 -1.651058807990453658e+02
3.443223443223443780e+01 -1.651443643865153206e+02
3.445177045177045727e+01 -1.651444874988872016e+02
3.447130647130647674e+01 -1.649814833987259988e+02
3.449084249084249620e+01 -1.648564156530447349e+02
3.451037851037851567e+01 -1.650388567359378840e+02
3.452991452991453514e+01 -1.649928578244506809e+02
3.454945054945055460e+01 -1.650809253115693025e+02
3.456898656898657407e+01 -1.651569122384764796e+02
3.458852258852259354e+01 -1.651266645939280124e+02
3.460805860805861300e+01 -1.650611347932995443e+02
3.462759462759463247e+01 -1.652172604736732069e+02
3.464713064713065194e+01 -1.652111544628936031e+02
3.466666666666667140e+01 -1.650709181071907494e+02
3.468620268620269087e+01 -1.650280081279324236e+02
3.470573870573871034e+01 -1.650319782256623569e+02
3.472527472527472980e+01 -1.650385219122867966e+02
3.474481074481074927e+01 -1.650872021015171072e+02
3.476434676434676874e+01 -1.649714085748260572e+02
3.478388278388278820e+01 -1.649259766026496266e+02
3.480341880341880767e+01 -1.649410214331863358e+02
3.482295482295482714e+01 -1.648893118466154419e+02
3.484249084249084660e+01 -1.649246299991532965e+02
3.486202686202686607e+01 -1.651274200555368736e+02
3.488156288156288554e+01 -1.650160884955045049e+02
3.490109890109890500e+01 -1.649333866399615260e+02
3.492063492063492447e+01 -1.649513369835213723e+02
3.494017094017094394e+01 -1.649540912205889924e+02
3.495970695970696340e+01 -1.647856641219443077e+02
3.497924297924298287e+01 -1.646568027520530677e+02
3.499877899877900234e+01 -1.645895502398988413e+02
3.501831501831502180e+01 -1.645782111317419378e+02
3.503785103785104127e+01 -1.647354101524925909e+02
3.505738705738706074e+01 -1.645060365218375864e+02
3.507692307692308020e+01 -1.645202688248862728e+02
3.509645909645909967e+01 -1.645473864927209036e+02
3.511599511599511914e+01 -1.645892717675602341e+02
3.513553113553113860e+01 -1.647018443743030218e+02
3.515506715506715807e+01 -1.648414824667659673e+02
3.517460317460317754e+01 -1.647598554002249500e+02
3.519413919413919700e+01 -1.646819040641447884e+02
3.521367521367521647e+01 -1.646613593232204664e+02
3.523321123321123594e+01 -1.644502630750255321e+02
3.525274725274725540e+01 -1.644540504236417462e+02
3.527228327228327487e+01 -1.644278490417335092e+02
3.529181929181929434e+01 -1.643693394018546883e+02
3.531135531135531380e+01 -1.643192865282285027e+02
3.533089133089133327e+01 -1.643287081425320935e+02
3.535042735042735274e+01 -1.644984752292879762e+02
3.536996336996337220e+01 -1.647052587480726515e+02
3.538949938949939167e+01 -1.647234046305059678e+02
3.540903540903541113e+01 -1.646678194591634963e+02
3.542857142857143060e+01 -1.646273135488261801e+02
3.544810744810745007e+01 -1.647346836148374791e+02
3.546764346764346953e+01 -1.648223147721390376e+02
3.548717948717948900e+01 -1.648733741597296216e+02
3.550671550671550847e+01 -1.648690741965518782e+02
3.552625152625152793e+01 -1.648811093421061855e+02
3.554578754578754740e+01 -1.650718154195230341e+02
3.556532356532356687e+01 -1.650138318342126240e+02
3.558485958485958633e+01 -1.648366526176150444e+02
3.560439560439560580e+01 -1.649740457879988753e+02
3.562393162393162527e+01 -1.649530100465779583e+02
3.564346764346764473e+01 -1.649338875555962431e+02
3.566300366300366420e+01 -1.646779417725320513e+02
3.568253968253968367e+01 -1.645884737546454630e+02
3.570207570207570313e+01 -1.646702023329484632e+02
3.572161172161172260e+01 -1.646697368663834311e+02
3.574114774114774207e+01 -1.646478712169415815e+02
3.576068376068376153e+01 -1.647640418936223341e+02
3.578021978021978100e+01 -1.650087507159677216e+02
3.579975579975580047e+01 -1.650683868236128831e+02
3.581929181929181993e+01 -1.650574955830539636e+02
3.583882783882783940e+01 -1.651569731549743381e+02
3.585836385836385887e+01 -1.653223919735993377e+02
3.587789987789987833e+01 -1.654709718555872939e+02
3.589743589743589780e+01 -1.655339847520986325e+02
3.591697191697191727e+01 -1.655745698548712426e+02
3.593650793650793673e+01 -1.658677618302316432e+02
3.595604395604395620e+01 -1.658704304982124711e+02
3.597557997557997567e+01 -1.658530322927648513e+02
3.599511599511599513e+01 -1.659866502577410188e+02
3.601465201465201460e+01 -1.660006743550634383e+02
3.603418803418803407e+01 -1.660005627810990632e+02
3.605372405372405353e+01 -1.661525605750133536e+02
3.607326007326007300e+01 -1.661875396563316372e+02
3.609279609279609247e+01 -1.661995033170630336e+02
3.611233211233211193e+01 -1.665818742209153811e+02
3.613186813186813140e+01 -1.666029726930044035e+02
3.615140415140415087e+01 -1.666507461147485003e+02
3.617094017094017033e+01 -1.667011750331175506e+02
3.619047619047618980e+01 -1.667433151433358489e+02
3.621001221001220927e+01 -1.668290058025981466e+02
3.622954822954822873e+01 -1.667476256206633707e+02
3.624908424908424820e+01 -1.666016238098413851e+02
3.626862026862026767e+01 -1.663567952415928346e+02
3.628815628815628713e+01 -1.664073712259403806e+02
3.630769230769230660e+01 -1.664264404118188168e+02
3.632722832722832607e+01 -1.662571325914653642e+02
3.634676434676434553e+01 -1.662742183130258695e+02
3.636630036630036500e+01 -1.662999579997530475e+02
3.638583638583638447e+01 -1.662721231410166922e+02
3.640537240537240393e+01 -1.661904125176527600e+02
3.642490842490842340e+01 -1.662302155493257771e+02
3.644444444444444287e+01 -1.664047067512702824e+02
3.646398046398046233e+01 -1.665320441127598770e+02
3.648351648351648180e+01 -1.665175142481623425e+02
3.650305250305250127e+01 -1.665362431755876287e+02
3.652258852258852073e+01 -1.668040384663984241e+02
3.654212454212454020e+01 -1.674924211100716320e+02
3.656166056166055967e+01 -1.676462155680053741e+02
3.658119658119657913e+01 -1.675217983652236740e+02
3.660073260073259860e+01 -1.674429689917735118e+02
3.662026862026861806e+01 -1.674380686686330932e+02
3.663980463980463753e+01 -1.674427773339538703e+02
3.665934065934065700e+01 -1.674228477048273760e+02
3.667887667887667646e+01 -1.674376811148491129e+02
3.669841269841269593e+01 -1.674169723729180532e+02
3.671794871794871540e+01 -1.673955874597990601e+02
3.673748473748473486e+01 -1.674478917051898463e+02
3.675702075702075433e+01 -1.673318828725126082e+02
3.677655677655677380e+01 -1.672796412507172192e+02
3.679609279609279326e+01 -1.671007915777591109e+02
3.681562881562881273e+01 -1.666791421087682465e+02
3.683516483516483220e+01 -1.666264775537727587e+02
3.685470085470085166e+01 -1.664321895471418600e+02
3.687423687423687113e+01 -1.663891534892682103e+02
3.689377289377289060e+01 -1.663039956135374950e+02
3.691330891330891006e+01 -1.662724493800200776e+02
3.693284493284492953e+01 -1.661904859385678890e+02
3.695238095238094900e+01 -1.661912887386525881e+02
3.697191697191696846e+01 -1.661688638554505815e+02
3.699145299145298793e+01 -1.663031179201771010e+02
3.701098901098900740e+01 -1.663694005443170738e+02
3.703052503052502686e+01 -1.661462811223235292e+02
3.705006105006104633e+01 -1.661359565602444093e+02
3.706959706959706580e+01 -1.661444288517418784e+02
3.708913308913308526e+01 -1.661359662231189418e+02
3.710866910866910473e+01 -1.659760937877593960e+02
3.712820512820512420e+01 -1.659256915664998928e+02
3.714774114774114366e+01 -1.661362552203480618e+02
3.716727716727716313e+01 -1.662226431126001671e+02
3.718681318681318260e+01 -1.662463411311998414e+02
3.720634920634920206e+01 -1.664152100184706740e+02
3.722588522588522153e+01 -1.664472669846278450e+02
3.724542124542124100e+01 -1.664180019601909635e+02
3.726495726495726046e+01 -1.663583659208090353e+02
3.728449328449327993e+01 -1.664722370919103867e+02
3.730402930402929940e+01 -1.661874611333803387e+02
3.732356532356531886e+01 -1.658108794798074541e+02
3.734310134310133833e+01 -1.658610499421619124e+02
3.736263736263735780e+01 -1.657065133227902436e+02
3.738217338217337726e+01 -1.654562211887759133e+02
3.740170940170939673e+01 -1.654730268000554076e+02
3.742124542124541620e+01 -1.653724689234898619e+02
3.744078144078143566e+01 -1.653415917160999129e+02
3.746031746031745513e+01 -1.654022280314262332e+02
3.747985347985347460e+01 -1.654010343926497910e+02
3.749938949938949406e+01 -1.654240320536007971e+02
3.751892551892551353e+01 -1.652942224828341011e+02
3.753846153846153300e+01 -1.650995454382019716e+02
3.755799755799755246e+01 -1.650934346809579267e+02
3.757753357753357193e+01 -1.651286733736527594e+02
3.759706959706959140e+01 -1.652400831263830128e+02
3.761660561660561086e+01 -1.652665463279447238e+02
3.763614163614163033e+01 -1.652525057271957110e+02
3.765567765567764980e+01 -1.652777623973841798e+02
3.767521367521366926e+01 -1.653057614310358190e+02
3.769474969474968873e+01 -1.655251520547354858e+02
3.771428571428570820e+01 -1.656270627522203540e+02
3.773382173382172766e+01 -1.657718329035376144e+02
3.775335775335774713e+01 -1.658018151607451500e+02
3.777289377289376660e+01 -1.658671924029182492e+02
3.779242979242978606e+01 -1.658723917296608192e+02
3.781196581196580553e+01 -1.659091829390157784e+02
3.783150183150182500e+01 -1.660399198412924022e+02
3.785103785103784446e+01 -1.660917270281631772e+02
3.787057387057386393e+01 -1.660835050470729186e+02
3.789010989010988339e+01 -1.660611889701971791e+02
3.790964590964590286e+01 -1.660924010936066963e+02
3.792918192918192233e+01 -1.661740952266879390e+02
3.794871794871794179e+01 -1.661803872772425734e+02
3.796825396825396126e+01 -1.660473041248725394e+02
3.798778998778998073e+01 -1.659930642672107979e+02
3.800732600732600019e+01 -1.659892381392116079e+02
3.802686202686203387e+01 -1.660133349164221102e+02
3.804639804639805334e+01 -1.659050594982120401e+02
3.806593406593407281e+01 -1.658673235896434903e+02
3.808547008547009227e+01 -1.658377387767777407e+02
3.810500610500611174e+01 -1.655752372316534888e+02
3.812454212454213121e+01 -1.654304857754756881e+02
3.814407814407815067e+01 -1.655087107662127437e+02
3.816361416361417014e+01 -1.654399095986838120e+02
3.818315018315018960e+01 -1.656009255098725248e+02
3.820268620268620907e+01 -1.658803600628270942e+02
3.822222222222222854e+01 -1.659129420084053095e+02
3.824175824175824800e+01 -1.657515472679222341e+02
3.826129426129426747e+01 -1.658317007786699264e+02
3.828083028083028694e+01 -1.658340107231301772e+02
3.830036630036630640e+01 -1.659175143804876598e+02
3.831990231990232587e+01 -1.659377289765614023e+02
3.833943833943834534e+01 -1.659144190948136099e+02
3.835897435897436480e+01 -1.659640310311179405e+02
3.837851037851038427e+01 -1.659654059560779444e+02
3.839804639804640374e+01 -1.660170625564815055e+02
3.841758241758242320e+01 -1.661188358225506079e+02
3.843711843711844267e+01 -1.662238440210071815e+02
3.845665445665446214e+01 -1.660615026806057131e+02
3.847619047619048160e+01 -1.659862574277648832e+02
3.849572649572650107e+01 -1.659291278157772354e+02
3.851526251526252054e+01 -1.658668400099787448e+02
3.853479853479854000e+01 -1.656772310275576672e+02
3.855433455433455947e+01 -1.657286329462620245e+02
3.857387057387057894e+01 -1.657730608447523650e+02
3.859340659340659840e+01 -1.657003222988381879e+02
3.861294261294261787e+01 -1.657123810543757543e+02
3.863247863247863734e+01 -1.656790705897502107e+02
3.865201465201465680e+01 -1.656830576306762168e+02
3.867155067155067627e+01 -1.655029303864563701e+02
3.869108669108669574e+01 -1.654327452490632311e+02
3.871062271062271520e+01 -1.654083624561803845e+02
3.873015873015873467e+01 -1.653719871230629508e+02
3.874969474969475414e+01 -1.653466376562317635e+02
3.876923076923077360e+01 -1.654232483910577400e+02
3.878876678876679307e+01 -1.655784896988416506e+02
3.880830280830281254e+01 -1.656121580068071069e+02
3.882783882783883200e+01 -1.655855614851278688e+02
3.884737484737485147e+01 -1.655776281810900059e+02
3.886691086691087094e+01 -1.657103158663768738e+02
3.888644688644689040e+01 -1.658178515613502384e+02
3.890598290598290987e+01 -1.657965082635417957e+02
3.892551892551892934e+01 -1.658643633223800578e+02
3.894505494505494880e+01 -1.659204319730716009e+02
3.896459096459096827e+01 -1.659354196081104931e+02
3.898412698412698774e+01 -1.661520902336656604e+02
3.900366300366300720e+01 -1.663158381632218266e+02
3.902319902319902667e+01 -1.662459782058418227e+02
3.904273504273504614e+01 -1.662727523419649742e+02
3.906227106227106560e+01 -1.663359946439577470e+02
3.908180708180708507e+01 -1.662676132078871660e+02
3.910134310134310454e+01 -1.660870192117773740e+02
3.912087912087912400e+01 -1.664196935278437763e+02
3.914041514041514347e+01 -1.664968885155057023e+02
3.915995115995116294e+01 -1.664380276596773456e+02
3.917948717948718240e+01 -1.662855642198806834e+02
3.919902319902320187e+01 -1.661506320210464764e+02
3.921855921855922134e+01 -1.662101060459166320e+02
3.923809523809524080e+01 -1.662116822757507748e+02
3.925763125763126027e+01 -1.661817866368390924e+02
3.927716727716727974e+01 -1.660015981998830341e+02
3.929670329670329920e+01 -1.660993039335984918e+02
3.931623931623931867e+01 -1.660433460642790067e+02
3.933577533577533814e+01 -1.660732074141434964e+02
3.935531135531135760e+01 -1.660946688756183107e+02
3.937484737484737707e+01 -1.661603196732589254e+02
3.939438339438339653e+01 -1.660985845202097835e+02
3.941391941391941600e+01 -1.660426752910323955e+02
3.943345543345543547e+01 -1.660219690131388575e+02
3.945299145299145493e+01 -1.660814356340092104e+02
3.947252747252747440e+01 -1.661382507511319773e+02
3.949206349206349387e+01 -1.661876563333131003e+02
3.951159951159951333e+01 -1.662132467363963997e+02
3.953113553113553280e+01 -1.661457846756990762e+02
3.955067155067155227e+01 -1.663230921577653589e+02
3.957020757020757173e+01 -1.664647914729951879e+02
3.958974358974359120e+01 -1.664195221369425894e+02
3.960927960927961067e+01 -1.663747198088546497e+02
3.962881562881563013e+01 -1.663303749515312120e+02
3.964835164835164960e+01 -1.662864783169735290e+02
3.966788766788766907e+01 -1.662430209348082712e+02
3.968742368742368853e+01 -1.661999941012852844e+02
3.970695970695970800e+01 -1.661573893688146768e+02
3.972649572649572747e+01 -1.661151985360124002e+02
3.974603174603174693e+01 -1.660734136382245936e+02
3.976556776556776640e+01 -1.660320269385035203e+02
3.978510378510378587e+01 -1.659910309190094608e+02
3.980463980463980533e+01 -1.659504182728144599e+02
3.982417582417582480e+01 -1.659101818960859873e+02
3.984371184371184427e+01 -1.658703148806293370e+02
3.986324786324786373e+01 -1.658308105067690974e+02
3.988278388278388320e+01 -1.657916622365515309e+02
3.990231990231990267e+01 -1.657528637072506683e+02
3.992185592185592213e+01 -1.657144087251618316e+02
3.994139194139194160e+01 -1.656762912596676358e+02
3.996092796092796107e+01 -1.656385054375619177e+02
3.998046398046398053e+01 -1.656010455376187736e+02
4.000000000000000000e+01 -1.655639059853936317e+02


==> fig/data/par_throughput.dat <==
#	NN - 18 bits		Poly - 22 bits		Poly - 23 bits	
#	Nb HMUL	Throughput-NN (MSPS)	Nb HMUL	Throughput-Poly (MSPS)	Nb HMUL	Throughput-Poly (MSPS)
	31	1.97	36	1.61	36	1.37
	62	3.404	66	3.26	66	3.08


==> fig/data/synthesis_throughput.dat <==
#	nb-multipliers-NN	throughput-NN	nb-multipliers-Poly	throughput-Poly
	5	0.0021367521	9	0.0038461538
	6	0.0042735043	12	0.0076923077
	7	0.0064102564	21	0.0192307692
	8	0.0085470085	36	0.0384615385
	9	0.0106382979	66	0.0769230769
	10	0.0128205128	
	11	0.0149253731	
	13	0.0192307692	
	17	0.0277777778		
	31	0.0555555556		
	62	0.1111111111		
#	93	0.1666666667		186	0.2307692308
#	124	0.2		396	0.5
#	152	0.25		786	1
#	183	0.3333333333		
#	273	0.5		
#	543	1		



==> fig/data/synthesis_throughput_max.dat <==
#	nb-multipliers-NN	throughput-NN	nb-multipliers-Poly	throughput-Poly
	5	0.0021367521	9	0.0038461538
	6	0.0042735043	12	0.0076923077
	7	0.0064102564	21	0.0192307692
	8	0.0085470085	36	0.0384615385
	9	0.0106382979	66	0.0769230769
	10	0.0128205128	
	11	0.0149253731	
	13	0.0192307692	
	17	0.0277777778		
	31	0.0555555556		
	62	0.1111111111		
	93	0.1666666667
	124	0.2
	152	0.25
	183	0.3333333333		
	273	0.5		
	543	1		


